Efficient Real-Time Radial Distortion Correction for UAVs

In this paper we present a novel algorithm for onboard radial distortion correction for unmanned aerial vehicles (UAVs) equipped with an inertial measurement unit (IMU), that runs in real-time. This approach makes calibration procedures redundant, thus allowing for exchange of optics extemporaneously. By utilizing the IMU data, the cameras can be aligned with the gravity direction. This allows us to work with fewer degrees of freedom, and opens up for further intrinsic calibration. We propose a fast and robust minimal solver for simultaneously estimating the focal length, radial distortion profile and motion parameters from homographies. The proposed solver is tested on both synthetic and real data, and perform better or on par with state-of-the-art methods relying on pre-calibration procedures.

==> graphs/data/H_error_Hf.txt <==
-16.682 0
-16.182 23
-15.682 509
-15.182 2145
-14.682 2457
-14.182 1739
-13.682 1088
-13.182 752
-12.682 458
-12.182 296
-11.682 205
-11.182 112
-10.682 76
-10.182 44
-9.6817 33
-9.1817 23
-8.6817 13
-8.1817 10
-7.6817 4
-7.1817 5
-6.6817 2
-6.1817 1
-5.6817 1
-5.1817 1
-4.6817 1
-4.1817 0
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 1
-1.6817 0
-1.1817 0
-0.6817 1
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/H_error_Hfr.txt <==
-16.682 0
-16.182 0
-15.682 3
-15.182 33
-14.682 271
-14.182 768
-13.682 1255
-13.182 1659
-12.682 1612
-12.182 1418
-11.682 1047
-11.182 710
-10.682 522
-10.182 299
-9.6817 171
-9.1817 110
-8.6817 49
-8.1817 30
-7.6817 16
-7.1817 7
-6.6817 8
-6.1817 7
-5.6817 1
-5.1817 1
-4.6817 1
-4.1817 2
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/H_error_calib.txt <==
-16.682 21
-16.182 224
-15.682 2630
-15.182 3644
-14.682 1817
-14.182 911
-13.682 412
-13.182 186
-12.682 100
-12.182 28
-11.682 11
-11.182 6
-10.682 3
-10.182 1
-9.6817 1
-9.1817 0
-8.6817 0
-8.1817 0
-7.6817 0
-7.1817 0
-6.6817 0
-6.1817 0
-5.6817 0
-5.1817 0
-4.6817 0
-4.1817 0
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/H_error_fHf.txt <==
-16.682 0
-16.182 8
-15.682 244
-15.182 1299
-14.682 1995
-14.182 1728
-13.682 1345
-13.182 992
-12.682 782
-12.182 517
-11.682 345
-11.182 264
-10.682 174
-10.182 109
-9.6817 66
-9.1817 43
-8.6817 26
-8.1817 23
-7.6817 14
-7.1817 9
-6.6817 4
-6.1817 4
-5.6817 1
-5.1817 4
-4.6817 2
-4.1817 1
-3.6817 0
-3.1817 1
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/H_error_fHf_ding.txt <==
-16.682 0
-16.182 0
-15.682 0
-15.182 1
-14.682 1
-14.182 5
-13.682 10
-13.182 33
-12.682 45
-12.182 101
-11.682 171
-11.182 229
-10.682 385
-10.182 468
-9.6817 551
-9.1817 649
-8.6817 707
-8.1817 708
-7.6817 711
-7.1817 709
-6.6817 638
-6.1817 576
-5.6817 461
-5.1817 417
-4.6817 318
-4.1817 275
-3.6817 208
-3.1817 140
-2.6817 129
-2.1817 116
-1.6817 125
-1.1817 221
-0.6817 333
-0.1817 310
0.3183 169
0.8183 50
1.3183 19
1.8183 5
2.3183 3
2.8183 3
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/H_error_fHf_icpr_2020.txt <==
-16.682 0
-16.182 0
-15.682 5
-15.182 167
-14.682 863
-14.182 1498
-13.682 1707
-13.182 1513
-12.682 1264
-12.182 1011
-11.682 629
-11.182 487
-10.682 308
-10.182 175
-9.6817 128
-9.1817 86
-8.6817 65
-8.1817 37
-7.6817 15
-7.1817 10
-6.6817 11
-6.1817 6
-5.6817 5
-5.1817 7
-4.6817 0
-4.1817 2
-3.6817 0
-3.1817 0
-2.6817 1
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/H_error_fitzgibbon.txt <==
-16.682 0
-16.182 0
-15.682 0
-15.182 30
-14.682 379
-14.182 1288
-13.682 2046
-13.182 2227
-12.682 1734
-12.182 1129
-11.682 612
-11.182 312
-10.682 144
-10.182 61
-9.6817 23
-9.1817 11
-8.6817 4
-8.1817 0
-7.6817 0
-7.1817 0
-6.6817 0
-6.1817 0
-5.6817 0
-5.1817 0
-4.6817 0
-4.1817 0
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/H_error_frHfr.txt <==
-16.682 0
-16.182 0
-15.682 3
-15.182 63
-14.682 378
-14.182 839
-13.682 1258
-13.182 1437
-12.682 1359
-12.182 1249
-11.682 964
-11.182 724
-10.682 576
-10.182 398
-9.6817 268
-9.1817 206
-8.6817 98
-8.1817 75
-7.6817 44
-7.1817 22
-6.6817 18
-6.1817 7
-5.6817 8
-5.1817 2
-4.6817 3
-4.1817 0
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 1
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/H_error_frHfr_cpp.txt <==
-16.682 0
-16.182 0
-15.682 0
-15.182 47
-14.682 300
-14.182 834
-13.682 1235
-13.182 1484
-12.682 1407
-12.182 1197
-11.682 980
-11.182 782
-10.682 560
-10.182 430
-9.6817 276
-9.1817 186
-8.6817 109
-8.1817 50
-7.6817 60
-7.1817 27
-6.6817 16
-6.1817 5
-5.6817 7
-5.1817 5
-4.6817 1
-4.1817 1
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 1
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/H_error_frHfr_elim.txt <==
-16.682 0
-16.182 0
-15.682 0
-15.182 5
-14.682 47
-14.182 158
-13.682 377
-13.182 573
-12.682 782
-12.182 979
-11.682 1002
-11.182 985
-10.682 942
-10.182 896
-9.6817 732
-9.1817 649
-8.6817 468
-8.1817 378
-7.6817 299
-7.1817 208
-6.6817 170
-6.1817 116
-5.6817 67
-5.1817 55
-4.6817 45
-4.1817 17
-3.6817 21
-3.1817 8
-2.6817 4
-2.1817 8
-1.6817 4
-1.1817 2
-0.6817 1
-0.1817 0
0.3183 1
0.8183 0
1.3183 1
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/H_error_frHfr_hidden.txt <==
-16.682 0
-16.182 0
-15.682 0
-15.182 4
-14.682 23
-14.182 59
-13.682 140
-13.182 270
-12.682 372
-12.182 513
-11.682 618
-11.182 698
-10.682 747
-10.182 720
-9.6817 703
-9.1817 679
-8.6817 627
-8.1817 604
-7.6817 524
-7.1817 438
-6.6817 401
-6.1817 393
-5.6817 308
-5.1817 224
-4.6817 202
-4.1817 186
-3.6817 123
-3.1817 125
-2.6817 89
-2.1817 56
-1.6817 46
-1.1817 32
-0.6817 21
-0.1817 18
0.3183 24
0.8183 9
1.3183 4
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/H_error_frHfr_norm.txt <==
-16.682 0
-16.182 0
-15.682 0
-15.182 0
-14.682 0
-14.182 0
-13.682 3
-13.182 15
-12.682 46
-12.182 109
-11.682 219
-11.182 335
-10.682 525
-10.182 597
-9.6817 710
-9.1817 834
-8.6817 845
-8.1817 776
-7.6817 778
-7.1817 643
-6.6817 613
-6.1817 559
-5.6817 485
-5.1817 412
-4.6817 350
-4.1817 223
-3.6817 189
-3.1817 187
-2.6817 125
-2.1817 95
-1.6817 61
-1.1817 51
-0.6817 34
-0.1817 55
0.3183 80
0.8183 28
1.3183 9
1.8183 5
2.3183 2
2.8183 1
3.3183 1
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/H_error_kukelova.txt <==
-16.682 0
-16.182 0
-15.682 0
-15.182 7
-14.682 84
-14.182 461
-13.682 1022
-13.182 1413
-12.682 1644
-12.182 1475
-11.682 1178
-11.182 873
-10.682 682
-10.182 419
-9.6817 254
-9.1817 174
-8.6817 110
-8.1817 85
-7.6817 47
-7.1817 30
-6.6817 25
-6.1817 6
-5.6817 3
-5.1817 2
-4.6817 0
-4.1817 3
-3.6817 1
-3.1817 2
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/f_error_Hf.txt <==
-16.682 0
-16.182 0
-15.682 732
-15.182 1832
-14.682 2461
-14.182 1805
-13.682 1196
-13.182 695
-12.682 436
-12.182 260
-11.682 134
-11.182 71
-10.682 35
-10.182 25
-9.6817 12
-9.1817 8
-8.6817 2
-8.1817 4
-7.6817 1
-7.1817 0
-6.6817 0
-6.1817 1
-5.6817 0
-5.1817 0
-4.6817 1
-4.1817 0
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/f_error_Hfr.txt <==
-16.682 0
-16.182 0
-15.682 65
-15.182 152
-14.682 431
-14.182 861
-13.682 1323
-13.182 1647
-12.682 1545
-12.182 1303
-11.682 955
-11.182 672
-10.682 433
-10.182 259
-9.6817 144
-9.1817 92
-8.6817 45
-8.1817 18
-7.6817 16
-7.1817 5
-6.6817 7
-6.1817 5
-5.6817 2
-5.1817 0
-4.6817 2
-4.1817 1
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/f_error_fHf.txt <==
-16.682 0
-16.182 0
-15.682 379
-15.182 1091
-14.682 2085
-14.182 1960
-13.682 1427
-13.182 1043
-12.682 747
-12.182 440
-11.682 296
-11.182 187
-10.682 102
-10.182 61
-9.6817 29
-9.1817 18
-8.6817 15
-8.1817 3
-7.6817 5
-7.1817 4
-6.6817 0
-6.1817 1
-5.6817 0
-5.1817 0
-4.6817 0
-4.1817 0
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/f_error_fHf_ding.txt <==
-16.682 0
-16.182 0
-15.682 0
-15.182 2
-14.682 5
-14.182 14
-13.682 30
-13.182 92
-12.682 180
-12.182 283
-11.682 453
-11.182 551
-10.682 712
-10.182 862
-9.6817 878
-9.1817 872
-8.6817 844
-8.1817 740
-7.6817 581
-7.1817 513
-6.6817 367
-6.1817 272
-5.6817 204
-5.1817 130
-4.6817 76
-4.1817 43
-3.6817 29
-3.1817 19
-2.6817 14
-2.1817 11
-1.6817 20
-1.1817 40
-0.6817 146
-0.1817 401
0.3183 492
0.8183 84
1.3183 22
1.8183 11
2.3183 6
2.8183 1
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/f_error_fHf_icpr_2020.txt <==
-16.682 0
-16.182 0
-15.682 267
-15.182 793
-14.682 1533
-14.182 1765
-13.682 1484
-13.182 1180
-12.682 930
-12.182 664
-11.682 448
-11.182 292
-10.682 193
-10.182 116
-9.6817 96
-9.1817 57
-8.6817 30
-8.1817 18
-7.6817 16
-7.1817 7
-6.6817 6
-6.1817 6
-5.6817 2
-5.1817 1
-4.6817 2
-4.1817 1
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/f_error_frHfr.txt <==
-16.682 0
-16.182 0
-15.682 93
-15.182 275
-14.682 687
-14.182 1159
-13.682 1498
-13.182 1483
-12.682 1270
-12.182 1003
-11.682 757
-11.182 588
-10.682 428
-10.182 284
-9.6817 151
-9.1817 121
-8.6817 85
-8.1817 40
-7.6817 18
-7.1817 15
-6.6817 9
-6.1817 7
-5.6817 2
-5.1817 3
-4.6817 0
-4.1817 0
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 1
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/f_error_frHfr_cpp.txt <==
-16.682 0
-16.182 0
-15.682 78
-15.182 240
-14.682 643
-14.182 1176
-13.682 1468
-13.182 1515
-12.682 1275
-12.182 1035
-11.682 794
-11.182 573
-10.682 393
-10.182 303
-9.6817 174
-9.1817 115
-8.6817 80
-8.1817 37
-7.6817 31
-7.1817 15
-6.6817 9
-6.1817 6
-5.6817 5
-5.1817 1
-4.6817 1
-4.1817 1
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/f_error_frHfr_elim.txt <==
-16.682 0
-16.182 0
-15.682 18
-15.182 56
-14.682 132
-14.182 321
-13.682 563
-13.182 787
-12.682 870
-12.182 1041
-11.682 1022
-11.182 922
-10.682 873
-10.182 777
-9.6817 646
-9.1817 472
-8.6817 370
-8.1817 315
-7.6817 238
-7.1817 176
-6.6817 126
-6.1817 88
-5.6817 56
-5.1817 39
-4.6817 36
-4.1817 13
-3.6817 17
-3.1817 6
-2.6817 5
-2.1817 5
-1.6817 2
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 1
1.8183 0
2.3183 1
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/f_error_frHfr_hidden.txt <==
-16.682 0
-16.182 0
-15.682 3
-15.182 10
-14.682 48
-14.182 103
-13.682 186
-13.182 341
-12.682 424
-12.182 565
-11.682 655
-11.182 696
-10.682 715
-10.182 693
-9.6817 701
-9.1817 683
-8.6817 601
-8.1817 592
-7.6817 482
-7.1817 438
-6.6817 373
-6.1817 333
-5.6817 299
-5.1817 206
-4.6817 186
-4.1817 165
-3.6817 138
-3.1817 99
-2.6817 80
-2.1817 51
-1.6817 35
-1.1817 29
-0.6817 16
-0.1817 15
0.3183 17
0.8183 12
1.3183 3
1.8183 3
2.3183 2
2.8183 1
3.3183 0
3.8183 1
4.3183 0
4.8183 0


==> graphs/data/f_error_frHfr_norm.txt <==
-16.682 0
-16.182 0
-15.682 1
-15.182 1
-14.682 3
-14.182 6
-13.682 24
-13.182 65
-12.682 118
-12.182 212
-11.682 329
-11.182 451
-10.682 570
-10.182 652
-9.6817 778
-9.1817 783
-8.6817 800
-8.1817 721
-7.6817 686
-7.1817 597
-6.6817 571
-6.1817 503
-5.6817 450
-5.1817 331
-4.6817 300
-4.1817 221
-3.6817 178
-3.1817 161
-2.6817 104
-2.1817 81
-1.6817 55
-1.1817 39
-0.6817 41
-0.1817 79
0.3183 76
0.8183 10
1.3183 2
1.8183 1
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/history_ransac_kukelova.txt <==
1 47.535
2 62.345
3 70.317
4 75.818
5 79.476
6 82.25
7 84.199
8 86.065
9 87.453
10 88.511
11 89.49
12 90.372
13 91.221
14 91.658
15 92.206
16 92.846
17 93.388
18 93.852
19 94.346
20 94.676
21 95.058
22 95.354
23 95.692
24 96.006
25 96.266
26 96.676
27 96.865
28 97.122
29 97.326
30 97.509
31 97.762
32 98.019
33 98.147
34 98.242
35 98.299
36 98.414
37 98.506
38 98.597
39 98.697
40 98.804
41 98.923
42 99.139
43 99.272
44 99.371
45 99.466
46 99.652
47 99.712
48 99.823
49 99.894
50 99.993
51 100.1
52 100.18
53 100.3
54 100.42
55 100.52
56 100.57
57 100.63
58 100.79
59 100.92
60 100.98
61 101.03
62 101.09
63 101.18
64 101.23
65 101.26
66 101.33
67 101.37
68 101.44
69 101.52
70 101.56
71 101.63
72 101.65
73 101.73
74 101.79
75 101.87
76 101.95
77 102.03
78 102.1
79 102.17
80 102.22
81 102.31
82 102.38
83 102.45
84 102.56
85 102.6
86 102.63
87 102.69
88 102.73
89 102.81
90 102.83
91 102.86
92 102.89
93 102.95
94 103
95 103.04
96 103.07
97 103.12
98 103.14
99 103.18
100 103.2


==> graphs/data/history_ransac_our.txt <==
1 66.468
2 85.088
3 92.312
4 96.144
5 98.255
6 99.474
7 100.5
8 101.21
9 101.56
10 101.88
11 102.2
12 102.47
13 102.76
14 103.05
15 103.23
16 103.38
17 103.51
18 103.58
19 103.65
20 103.79
21 103.91
22 104.03
23 104.11
24 104.23
25 104.27
26 104.33
27 104.42
28 104.52
29 104.57
30 104.62
31 104.67
32 104.7
33 104.76
34 104.79
35 104.83
36 104.86
37 104.88
38 104.9
39 104.94
40 105.02
41 105.05
42 105.09
43 105.11
44 105.13
45 105.17
46 105.2
47 105.24
48 105.26
49 105.28
50 105.31
51 105.32
52 105.33
53 105.37
54 105.4
55 105.4
56 105.43
57 105.47
58 105.49
59 105.51
60 105.53
61 105.57
62 105.58
63 105.58
64 105.6
65 105.61
66 105.63
67 105.65
68 105.66
69 105.7
70 105.72
71 105.75
72 105.76
73 105.78
74 105.78
75 105.8
76 105.81
77 105.85
78 105.85
79 105.87
80 105.87
81 105.9
82 105.92
83 105.93
84 105.94
85 105.95
86 105.98
87 106.01
88 106.01
89 106.03
90 106.04
91 106.04
92 106.05
93 106.06
94 106.08
95 106.09
96 106.1
97 106.11
98 106.12
99 106.13
100 106.15


==> graphs/data/r_error_Hfr.txt <==
-16.682 0
-16.182 0
-15.682 80
-15.182 266
-14.682 741
-14.182 1451
-13.682 1788
-13.182 1758
-12.682 1432
-12.182 974
-11.682 620
-11.182 367
-10.682 214
-10.182 126
-9.6817 61
-9.1817 34
-8.6817 17
-8.1817 12
-7.6817 8
-7.1817 8
-6.6817 0
-6.1817 0
-5.6817 1
-5.1817 0
-4.6817 1
-4.1817 0
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/r_error_fitzgibbon.txt <==
-16.682 0
-16.182 0
-15.682 283
-15.182 836
-14.682 1927
-14.182 2616
-13.682 2046
-13.182 1210
-12.682 574
-12.182 237
-11.682 121
-11.182 31
-10.682 9
-10.182 7
-9.6817 4
-9.1817 0
-8.6817 0
-8.1817 0
-7.6817 0
-7.1817 0
-6.6817 0
-6.1817 0
-5.6817 0
-5.1817 0
-4.6817 0
-4.1817 0
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/r_error_frHfr.txt <==
-16.682 0
-16.182 0
-15.682 103
-15.182 339
-14.682 781
-14.182 1330
-13.682 1571
-13.182 1537
-12.682 1259
-12.182 1006
-11.682 683
-11.182 509
-10.682 298
-10.182 212
-9.6817 141
-9.1817 83
-8.6817 55
-8.1817 22
-7.6817 17
-7.1817 13
-6.6817 3
-6.1817 4
-5.6817 1
-5.1817 2
-4.6817 0
-4.1817 0
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 1
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/r_error_frHfr_cpp.txt <==
-16.682 0
-16.182 0
-15.682 120
-15.182 289
-14.682 726
-14.182 1264
-13.682 1608
-13.182 1528
-12.682 1310
-12.182 990
-11.682 717
-11.182 508
-10.682 351
-10.182 218
-9.6817 121
-9.1817 83
-8.6817 51
-8.1817 38
-7.6817 22
-7.1817 7
-6.6817 5
-6.1817 3
-5.6817 0
-5.1817 0
-4.6817 2
-4.1817 0
-3.6817 0
-3.1817 0
-2.6817 1
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/r_error_frHfr_elim.txt <==
-16.682 0
-16.182 0
-15.682 15
-15.182 42
-14.682 147
-14.182 316
-13.682 606
-13.182 856
-12.682 988
-12.182 1220
-11.682 1133
-11.182 1015
-10.682 916
-10.182 693
-9.6817 552
-9.1817 448
-8.6817 328
-8.1817 203
-7.6817 187
-7.1817 148
-6.6817 66
-6.1817 37
-5.6817 30
-5.1817 19
-4.6817 12
-4.1817 9
-3.6817 2
-3.1817 4
-2.6817 1
-2.1817 5
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/r_error_frHfr_hidden.txt <==
-16.682 0
-16.182 0
-15.682 7
-15.182 13
-14.682 57
-14.182 143
-13.682 268
-13.182 423
-12.682 566
-12.182 668
-11.682 790
-11.182 806
-10.682 800
-10.182 796
-9.6817 735
-9.1817 663
-8.6817 572
-8.1817 510
-7.6817 421
-7.1817 401
-6.6817 307
-6.1817 268
-5.6817 181
-5.1817 138
-4.6817 129
-4.1817 95
-3.6817 77
-3.1817 37
-2.6817 35
-2.1817 26
-1.6817 17
-1.1817 18
-0.6817 10
-0.1817 13
0.3183 6
0.8183 2
1.3183 1
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/r_error_frHfr_norm.txt <==
-16.682 0
-16.182 0
-15.682 1
-15.182 1
-14.682 9
-14.182 33
-13.682 61
-13.182 152
-12.682 236
-12.182 379
-11.682 578
-11.182 649
-10.682 767
-10.182 857
-9.6817 811
-9.1817 796
-8.6817 761
-8.1817 666
-7.6817 588
-7.1817 518
-6.6817 455
-6.1817 388
-5.6817 287
-5.1817 215
-4.6817 174
-4.1817 145
-3.6817 100
-3.1817 66
-2.6817 52
-2.1817 45
-1.6817 29
-1.1817 32
-0.6817 37
-0.1817 42
0.3183 35
0.8183 23
1.3183 8
1.8183 2
2.3183 0
2.8183 1
3.3183 1
3.8183 0
4.3183 0
4.8183 0


==> graphs/data/r_error_kukelova.txt <==
-16.682 0
-16.182 1
-15.682 9
-15.182 48
-14.682 291
-14.182 1054
-13.682 1830
-13.182 1969
-12.682 1613
-12.182 1099
-11.682 757
-11.182 516
-10.682 299
-10.182 186
-9.6817 124
-9.1817 74
-8.6817 58
-8.1817 30
-7.6817 19
-7.1817 14
-6.6817 3
-6.1817 0
-5.6817 1
-5.1817 2
-4.6817 3
-4.1817 0
-3.6817 0
-3.1817 0
-2.6817 0
-2.1817 0
-1.6817 0
-1.1817 0
-0.6817 0
-0.1817 0
0.3183 0
0.8183 0
1.3183 0
1.8183 0
2.3183 0
2.8183 0
3.3183 0
3.8183 0
4.3183 0
4.8183 0


==> graphs/real_data/inliers_map_2020_09_21_20_52_11_ding.txt <==
-3.3671 1.0473 1.2885
-2.6466 0.49466 1.2773
-2.6059 4.2111 1.1834
-2.5573 0.35862 1.279
-2.5476 0.40325 1.2909
-2.5305 0.3835 1.3425
-2.5167 0.44971 1.3612
-2.4784 4.0095 1.2856
-2.3971 0.085065 1.2362
-2.3915 0.25102 1.3437
-2.3371 0.20343 1.2896
-2.1206 0.012501 1.237
-2.0977 0.0086815 1.2891
-1.9691 1.1227 1.3719
-1.9467 1.0801 1.3736
-1.9333 1.1202 1.3667
-1.9024 1.1123 1.3547
-1.8701 1.1003 1.3478
-1.7141 1.41 1.381
-1.7091 1.4119 1.3826
-1.6033 3.308 1.2408
-1.5781 1.3235 1.3216
-1.4604 3.4672 1.2704
-1.4121 0.79029 1.319
-1.4057 0.73204 1.3545
-1.3923 1.7968 1.3739
-1.3895 1.7887 1.3718
-1.3892 1.7834 1.3774
-1.37 1.7649 1.36
-1.3536 0.6234 1.3913
-1.3185 1.1006 1.3698
-1.314 1.1049 1.3639
-1.3125 1.103 1.3643
-1.3115 1.1056 1.3655
-1.3093 0.90185 1.1983
-1.2173 1.1672 1.434
-1.1714 1.2715 1.3858
-1.1537 1.2678 1.3775
-1.144 1.7314 1.5778
-1.1038 0.47397 1.3654
-1.0883 1.2788 1.3586
-1.0534 2.2209 1.3757
-1.0519 2.2125 1.372
-1.0495 2.214 1.3733
-1.0494 2.2195 1.375
-1.0486 2.2148 1.3738
-1.0482 2.2146 1.3744
-1.0419 1.2437 1.3905
-1.0293 1.5441 1.4375
-1.0258 0.28274 1.2885
-1.0225 1.4257 1.3946
-1.0181 1.5392 1.3872
-1.0052 1.485 1.3731
-1.0027 1.483 1.3732
-1.0005 1.4639 1.383
-0.99836 1.5143 1.3682
-0.99781 1.5147 1.3668
-0.99534 1.4618 1.3801
-0.98526 0.19054 1.2499
-0.98518 1.4673 1.3778
-0.98373 2.1686 1.3422
-0.98034 1.452 1.3695
-0.9793 1.4993 1.3598
-0.9754 1.4959 1.3864
-0.9747 1.4904 1.3823
-0.97464 1.4841 1.3787
-0.97462 1.4919 1.3831
-0.97396 1.4897 1.3816
-0.95845 1.4921 1.397
-0.9491 1.0385 1.3786
-0.94042 -0.04712 1.302
-0.93654 -0.0043282 1.3164
-0.92852 -0.11831 1.3012
-0.90443 1.3488 1.3744
-0.90354 1.4236 1.3179
-0.90131 1.3494 1.3768
-0.89952 0.75526 1.3727
-0.89485 0.75348 1.3688
-0.89359 1.412 1.3294
-0.89354 0.75427 1.3681
-0.88924 0.75799 1.3691
-0.88862 -0.11485 1.2514
-0.88849 -0.050969 1.3292
-0.86026 -0.10829 1.3007
-0.83754 1.716 1.3753
-0.76704 0.050474 1.3087
-0.74862 2.6007 1.3758
-0.74325 0.037781 1.3084
-0.73484 0.057177 1.2679
-0.71761 -1.1156 1.3349
-0.71217 1.1614 1.3768
-0.70776 0.14155 1.3158
-0.70527 0.0952 1.286
-0.70212 1.0853 1.3767
-0.70127 1.1391 1.3789
-0.70075 1.8883 1.3671
-0.69782 0.073967 1.3153
-0.69714 0.078387 1.3239
-0.69386 0.0735 1.2829
-0.69357 1.8761 1.36
-0.69357 0.0341 1.2861
-0.68692 0.090372 1.3132
-0.68684 0.069467 1.2981
-0.68586 0.067444 1.2891
-0.68471 0.071249 1.309
-0.68043 1.1099 1.5029
-0.6798 1.197 1.2601
-0.67789 0.096006 1.3042
-0.67742 0.096439 1.274
-0.67706 0.1367 1.3155
-0.67567 1.1422 1.3735
-0.67298 1.8746 1.384
-0.67271 0.10411 1.3597
-0.67206 1.8385 1.3903
-0.67205 1.1447 1.3719
-0.67146 1.1444 1.3782
-0.66959 0.036773 1.2878
-0.66691 -1.1742 1.1941
-0.66291 1.9173 1.3567
-0.66059 1.8761 1.3723
-0.66043 0.034179 1.2867
-0.65466 0.11367 1.3542
-0.65131 0.070901 1.2623
-0.65047 0.16964 1.3262
-0.64779 1.9091 1.3402
-0.64658 1.1026 1.3734
-0.6465 1.9382 1.3534
-0.64602 1.8939 1.3732
-0.64589 1.2038 1.3624
-0.64506 1.1306 1.4132
-0.64247 1.1793 1.3731
-0.63754 1.1476 1.4831
-0.63658 1.8929 1.372
-0.63625 0.097114 1.3201
-0.63095 1.8779 1.3619
-0.62815 0.092531 1.2411
-0.62444 0.039289 1.3026
-0.62063 1.1201 1.4152
-0.61848 1.1107 1.3291
-0.61803 0.0060891 1.2463
-0.61738 0.067189 1.3476
-0.61245 -0.067688 1.2863
-0.61235 1.135 1.3325
-0.61058 0.026217 1.2873
-0.60898 0.017377 1.2248
-0.60474 0.042431 1.2977
-0.60368 1.1596 1.3695
-0.59936 0.0013474 1.3073
-0.59907 1.1591 1.3709
-0.5963 1.915 1.2673
-0.59612 -0.097076 1.3094
-0.59435 0.018632 1.2347
-0.59194 1.1798 1.3742
-0.59076 -0.0055492 1.3225
-0.58651 1.1836 1.366
-0.58633 1.1758 1.371
-0.58551 1.1818 1.3657
-0.58544 1.1752 1.3721
-0.58405 -0.049967 1.3895
-0.58321 1.1222 1.3347
-0.58261 1.1364 1.3668
-0.58226 1.1799 1.3688
-0.58066 1.1428 1.372
-0.58043 1.1686 1.3698
-0.57983 1.1988 1.3832
-0.57654 -0.016713 1.2704
-0.5742 1.1215 1.3304
-0.57141 0.10047 1.2065
-0.57026 -0.022867 1.3169
-0.5694 -0.14458 1.3667
-0.56818 1.2186 1.3514
-0.56807 -0.012556 1.3157
-0.56714 1.1605 1.3753
-0.56647 0.12192 1.2718
-0.56283 0.10603 1.2379
-0.56227 -0.048843 1.277
-0.55896 1.1599 1.3729
-0.55881 0.021119 1.3505
-0.55871 1.1599 1.3732
-0.55805 1.1588 1.3719
-0.55703 -0.084434 1.3115
-0.55683 1.1604 1.3754
-0.55625 -0.061895 1.3131
-0.55338 1.1304 1.3119
-0.55182 -0.080363 1.3259
-0.54713 1.1815 1.3964
-0.53066 1.1616 1.2931
-0.52279 0.45653 1.3837
-0.52156 1.7538 1.2722
-0.51328 0.47413 1.3583
-0.50768 0.44821 1.3702
-0.50648 0.45284 1.3644
-0.50567 0.44543 1.3687
-0.50528 0.44587 1.3695
-0.50407 0.45171 1.3711
-0.50396 0.44693 1.3689
-0.5036 0.45426 1.376
-0.50095 0.45094 1.3688
-0.49511 0.45881 1.3648
-0.49001 0.23861 1.1777
-0.47744 1.3924 1.3706
-0.45117 2.3749 1.4123
-0.41118 2.2687 1.3443
-0.37082 2.2873 1.3617
-0.36863 2.2864 1.3633
-0.36755 2.2698 1.3581
-0.36391 2.2871 1.3626
-0.32844 1.5687 1.4475
-0.30125 1.5766 1.3767
-0.29039 1.559 1.3452
-0.28801 1.5639 1.3707
-0.28634 1.5734 1.3759
-0.27474 1.5661 1.3666
-0.27395 1.566 1.3662
-0.27391 1.5649 1.3653
-0.27388 1.5929 1.3446
-0.26501 1.6055 1.3175
-0.26268 1.5881 1.3582
-0.26029 1.258 1.3742
-0.2561 0.93392 1.3712
-0.25599 1.5226 1.3775
-0.25135 1.5429 1.3663
-0.24662 1.5389 1.3607
-0.24519 1.5708 1.4241
-0.24308 1.5677 1.3697
-0.24249 0.84994 1.3511
-0.24152 1.5637 1.3662
-0.24112 1.5655 1.3682
-0.24026 1.5645 1.3672
-0.24 1.564 1.3662
-0.24 1.5638 1.3677
-0.23997 1.564 1.3672
-0.23402 1.5975 1.2761
-0.23046 1.5787 1.3729
-0.22858 1.5826 1.3101
-0.22637 0.84569 1.4275
-0.22092 1.5523 1.3595
-0.21952 1.5524 1.3594
-0.21842 1.5514 1.3579
-0.21197 1.5489 1.3545
-0.20629 0.83615 1.3683
-0.20569 1.5428 1.3481
-0.20416 0.8324 1.3658
-0.2039 0.82887 1.3645
-0.20388 0.83428 1.3682
-0.20351 0.83526 1.3724
-0.20166 0.84859 1.3929
-0.1993 0.83267 1.3687
-0.19874 0.78621 1.392
-0.19169 0.78079 1.3862
-0.18831 0.86327 1.366
-0.18656 0.85842 1.3735
-0.18175 0.84567 1.3753
-0.18016 0.86395 1.3581
-0.17688 0.82147 1.3734
-0.17656 0.82267 1.3722
-0.17587 0.82301 1.3708
-0.17539 0.82044 1.374
-0.17498 0.82043 1.3713
-0.17432 0.81826 1.3721
-0.17364 0.82107 1.3704
-0.1728 0.82841 1.3564
-0.1713 0.81468 1.3727
-0.17076 0.8203 1.3697
-0.16993 0.82985 1.3609
-0.16975 0.83404 1.3518
-0.1689 0.81163 1.3681
-0.16756 0.79247 1.3603
-0.16629 0.83544 1.3726
-0.16381 0.83877 1.3717
-0.16378 0.83555 1.3739
-0.16118 0.84056 1.3748
-0.16065 0.83905 1.3735
-0.16032 0.79997 1.3576
-0.15988 1.517 1.3245
-0.15959 0.83574 1.3363
-0.1578 0.85538 1.3471
-0.14855 0.89336 1.2943
-0.14534 0.70648 1.3696
-0.14405 0.70615 1.3711
-0.13036 0.8377 1.3997
-0.12055 0.94492 1.374
-0.11979 0.94399 1.3725
-0.092742 0.55251 1.3699
-0.086161 0.11184 1.3658
-0.084758 0.10923 1.365
-0.082687 0.11374 1.3644
-0.075074 1.162 1.3712
-0.067426 0.10571 1.3666
-0.049969 0.092521 1.3747
-0.043093 0.59614 1.3739
-0.024139 1.1593 1.3716
-0.0064415 0.57315 1.3753
-0.0061372 0.57509 1.376
0.035291 0.6399 1.3565
0.036551 0.5758 1.3729
0.036783 0.57152 1.3782
0.037819 1.1196 1.3724
0.038555 1.1195 1.3712
0.039818 0.58219 1.3695
0.051084 0.63759 1.3692
0.05456 1.2013 1.3698
0.06108 0.58136 1.3382
0.062523 1.951 1.365
0.066289 1.2383 1.37
0.066318 0.60115 1.3742
0.071787 0.61107 1.3722
0.072244 0.57288 1.3765
0.072771 1.2522 1.3743
0.080466 1.1696 1.3616
0.086303 0.59985 1.3456
0.087363 1.2007 1.3677
0.09197 0.57973 1.3734
0.092259 2.2404 1.2524
0.1048 0.57996 1.3539
0.1117 2.2255 1.3037
0.11187 1.2312 1.3687
0.11205 1.2317 1.3711
0.11274 1.2341 1.3681
0.11298 1.2332 1.3706
0.11298 1.2308 1.3702
0.11364 2.2105 1.3038
0.11371 1.2339 1.3678
0.11806 2.2154 1.3011
0.12414 2.1827 1.2816
0.14103 1.2618 1.3638
0.14142 1.2883 1.3661
0.14175 1.3022 1.3615
0.14249 1.2224 1.3671
0.14319 1.2476 1.409
0.14421 1.2481 1.3085
0.14434 1.2606 1.3638
0.14532 1.2596 1.3641
0.14564 1.2599 1.3648
0.14573 1.2592 1.3646
0.14577 1.26 1.3649
0.14583 1.2586 1.3638
0.14584 1.259 1.364
0.14592 1.2587 1.364
0.14597 1.2237 1.3652
0.1464 1.2585 1.3632
0.14655 1.2589 1.3634
0.14711 1.2754 1.3657
0.14778 1.2288 1.3675
0.14884 1.2225 1.3692
0.14918 1.1947 1.3819
0.15053 1.2217 1.3699
0.15054 2.1959 1.3433
0.15059 1.221 1.3692
0.15122 1.2222 1.3697
0.15189 2.1898 1.3413
0.1519 1.2121 1.3713
0.15449 1.2029 1.3566
0.15517 1.2083 1.3723
0.15551 1.2441 1.3543
0.15821 2.1702 1.3394
0.16137 1.2421 1.3712
0.16363 1.2416 1.3587
0.16533 1.2475 1.3684
0.16951 1.2458 1.366
0.17046 1.2508 1.3686
0.17134 1.2585 1.375
0.1716 1.2591 1.3751
0.17573 2.1607 1.1094
0.17904 2.1618 1.085
0.1847 0.51324 1.3672
0.18602 2.1677 1.358
0.18709 0.50469 1.3333
0.19074 2.1621 1.3521
0.19735 1.229 1.3681
0.19901 0.51524 1.3686
0.20396 0.52048 1.353
0.20455 2.1337 1.0977
0.20554 0.52092 1.355
0.20579 0.50844 1.3707
0.20802 0.51609 1.37
0.20936 2.1433 1.1524
0.21327 0.551 1.3564
0.21537 0.46832 1.4007
0.21543 0.48218 1.4152
0.21613 0.46918 1.4009
0.21653 0.54795 1.3715
0.21914 0.51316 1.4034
0.22393 0.4933 1.3691
0.22396 0.52875 1.3723
0.22436 0.52882 1.3717
0.22568 1.2356 1.3686
0.22684 0.49268 1.3698
0.2273 0.47292 1.3482
0.22861 0.49232 1.3714
0.22882 0.49188 1.3714
0.22937 0.47581 1.371
0.23043 0.56452 1.3776
0.23594 1.2523 1.3637
0.24089 1.3467 1.3616
0.24188 0.4675 1.3713
0.24354 0.53523 1.3391
0.24476 1.3004 1.4463
0.24669 0.51485 1.3663
0.24699 0.81572 1.3713
0.24817 0.81562 1.3726
0.24867 0.50758 1.3724
0.24958 0.50919 1.3724
0.24997 1.3044 1.3938
0.25332 1.3094 1.3633
0.25355 0.50959 1.372
0.25788 1.2807 1.3667
0.25828 0.50356 1.3736
0.25896 0.47524 1.3893
0.25935 1.3638 1.3669
0.25948 1.3628 1.3665
0.26321 0.51094 1.3684
0.2735 1.2819 1.371
0.28252 0.84315 1.3699
0.2845 0.84359 1.3715
0.28535 0.83962 1.3719
0.28742 0.51866 1.3451
0.3061 -0.20388 1.3764
0.30911 -0.19058 1.3731
0.32047 0.89575 1.3725
0.33552 1.2647 1.3665
0.36826 1.0724 1.3617
0.36928 1.071 1.3651
0.37139 1.0791 1.3687
0.38039 1.5574 1.2982
0.38772 1.0853 1.37
0.39671 1.978 0.51361
0.39925 0.41674 1.3726
0.41536 1.5922 1.3317
0.42528 1.649 1.3645
0.42559 1.6367 1.3576
0.4305 1.6248 1.3544
0.43263 0.78976 1.3741
0.44526 1.9494 0.65162
0.44635 1.1418 1.3706
0.44847 1.936 0.51271
0.44848 1.2949 1.3711
0.44894 1.6434 1.3645
0.44912 1.6447 1.3646
0.45003 1.6445 1.3648
0.45018 1.9408 0.33365
0.45105 1.004 1.3689
0.46144 1.0783 1.3667
0.46147 0.7936 1.3704
0.46291 1.0776 1.368
0.46328 0.6847 1.3686
0.46664 1.5891 1.361
0.47091 1.2465 1.3659
0.47175 1.001 1.3654
0.47854 1.0649 1.3517
0.48178 1.0371 1.3509
0.48332 0.81036 1.3706
0.4884 1.0331 1.3682
0.49207 0.97218 1.3596
0.50113 0.89833 1.3569
0.50279 1.0613 1.3653
0.50415 1.8884 0.36368
0.50934 1.0009 1.3679
0.51292 0.63634 1.3688
0.51406 0.63977 1.3672
0.52008 1.029 1.3678
0.52438 0.91439 1.3694
0.526 0.91471 1.3666
0.52952 0.91144 1.3632
0.52997 0.91363 1.3671
0.53016 0.91138 1.3654
0.53031 0.85055 1.3439
0.53129 1.2217 1.3645
0.5314 1.2242 1.3731
0.53175 0.97835 1.3621
0.53278 0.94202 1.3616
0.53285 0.94459 1.3609
0.53508 0.87518 1.3519
0.53614 0.93904 1.3619
0.53617 0.93916 1.3618
0.53706 0.94023 1.3655
0.5398 0.8369 1.3623
0.54133 0.91199 1.3419
0.54158 0.9434 1.3678
0.54182 0.94051 1.3662
0.54336 1.8594 0.39987
0.54416 0.88942 1.3611
0.54425 1.8514 0.43514
0.5455 0.93053 1.3704
0.54585 0.89184 1.3651
0.54605 0.88844 1.3628
0.54675 0.96331 1.3755
0.54705 0.89353 1.3672
0.54919 0.89555 1.3678
0.55602 1.0794 1.3654
0.56451 0.91729 1.3668
0.56503 0.91424 1.3641
0.56601 0.91443 1.3632
0.5661 0.91592 1.3675
0.56647 1.4762 1.3623
0.56651 0.91837 1.3572
0.568 0.91779 1.3626
0.57583 0.91688 1.3611
0.58119 0.19881 1.3563
0.58544 0.17026 1.3718
0.58566 1.1286 1.3645
0.59281 0.17179 1.3735
0.59578 0.19165 1.3643
0.59981 0.18809 1.3684
0.61443 0.18394 1.374
0.61486 0.54852 1.3713
0.61541 0.18531 1.3731
0.6191 1.8023 0.51164
0.61948 0.18272 1.374
0.62392 0.58998 1.3704
0.62645 0.15782 1.3895
0.62701 0.83623 1.368
0.64781 0.8139 1.3602
0.65596 0.81682 1.3686
0.66078 -0.95197 1.3088
0.66463 1.7736 0.46892
0.66694 1.7586 0.42665
0.66871 1.7652 0.63668
0.66872 1.757 0.5018
0.6731 1.0964 1.3641
0.69214 1.16 1.3662
0.70536 0.69761 1.362
0.72295 1.7225 0.43241
0.72769 1.7199 0.32144
0.76976 1.6743 0.42622
0.79128 0.63868 1.369
0.79653 0.70035 1.3663
0.80946 1.23 1.3701
0.81576 1.2843 1.3515
0.81726 1.2842 1.3501
0.82016 1.2856 1.3558
0.82209 1.2693 1.3336
0.8292 0.41814 1.3624
0.83087 1.2989 1.3625
0.83524 1.255 1.3613
0.83527 1.3015 1.364
0.83775 1.311 1.3723
0.83885 1.2952 1.3576
0.84815 0.38217 1.3715
0.86274 0.61816 1.3664
0.86776 1.2911 1.3506
0.87345 1.2992 1.3596
0.8749 1.2962 1.36
0.87543 1.3003 1.3624
0.87551 1.3006 1.3626
0.92074 1.5755 1.0971
0.92516 1.5717 1.0982
0.93972 1.5342 1.3183
0.94512 0.61494 1.3663
0.94638 0.6109 1.366
0.94915 0.61036 1.3666
0.94926 0.60862 1.3681
0.94977 0.61248 1.3706
0.95054 0.56741 1.3671
0.95063 -0.7156 1.3559
0.95089 0.60627 1.3687
0.95166 0.60461 1.3693
0.95172 0.59708 1.364
0.96899 1.5522 1.3333
0.99275 1.5179 1.3202
0.99313 1.4773 1.2403
0.99491 1.5252 1.3144
0.99521 1.5203 1.3462
0.99586 1.5152 1.3268
1.0012 1.5647 1.3506
1.0014 1.5137 1.3479
1.0026 1.4764 1.3037
1.0058 1.4842 1.3011
1.0076 0.46415 1.3612
1.0078 1.3303 0.512
1.0216 1.314 0.44579
1.0249 1.4938 1.3097
1.0284 1.3064 0.56113
1.0427 1.3005 0.54329
1.0428 1.2885 0.41052
1.0465 1.2902 0.51089
1.0468 1.2981 0.57768
1.0627 1.2757 0.46464
1.0788 1.2625 0.43807
1.0804 1.28 0.43643
1.0847 1.2428 0.56591
1.0855 0.63514 1.372
1.0907 1.1504 1.3574
1.0938 1.248 0.5394
1.0941 1.255 0.51456
1.0978 0.92681 1.364
1.1267 1.1617 0.35669
1.1381 1.2153 0.43087
1.2349 0.98153 1.3617
1.2469 0.98803 1.3663
1.2493 -0.331 1.3659
1.2519 0.85654 1.3638
1.256 0.98922 1.3636
1.258 0.99118 1.3654
1.2595 0.99205 1.3665
1.3443 1.2243 1.2784
1.5854 0.093668 1.3521
1.7645 -1.3854 1.348
1.8447 -0.1315 1.3338
1.8933 0.46856 1.3594
2.5262 -0.53756 1.4222


==> graphs/real_data/inliers_map_2020_09_21_20_52_11_fHf.txt <==
-13.046 8.795 3.7833
-4.6936 2.1019 1.1478
-3.3671 1.0473 1.2885
-2.6466 0.49466 1.2773
-2.5573 0.35862 1.279
-2.5476 0.40325 1.2909
-2.5305 0.3835 1.3425
-2.5167 0.44971 1.3612
-2.3971 0.085065 1.2362
-2.3915 0.25102 1.3437
-2.3371 0.20343 1.2896
-2.0977 0.0086815 1.2891
-1.9467 1.0801 1.3736
-1.9333 1.1202 1.3667
-1.9024 1.1123 1.3547
-1.8701 1.1003 1.3478
-1.7141 1.41 1.381
-1.7091 1.4119 1.3826
-1.6033 3.308 1.2408
-1.5781 1.3235 1.3216
-1.4604 3.4672 1.2704
-1.4121 0.79029 1.319
-1.4057 0.73204 1.3545
-1.3923 1.7968 1.3739
-1.3895 1.7887 1.3718
-1.3892 1.7834 1.3774
-1.3536 0.6234 1.3913
-1.3185 1.1006 1.3698
-1.314 1.1049 1.3639
-1.3125 1.103 1.3643
-1.3115 1.1056 1.3655
-1.3093 0.90185 1.1983
-1.2173 1.1672 1.434
-1.1714 1.2715 1.3858
-1.1537 1.2678 1.3775
-1.1038 0.47397 1.3654
-1.0883 1.2788 1.3586
-1.0534 2.2209 1.3757
-1.0519 2.2125 1.372
-1.0495 2.214 1.3733
-1.0494 2.2195 1.375
-1.0486 2.2148 1.3738
-1.0482 2.2146 1.3744
-1.0419 1.2437 1.3905
-1.0293 1.5441 1.4375
-1.0258 0.28274 1.2885
-1.0225 1.4257 1.3946
-1.0181 1.5392 1.3872
-1.0128 1.4705 1.347
-1.0052 1.485 1.3731
-1.0027 1.483 1.3732
-1.0005 1.4639 1.383
-0.99836 1.5143 1.3682
-0.99781 1.5147 1.3668
-0.99534 1.4618 1.3801
-0.9854 1.4294 1.3217
-0.98526 0.19054 1.2499
-0.98518 1.4673 1.3778
-0.98373 2.1686 1.3422
-0.98034 1.452 1.3695
-0.9793 1.4993 1.3598
-0.9754 1.4959 1.3864
-0.9747 1.4904 1.3823
-0.97464 1.4841 1.3787
-0.97462 1.4919 1.3831
-0.97396 1.4897 1.3816
-0.95845 1.4921 1.397
-0.9491 1.0385 1.3786
-0.94042 -0.04712 1.302
-0.93654 -0.0043282 1.3164
-0.92852 -0.11831 1.3012
-0.91658 0.32755 1.3595
-0.90443 1.3488 1.3744
-0.90354 1.4236 1.3179
-0.90131 1.3494 1.3768
-0.89952 0.75526 1.3727
-0.89485 0.75348 1.3688
-0.89359 1.412 1.3294
-0.89354 0.75427 1.3681
-0.88924 0.75799 1.3691
-0.88862 -0.11485 1.2514
-0.88849 -0.050969 1.3292
-0.86026 -0.10829 1.3007
-0.83754 1.716 1.3753
-0.76704 0.050474 1.3087
-0.74862 2.6007 1.3758
-0.74325 0.037781 1.3084
-0.73484 0.057177 1.2679
-0.71761 -1.1156 1.3349
-0.71217 1.1614 1.3768
-0.70776 0.14155 1.3158
-0.70527 0.0952 1.286
-0.70212 1.0853 1.3767
-0.70127 1.1391 1.3789
-0.70075 1.8883 1.3671
-0.69782 0.073967 1.3153
-0.69714 0.078387 1.3239
-0.69386 0.0735 1.2829
-0.69357 1.8761 1.36
-0.68692 0.090372 1.3132
-0.68684 0.069467 1.2981
-0.68586 0.067444 1.2891
-0.68471 0.071249 1.309
-0.68043 1.1099 1.5029
-0.6798 1.197 1.2601
-0.67789 0.096006 1.3042
-0.67742 0.096439 1.274
-0.67706 0.1367 1.3155
-0.67567 1.1422 1.3735
-0.67298 1.8746 1.384
-0.67271 0.10411 1.3597
-0.67206 1.8385 1.3903
-0.67205 1.1447 1.3719
-0.67146 1.1444 1.3782
-0.66959 0.036773 1.2878
-0.66691 -1.1742 1.1941
-0.66291 1.9173 1.3567
-0.66059 1.8761 1.3723
-0.66043 0.034179 1.2867
-0.65775 1.8601 1.3872
-0.65466 0.11367 1.3542
-0.65131 0.070901 1.2623
-0.65047 0.16964 1.3262
-0.64779 1.9091 1.3402
-0.64658 1.1026 1.3734
-0.6465 1.9382 1.3534
-0.64602 1.8939 1.3732
-0.64589 1.2038 1.3624
-0.64506 1.1306 1.4132
-0.64247 1.1793 1.3731
-0.63754 1.1476 1.4831
-0.63658 1.8929 1.372
-0.63625 0.097114 1.3201
-0.63095 1.8779 1.3619
-0.62815 0.092531 1.2411
-0.62444 0.039289 1.3026
-0.62063 1.1201 1.4152
-0.61848 1.1107 1.3291
-0.61803 0.0060891 1.2463
-0.61738 0.067189 1.3476
-0.61245 -0.067688 1.2863
-0.61235 1.135 1.3325
-0.61058 0.026217 1.2873
-0.60898 0.017377 1.2248
-0.60474 0.042431 1.2977
-0.60368 1.1596 1.3695
-0.59936 0.0013474 1.3073
-0.59907 1.1591 1.3709
-0.5963 1.915 1.2673
-0.59612 -0.097076 1.3094
-0.59435 0.018632 1.2347
-0.59194 1.1798 1.3742
-0.59076 -0.0055492 1.3225
-0.58651 1.1836 1.366
-0.58633 1.1758 1.371
-0.58551 1.1818 1.3657
-0.58544 1.1752 1.3721
-0.58519 -0.020263 1.2787
-0.58405 -0.049967 1.3895
-0.58321 1.1222 1.3347
-0.58261 1.1364 1.3668
-0.58226 1.1799 1.3688
-0.58066 1.1428 1.372
-0.57983 1.1988 1.3832
-0.57654 -0.016713 1.2704
-0.5742 1.1215 1.3304
-0.57141 0.10047 1.2065
-0.57026 -0.022867 1.3169
-0.5694 -0.14458 1.3667
-0.56818 1.2186 1.3514
-0.56807 -0.012556 1.3157
-0.56714 1.1605 1.3753
-0.56647 0.12192 1.2718
-0.56283 0.10603 1.2379
-0.56227 -0.048843 1.277
-0.55896 1.1599 1.3729
-0.55881 0.021119 1.3505
-0.55871 1.1599 1.3732
-0.55805 1.1588 1.3719
-0.55703 -0.084434 1.3115
-0.55683 1.1604 1.3754
-0.55625 -0.061895 1.3131
-0.55338 1.1304 1.3119
-0.55182 -0.080363 1.3259
-0.54713 1.1815 1.3964
-0.53066 1.1616 1.2931
-0.52279 0.45653 1.3837
-0.52156 1.7538 1.2722
-0.51328 0.47413 1.3583
-0.50768 0.44821 1.3702
-0.50648 0.45284 1.3644
-0.50567 0.44543 1.3687
-0.50528 0.44587 1.3695
-0.50407 0.45171 1.3711
-0.50396 0.44693 1.3689
-0.5036 0.45426 1.376
-0.50095 0.45094 1.3688
-0.49511 0.45881 1.3648
-0.49001 0.23861 1.1777
-0.47744 1.3924 1.3706
-0.45117 2.3749 1.4123
-0.41118 2.2687 1.3443
-0.37082 2.2873 1.3617
-0.36863 2.2864 1.3633
-0.36755 2.2698 1.3581
-0.36391 2.2871 1.3626
-0.32844 1.5687 1.4475
-0.32427 1.5683 1.3554
-0.30125 1.5766 1.3767
-0.28801 1.5639 1.3707
-0.28634 1.5734 1.3759
-0.27474 1.5661 1.3666
-0.27395 1.566 1.3662
-0.27391 1.5649 1.3653
-0.27388 1.5929 1.3446
-0.26501 1.6055 1.3175
-0.26268 1.5881 1.3582
-0.26029 1.258 1.3742
-0.2561 0.93392 1.3712
-0.25599 1.5226 1.3775
-0.25135 1.5429 1.3663
-0.24662 1.5389 1.3607
-0.24519 1.5708 1.4241
-0.24308 1.5677 1.3697
-0.24249 0.84994 1.3511
-0.24152 1.5637 1.3662
-0.24112 1.5655 1.3682
-0.24026 1.5645 1.3672
-0.24 1.564 1.3662
-0.24 1.5638 1.3677
-0.23997 1.564 1.3672
-0.23402 1.5975 1.2761
-0.23046 1.5787 1.3729
-0.22858 1.5826 1.3101
-0.22637 0.84569 1.4275
-0.22092 1.5523 1.3595
-0.21952 1.5524 1.3594
-0.21842 1.5514 1.3579
-0.21197 1.5489 1.3545
-0.20629 0.83615 1.3683
-0.20569 1.5428 1.3481
-0.20416 0.8324 1.3658
-0.2039 0.82887 1.3645
-0.20388 0.83428 1.3682
-0.20351 0.83526 1.3724
-0.20166 0.84859 1.3929
-0.1993 0.83267 1.3687
-0.19874 0.78621 1.392
-0.19169 0.78079 1.3862
-0.18831 0.86327 1.366
-0.18656 0.85842 1.3735
-0.18175 0.84567 1.3753
-0.18016 0.86395 1.3581
-0.17688 0.82147 1.3734
-0.17656 0.82267 1.3722
-0.17587 0.82301 1.3708
-0.17539 0.82044 1.374
-0.17498 0.82043 1.3713
-0.17432 0.81826 1.3721
-0.17364 0.82107 1.3704
-0.1728 0.82841 1.3564
-0.1713 0.81468 1.3727
-0.17076 0.8203 1.3697
-0.16993 0.82985 1.3609
-0.16975 0.83404 1.3518
-0.1689 0.81163 1.3681
-0.16756 0.79247 1.3603
-0.16629 0.83544 1.3726
-0.16381 0.83877 1.3717
-0.16378 0.83555 1.3739
-0.16118 0.84056 1.3748
-0.16065 0.83905 1.3735
-0.16032 0.79997 1.3576
-0.15959 0.83574 1.3363
-0.1578 0.85538 1.3471
-0.14855 0.89336 1.2943
-0.14534 0.70648 1.3696
-0.14405 0.70615 1.3711
-0.13036 0.8377 1.3997
-0.12055 0.94492 1.374
-0.11979 0.94399 1.3725
-0.092742 0.55251 1.3699
-0.086161 0.11184 1.3658
-0.084758 0.10923 1.365
-0.082687 0.11374 1.3644
-0.075074 1.162 1.3712
-0.067426 0.10571 1.3666
-0.049969 0.092521 1.3747
-0.043093 0.59614 1.3739
-0.024139 1.1593 1.3716
-0.0064415 0.57315 1.3753
-0.0061372 0.57509 1.376
0.035291 0.6399 1.3565
0.036551 0.5758 1.3729
0.036783 0.57152 1.3782
0.037819 1.1196 1.3724
0.038555 1.1195 1.3712
0.039818 0.58219 1.3695
0.051084 0.63759 1.3692
0.05456 1.2013 1.3698
0.06108 0.58136 1.3382
0.062523 1.951 1.365
0.066289 1.2383 1.37
0.066318 0.60115 1.3742
0.071787 0.61107 1.3722
0.072244 0.57288 1.3765
0.072771 1.2522 1.3743
0.086303 0.59985 1.3456
0.087363 1.2007 1.3677
0.09197 0.57973 1.3734
0.092259 2.2404 1.2524
0.1048 0.57996 1.3539
0.1117 2.2255 1.3037
0.11187 1.2312 1.3687
0.11205 1.2317 1.3711
0.11274 1.2341 1.3681
0.11298 1.2332 1.3706
0.11298 1.2308 1.3702
0.11364 2.2105 1.3038
0.11371 1.2339 1.3678
0.11806 2.2154 1.3011
0.12414 2.1827 1.2816
0.14103 1.2618 1.3638
0.14142 1.2883 1.3661
0.14175 1.3022 1.3615
0.14249 1.2224 1.3671
0.14319 1.2476 1.409
0.14421 1.2481 1.3085
0.14434 1.2606 1.3638
0.14532 1.2596 1.3641
0.14564 1.2599 1.3648
0.14573 1.2592 1.3646
0.14577 1.26 1.3649
0.14583 1.2586 1.3638
0.14584 1.259 1.364
0.14592 1.2587 1.364
0.14597 1.2237 1.3652
0.1464 1.2585 1.3632
0.14655 1.2589 1.3634
0.14711 1.2754 1.3657
0.14778 1.2288 1.3675
0.14884 1.2225 1.3692
0.14918 1.1947 1.3819
0.15053 1.2217 1.3699
0.15054 2.1959 1.3433
0.15059 1.221 1.3692
0.15122 1.2222 1.3697
0.15189 2.1898 1.3413
0.1519 1.2121 1.3713
0.15449 1.2029 1.3566
0.15517 1.2083 1.3723
0.15551 1.2441 1.3543
0.15821 2.1702 1.3394
0.16137 1.2421 1.3712
0.16363 1.2416 1.3587
0.16533 1.2475 1.3684
0.16951 1.2458 1.366
0.17046 1.2508 1.3686
0.17134 1.2585 1.375
0.1716 1.2591 1.3751
0.17573 2.1607 1.1094
0.17904 2.1618 1.085
0.1847 0.51324 1.3672
0.18602 2.1677 1.358
0.18709 0.50469 1.3333
0.19074 2.1621 1.3521
0.19735 1.229 1.3681
0.19901 0.51524 1.3686
0.20396 0.52048 1.353
0.20455 2.1337 1.0977
0.20554 0.52092 1.355
0.20579 0.50844 1.3707
0.20662 2.1451 1.103
0.20802 0.51609 1.37
0.20936 2.1433 1.1524
0.21327 0.551 1.3564
0.21537 0.46832 1.4007
0.21543 0.48218 1.4152
0.21613 0.46918 1.4009
0.21653 0.54795 1.3715
0.21914 0.51316 1.4034
0.22393 0.4933 1.3691
0.22396 0.52875 1.3723
0.22436 0.52882 1.3717
0.22568 1.2356 1.3686
0.22684 0.49268 1.3698
0.2273 0.47292 1.3482
0.22861 0.49232 1.3714
0.22882 0.49188 1.3714
0.22937 0.47581 1.371
0.23043 0.56452 1.3776
0.23594 1.2523 1.3637
0.24089 1.3467 1.3616
0.24188 0.4675 1.3713
0.24354 0.53523 1.3391
0.24476 1.3004 1.4463
0.24669 0.51485 1.3663
0.24699 0.81572 1.3713
0.24817 0.81562 1.3726
0.24867 0.50758 1.3724
0.24958 0.50919 1.3724
0.24997 1.3044 1.3938
0.25332 1.3094 1.3633
0.25355 0.50959 1.372
0.25788 1.2807 1.3667
0.25828 0.50356 1.3736
0.25896 0.47524 1.3893
0.25935 1.3638 1.3669
0.25948 1.3628 1.3665
0.26321 0.51094 1.3684
0.2735 1.2819 1.371
0.28252 0.84315 1.3699
0.2845 0.84359 1.3715
0.28535 0.83962 1.3719
0.28742 0.51866 1.3451
0.3061 -0.20388 1.3764
0.30911 -0.19058 1.3731
0.32047 0.89575 1.3725
0.33552 1.2647 1.3665
0.36826 1.0724 1.3617
0.36928 1.071 1.3651
0.37139 1.0791 1.3687
0.38039 1.5574 1.2982
0.38772 1.0853 1.37
0.39925 0.41674 1.3726
0.41536 1.5922 1.3317
0.42528 1.649 1.3645
0.42559 1.6367 1.3576
0.4305 1.6248 1.3544
0.43263 0.78976 1.3741
0.44635 1.1418 1.3706
0.44848 1.2949 1.3711
0.44894 1.6434 1.3645
0.44912 1.6447 1.3646
0.45003 1.6445 1.3648
0.45105 1.004 1.3689
0.46144 1.0783 1.3667
0.46147 0.7936 1.3704
0.46291 1.0776 1.368
0.46328 0.6847 1.3686
0.46664 1.5891 1.361
0.47091 1.2465 1.3659
0.47175 1.001 1.3654
0.47854 1.0649 1.3517
0.48178 1.0371 1.3509
0.48332 0.81036 1.3706
0.4884 1.0331 1.3682
0.49207 0.97218 1.3596
0.50113 0.89833 1.3569
0.50279 1.0613 1.3653
0.50934 1.0009 1.3679
0.51292 0.63634 1.3688
0.51406 0.63977 1.3672
0.52008 1.029 1.3678
0.52438 0.91439 1.3694
0.52579 0.96664 1.364
0.526 0.91471 1.3666
0.52952 0.91144 1.3632
0.52997 0.91363 1.3671
0.53016 0.91138 1.3654
0.53031 0.85055 1.3439
0.53129 1.2217 1.3645
0.5314 1.2242 1.3731
0.53175 0.97835 1.3621
0.53278 0.94202 1.3616
0.53285 0.94459 1.3609
0.53508 0.87518 1.3519
0.53614 0.93904 1.3619
0.53617 0.93916 1.3618
0.53706 0.94023 1.3655
0.5398 0.8369 1.3623
0.54117 0.90784 1.2883
0.54133 0.91199 1.3419
0.54158 0.9434 1.3678
0.54182 0.94051 1.3662
0.54416 0.88942 1.3611
0.5455 0.93053 1.3704
0.54585 0.89184 1.3651
0.54605 0.88844 1.3628
0.54675 0.96331 1.3755
0.54705 0.89353 1.3672
0.54857 0.94022 1.3698
0.54919 0.89555 1.3678
0.55602 1.0794 1.3654
0.56451 0.91729 1.3668
0.56503 0.91424 1.3641
0.56601 0.91443 1.3632
0.5661 0.91592 1.3675
0.56647 1.4762 1.3623
0.56651 0.91837 1.3572
0.568 0.91779 1.3626
0.57583 0.91688 1.3611
0.58119 0.19881 1.3563
0.58544 0.17026 1.3718
0.58566 1.1286 1.3645
0.5916 0.90369 1.33
0.59281 0.17179 1.3735
0.59578 0.19165 1.3643
0.59981 0.18809 1.3684
0.61443 0.18394 1.374
0.61486 0.54852 1.3713
0.61541 0.18531 1.3731
0.6191 1.8023 0.51164
0.61948 0.18272 1.374
0.62392 0.58998 1.3704
0.62645 0.15782 1.3895
0.62701 0.83623 1.368
0.64781 0.8139 1.3602
0.65596 0.81682 1.3686
0.66078 -0.95197 1.3088
0.66694 1.7586 0.42665
0.66871 1.7652 0.63668
0.66872 1.757 0.5018
0.6731 1.0964 1.3641
0.69214 1.16 1.3662
0.70536 0.69761 1.362
0.72295 1.7225 0.43241
0.74036 1.7092 0.46367
0.76976 1.6743 0.42622
0.79128 0.63868 1.369
0.79653 0.70035 1.3663
0.80946 1.23 1.3701
0.81355 1.2754 1.3467
0.81576 1.2843 1.3515
0.81726 1.2842 1.3501
0.82016 1.2856 1.3558
0.82209 1.2693 1.3336
0.8292 0.41814 1.3624
0.83087 1.2989 1.3625
0.83524 1.255 1.3613
0.83527 1.3015 1.364
0.83775 1.311 1.3723
0.83885 1.2952 1.3576
0.84815 0.38217 1.3715
0.86274 0.61816 1.3664
0.86776 1.2911 1.3506
0.87345 1.2992 1.3596
0.8749 1.2962 1.36
0.87543 1.3003 1.3624
0.87551 1.3006 1.3626
0.91728 1.5764 1.0915
0.923 0.32231 1.3682
0.92779 1.587 1.3552
0.93972 1.5342 1.3183
0.94512 0.61494 1.3663
0.94638 0.6109 1.366
0.94915 0.61036 1.3666
0.94926 0.60862 1.3681
0.94977 0.61248 1.3706
0.95054 0.56741 1.3671
0.95063 -0.7156 1.3559
0.95089 0.60627 1.3687
0.95166 0.60461 1.3693
0.95172 0.59708 1.364
0.96899 1.5522 1.3333
0.99275 1.5179 1.3202
0.99313 1.4773 1.2403
0.99491 1.5252 1.3144
0.99521 1.5203 1.3462
0.99586 1.5152 1.3268
1.0012 1.5647 1.3506
1.0014 1.5137 1.3479
1.0026 1.4764 1.3037
1.0058 1.4842 1.3011
1.0076 0.46415 1.3612
1.0249 1.4938 1.3097
1.0855 0.63514 1.372
1.0907 1.1504 1.3574
1.0978 0.92681 1.364
1.2349 0.98153 1.3617
1.2469 0.98803 1.3663
1.2493 -0.331 1.3659
1.2519 0.85654 1.3638
1.258 0.99118 1.3654
1.2595 0.99205 1.3665
1.3443 1.2243 1.2784
1.5854 0.093668 1.3521
1.8447 -0.1315 1.3338
1.8933 0.46856 1.3594
2.5262 -0.53756 1.4222


==> graphs/real_data/inliers_map_2020_09_21_20_52_11_frHfr.txt <==
-13.046 8.795 3.7833
-4.6936 2.1019 1.1478
-4.0207 5.2901 1.225
-3.3671 1.0473 1.2885
-2.6466 0.49466 1.2773
-2.6059 4.2111 1.1834
-2.5573 0.35862 1.279
-2.5476 0.40325 1.2909
-2.5305 0.3835 1.3425
-2.5167 0.44971 1.3612
-2.4784 4.0095 1.2856
-2.3971 0.085065 1.2362
-2.3915 0.25102 1.3437
-2.3371 0.20343 1.2896
-2.1257 0.013895 1.1841
-2.0977 0.0086815 1.2891
-1.9691 1.1227 1.3719
-1.9333 1.1202 1.3667
-1.9024 1.1123 1.3547
-1.8701 1.1003 1.3478
-1.7141 1.41 1.381
-1.7091 1.4119 1.3826
-1.6033 3.308 1.2408
-1.5781 1.3235 1.3216
-1.4604 3.4672 1.2704
-1.4121 0.79029 1.319
-1.4057 0.73204 1.3545
-1.3923 1.7968 1.3739
-1.3895 1.7887 1.3718
-1.3892 1.7834 1.3774
-1.37 1.7649 1.36
-1.3536 0.6234 1.3913
-1.3185 1.1006 1.3698
-1.314 1.1049 1.3639
-1.3125 1.103 1.3643
-1.3115 1.1056 1.3655
-1.3093 0.90185 1.1983
-1.2173 1.1672 1.434
-1.1714 1.2715 1.3858
-1.1038 0.47397 1.3654
-1.0883 1.2788 1.3586
-1.0534 2.2209 1.3757
-1.0519 2.2125 1.372
-1.0495 2.214 1.3733
-1.0494 2.2195 1.375
-1.0486 2.2148 1.3738
-1.0482 2.2146 1.3744
-1.0419 1.2437 1.3905
-1.0293 1.5441 1.4375
-1.0258 0.28274 1.2885
-1.0225 1.4257 1.3946
-1.0181 1.5392 1.3872
-1.0128 1.4705 1.347
-1.0052 1.485 1.3731
-1.0027 1.483 1.3732
-1.0005 1.4639 1.383
-0.99836 1.5143 1.3682
-0.99781 1.5147 1.3668
-0.99534 1.4618 1.3801
-0.9854 1.4294 1.3217
-0.98526 0.19054 1.2499
-0.98518 1.4673 1.3778
-0.98373 2.1686 1.3422
-0.98034 1.452 1.3695
-0.9793 1.4993 1.3598
-0.9754 1.4959 1.3864
-0.9747 1.4904 1.3823
-0.97464 1.4841 1.3787
-0.97462 1.4919 1.3831
-0.97396 1.4897 1.3816
-0.95845 1.4921 1.397
-0.9491 1.0385 1.3786
-0.94042 -0.04712 1.302
-0.93654 -0.0043282 1.3164
-0.92852 -0.11831 1.3012
-0.91658 0.32755 1.3595
-0.90443 1.3488 1.3744
-0.90354 1.4236 1.3179
-0.90131 1.3494 1.3768
-0.89952 0.75526 1.3727
-0.89485 0.75348 1.3688
-0.89359 1.412 1.3294
-0.89354 0.75427 1.3681
-0.88924 0.75799 1.3691
-0.88862 -0.11485 1.2514
-0.88849 -0.050969 1.3292
-0.86026 -0.10829 1.3007
-0.83754 1.716 1.3753
-0.81429 1.9918 1.4349
-0.76704 0.050474 1.3087
-0.74862 2.6007 1.3758
-0.74325 0.037781 1.3084
-0.73484 0.057177 1.2679
-0.71761 -1.1156 1.3349
-0.71217 1.1614 1.3768
-0.70776 0.14155 1.3158
-0.70527 0.0952 1.286
-0.70212 1.0853 1.3767
-0.70127 1.1391 1.3789
-0.70075 1.8883 1.3671
-0.69782 0.073967 1.3153
-0.69714 0.078387 1.3239
-0.69386 0.0735 1.2829
-0.69357 1.8761 1.36
-0.69357 0.0341 1.2861
-0.68692 0.090372 1.3132
-0.68684 0.069467 1.2981
-0.68586 0.067444 1.2891
-0.68471 0.071249 1.309
-0.68043 1.1099 1.5029
-0.6798 1.197 1.2601
-0.67789 0.096006 1.3042
-0.67742 0.096439 1.274
-0.67706 0.1367 1.3155
-0.67567 1.1422 1.3735
-0.67298 1.8746 1.384
-0.67271 0.10411 1.3597
-0.67206 1.8385 1.3903
-0.67205 1.1447 1.3719
-0.67146 1.1444 1.3782
-0.66959 0.036773 1.2878
-0.66691 -1.1742 1.1941
-0.66291 1.9173 1.3567
-0.66059 1.8761 1.3723
-0.66043 0.034179 1.2867
-0.65775 1.8601 1.3872
-0.65466 0.11367 1.3542
-0.65131 0.070901 1.2623
-0.65047 0.16964 1.3262
-0.64779 1.9091 1.3402
-0.64658 1.1026 1.3734
-0.6465 1.9382 1.3534
-0.64602 1.8939 1.3732
-0.64589 1.2038 1.3624
-0.64506 1.1306 1.4132
-0.64247 1.1793 1.3731
-0.63754 1.1476 1.4831
-0.63658 1.8929 1.372
-0.63625 0.097114 1.3201
-0.63095 1.8779 1.3619
-0.62815 0.092531 1.2411
-0.62444 0.039289 1.3026
-0.62063 1.1201 1.4152
-0.61848 1.1107 1.3291
-0.61803 0.0060891 1.2463
-0.61738 0.067189 1.3476
-0.61245 -0.067688 1.2863
-0.61235 1.135 1.3325
-0.61058 0.026217 1.2873
-0.60898 0.017377 1.2248
-0.60474 0.042431 1.2977
-0.60368 1.1596 1.3695
-0.59907 1.1591 1.3709
-0.5963 1.915 1.2673
-0.59612 -0.097076 1.3094
-0.59435 0.018632 1.2347
-0.59194 1.1798 1.3742
-0.59076 -0.0055492 1.3225
-0.58651 1.1836 1.366
-0.58633 1.1758 1.371
-0.58551 1.1818 1.3657
-0.58544 1.1752 1.3721
-0.58519 -0.020263 1.2787
-0.58405 -0.049967 1.3895
-0.58321 1.1222 1.3347
-0.58261 1.1364 1.3668
-0.58226 1.1799 1.3688
-0.58066 1.1428 1.372
-0.58043 1.1686 1.3698
-0.57983 1.1988 1.3832
-0.57654 -0.016713 1.2704
-0.5742 1.1215 1.3304
-0.57141 0.10047 1.2065
-0.57026 -0.022867 1.3169
-0.5694 -0.14458 1.3667
-0.56818 1.2186 1.3514
-0.56807 -0.012556 1.3157
-0.56714 1.1605 1.3753
-0.56647 0.12192 1.2718
-0.56283 0.10603 1.2379
-0.56227 -0.048843 1.277
-0.55896 1.1599 1.3729
-0.55881 0.021119 1.3505
-0.55871 1.1599 1.3732
-0.55805 1.1588 1.3719
-0.55708 1.1589 1.3732
-0.55703 -0.084434 1.3115
-0.55683 1.1604 1.3754
-0.55625 -0.061895 1.3131
-0.55592 0.057959 1.1993
-0.55338 1.1304 1.3119
-0.55182 -0.080363 1.3259
-0.53066 1.1616 1.2931
-0.52279 0.45653 1.3837
-0.52156 1.7538 1.2722
-0.51328 0.47413 1.3583
-0.50768 0.44821 1.3702
-0.50648 0.45284 1.3644
-0.50567 0.44543 1.3687
-0.50533 1.114 1.3247
-0.50528 0.44587 1.3695
-0.50407 0.45171 1.3711
-0.50396 0.44693 1.3689
-0.5036 0.45426 1.376
-0.50095 0.45094 1.3688
-0.49511 0.45881 1.3648
-0.49001 0.23861 1.1777
-0.47744 1.3924 1.3706
-0.45117 2.3749 1.4123
-0.37082 2.2873 1.3617
-0.36863 2.2864 1.3633
-0.36755 2.2698 1.3581
-0.36391 2.2871 1.3626
-0.32844 1.5687 1.4475
-0.32427 1.5683 1.3554
-0.30125 1.5766 1.3767
-0.28801 1.5639 1.3707
-0.28634 1.5734 1.3759
-0.27474 1.5661 1.3666
-0.27395 1.566 1.3662
-0.27391 1.5649 1.3653
-0.27388 1.5929 1.3446
-0.26653 1.5079 1.369
-0.26501 1.6055 1.3175
-0.26268 1.5881 1.3582
-0.26029 1.258 1.3742
-0.2561 0.93392 1.3712
-0.25599 1.5226 1.3775
-0.25135 1.5429 1.3663
-0.24662 1.5389 1.3607
-0.24519 1.5708 1.4241
-0.24308 1.5677 1.3697
-0.24249 0.84994 1.3511
-0.24152 1.5637 1.3662
-0.24112 1.5655 1.3682
-0.24026 1.5645 1.3672
-0.24 1.564 1.3662
-0.24 1.5638 1.3677
-0.23997 1.564 1.3672
-0.23402 1.5975 1.2761
-0.23046 1.5787 1.3729
-0.22858 1.5826 1.3101
-0.22637 0.84569 1.4275
-0.22092 1.5523 1.3595
-0.21952 1.5524 1.3594
-0.21842 1.5514 1.3579
-0.21197 1.5489 1.3545
-0.20629 0.83615 1.3683
-0.20569 1.5428 1.3481
-0.20416 0.8324 1.3658
-0.2039 0.82887 1.3645
-0.20388 0.83428 1.3682
-0.20351 0.83526 1.3724
-0.20166 0.84859 1.3929
-0.1993 0.83267 1.3687
-0.19874 0.78621 1.392
-0.19169 0.78079 1.3862
-0.18831 0.86327 1.366
-0.18656 0.85842 1.3735
-0.18175 0.84567 1.3753
-0.18016 0.86395 1.3581
-0.17688 0.82147 1.3734
-0.17656 0.82267 1.3722
-0.17587 0.82301 1.3708
-0.17539 0.82044 1.374
-0.17498 0.82043 1.3713
-0.17432 0.81826 1.3721
-0.17364 0.82107 1.3704
-0.1728 0.82841 1.3564
-0.1713 0.81468 1.3727
-0.17076 0.8203 1.3697
-0.16993 0.82985 1.3609
-0.16975 0.83404 1.3518
-0.1689 0.81163 1.3681
-0.16756 0.79247 1.3603
-0.16629 0.83544 1.3726
-0.16381 0.83877 1.3717
-0.16378 0.83555 1.3739
-0.16118 0.84056 1.3748
-0.16065 0.83905 1.3735
-0.16032 0.79997 1.3576
-0.15988 1.517 1.3245
-0.15959 0.83574 1.3363
-0.1578 0.85538 1.3471
-0.14855 0.89336 1.2943
-0.14534 0.70648 1.3696
-0.14405 0.70615 1.3711
-0.13036 0.8377 1.3997
-0.12055 0.94492 1.374
-0.11979 0.94399 1.3725
-0.092742 0.55251 1.3699
-0.086161 0.11184 1.3658
-0.084758 0.10923 1.365
-0.082687 0.11374 1.3644
-0.075074 1.162 1.3712
-0.067426 0.10571 1.3666
-0.049969 0.092521 1.3747
-0.043093 0.59614 1.3739
-0.024139 1.1593 1.3716
-0.0064415 0.57315 1.3753
-0.0061372 0.57509 1.376
0.035291 0.6399 1.3565
0.036551 0.5758 1.3729
0.036783 0.57152 1.3782
0.037819 1.1196 1.3724
0.038555 1.1195 1.3712
0.039818 0.58219 1.3695
0.051084 0.63759 1.3692
0.05456 1.2013 1.3698
0.06108 0.58136 1.3382
0.062523 1.951 1.365
0.066289 1.2383 1.37
0.066318 0.60115 1.3742
0.071787 0.61107 1.3722
0.072244 0.57288 1.3765
0.072771 1.2522 1.3743
0.086303 0.59985 1.3456
0.087363 1.2007 1.3677
0.09197 0.57973 1.3734
0.092259 2.2404 1.2524
0.1048 0.57996 1.3539
0.1117 2.2255 1.3037
0.11187 1.2312 1.3687
0.11205 1.2317 1.3711
0.11274 1.2341 1.3681
0.11298 1.2332 1.3706
0.11298 1.2308 1.3702
0.11364 2.2105 1.3038
0.11371 1.2339 1.3678
0.11806 2.2154 1.3011
0.12414 2.1827 1.2816
0.14103 1.2618 1.3638
0.14142 1.2883 1.3661
0.14175 1.3022 1.3615
0.14249 1.2224 1.3671
0.14319 1.2476 1.409
0.14421 1.2481 1.3085
0.14434 1.2606 1.3638
0.14532 1.2596 1.3641
0.14564 1.2599 1.3648
0.14573 1.2592 1.3646
0.14577 1.26 1.3649
0.14583 1.2586 1.3638
0.14584 1.259 1.364
0.14592 1.2587 1.364
0.14597 1.2237 1.3652
0.1464 1.2585 1.3632
0.14655 1.2589 1.3634
0.14711 1.2754 1.3657
0.14778 1.2288 1.3675
0.14884 1.2225 1.3692
0.14918 1.1947 1.3819
0.15053 1.2217 1.3699
0.15054 2.1959 1.3433
0.15059 1.221 1.3692
0.15122 1.2222 1.3697
0.15189 2.1898 1.3413
0.1519 1.2121 1.3713
0.15449 1.2029 1.3566
0.15517 1.2083 1.3723
0.15551 1.2441 1.3543
0.15821 2.1702 1.3394
0.16137 1.2421 1.3712
0.16363 1.2416 1.3587
0.16533 1.2475 1.3684
0.16951 1.2458 1.366
0.17046 1.2508 1.3686
0.17134 1.2585 1.375
0.1716 1.2591 1.3751
0.17573 2.1607 1.1094
0.17904 2.1618 1.085
0.1847 0.51324 1.3672
0.18602 2.1677 1.358
0.18709 0.50469 1.3333
0.19074 2.1621 1.3521
0.19735 1.229 1.3681
0.19901 0.51524 1.3686
0.20396 0.52048 1.353
0.20455 2.1337 1.0977
0.20554 0.52092 1.355
0.20579 0.50844 1.3707
0.20662 2.1451 1.103
0.20802 0.51609 1.37
0.20936 2.1433 1.1524
0.21327 0.551 1.3564
0.21537 0.46832 1.4007
0.21543 0.48218 1.4152
0.21613 0.46918 1.4009
0.21653 0.54795 1.3715
0.21914 0.51316 1.4034
0.22393 0.4933 1.3691
0.22396 0.52875 1.3723
0.22436 0.52882 1.3717
0.22568 1.2356 1.3686
0.22684 0.49268 1.3698
0.2273 0.47292 1.3482
0.22797 0.49397 1.3708
0.22861 0.49232 1.3714
0.22882 0.49188 1.3714
0.22937 0.47581 1.371
0.23043 0.56452 1.3776
0.23594 1.2523 1.3637
0.24089 1.3467 1.3616
0.24188 0.4675 1.3713
0.24354 0.53523 1.3391
0.24476 1.3004 1.4463
0.24669 0.51485 1.3663
0.24699 0.81572 1.3713
0.24817 0.81562 1.3726
0.24867 0.50758 1.3724
0.24958 0.50919 1.3724
0.24997 1.3044 1.3938
0.25332 1.3094 1.3633
0.25355 0.50959 1.372
0.25788 1.2807 1.3667
0.25828 0.50356 1.3736
0.25896 0.47524 1.3893
0.25935 1.3638 1.3669
0.25948 1.3628 1.3665
0.26072 1.3436 1.3694
0.26321 0.51094 1.3684
0.2735 1.2819 1.371
0.28252 0.84315 1.3699
0.2845 0.84359 1.3715
0.28535 0.83962 1.3719
0.28742 0.51866 1.3451
0.3061 -0.20388 1.3764
0.30911 -0.19058 1.3731
0.32047 0.89575 1.3725
0.33552 1.2647 1.3665
0.36826 1.0724 1.3617
0.36928 1.071 1.3651
0.37139 1.0791 1.3687
0.38039 1.5574 1.2982
0.38772 1.0853 1.37
0.39671 1.978 0.51361
0.39925 0.41674 1.3726
0.41536 1.5922 1.3317
0.42528 1.649 1.3645
0.42559 1.6367 1.3576
0.4305 1.6248 1.3544
0.43263 0.78976 1.3741
0.44635 1.1418 1.3706
0.44848 1.2949 1.3711
0.44894 1.6434 1.3645
0.44912 1.6447 1.3646
0.45003 1.6445 1.3648
0.45018 1.9408 0.33365
0.45105 1.004 1.3689
0.46144 1.0783 1.3667
0.46147 0.7936 1.3704
0.46291 1.0776 1.368
0.46328 0.6847 1.3686
0.46664 1.5891 1.361
0.47091 1.2465 1.3659
0.47175 1.001 1.3654
0.47854 1.0649 1.3517
0.48178 1.0371 1.3509
0.48332 0.81036 1.3706
0.4884 1.0331 1.3682
0.49207 0.97218 1.3596
0.50113 0.89833 1.3569
0.50279 1.0613 1.3653
0.50415 1.8884 0.36368
0.50934 1.0009 1.3679
0.51292 0.63634 1.3688
0.51406 0.63977 1.3672
0.52008 1.029 1.3678
0.52438 0.91439 1.3694
0.52579 0.96664 1.364
0.526 0.91471 1.3666
0.52952 0.91144 1.3632
0.52997 0.91363 1.3671
0.53016 0.91138 1.3654
0.53031 0.85055 1.3439
0.53129 1.2217 1.3645
0.5314 1.2242 1.3731
0.53175 0.97835 1.3621
0.53278 0.94202 1.3616
0.53285 0.94459 1.3609
0.53508 0.87518 1.3519
0.53614 0.93904 1.3619
0.53617 0.93916 1.3618
0.53706 0.94023 1.3655
0.5398 0.8369 1.3623
0.54117 0.90784 1.2883
0.54133 0.91199 1.3419
0.54158 0.9434 1.3678
0.54182 0.94051 1.3662
0.54336 1.8594 0.39987
0.54416 0.88942 1.3611
0.54425 1.8514 0.43514
0.5455 0.93053 1.3704
0.54585 0.89184 1.3651
0.54605 0.88844 1.3628
0.54675 0.96331 1.3755
0.54705 0.89353 1.3672
0.54857 0.94022 1.3698
0.54919 0.89555 1.3678
0.55602 1.0794 1.3654
0.56451 0.91729 1.3668
0.56503 0.91424 1.3641
0.56601 0.91443 1.3632
0.5661 0.91592 1.3675
0.56647 1.4762 1.3623
0.56651 0.91837 1.3572
0.568 0.91779 1.3626
0.57583 0.91688 1.3611
0.58119 0.19881 1.3563
0.58544 0.17026 1.3718
0.58566 1.1286 1.3645
0.5916 0.90369 1.33
0.59281 0.17179 1.3735
0.59578 0.19165 1.3643
0.59981 0.18809 1.3684
0.61443 0.18394 1.374
0.61486 0.54852 1.3713
0.61541 0.18531 1.3731
0.6191 1.8023 0.51164
0.61948 0.18272 1.374
0.62392 0.58998 1.3704
0.62645 0.15782 1.3895
0.62701 0.83623 1.368
0.64781 0.8139 1.3602
0.65596 0.81682 1.3686
0.66078 -0.95197 1.3088
0.66694 1.7586 0.42665
0.66871 1.7652 0.63668
0.66872 1.757 0.5018
0.66941 1.7615 0.35989
0.6731 1.0964 1.3641
0.69214 1.16 1.3662
0.70536 0.69761 1.362
0.71477 1.7656 0.48612
0.72295 1.7225 0.43241
0.74036 1.7092 0.46367
0.76976 1.6743 0.42622
0.79128 0.63868 1.369
0.79552 1.6638 0.63268
0.79653 0.70035 1.3663
0.80946 1.23 1.3701
0.81355 1.2754 1.3467
0.81576 1.2843 1.3515
0.81726 1.2842 1.3501
0.82016 1.2856 1.3558
0.82209 1.2693 1.3336
0.8292 0.41814 1.3624
0.83087 1.2989 1.3625
0.83524 1.255 1.3613
0.83527 1.3015 1.364
0.83885 1.2952 1.3576
0.83973 1.294 1.3546
0.83991 1.6296 0.50521
0.84815 0.38217 1.3715
0.85329 1.5423 0.33721
0.86274 0.61816 1.3664
0.86776 1.2911 1.3506
0.87345 1.2992 1.3596
0.8749 1.2962 1.36
0.87543 1.3003 1.3624
0.87551 1.3006 1.3626
0.91728 1.5764 1.0915
0.92074 1.5755 1.0971
0.923 0.32231 1.3682
0.92516 1.5717 1.0982
0.92779 1.587 1.3552
0.93972 1.5342 1.3183
0.94512 0.61494 1.3663
0.94638 0.6109 1.366
0.94915 0.61036 1.3666
0.94926 0.60862 1.3681
0.94977 0.61248 1.3706
0.95054 0.56741 1.3671
0.95063 -0.7156 1.3559
0.95089 0.60627 1.3687
0.95166 0.60461 1.3693
0.95172 0.59708 1.364
0.96899 1.5522 1.3333
0.99275 1.5179 1.3202
0.99313 1.4773 1.2403
0.99491 1.5252 1.3144
0.99521 1.5203 1.3462
0.99586 1.5152 1.3268
1.0012 1.5647 1.3506
1.0014 1.5137 1.3479
1.0026 1.4764 1.3037
1.0058 1.4842 1.3011
1.0076 0.46415 1.3612
1.0249 1.4938 1.3097
1.0855 0.63514 1.372
1.0907 1.1504 1.3574
1.0978 0.92681 1.364
1.2349 0.98153 1.3617
1.2469 0.98803 1.3663
1.2493 -0.331 1.3659
1.2519 0.85654 1.3638
1.256 0.98922 1.3636
1.258 0.99118 1.3654
1.2595 0.99205 1.3665
1.3443 1.2243 1.2784
1.5854 0.093668 1.3521
1.6911 -0.71461 1.3814
1.8447 -0.1315 1.3338
1.8933 0.46856 1.3594
2.5262 -0.53756 1.4222
2.539 -0.4696 1.5188


==> graphs/real_data/inliers_map_2020_09_21_20_52_11_icpr.txt <==
-4.6936 2.1019 1.1478
-4.0207 5.2901 1.225
-3.3671 1.0473 1.2885
-2.5476 0.40325 1.2909
-2.5305 0.3835 1.3425
-2.5167 0.44971 1.3612
-2.4784 4.0095 1.2856
-2.3915 0.25102 1.3437
-2.3371 0.20343 1.2896
-2.1206 0.012501 1.237
-2.0977 0.0086815 1.2891
-1.9467 1.0801 1.3736
-1.9333 1.1202 1.3667
-1.9024 1.1123 1.3547
-1.7141 1.41 1.381
-1.7091 1.4119 1.3826
-1.6033 3.308 1.2408
-1.5781 1.3235 1.3216
-1.4604 3.4672 1.2704
-1.4121 0.79029 1.319
-1.4057 0.73204 1.3545
-1.3895 1.7887 1.3718
-1.3892 1.7834 1.3774
-1.37 1.7649 1.36
-1.3536 0.6234 1.3913
-1.3185 1.1006 1.3698
-1.314 1.1049 1.3639
-1.3125 1.103 1.3643
-1.3115 1.1056 1.3655
-1.3093 0.90185 1.1983
-1.2173 1.1672 1.434
-1.1714 1.2715 1.3858
-1.1537 1.2678 1.3775
-1.1038 0.47397 1.3654
-1.0883 1.2788 1.3586
-1.0534 2.2209 1.3757
-1.0519 2.2125 1.372
-1.0495 2.214 1.3733
-1.0494 2.2195 1.375
-1.0486 2.2148 1.3738
-1.0482 2.2146 1.3744
-1.0419 1.2437 1.3905
-1.0293 1.5441 1.4375
-1.0258 0.28274 1.2885
-1.0225 1.4257 1.3946
-1.0181 1.5392 1.3872
-1.0128 1.4705 1.347
-1.0052 1.485 1.3731
-1.0027 1.483 1.3732
-1.0005 1.4639 1.383
-0.99836 1.5143 1.3682
-0.99781 1.5147 1.3668
-0.99534 1.4618 1.3801
-0.9854 1.4294 1.3217
-0.98526 0.19054 1.2499
-0.98518 1.4673 1.3778
-0.98373 2.1686 1.3422
-0.98034 1.452 1.3695
-0.9793 1.4993 1.3598
-0.9754 1.4959 1.3864
-0.9747 1.4904 1.3823
-0.97464 1.4841 1.3787
-0.97462 1.4919 1.3831
-0.97396 1.4897 1.3816
-0.95845 1.4921 1.397
-0.9491 1.0385 1.3786
-0.94042 -0.04712 1.302
-0.93654 -0.0043282 1.3164
-0.92852 -0.11831 1.3012
-0.90443 1.3488 1.3744
-0.90354 1.4236 1.3179
-0.90131 1.3494 1.3768
-0.89952 0.75526 1.3727
-0.89485 0.75348 1.3688
-0.89359 1.412 1.3294
-0.89354 0.75427 1.3681
-0.88924 0.75799 1.3691
-0.88862 -0.11485 1.2514
-0.88849 -0.050969 1.3292
-0.86026 -0.10829 1.3007
-0.83754 1.716 1.3753
-0.81429 1.9918 1.4349
-0.76704 0.050474 1.3087
-0.74862 2.6007 1.3758
-0.74325 0.037781 1.3084
-0.73484 0.057177 1.2679
-0.71761 -1.1156 1.3349
-0.71217 1.1614 1.3768
-0.70776 0.14155 1.3158
-0.70527 0.0952 1.286
-0.70212 1.0853 1.3767
-0.70127 1.1391 1.3789
-0.70075 1.8883 1.3671
-0.69782 0.073967 1.3153
-0.69714 0.078387 1.3239
-0.69386 0.0735 1.2829
-0.69357 1.8761 1.36
-0.69357 0.0341 1.2861
-0.68692 0.090372 1.3132
-0.68684 0.069467 1.2981
-0.68586 0.067444 1.2891
-0.68471 0.071249 1.309
-0.68043 1.1099 1.5029
-0.6798 1.197 1.2601
-0.67789 0.096006 1.3042
-0.67742 0.096439 1.274
-0.67706 0.1367 1.3155
-0.67567 1.1422 1.3735
-0.67298 1.8746 1.384
-0.67271 0.10411 1.3597
-0.67206 1.8385 1.3903
-0.67205 1.1447 1.3719
-0.67146 1.1444 1.3782
-0.66959 0.036773 1.2878
-0.66691 -1.1742 1.1941
-0.66059 1.8761 1.3723
-0.66043 0.034179 1.2867
-0.65775 1.8601 1.3872
-0.65466 0.11367 1.3542
-0.65131 0.070901 1.2623
-0.65047 0.16964 1.3262
-0.64779 1.9091 1.3402
-0.64658 1.1026 1.3734
-0.64602 1.8939 1.3732
-0.64589 1.2038 1.3624
-0.64506 1.1306 1.4132
-0.64247 1.1793 1.3731
-0.63754 1.1476 1.4831
-0.63658 1.8929 1.372
-0.63625 0.097114 1.3201
-0.63095 1.8779 1.3619
-0.62815 0.092531 1.2411
-0.62444 0.039289 1.3026
-0.62063 1.1201 1.4152
-0.61848 1.1107 1.3291
-0.61803 0.0060891 1.2463
-0.61738 0.067189 1.3476
-0.61245 -0.067688 1.2863
-0.61235 1.135 1.3325
-0.61058 0.026217 1.2873
-0.60898 0.017377 1.2248
-0.60474 0.042431 1.2977
-0.60368 1.1596 1.3695
-0.59936 0.0013474 1.3073
-0.59907 1.1591 1.3709
-0.5963 1.915 1.2673
-0.59435 0.018632 1.2347
-0.59194 1.1798 1.3742
-0.59076 -0.0055492 1.3225
-0.58651 1.1836 1.366
-0.58633 1.1758 1.371
-0.58551 1.1818 1.3657
-0.58544 1.1752 1.3721
-0.58519 -0.020263 1.2787
-0.58405 -0.049967 1.3895
-0.58321 1.1222 1.3347
-0.58261 1.1364 1.3668
-0.58226 1.1799 1.3688
-0.58066 1.1428 1.372
-0.57983 1.1988 1.3832
-0.57654 -0.016713 1.2704
-0.5742 1.1215 1.3304
-0.57141 0.10047 1.2065
-0.57026 -0.022867 1.3169
-0.5694 -0.14458 1.3667
-0.56818 1.2186 1.3514
-0.56807 -0.012556 1.3157
-0.56714 1.1605 1.3753
-0.56647 0.12192 1.2718
-0.56283 0.10603 1.2379
-0.56227 -0.048843 1.277
-0.55896 1.1599 1.3729
-0.55881 0.021119 1.3505
-0.55871 1.1599 1.3732
-0.55805 1.1588 1.3719
-0.55708 1.1589 1.3732
-0.55703 -0.084434 1.3115
-0.55683 1.1604 1.3754
-0.55625 -0.061895 1.3131
-0.55338 1.1304 1.3119
-0.55182 -0.080363 1.3259
-0.53066 1.1616 1.2931
-0.52279 0.45653 1.3837
-0.51328 0.47413 1.3583
-0.50768 0.44821 1.3702
-0.50648 0.45284 1.3644
-0.50567 0.44543 1.3687
-0.50528 0.44587 1.3695
-0.50407 0.45171 1.3711
-0.50396 0.44693 1.3689
-0.5036 0.45426 1.376
-0.50095 0.45094 1.3688
-0.49511 0.45881 1.3648
-0.49001 0.23861 1.1777
-0.47744 1.3924 1.3706
-0.45117 2.3749 1.4123
-0.37082 2.2873 1.3617
-0.36863 2.2864 1.3633
-0.36755 2.2698 1.3581
-0.36391 2.2871 1.3626
-0.32844 1.5687 1.4475
-0.32427 1.5683 1.3554
-0.30125 1.5766 1.3767
-0.28801 1.5639 1.3707
-0.28634 1.5734 1.3759
-0.27474 1.5661 1.3666
-0.27395 1.566 1.3662
-0.27391 1.5649 1.3653
-0.27388 1.5929 1.3446
-0.26501 1.6055 1.3175
-0.26268 1.5881 1.3582
-0.26029 1.258 1.3742
-0.2561 0.93392 1.3712
-0.25599 1.5226 1.3775
-0.25135 1.5429 1.3663
-0.24662 1.5389 1.3607
-0.24519 1.5708 1.4241
-0.24308 1.5677 1.3697
-0.24249 0.84994 1.3511
-0.24152 1.5637 1.3662
-0.24112 1.5655 1.3682
-0.24026 1.5645 1.3672
-0.24 1.564 1.3662
-0.24 1.5638 1.3677
-0.23997 1.564 1.3672
-0.23402 1.5975 1.2761
-0.23046 1.5787 1.3729
-0.22858 1.5826 1.3101
-0.22637 0.84569 1.4275
-0.22092 1.5523 1.3595
-0.21952 1.5524 1.3594
-0.21842 1.5514 1.3579
-0.21197 1.5489 1.3545
-0.20629 0.83615 1.3683
-0.20569 1.5428 1.3481
-0.20416 0.8324 1.3658
-0.2039 0.82887 1.3645
-0.20388 0.83428 1.3682
-0.20351 0.83526 1.3724
-0.20166 0.84859 1.3929
-0.1993 0.83267 1.3687
-0.19874 0.78621 1.392
-0.19169 0.78079 1.3862
-0.18831 0.86327 1.366
-0.18656 0.85842 1.3735
-0.18175 0.84567 1.3753
-0.18016 0.86395 1.3581
-0.17688 0.82147 1.3734
-0.17656 0.82267 1.3722
-0.17587 0.82301 1.3708
-0.17539 0.82044 1.374
-0.17498 0.82043 1.3713
-0.17432 0.81826 1.3721
-0.17364 0.82107 1.3704
-0.1728 0.82841 1.3564
-0.1713 0.81468 1.3727
-0.17076 0.8203 1.3697
-0.16993 0.82985 1.3609
-0.16975 0.83404 1.3518
-0.1689 0.81163 1.3681
-0.16756 0.79247 1.3603
-0.16629 0.83544 1.3726
-0.16381 0.83877 1.3717
-0.16378 0.83555 1.3739
-0.16118 0.84056 1.3748
-0.16065 0.83905 1.3735
-0.16032 0.79997 1.3576
-0.15988 1.517 1.3245
-0.15959 0.83574 1.3363
-0.1578 0.85538 1.3471
-0.14855 0.89336 1.2943
-0.14534 0.70648 1.3696
-0.14405 0.70615 1.3711
-0.13036 0.8377 1.3997
-0.12055 0.94492 1.374
-0.11979 0.94399 1.3725
-0.092742 0.55251 1.3699
-0.086161 0.11184 1.3658
-0.084758 0.10923 1.365
-0.082687 0.11374 1.3644
-0.075074 1.162 1.3712
-0.067426 0.10571 1.3666
-0.049969 0.092521 1.3747
-0.043093 0.59614 1.3739
-0.024139 1.1593 1.3716
-0.0064415 0.57315 1.3753
-0.0061372 0.57509 1.376
0.035291 0.6399 1.3565
0.036551 0.5758 1.3729
0.036783 0.57152 1.3782
0.037819 1.1196 1.3724
0.038555 1.1195 1.3712
0.039818 0.58219 1.3695
0.051084 0.63759 1.3692
0.05456 1.2013 1.3698
0.06108 0.58136 1.3382
0.062523 1.951 1.365
0.066289 1.2383 1.37
0.066318 0.60115 1.3742
0.071787 0.61107 1.3722
0.072244 0.57288 1.3765
0.072771 1.2522 1.3743
0.080466 1.1696 1.3616
0.086303 0.59985 1.3456
0.087363 1.2007 1.3677
0.09197 0.57973 1.3734
0.1048 0.57996 1.3539
0.1117 2.2255 1.3037
0.11187 1.2312 1.3687
0.11205 1.2317 1.3711
0.11274 1.2341 1.3681
0.11298 1.2332 1.3706
0.11298 1.2308 1.3702
0.11371 1.2339 1.3678
0.11806 2.2154 1.3011
0.12414 2.1827 1.2816
0.14103 1.2618 1.3638
0.14142 1.2883 1.3661
0.14175 1.3022 1.3615
0.14249 1.2224 1.3671
0.14319 1.2476 1.409
0.14421 1.2481 1.3085
0.14434 1.2606 1.3638
0.14532 1.2596 1.3641
0.14564 1.2599 1.3648
0.14573 1.2592 1.3646
0.14577 1.26 1.3649
0.14583 1.2586 1.3638
0.14584 1.259 1.364
0.14592 1.2587 1.364
0.14597 1.2237 1.3652
0.1464 1.2585 1.3632
0.14655 1.2589 1.3634
0.14711 1.2754 1.3657
0.14778 1.2288 1.3675
0.14884 1.2225 1.3692
0.14918 1.1947 1.3819
0.15053 1.2217 1.3699
0.15054 2.1959 1.3433
0.15059 1.221 1.3692
0.15122 1.2222 1.3697
0.15189 2.1898 1.3413
0.1519 1.2121 1.3713
0.15449 1.2029 1.3566
0.15517 1.2083 1.3723
0.15551 1.2441 1.3543
0.15821 2.1702 1.3394
0.16137 1.2421 1.3712
0.16363 1.2416 1.3587
0.16533 1.2475 1.3684
0.16951 1.2458 1.366
0.17046 1.2508 1.3686
0.17134 1.2585 1.375
0.1716 1.2591 1.3751
0.17573 2.1607 1.1094
0.17904 2.1618 1.085
0.1847 0.51324 1.3672
0.18602 2.1677 1.358
0.18709 0.50469 1.3333
0.19074 2.1621 1.3521
0.19735 1.229 1.3681
0.19901 0.51524 1.3686
0.20396 0.52048 1.353
0.20455 2.1337 1.0977
0.20554 0.52092 1.355
0.20579 0.50844 1.3707
0.20802 0.51609 1.37
0.21327 0.551 1.3564
0.21537 0.46832 1.4007
0.21543 0.48218 1.4152
0.21613 0.46918 1.4009
0.21653 0.54795 1.3715
0.21914 0.51316 1.4034
0.22393 0.4933 1.3691
0.22396 0.52875 1.3723
0.22436 0.52882 1.3717
0.22568 1.2356 1.3686
0.22684 0.49268 1.3698
0.2273 0.47292 1.3482
0.22797 0.49397 1.3708
0.22861 0.49232 1.3714
0.22882 0.49188 1.3714
0.22937 0.47581 1.371
0.23043 0.56452 1.3776
0.24089 1.3467 1.3616
0.24188 0.4675 1.3713
0.24354 0.53523 1.3391
0.24476 1.3004 1.4463
0.24669 0.51485 1.3663
0.24699 0.81572 1.3713
0.24817 0.81562 1.3726
0.24867 0.50758 1.3724
0.24958 0.50919 1.3724
0.24997 1.3044 1.3938
0.25332 1.3094 1.3633
0.25355 0.50959 1.372
0.25788 1.2807 1.3667
0.25828 0.50356 1.3736
0.25896 0.47524 1.3893
0.25935 1.3638 1.3669
0.25948 1.3628 1.3665
0.26321 0.51094 1.3684
0.2735 1.2819 1.371
0.28252 0.84315 1.3699
0.2845 0.84359 1.3715
0.28535 0.83962 1.3719
0.28742 0.51866 1.3451
0.30911 -0.19058 1.3731
0.32047 0.89575 1.3725
0.33552 1.2647 1.3665
0.36826 1.0724 1.3617
0.36928 1.071 1.3651
0.37139 1.0791 1.3687
0.38039 1.5574 1.2982
0.38772 1.0853 1.37
0.39925 0.41674 1.3726
0.41536 1.5922 1.3317
0.42528 1.649 1.3645
0.42559 1.6367 1.3576
0.4305 1.6248 1.3544
0.43263 0.78976 1.3741
0.44635 1.1418 1.3706
0.44848 1.2949 1.3711
0.44894 1.6434 1.3645
0.44912 1.6447 1.3646
0.45003 1.6445 1.3648
0.45105 1.004 1.3689
0.46144 1.0783 1.3667
0.46147 0.7936 1.3704
0.46291 1.0776 1.368
0.46328 0.6847 1.3686
0.46664 1.5891 1.361
0.47091 1.2465 1.3659
0.47175 1.001 1.3654
0.47854 1.0649 1.3517
0.48178 1.0371 1.3509
0.48332 0.81036 1.3706
0.4884 1.0331 1.3682
0.49207 0.97218 1.3596
0.50113 0.89833 1.3569
0.50279 1.0613 1.3653
0.50415 1.8884 0.36368
0.50934 1.0009 1.3679
0.51292 0.63634 1.3688
0.51406 0.63977 1.3672
0.52008 1.029 1.3678
0.52438 0.91439 1.3694
0.52579 0.96664 1.364
0.526 0.91471 1.3666
0.52952 0.91144 1.3632
0.52997 0.91363 1.3671
0.53016 0.91138 1.3654
0.53031 0.85055 1.3439
0.53129 1.2217 1.3645
0.5314 1.2242 1.3731
0.53175 0.97835 1.3621
0.53278 0.94202 1.3616
0.53285 0.94459 1.3609
0.53508 0.87518 1.3519
0.53614 0.93904 1.3619
0.53617 0.93916 1.3618
0.53706 0.94023 1.3655
0.5398 0.8369 1.3623
0.54117 0.90784 1.2883
0.54133 0.91199 1.3419
0.54158 0.9434 1.3678
0.54182 0.94051 1.3662
0.54416 0.88942 1.3611
0.5455 0.93053 1.3704
0.54585 0.89184 1.3651
0.54605 0.88844 1.3628
0.54675 0.96331 1.3755
0.54705 0.89353 1.3672
0.54857 0.94022 1.3698
0.54919 0.89555 1.3678
0.55602 1.0794 1.3654
0.56451 0.91729 1.3668
0.56503 0.91424 1.3641
0.56601 0.91443 1.3632
0.5661 0.91592 1.3675
0.56647 1.4762 1.3623
0.56651 0.91837 1.3572
0.57583 0.91688 1.3611
0.58119 0.19881 1.3563
0.58544 0.17026 1.3718
0.58566 1.1286 1.3645
0.5916 0.90369 1.33
0.59578 0.19165 1.3643
0.61443 0.18394 1.374
0.61486 0.54852 1.3713
0.61541 0.18531 1.3731
0.61948 0.18272 1.374
0.62392 0.58998 1.3704
0.62645 0.15782 1.3895
0.62701 0.83623 1.368
0.64781 0.8139 1.3602
0.65596 0.81682 1.3686
0.66078 -0.95197 1.3088
0.66871 1.7652 0.63668
0.6731 1.0964 1.3641
0.69214 1.16 1.3662
0.70536 0.69761 1.362
0.76976 1.6743 0.42622
0.79128 0.63868 1.369
0.79653 0.70035 1.3663
0.80946 1.23 1.3701
0.81576 1.2843 1.3515
0.81726 1.2842 1.3501
0.82016 1.2856 1.3558
0.82209 1.2693 1.3336
0.8292 0.41814 1.3624
0.83087 1.2989 1.3625
0.83524 1.255 1.3613
0.83527 1.3015 1.364
0.83885 1.2952 1.3576
0.84815 0.38217 1.3715
0.86274 0.61816 1.3664
0.86776 1.2911 1.3506
0.87345 1.2992 1.3596
0.8749 1.2962 1.36
0.87543 1.3003 1.3624
0.87551 1.3006 1.3626
0.91728 1.5764 1.0915
0.923 0.32231 1.3682
0.92779 1.587 1.3552
0.94512 0.61494 1.3663
0.94638 0.6109 1.366
0.94915 0.61036 1.3666
0.94926 0.60862 1.3681
0.94977 0.61248 1.3706
0.95054 0.56741 1.3671
0.95063 -0.7156 1.3559
0.95089 0.60627 1.3687
0.95166 0.60461 1.3693
0.95172 0.59708 1.364
0.96899 1.5522 1.3333
0.99275 1.5179 1.3202
0.99313 1.4773 1.2403
0.99491 1.5252 1.3144
0.99521 1.5203 1.3462
0.99586 1.5152 1.3268
1.0014 1.5137 1.3479
1.0026 1.4764 1.3037
1.0058 1.4842 1.3011
1.0076 0.46415 1.3612
1.0249 1.4938 1.3097
1.0855 0.63514 1.372
1.0907 1.1504 1.3574
1.0978 0.92681 1.364
1.2349 0.98153 1.3617
1.2469 0.98803 1.3663
1.2493 -0.331 1.3659
1.2519 0.85654 1.3638
1.258 0.99118 1.3654
1.2595 0.99205 1.3665
1.3443 1.2243 1.2784
1.5854 0.093668 1.3521
1.8447 -0.1315 1.3338
1.8933 0.46856 1.3594
2.539 -0.4696 1.5188


==> graphs/real_data/inliers_map_2020_09_21_20_52_11_kukelova.txt <==
-13.046 8.795 3.7833
-8.3725 8.9953 3.7688
-4.6936 2.1019 1.1478
-4.6053 2.0506 1.2717
-3.3671 1.0473 1.2885
-2.6466 0.49466 1.2773
-2.6059 4.2111 1.1834
-2.5573 0.35862 1.279
-2.5476 0.40325 1.2909
-2.5305 0.3835 1.3425
-2.5167 0.44971 1.3612
-2.4784 4.0095 1.2856
-2.3971 0.085065 1.2362
-2.3915 0.25102 1.3437
-2.3371 0.20343 1.2896
-2.1257 0.013895 1.1841
-2.1206 0.012501 1.237
-2.0977 0.0086815 1.2891
-1.9691 1.1227 1.3719
-1.9467 1.0801 1.3736
-1.9333 1.1202 1.3667
-1.9024 1.1123 1.3547
-1.8701 1.1003 1.3478
-1.7141 1.41 1.381
-1.7091 1.4119 1.3826
-1.6033 3.308 1.2408
-1.5781 1.3235 1.3216
-1.4604 3.4672 1.2704
-1.4121 0.79029 1.319
-1.4057 0.73204 1.3545
-1.3923 1.7968 1.3739
-1.3895 1.7887 1.3718
-1.3892 1.7834 1.3774
-1.37 1.7649 1.36
-1.3536 0.6234 1.3913
-1.3185 1.1006 1.3698
-1.314 1.1049 1.3639
-1.3125 1.103 1.3643
-1.3115 1.1056 1.3655
-1.3093 0.90185 1.1983
-1.2173 1.1672 1.434
-1.1714 1.2715 1.3858
-1.1537 1.2678 1.3775
-1.144 1.7314 1.5778
-1.0883 1.2788 1.3586
-1.0534 2.2209 1.3757
-1.0519 2.2125 1.372
-1.0495 2.214 1.3733
-1.0494 2.2195 1.375
-1.0486 2.2148 1.3738
-1.0482 2.2146 1.3744
-1.0419 1.2437 1.3905
-1.0293 1.5441 1.4375
-1.0258 0.28274 1.2885
-1.0225 1.4257 1.3946
-1.0183 0.18466 1.2707
-1.0181 1.5392 1.3872
-1.0128 1.4705 1.347
-1.0052 1.485 1.3731
-1.0027 1.483 1.3732
-1.0005 1.4639 1.383
-0.99836 1.5143 1.3682
-0.99781 1.5147 1.3668
-0.99534 1.4618 1.3801
-0.98518 1.4673 1.3778
-0.98373 2.1686 1.3422
-0.98034 1.452 1.3695
-0.9793 1.4993 1.3598
-0.9754 1.4959 1.3864
-0.9747 1.4904 1.3823
-0.97464 1.4841 1.3787
-0.97462 1.4919 1.3831
-0.97396 1.4897 1.3816
-0.95845 1.4921 1.397
-0.9491 1.0385 1.3786
-0.94042 -0.04712 1.302
-0.93654 -0.0043282 1.3164
-0.92852 -0.11831 1.3012
-0.91658 0.32755 1.3595
-0.90443 1.3488 1.3744
-0.90354 1.4236 1.3179
-0.90131 1.3494 1.3768
-0.89952 0.75526 1.3727
-0.89485 0.75348 1.3688
-0.89359 1.412 1.3294
-0.89354 0.75427 1.3681
-0.88924 0.75799 1.3691
-0.88862 -0.11485 1.2514
-0.88849 -0.050969 1.3292
-0.86026 -0.10829 1.3007
-0.83754 1.716 1.3753
-0.81429 1.9918 1.4349
-0.76704 0.050474 1.3087
-0.74862 2.6007 1.3758
-0.74325 0.037781 1.3084
-0.73484 0.057177 1.2679
-0.71761 -1.1156 1.3349
-0.71217 1.1614 1.3768
-0.70776 0.14155 1.3158
-0.70527 0.0952 1.286
-0.70212 1.0853 1.3767
-0.70127 1.1391 1.3789
-0.70075 1.8883 1.3671
-0.69782 0.073967 1.3153
-0.69714 0.078387 1.3239
-0.69386 0.0735 1.2829
-0.69357 1.8761 1.36
-0.69357 0.0341 1.2861
-0.68692 0.090372 1.3132
-0.68684 0.069467 1.2981
-0.68586 0.067444 1.2891
-0.68471 0.071249 1.309
-0.68043 1.1099 1.5029
-0.6798 1.197 1.2601
-0.67789 0.096006 1.3042
-0.67742 0.096439 1.274
-0.67706 0.1367 1.3155
-0.67567 1.1422 1.3735
-0.67298 1.8746 1.384
-0.67271 0.10411 1.3597
-0.67206 1.8385 1.3903
-0.67205 1.1447 1.3719
-0.67146 1.1444 1.3782
-0.66959 0.036773 1.2878
-0.66691 -1.1742 1.1941
-0.66291 1.9173 1.3567
-0.66059 1.8761 1.3723
-0.66043 0.034179 1.2867
-0.65775 1.8601 1.3872
-0.65466 0.11367 1.3542
-0.65131 0.070901 1.2623
-0.65047 0.16964 1.3262
-0.64779 1.9091 1.3402
-0.64658 1.1026 1.3734
-0.6465 1.9382 1.3534
-0.64602 1.8939 1.3732
-0.64589 1.2038 1.3624
-0.64506 1.1306 1.4132
-0.64247 1.1793 1.3731
-0.63754 1.1476 1.4831
-0.63658 1.8929 1.372
-0.63625 0.097114 1.3201
-0.63095 1.8779 1.3619
-0.62815 0.092531 1.2411
-0.62444 0.039289 1.3026
-0.62063 1.1201 1.4152
-0.61848 1.1107 1.3291
-0.61803 0.0060891 1.2463
-0.61738 0.067189 1.3476
-0.61245 -0.067688 1.2863
-0.61058 0.026217 1.2873
-0.60898 0.017377 1.2248
-0.60474 0.042431 1.2977
-0.60368 1.1596 1.3695
-0.59936 0.0013474 1.3073
-0.59907 1.1591 1.3709
-0.5963 1.915 1.2673
-0.59612 -0.097076 1.3094
-0.59435 0.018632 1.2347
-0.59194 1.1798 1.3742
-0.59076 -0.0055492 1.3225
-0.58651 1.1836 1.366
-0.58633 1.1758 1.371
-0.58551 1.1818 1.3657
-0.58544 1.1752 1.3721
-0.58519 -0.020263 1.2787
-0.58405 -0.049967 1.3895
-0.58321 1.1222 1.3347
-0.58261 1.1364 1.3668
-0.58226 1.1799 1.3688
-0.58066 1.1428 1.372
-0.57983 1.1988 1.3832
-0.57654 -0.016713 1.2704
-0.5742 1.1215 1.3304
-0.57141 0.10047 1.2065
-0.57026 -0.022867 1.3169
-0.5694 -0.14458 1.3667
-0.56818 1.2186 1.3514
-0.56807 -0.012556 1.3157
-0.56647 0.12192 1.2718
-0.56283 0.10603 1.2379
-0.56227 -0.048843 1.277
-0.55896 1.1599 1.3729
-0.55881 0.021119 1.3505
-0.55871 1.1599 1.3732
-0.55805 1.1588 1.3719
-0.55708 1.1589 1.3732
-0.55703 -0.084434 1.3115
-0.55683 1.1604 1.3754
-0.55625 -0.061895 1.3131
-0.55592 0.057959 1.1993
-0.55338 1.1304 1.3119
-0.55182 -0.080363 1.3259
-0.54713 1.1815 1.3964
-0.53066 1.1616 1.2931
-0.52279 0.45653 1.3837
-0.52156 1.7538 1.2722
-0.51328 0.47413 1.3583
-0.50768 0.44821 1.3702
-0.50648 0.45284 1.3644
-0.50567 0.44543 1.3687
-0.50533 1.114 1.3247
-0.50528 0.44587 1.3695
-0.50407 0.45171 1.3711
-0.50396 0.44693 1.3689
-0.5036 0.45426 1.376
-0.50095 0.45094 1.3688
-0.49511 0.45881 1.3648
-0.49001 0.23861 1.1777
-0.47744 1.3924 1.3706
-0.45117 2.3749 1.4123
-0.41118 2.2687 1.3443
-0.37082 2.2873 1.3617
-0.36863 2.2864 1.3633
-0.36755 2.2698 1.3581
-0.36391 2.2871 1.3626
-0.32844 1.5687 1.4475
-0.32427 1.5683 1.3554
-0.30125 1.5766 1.3767
-0.29039 1.559 1.3452
-0.28801 1.5639 1.3707
-0.28634 1.5734 1.3759
-0.27474 1.5661 1.3666
-0.27395 1.566 1.3662
-0.27391 1.5649 1.3653
-0.27388 1.5929 1.3446
-0.26653 1.5079 1.369
-0.26501 1.6055 1.3175
-0.26268 1.5881 1.3582
-0.26029 1.258 1.3742
-0.2561 0.93392 1.3712
-0.25599 1.5226 1.3775
-0.25135 1.5429 1.3663
-0.24662 1.5389 1.3607
-0.24519 1.5708 1.4241
-0.24308 1.5677 1.3697
-0.24249 0.84994 1.3511
-0.24152 1.5637 1.3662
-0.24112 1.5655 1.3682
-0.24026 1.5645 1.3672
-0.24 1.564 1.3662
-0.24 1.5638 1.3677
-0.23997 1.564 1.3672
-0.23046 1.5787 1.3729
-0.22858 1.5826 1.3101
-0.22637 0.84569 1.4275
-0.22092 1.5523 1.3595
-0.21952 1.5524 1.3594
-0.21842 1.5514 1.3579
-0.21197 1.5489 1.3545
-0.20629 0.83615 1.3683
-0.20569 1.5428 1.3481
-0.20416 0.8324 1.3658
-0.2039 0.82887 1.3645
-0.20388 0.83428 1.3682
-0.20166 0.84859 1.3929
-0.1993 0.83267 1.3687
-0.19874 0.78621 1.392
-0.19169 0.78079 1.3862
-0.18831 0.86327 1.366
-0.18656 0.85842 1.3735
-0.18175 0.84567 1.3753
-0.18016 0.86395 1.3581
-0.17688 0.82147 1.3734
-0.17656 0.82267 1.3722
-0.17587 0.82301 1.3708
-0.17539 0.82044 1.374
-0.17498 0.82043 1.3713
-0.17432 0.81826 1.3721
-0.17364 0.82107 1.3704
-0.1728 0.82841 1.3564
-0.1713 0.81468 1.3727
-0.17076 0.8203 1.3697
-0.16993 0.82985 1.3609
-0.16975 0.83404 1.3518
-0.1689 0.81163 1.3681
-0.16756 0.79247 1.3603
-0.16629 0.83544 1.3726
-0.16381 0.83877 1.3717
-0.16378 0.83555 1.3739
-0.16118 0.84056 1.3748
-0.16065 0.83905 1.3735
-0.16032 0.79997 1.3576
-0.15988 1.517 1.3245
-0.15959 0.83574 1.3363
-0.1578 0.85538 1.3471
-0.14855 0.89336 1.2943
-0.14534 0.70648 1.3696
-0.14405 0.70615 1.3711
-0.13036 0.8377 1.3997
-0.12055 0.94492 1.374
-0.11979 0.94399 1.3725
-0.092742 0.55251 1.3699
-0.086161 0.11184 1.3658
-0.084758 0.10923 1.365
-0.082687 0.11374 1.3644
-0.075074 1.162 1.3712
-0.067426 0.10571 1.3666
-0.049969 0.092521 1.3747
-0.043093 0.59614 1.3739
-0.024139 1.1593 1.3716
-0.0064415 0.57315 1.3753
-0.0061372 0.57509 1.376
0.035291 0.6399 1.3565
0.036551 0.5758 1.3729
0.036783 0.57152 1.3782
0.037819 1.1196 1.3724
0.038555 1.1195 1.3712
0.039818 0.58219 1.3695
0.051084 0.63759 1.3692
0.05456 1.2013 1.3698
0.06108 0.58136 1.3382
0.062523 1.951 1.365
0.066289 1.2383 1.37
0.066318 0.60115 1.3742
0.071787 0.61107 1.3722
0.072244 0.57288 1.3765
0.072771 1.2522 1.3743
0.080466 1.1696 1.3616
0.086303 0.59985 1.3456
0.087363 1.2007 1.3677
0.09197 0.57973 1.3734
0.097854 2.2261 1.2608
0.1048 0.57996 1.3539
0.1117 2.2255 1.3037
0.11187 1.2312 1.3687
0.11205 1.2317 1.3711
0.11274 1.2341 1.3681
0.11298 1.2332 1.3706
0.11298 1.2308 1.3702
0.11371 1.2339 1.3678
0.11806 2.2154 1.3011
0.12414 2.1827 1.2816
0.14103 1.2618 1.3638
0.14175 1.3022 1.3615
0.14249 1.2224 1.3671
0.14319 1.2476 1.409
0.14421 1.2481 1.3085
0.14434 1.2606 1.3638
0.14532 1.2596 1.3641
0.14564 1.2599 1.3648
0.14573 1.2592 1.3646
0.14577 1.26 1.3649
0.14583 1.2586 1.3638
0.14584 1.259 1.364
0.14592 1.2587 1.364
0.14597 1.2237 1.3652
0.1464 1.2585 1.3632
0.14655 1.2589 1.3634
0.14711 1.2754 1.3657
0.14778 1.2288 1.3675
0.14884 1.2225 1.3692
0.14918 1.1947 1.3819
0.15053 1.2217 1.3699
0.15054 2.1959 1.3433
0.15059 1.221 1.3692
0.15122 1.2222 1.3697
0.15189 2.1898 1.3413
0.1519 1.2121 1.3713
0.15449 1.2029 1.3566
0.15517 1.2083 1.3723
0.15551 1.2441 1.3543
0.15821 2.1702 1.3394
0.16137 1.2421 1.3712
0.16363 1.2416 1.3587
0.16533 1.2475 1.3684
0.16951 1.2458 1.366
0.17046 1.2508 1.3686
0.17134 1.2585 1.375
0.1716 1.2591 1.3751
0.17305 2.1621 1.1535
0.17573 2.1607 1.1094
0.17769 2.166 1.0842
0.17904 2.1618 1.085
0.1847 0.51324 1.3672
0.18602 2.1677 1.358
0.18709 0.50469 1.3333
0.19074 2.1621 1.3521
0.19735 1.229 1.3681
0.19901 0.51524 1.3686
0.20396 0.52048 1.353
0.20455 2.1337 1.0977
0.20554 0.52092 1.355
0.20579 0.50844 1.3707
0.20662 2.1451 1.103
0.20802 0.51609 1.37
0.20936 2.1433 1.1524
0.21142 0.54918 1.3615
0.21327 0.551 1.3564
0.21537 0.46832 1.4007
0.21543 0.48218 1.4152
0.21613 0.46918 1.4009
0.21653 0.54795 1.3715
0.21914 0.51316 1.4034
0.22393 0.4933 1.3691
0.22396 0.52875 1.3723
0.22436 0.52882 1.3717
0.22568 1.2356 1.3686
0.22684 0.49268 1.3698
0.2273 0.47292 1.3482
0.22797 0.49397 1.3708
0.22861 0.49232 1.3714
0.22882 0.49188 1.3714
0.22937 0.47581 1.371
0.23043 0.56452 1.3776
0.23251 2.1127 0.65092
0.23594 1.2523 1.3637
0.24089 1.3467 1.3616
0.24188 0.4675 1.3713
0.24354 0.53523 1.3391
0.24476 1.3004 1.4463
0.24669 0.51485 1.3663
0.24699 0.81572 1.3713
0.24817 0.81562 1.3726
0.24867 0.50758 1.3724
0.24958 0.50919 1.3724
0.24997 1.3044 1.3938
0.25332 1.3094 1.3633
0.25355 0.50959 1.372
0.25788 1.2807 1.3667
0.25828 0.50356 1.3736
0.25896 0.47524 1.3893
0.25935 1.3638 1.3669
0.25948 1.3628 1.3665
0.26072 1.3436 1.3694
0.26321 0.51094 1.3684
0.2735 1.2819 1.371
0.28252 0.84315 1.3699
0.2845 0.84359 1.3715
0.28535 0.83962 1.3719
0.28742 0.51866 1.3451
0.3061 -0.20388 1.3764
0.30911 -0.19058 1.3731
0.32047 0.89575 1.3725
0.33552 1.2647 1.3665
0.35641 2.0122 0.64699
0.36826 1.0724 1.3617
0.36928 1.071 1.3651
0.37139 1.0791 1.3687
0.39175 1.9786 0.47942
0.39671 1.978 0.51361
0.39925 0.41674 1.3726
0.41536 1.5922 1.3317
0.42528 1.649 1.3645
0.42559 1.6367 1.3576
0.4305 1.6248 1.3544
0.43263 0.78976 1.3741
0.44526 1.9494 0.65162
0.44635 1.1418 1.3706
0.44847 1.936 0.51271
0.44848 1.2949 1.3711
0.44882 1.9365 0.43709
0.44894 1.6434 1.3645
0.44912 1.6447 1.3646
0.45003 1.6445 1.3648
0.45018 1.9408 0.33365
0.45105 1.004 1.3689
0.46144 1.0783 1.3667
0.46147 0.7936 1.3704
0.46291 1.0776 1.368
0.46328 0.6847 1.3686
0.46664 1.5891 1.361
0.47091 1.2465 1.3659
0.47175 1.001 1.3654
0.47854 1.0649 1.3517
0.48178 1.0371 1.3509
0.48332 0.81036 1.3706
0.4884 1.0331 1.3682
0.49207 0.97218 1.3596
0.50113 0.89833 1.3569
0.50279 1.0613 1.3653
0.50415 1.8884 0.36368
0.50553 1.8905 0.49808
0.50934 1.0009 1.3679
0.51292 0.63634 1.3688
0.51406 0.63977 1.3672
0.52008 1.029 1.3678
0.52438 0.91439 1.3694
0.52579 0.96664 1.364
0.526 0.91471 1.3666
0.52952 0.91144 1.3632
0.52997 0.91363 1.3671
0.53016 0.91138 1.3654
0.53031 0.85055 1.3439
0.53129 1.2217 1.3645
0.5314 1.2242 1.3731
0.53175 0.97835 1.3621
0.53278 0.94202 1.3616
0.53285 0.94459 1.3609
0.53508 0.87518 1.3519
0.53614 0.93904 1.3619
0.53617 0.93916 1.3618
0.53706 0.94023 1.3655
0.5398 0.8369 1.3623
0.54117 0.90784 1.2883
0.54133 0.91199 1.3419
0.54158 0.9434 1.3678
0.54182 0.94051 1.3662
0.54336 1.8594 0.39987
0.54416 0.88942 1.3611
0.54425 1.8514 0.43514
0.5455 0.93053 1.3704
0.54585 0.89184 1.3651
0.54605 0.88844 1.3628
0.54675 0.96331 1.3755
0.54705 0.89353 1.3672
0.54857 0.94022 1.3698
0.54919 0.89555 1.3678
0.55602 1.0794 1.3654
0.56451 0.91729 1.3668
0.56503 0.91424 1.3641
0.56601 0.91443 1.3632
0.5661 0.91592 1.3675
0.56647 1.4762 1.3623
0.56651 0.91837 1.3572
0.568 0.91779 1.3626
0.57583 0.91688 1.3611
0.58119 0.19881 1.3563
0.58544 0.17026 1.3718
0.58566 1.1286 1.3645
0.5916 0.90369 1.33
0.59281 0.17179 1.3735
0.59578 0.19165 1.3643
0.59981 0.18809 1.3684
0.61069 1.815 0.47805
0.61443 0.18394 1.374
0.61486 0.54852 1.3713
0.61541 0.18531 1.3731
0.6191 1.8023 0.51164
0.61948 0.18272 1.374
0.62392 0.58998 1.3704
0.62645 0.15782 1.3895
0.64781 0.8139 1.3602
0.65596 0.81682 1.3686
0.66078 -0.95197 1.3088
0.66463 1.7736 0.46892
0.66694 1.7586 0.42665
0.66705 1.7683 0.50011
0.66871 1.7652 0.63668
0.66872 1.757 0.5018
0.6731 1.0964 1.3641
0.69214 1.16 1.3662
0.70536 0.69761 1.362
0.71477 1.7656 0.48612
0.72295 1.7225 0.43241
0.72446 1.7358 0.50161
0.72769 1.7199 0.32144
0.7292 1.7258 0.40085
0.74036 1.7092 0.46367
0.76976 1.6743 0.42622
0.77521 1.6747 0.45359
0.79128 0.63868 1.369
0.79552 1.6638 0.63268
0.79653 0.70035 1.3663
0.7972 1.6609 0.4615
0.80946 1.23 1.3701
0.81355 1.2754 1.3467
0.82016 1.2856 1.3558
0.82209 1.2693 1.3336
0.8292 0.41814 1.3624
0.83087 1.2989 1.3625
0.83524 1.255 1.3613
0.83527 1.3015 1.364
0.83775 1.311 1.3723
0.83991 1.6296 0.50521
0.84815 0.38217 1.3715
0.85329 1.5423 0.33721
0.86274 0.61816 1.3664
0.86776 1.2911 1.3506
0.87345 1.2992 1.3596
0.8749 1.2962 1.36
0.87543 1.3003 1.3624
0.87551 1.3006 1.3626
0.91728 1.5764 1.0915
0.92074 1.5755 1.0971
0.923 0.32231 1.3682
0.92516 1.5717 1.0982
0.92779 1.587 1.3552
0.93972 1.5342 1.3183
0.94512 0.61494 1.3663
0.94638 0.6109 1.366
0.94915 0.61036 1.3666
0.94926 0.60862 1.3681
0.94977 0.61248 1.3706
0.95054 0.56741 1.3671
0.95063 -0.7156 1.3559
0.95089 0.60627 1.3687
0.95166 0.60461 1.3693
0.95172 0.59708 1.364
0.96419 1.3334 0.27025
0.96899 1.5522 1.3333
0.99275 1.5179 1.3202
0.99313 1.4773 1.2403
0.99491 1.5252 1.3144
0.99521 1.5203 1.3462
0.99586 1.5152 1.3268
1.0012 1.5647 1.3506
1.0014 1.5137 1.3479
1.0026 1.4764 1.3037
1.0058 1.4842 1.3011
1.0076 0.46415 1.3612
1.0078 1.3303 0.512
1.0148 1.3381 0.42168
1.0166 1.312 0.36346
1.0182 1.3046 0.3182
1.0216 1.314 0.44579
1.0218 1.2841 0.3315
1.0249 1.4938 1.3097
1.0264 1.3049 0.39357
1.0284 1.3064 0.56113
1.0288 1.3083 0.56334
1.03 1.3073 0.53176
1.0373 1.2556 0.31631
1.0427 1.3005 0.54329
1.0428 1.2885 0.41052
1.0465 1.2902 0.51089
1.0467 1.2937 0.45113
1.0468 1.2981 0.57768
1.0484 1.2885 0.57016
1.0528 1.2788 0.33106
1.0608 1.2762 0.34964
1.0627 1.2757 0.46464
1.0658 1.2801 0.51521
1.074 1.2547 0.33532
1.0766 1.2668 0.36508
1.0788 1.2625 0.43807
1.0804 1.28 0.43643
1.0847 1.2428 0.56591
1.0855 0.63514 1.372
1.0907 1.1504 1.3574
1.0913 1.2434 0.3483
1.0925 1.2502 0.46512
1.0938 1.248 0.5394
1.0941 1.255 0.51456
1.0963 1.2392 0.31739
1.0978 0.92681 1.364
1.1012 1.242 0.44221
1.1066 1.229 0.50765
1.1084 1.2418 0.41279
1.1226 1.2562 0.3384
1.1241 1.2261 0.44375
1.1267 1.1617 0.35669
1.1381 1.2153 0.43087
1.1385 1.2166 0.34348
1.1388 1.2084 0.36345
1.1399 1.2229 0.41356
1.1602 1.1919 0.28554
1.1617 1.1958 0.41512
1.1774 1.2008 0.58547
1.1775 1.2004 0.58641
1.2349 0.98153 1.3617
1.2469 0.98803 1.3663
1.2493 -0.331 1.3659
1.2519 0.85654 1.3638
1.256 0.98922 1.3636
1.258 0.99118 1.3654
1.2595 0.99205 1.3665
1.3443 1.2243 1.2784
1.5854 0.093668 1.3521
1.6911 -0.71461 1.3814
1.7645 -1.3854 1.348
1.8447 -0.1315 1.3338
1.8933 0.46856 1.3594
2.5262 -0.53756 1.4222


==> graphs/real_data/inliers_map_2020_09_21_21_25_55_ding.txt <==
-4.9565 6.5577 0.26869
-4.6486 6.1044 0.69171
-4.5787 5.7742 -0.11287
-4.2571 5.8354 0.45327
-4.1287 5.4201 0.49184
-4.0952 5.6726 -0.60905
-4.0586 5.2816 -0.88119
-4.0255 5.4295 -0.10762
-3.9979 6.0507 -0.77545
-3.9491 5.9916 -0.20523
-3.9278 5.934 -0.55855
-3.8781 6.0335 0.14042
-3.8241 4.44 0.73669
-3.8042 4.4761 0.53749
-3.7824 5.7327 0.058827
-3.771 5.6458 0.14692
-3.7456 4.202 0.90945
-3.7391 4.3068 0.83156
-3.7382 5.4052 -0.87122
-3.7222 5.0086 -0.93172
-3.707 5.5722 -0.82195
-3.7009 5.1974 -0.32975
-3.6957 4.9834 -0.78045
-3.6904 5.5734 -0.34207
-3.6828 4.3509 0.88227
-3.6758 5.2828 -0.34527
-3.6565 5.6367 -0.056918
-3.6438 5.6071 -0.43508
-3.6229 5.2256 -0.64812
-3.6155 5.4367 0.43353
-3.5713 5.145 -0.49306
-3.5681 5.1221 -0.039081
-3.5454 5.5056 0.25693
-3.5425 4.7269 1.0809
-3.5367 5.4507 -0.038775
-3.5343 5.7629 -0.060483
-3.5314 4.8269 0.57671
-3.5283 4.9646 0.95608
-3.5046 5.4043 -0.44027
-3.4863 5.6371 0.84074
-3.4776 5.2167 -1.0048
-3.4772 4.6845 0.57682
-3.4169 4.7275 0.73599
-3.3925 4.6403 0.79871
-3.3626 4.9916 0.60145
-3.3476 5.3666 0.61494
-3.3423 1.0573 0.35189
-3.331 4.7636 -0.16968
-3.329 5.5649 0.85384
-3.3014 4.6537 0.46862
-3.2871 4.561 0.42131
-3.2788 4.3693 0.001192
-3.278 1.0957 0.46972
-3.2669 6.8659 0.27037
-3.2645 5.0196 0.99401
-3.2414 5.0423 0.90895
-3.2367 4.7621 0.77637
-3.2181 4.6782 0.34237
-3.2158 4.4375 0.80688
-3.2023 4.5156 0.50532
-3.1946 0.94825 0.47127
-3.1786 5.254 0.66473
-3.1686 6.0269 0.89412
-3.1463 4.7225 0.28787
-3.1382 5.2405 0.34645
-3.123 4.4382 1.0652
-3.1172 5.2878 0.49004
-3.1151 0.50642 0.4765
-3.0613 0.56748 0.69621
-3.0444 4.9385 0.061714
-3.0344 5.2732 0.084223
-3.0263 5.2168 0.20567
-3.0256 6.3986 0.97415
-3.0017 4.9586 0.59321
-2.9995 4.8304 0.026609
-2.99 6.3537 0.71831
-2.9259 1.9383 0.9431
-2.9206 4.5526 0.73784
-2.9186 1.7322 0.68607
-2.9168 1.8856 0.82105
-2.9115 6.083 0.95496
-2.9109 0.5376 0.59197
-2.8919 0.55152 0.61255
-2.8898 1.8143 0.77913
-2.8795 4.3197 0.92759
-2.8462 1.8209 1.075
-2.8423 1.7763 0.92192
-2.8339 5.8773 0.20342
-2.8336 7.2018 0.57683
-2.7847 4.6743 0.5105
-2.7578 1.8689 0.48976
-2.7345 1.858 0.89732
-2.6667 6.2245 0.25562
-2.5757 0.69562 0.66353
-2.5494 0.7191 0.66244
-2.4289 0.72457 0.79249
-2.3984 0.81351 0.9294
-2.3834 0.65375 0.83026
-2.3447 0.5387 0.9466
-2.338 6.5636 0.27811
-2.3336 0.6316 0.94326
-2.3227 0.48185 0.53443
-2.3223 6.2072 0.66003
-2.2789 6.3678 0.25355
-2.2679 5.9397 0.53298
-2.2276 6.0573 0.36114
-2.1141 5.3894 0.54762
-1.9159 -0.088256 0.89967
-1.899 -0.029046 0.91204
-1.8173 -0.1075 1.1083
-1.7672 -0.22522 0.90577
-1.7658 -0.15615 0.43817
-1.7497 -0.032808 0.60447
-1.7323 -0.12423 0.46665
-1.7178 -0.022782 1.0132
-1.6762 6.9496 0.1688
-1.67 -0.13316 0.57681
-1.6519 0.041788 1.0391
-1.6397 0.064032 1.0875
-1.6248 -0.23757 0.058957
-1.6138 -0.97594 0.41635
-1.5918 -0.55958 0.97823
-1.5012 -0.14443 0.27905
-1.3376 0.040972 0.7566
-1.3309 0.17045 0.96657
-1.304 3.8952 1.1036
-1.2868 -0.92053 0.24985
-1.2779 0.089963 0.84112
-1.2711 -0.2799 0.79116
-1.2694 0.089894 0.9024
-1.2683 -0.15538 0.99896
-1.2602 -1.467 0.20053
-1.2529 0.11769 1.0668
-1.2528 -1.6121 0.0088188
-1.2504 -0.061701 0.67783
-1.1987 -1.8916 0.46984
-1.1886 0.089184 0.89072
-1.1878 -0.043162 0.9679
-1.1274 0.068104 0.94802
-1.1257 0.089693 1.0961
-1.1131 0.090326 0.94002
-1.1037 0.047755 0.88363
-1.0986 -0.097316 0.72498
-1.0961 0.2022 1.0888
-1.0824 0.13848 0.97913
-1.0744 -0.19849 0.71164
-1.0675 -1.6796 0.45638
-1.0171 0.019664 0.9035
-1.0052 0.093535 0.91444
-0.99903 0.090094 1.0337
-0.9969 0.12942 1.0108
-0.99068 -0.41555 0.71257
-0.96819 -0.022954 0.68967
-0.95408 -0.63591 0.38902
-0.94398 0.13009 0.97274
-0.94237 0.051681 0.87777
-0.9416 -0.61051 0.38506
-0.93761 0.12844 1.0933
-0.92725 1.4846 1.1057
-0.91893 -1.7412 0.019978
-0.91365 -0.067169 0.90496
-0.91262 1.9766 1.1066
-0.91021 1.9831 1.1047
-0.90791 1.9782 1.1066
-0.90477 -0.1147 0.78486
-0.90256 -0.17528 0.92301
-0.9008 -0.1007 0.78482
-0.89972 1.9885 1.0874
-0.89749 1.9888 1.0928
-0.89497 -0.86437 0.30628
-0.88658 2.0179 1.0984
-0.88654 2.0069 1.0962
-0.8845 -1.1991 0.86584
-0.88442 2.0131 1.0939
-0.87774 -0.12787 0.73802
-0.87764 2.0297 1.0932
-0.87758 1.9434 1.0899
-0.87234 2.0366 1.0919
-0.87052 2.0496 1.099
-0.87022 1.9421 1.0998
-0.86526 2.0122 1.088
-0.86203 2.0129 1.0901
-0.8563 1.951 1.1148
-0.85178 1.9267 1.0925
-0.8476 1.9273 1.0931
-0.84629 2.1402 1.1041
-0.84008 2.1759 1.0918
-0.83774 -2.1162 -0.072629
-0.83471 2.0406 1.0975
-0.83426 1.919 1.1526
-0.83123 1.9496 1.0919
-0.83015 2.0962 1.107
-0.82876 2.1654 1.0857
-0.82561 1.9555 1.0537
-0.8245 1.9904 1.1204
-0.82421 1.9347 1.0914
-0.82318 2.0182 1.0974
-0.82199 1.9463 1.0874
-0.81865 2.0708 1.0947
-0.81806 -0.78692 0.31574
-0.81737 1.8739 1.0877
-0.81363 -1.8317 0.21474
-0.80572 1.9356 1.0903
-0.80357 2.0091 1.0993
-0.80222 2.0071 1.0985
-0.79962 2.1143 1.1061
-0.79281 1.8766 1.1101
-0.77421 2.1695 1.0863
-0.77248 1.9012 1.0891
-0.7607 2.1132 1.0857
-0.748 3.4816 1.101
-0.74678 2.1832 1.1242
-0.74445 2.1597 1.0796
-0.74104 3.4747 1.107
-0.74045 2.3479 1.0545
-0.73395 1.9786 1.0898
-0.72916 2.206 1.1524
-0.72776 1.8922 1.1347
-0.7186 2.024 1.0913
-0.71653 2.2335 1.0949
-0.7111 -1.5105 0.19554
-0.70974 2.0736 1.0883
-0.70896 2.069 1.0883
-0.70611 2.0704 1.0919
-0.70166 2.2781 1.0952
-0.70076 2.453 1.0996
-0.6998 2.277 1.0967
-0.6989 2.2775 1.0958
-0.69754 2.5209 1.1019
-0.69713 1.8827 1.1033
-0.69699 2.1959 1.0907
-0.68154 1.8152 1.1026
-0.67713 1.9529 1.0905
-0.67631 2.3537 1.0946
-0.67417 2.3498 1.0976
-0.66119 2.5665 1.1043
-0.66076 2.007 1.099
-0.65957 2.3956 1.0947
-0.65735 2.0043 1.0989
-0.6543 1.8462 1.1067
-0.64929 2.0858 1.0685
-0.64476 2.3065 1.1069
-0.6443 1.8136 1.0878
-0.64424 1.9484 1.088
-0.64333 2.0448 1.0884
-0.64065 2.6226 1.0814
-0.63477 2.0438 1.0954
-0.63453 1.8386 1.0896
-0.63275 2.1199 1.0867
-0.63231 2.0393 1.0849
-0.63053 1.9988 1.0927
-0.62919 2.4692 1.0965
-0.62745 2.3225 1.0964
-0.62478 2.2716 1.1144
-0.62072 1.7856 1.0946
-0.61514 2.1971 1.0778
-0.60688 1.9193 1.1029
-0.60579 1.9276 1.0885
-0.60145 2.386 1.0964
-0.59973 2.5116 1.0969
-0.59923 2.3874 1.0978
-0.59717 1.8836 1.1603
-0.59099 1.9696 1.087
-0.5862 1.7698 1.0963
-0.58579 2.5853 1.096
-0.58467 2.5698 1.0664
-0.58462 1.988 1.0956
-0.58262 2.5958 1.071
-0.57836 2.4465 1.0945
-0.5768 2.4458 1.0955
-0.57518 2.6287 1.088
-0.57442 1.9884 1.0966
-0.57205 2.5057 1.0789
-0.57188 2.0152 1.0943
-0.5681 2.2888 1.0914
-0.5669 2.6276 1.0994
-0.56312 2.0191 1.0932
-0.56029 2.4937 1.0888
-0.55555 2.3076 1.0986
-0.5541 2.238 1.1168
-0.55165 2.191 1.0983
-0.54959 2.197 1.0946
-0.54842 2.0672 1.0899
-0.54829 2.5473 1.1041
-0.54563 2.352 1.0905
-0.54474 2.7698 1.0891
-0.54304 2.3558 1.0972
-0.54164 2.7416 1.0755
-0.54146 2.5582 1.0908
-0.54068 2.7031 1.0975
-0.54033 1.903 1.0904
-0.53895 2.8296 1.0824
-0.53491 2.4814 1.0928
-0.53478 2.2817 1.0577
-0.53473 2.9203 1.0623
-0.52852 2.3458 1.1127
-0.52814 2.1944 1.0942
-0.52647 1.9507 1.0919
-0.52398 1.9648 1.1138
-0.52249 1.7591 1.1014
-0.52062 -2.1479 -0.075962
-0.5206 2.1429 1.112
-0.5203 1.7831 1.0941
-0.51633 1.9613 1.0973
-0.51602 2.0107 1.0965
-0.51542 2.6193 1.0987
-0.51337 -1.69 0.29737
-0.51214 2.625 1.1025
-0.51061 2.1411 1.1002
-0.50955 2.6139 1.1001
-0.50272 2.9795 1.0962
-0.5015 2.3611 1.0886
-0.49952 1.9964 1.0933
-0.49778 1.7876 1.1068
-0.49402 2.6274 1.1094
-0.49339 2.8196 1.0965
-0.49238 2.2137 1.0951
-0.49069 2.6812 1.1
-0.49041 2.3342 1.1184
-0.48132 2.5967 1.0395
-0.47885 -1.2765 0.62136
-0.47831 2.5087 1.1119
-0.47548 2.8676 1.0951
-0.47365 2.485 1.102
-0.47199 1.7292 1.0914
-0.47103 1.8772 1.0911
-0.4709 2.7295 1.1031
-0.4682 2.4338 1.0736
-0.46772 1.74 1.1025
-0.46721 2.7288 1.1006
-0.46322 2.1194 1.0964
-0.46071 2.0592 1.0757
-0.45846 1.7533 1.0723
-0.4573 2.0446 1.1101
-0.45725 1.9334 1.1247
-0.45627 2.0794 1.0734
-0.45561 2.1036 1.0971
-0.45343 2.7753 1.1387
-0.45234 2.5897 1.094
-0.45225 2.5932 1.0977
-0.45166 2.1044 1.0999
-0.45068 2.5854 1.0943
-0.45018 2.9392 1.0959
-0.44837 2.7906 1.0994
-0.44705 2.7898 1.0996
-0.44677 1.9218 1.0898
-0.44468 2.5101 1.1582
-0.43438 2.5448 1.117
-0.43058 2.9859 1.0967
-0.42921 1.7161 1.0871
-0.42812 2.8584 1.0989
-0.42749 2.9922 1.104
-0.42552 1.9666 1.0939
-0.42386 2.8589 1.098
-0.42282 2.856 1.0984
-0.42223 1.9566 1.1021
-0.42172 2.5377 1.1162
-0.42143 2.6454 1.0955
-0.41877 -1.4154 0.85713
-0.41626 2.1984 1.0994
-0.41321 2.0299 1.128
-0.40951 2.2079 1.0969
-0.40707 2.4146 1.0889
-0.40701 2.3988 1.0952
-0.40679 1.8545 1.0924
-0.40476 3.0569 1.0974
-0.40428 2.0154 1.0965
-0.40351 2.4123 1.0901
-0.40314 1.6844 1.0383
-0.40081 2.0412 1.0356
-0.39935 3.1658 1.0798
-0.39864 2.2733 1.0983
-0.39764 2.3814 1.0963
-0.39674 2.9188 1.0964
-0.39627 2.1372 1.0957
-0.39604 1.7185 1.1019
-0.39578 2.7423 1.0967
-0.39535 2.9205 1.1012
-0.39282 2.136 1.0972
-0.39188 1.7185 1.105
-0.38836 1.9003 1.0917
-0.38833 3.0995 1.1011
-0.38625 2.5324 1.0917
-0.38312 2.5265 1.1002
-0.38306 3.2606 1.0869
-0.38287 1.7469 1.1048
-0.37933 2.669 1.1042
-0.37531 2.7762 1.1058
-0.37483 2.5382 1.1359
-0.37468 1.9364 1.0895
-0.37378 2.675 1.0974
-0.36772 2.7911 1.1006
-0.36511 1.7039 1.0871
-0.36406 2.46 1.0906
-0.36395 1.7676 1.0882
-0.3621 2.1525 1.0903
-0.36198 3.3096 1.0979
-0.36182 2.7003 1.1197
-0.3604 3.2905 1.0941
-0.35966 1.7072 1.0977
-0.35955 1.7667 1.0873
-0.3591 2.6262 1.0989
-0.35905 2.2077 1.0972
-0.35857 2.6221 1.1025
-0.35827 3.177 1.0948
-0.35811 3.0181 1.103
-0.35674 3.0311 1.0981
-0.35567 1.7456 1.0877
-0.35513 1.7474 1.0867
-0.35485 1.7485 1.0856
-0.35417 2.3032 1.1207
-0.35321 1.7453 1.0843
-0.35177 3.0436 1.0917
-0.34936 1.7491 1.0818
-0.34704 2.3958 1.0895
-0.34492 1.7595 1.0932
-0.34223 1.9721 1.0917
-0.34134 3.4064 1.1394
-0.34088 2.6829 1.0961
-0.3401 3.2255 1.096
-0.33969 -1.1024 0.92639
-0.33768 1.8294 1.0925
-0.33746 3.4953 1.1649
-0.33661 2.6867 1.1014
-0.33219 3.0955 1.0979
-0.32999 2.5501 1.0866
-0.32942 1.9006 1.0989
-0.32917 1.7452 1.1167
-0.32751 2.808 1.1097
-0.327 2.4293 1.0988
-0.32276 1.695 1.055
-0.3226 2.3585 1.0849
-0.32229 2.2486 1.0993
-0.32103 2.9252 1.1408
-0.31597 2.3632 1.1049
-0.31486 2.9281 1.0387
-0.3143 3.4114 1.0929
-0.31323 2.549 1.0965
-0.31232 3.3027 1.0941
-0.3109 1.869 1.0911
-0.30989 1.712 1.1045
-0.3081 2.3806 1.0814
-0.30698 3.1555 1.0979
-0.30287 2.0653 1.0723
-0.30068 2.5087 1.1013
-0.29914 2.0786 1.1054
-0.29861 2.0633 1.085
-0.29737 2.3881 1.1044
-0.29694 3.4816 1.0938
-0.29585 3.3435 1.0961
-0.29556 3.2067 1.1013
-0.2952 3.3432 1.0951
-0.29492 1.9193 1.0924
-0.29173 3.2119 1.0902
-0.29105 2.766 1.1005
-0.29078 1.9858 1.0617
-0.28933 1.7033 1.1316
-0.28787 2.8066 1.0816
-0.28573 3.0117 1.1044
-0.2853 2.439 1.126
-0.28226 2.0164 1.0947
-0.28222 -1.5056 0.49725
-0.28182 3.0109 1.1028
-0.27954 3.8564 1.1517
-0.27942 1.8153 1.1762
-0.27873 2.9026 1.0955
-0.27632 2.1105 1.0997
-0.27499 1.6818 1.086
-0.27426 2.2223 1.0883
-0.27354 1.7246 1.117
-0.27341 3.3716 1.0936
-0.27323 3.0526 1.1101
-0.2725 1.8022 1.0929
-0.27225 -1.5734 0.37135
-0.27187 3.0549 1.0997
-0.27117 3.0139 1.1583
-0.27073 3.0577 1.1034
-0.26868 2.0444 1.1001
-0.26685 3.413 1.0986
-0.26659 1.7566 1.0897
-0.26644 2.0808 1.0752
-0.26578 3.2689 1.0954
-0.26426 3.267 1.1001
-0.26261 2.1736 1.0837
-0.26231 2.467 1.1009
-0.26093 2.0568 1.1002
-0.25977 1.9824 1.1037
-0.25758 1.8435 1.0915
-0.25758 2.8505 1.094
-0.25655 1.9863 1.0957
-0.25065 2.3235 1.0669
-0.24999 2.7135 1.0977
-0.24997 1.684 1.0949
-0.24911 2.1247 1.0948
-0.24852 1.6704 1.0843
-0.24556 3.4592 1.0954
-0.24399 3.6439 1.0741
-0.24271 3.5866 1.0915
-0.24164 2.0786 1.0964
-0.24147 2.9195 1.1106
-0.24146 3.4661 1.0858
-0.24116 3.3352 1.0957
-0.24044 1.844 1.0999
-0.23992 3.0464 1.1124
-0.23932 2.1117 1.1007
-0.23699 3.6099 1.0827
-0.23696 2.0989 1.0814
-0.23426 -1.5884 0.74033
-0.23408 3.3288 1.097
-0.23145 1.8627 1.1096
-0.23104 3.6191 1.0813
-0.23093 1.7633 1.0903
-0.23055 1.8925 1.0888
-0.22729 1.7601 1.092
-0.22596 1.8935 1.0917
-0.22232 2.921 1.1039
-0.22026 3.1338 1.1114
-0.21975 3.5325 1.096
-0.21959 3.5345 1.0963
-0.21953 2.9172 1.1034
-0.21935 3.6604 1.075
-0.21915 3.6776 1.0858
-0.21846 2.9152 1.0981
-0.21825 2.7405 1.1004
-0.21775 3.7586 1.0808
-0.2174 1.7595 1.1015
-0.21729 3.7462 1.1015
-0.21723 1.7522 1.0939
-0.21628 1.8801 1.0941
-0.21618 1.8662 1.1029
-0.21608 3.7542 1.088
-0.21424 3.756 1.0871
-0.2138 1.8916 1.0918
-0.21344 3.3961 1.0953
-0.21293 1.6715 1.1055
-0.21201 3.3881 1.1022
-0.21197 3.1432 1.0934
-0.21099 2.7031 1.1054
-0.21085 2.3807 1.0583
-0.20562 2.8333 1.102
-0.20497 1.7199 1.1
-0.2044 2.873 1.1019
-0.20315 2.347 1.09
-0.20259 1.753 1.0772
-0.20252 1.7165 1.0983
-0.2017 3.7812 1.0748
-0.20089 3.8191 1.1027
-0.20043 3.2554 1.0963
-0.20031 1.9619 1.0931
-0.20026 3.7193 1.0888
-0.19874 3.7289 1.0751
-0.19769 2.8279 1.0965
-0.19754 3.0063 1.0958
-0.1958 3.795 1.1281
-0.19578 3.0053 1.1011
-0.19526 3.7849 1.1293
-0.19381 2.9918 1.099
-0.19235 3.4375 1.0953
-0.19123 3.2465 1.103
-0.188 2.168 1.1064
-0.18732 2.8236 1.0984
-0.18629 1.7214 1.0836
-0.1853 1.6482 1.0942
-0.18487 3.7746 1.0684
-0.18475 1.6881 1.1176
-0.18456 3.2333 1.1017
-0.18204 3.6979 1.0929
-0.18195 2.7985 1.1018
-0.18193 2.296 1.0961
-0.18189 1.9592 1.0986
-0.18144 2.2154 1.1066
-0.18064 3.5045 1.0923
-0.18017 2.8031 1.0995
-0.1795 2.8039 1.0984
-0.17918 3.2767 1.1019
-0.17742 1.7912 1.0888
-0.17648 3.6157 1.0784
-0.17343 2.2866 1.1034
-0.1722 2.0763 1.1247
-0.17208 3.133 1.0962
-0.17051 2.021 1.0932
-0.16969 3.503 1.0939
-0.16945 3.7706 1.0852
-0.16809 2.6296 1.092
-0.16459 2.9774 1.0102
-0.16332 2.2373 1.1011
-0.16199 2.2375 1.1015
-0.16149 2.9701 1.0886
-0.16079 1.8932 1.0901
-0.16073 3.7482 1.0883
-0.16048 1.7262 1.0961
-0.15993 3.7002 1.0937
-0.15931 1.7255 1.0954
-0.15927 3.7545 1.0565
-0.15552 3.3472 1.1031
-0.15486 2.8971 1.1064
-0.15391 3.5868 1.0963
-0.15286 2.3454 1.093
-0.15234 3.7644 1.0944
-0.15055 2.2759 1.0715
-0.15045 2.0749 1.0959
-0.14995 3.7031 1.0809
-0.14963 3.7631 1.1515
-0.14946 3.8469 1.0846
-0.14909 2.7713 1.0998
-0.14814 3.8414 1.0897
-0.14746 3.6719 1.0468
-0.14725 2.9046 1.0984
-0.1461 1.7403 1.0853
-0.14578 3.7614 1.0934
-0.14433 3.7701 1.0983
-0.14432 3.7571 1.0928
-0.14349 3.6848 1.0932
-0.14328 2.717 1.0993
-0.14139 1.7628 1.0843
-0.13845 -2.0339 0.17054
-0.13764 3.5733 1.0891
-0.13603 3.1205 1.1067
-0.13602 1.7532 1.0962
-0.13359 1.9019 1.2001
-0.13225 3.5845 1.0817
-0.1312 3.1003 1.0978
-0.13044 3.3577 1.1093
-0.12778 1.6277 1.0955
-0.12689 2.1352 1.0991
-0.12679 1.6291 1.0979
-0.12636 1.7436 1.1056
-0.12605 2.4965 1.1276
-0.12562 2.9771 1.1013
-0.12497 2.9773 1.1004
-0.12208 2.8418 1.1005
-0.122 2.0072 1.0937
-0.12167 1.6928 1.1105
-0.12155 2.8422 1.1009
-0.12052 3.1262 1.0972
-0.1197 1.7669 1.1142
-0.11564 2.3558 1.0872
-0.11513 2.1285 1.0968
-0.11483 3.6184 1.1025
-0.11322 3.1225 1.1006
-0.11315 3.2924 1.0992
-0.11303 2.38 1.0922
-0.11287 2.4611 1.0964
-0.11161 3.6696 1.0961
-0.11135 7.4631 0.1747
-0.11076 1.871 1.0959
-0.10988 3.8273 1.0956
-0.10974 3.4828 1.0983
-0.1079 3.2243 1.1523
-0.10758 2.4078 1.093
-0.10687 1.7293 1.162
-0.10555 2.1945 1.0923
-0.10445 3.1888 1.1333
-0.10383 3.2478 1.0954
-0.10189 1.8497 1.0597
-0.099159 1.8471 1.1289
-0.098979 2.9202 1.0965
-0.098061 3.3384 1.1036
-0.097581 3.5772 1.092
-0.096703 1.8524 1.0977
-0.095571 2.0547 1.0967
-0.089755 2.4782 1.1007
-0.089357 3.7887 1.0838
-0.088046 1.9739 1.0836
-0.084462 3.4875 1.1073
-0.084331 3.4989 1.0973
-0.084094 3.2934 1.1353
-0.081592 2.2602 1.0969
-0.081411 2.2757 1.1081
-0.081337 3.6711 1.0903
-0.080491 3.3345 1.1021
-0.07999 -2.2203 -0.12673
-0.079283 2.4518 1.0971
-0.077232 3.1021 1.0971
-0.075471 2.6871 1.1009
-0.072987 2.3654 1.0665
-0.072615 2.1266 1.0972
-0.072253 2.307 1.0743
-0.068416 3.547 1.0889
-0.067466 2.006 1.1494
-0.067164 3.1644 1.1021
-0.066111 2.1904 1.1089
-0.064825 3.5522 1.0864
-0.061599 3.5573 1.0849
-0.06155 3.8132 1.0958
-0.05872 2.1273 1.1049
-0.058228 3.3975 1.0976
-0.057684 3.6582 1.0833
-0.056423 3.5411 1.0877
-0.054749 2.9511 1.1017
-0.054198 2.7607 1.0739
-0.053416 3.2673 1.1071
-0.05325 3.6033 1.1004
-0.053185 3.5924 1.0954
-0.049758 3.8405 1.0581
-0.048775 3.1483 1.098
-0.047301 3.0875 1.103
-0.04684 2.7302 1.0907
-0.045609 2.3671 1.0949
-0.044747 3.0828 1.1023
-0.044735 3.084 1.1018
-0.043513 3.0832 1.0993
-0.040643 3.2611 1.1018
-0.035415 2.797 1.1055
-0.033084 3.2166 1.0966
-0.029507 2.3613 1.0973
-0.028137 2.2419 1.0978
-0.028078 -2.1641 0.90006
-0.027518 2.3702 1.0924
-0.026433 2.711 1.0319
-0.025896 2.6994 1.0808
-0.025231 3.385 1.135
-0.02513 3.6451 1.0996
-0.023628 -1.5784 0.8323
-0.023153 3.0656 1.1022
-0.019735 -1.0077 0.9219
-0.016825 3.2398 1.1135
-0.012823 2.4336 1.0949
-0.011543 -2.273 1.0761
-0.0095815 2.768 1.0973
-0.0038727 2.7631 1.0985
-0.0035917 2.9251 1.0921
-0.0032075 3.5405 1.0828
-0.0027791 2.1984 1.0562
-0.0025797 2.2839 1.0803
-0.0021336 -2.0947 0.15882
-0.00093627 2.688 1.0901
1.9332e-06 2.6471 1.1021
0.00089343 3.4319 1.0877
0.00099808 2.0826 1.1219
0.0012892 2.7157 1.1056
0.0041372 2.1744 1.0898
0.0047849 2.7675 1.0909
0.0050551 2.8869 1.0757
0.0069468 2.647 1.1154
0.0088517 2.4461 1.085
0.010255 3.2708 1.1039
0.012532 3.5272 1.0952
0.012721 2.361 1.0894
0.016335 2.6792 1.1038
0.016617 2.7299 1.1108
0.017511 2.9291 1.1018
0.018525 2.9299 1.1012
0.022056 3.7819 1.0935
0.023319 2.8299 1.097
0.03126 2.5426 1.0976
0.031324 2.9499 1.0119
0.031325 3.5883 1.1385
0.033934 3.0327 1.0829
0.036359 3.566 1.102
0.036512 2.2551 1.0928
0.040022 3.1903 1.0982
0.043127 2.2753 1.0833
0.045057 2.246 1.0928
0.046994 3.6183 1.0967
0.048974 3.7731 1.079
0.050891 2.8534 1.1031
0.052714 2.7753 1.057
0.054636 2.6014 1.0987
0.055954 3.448 1.0915
0.060092 2.2857 1.1401
0.064007 2.5919 1.1041
0.064247 2.5968 1.1038
0.064315 2.6115 1.0972
0.069221 2.4676 1.1064
0.069569 -1.204 0.63906
0.069954 3.3841 1.0976
0.071499 2.5139 1.0867
0.07157 3.1416 1.0524
0.07439 2.4718 1.0996
0.074437 3.5062 1.0944
0.076165 3.5076 1.0933
0.07774 3.5423 1.1041
0.079123 3.7605 1.0834
0.08263 3.0345 1.1114
0.084575 3.0015 1.0979
0.086025 2.2917 1.123
0.089543 2.8296 1.1341
0.090166 3.5375 1.095
0.090516 2.6677 1.1002
0.09064 2.6689 1.1004
0.091066 2.9229 1.0912
0.091099 2.8718 1.0994
0.091888 2.5178 1.0978
0.0934 3.0298 1.1001
0.096036 3.0713 1.0944
0.099248 2.9916 1.1024
0.10863 2.7737 1.0883
0.10923 2.6714 1.1103
0.11004 3.1612 1.1034
0.11052 2.9169 1.1039
0.11171 -2.1481 1.0845
0.11189 3.5888 1.0964
0.11343 3.4684 1.1142
0.11808 -1.4518 0.80711
0.12112 3.7302 1.1024
0.12712 -1.3719 0.22453
0.12715 3.0571 1.1001
0.12947 2.5621 1.1362
0.13011 3.4251 1.0852
0.13036 2.6921 1.1198
0.13168 2.7751 1.0989
0.13332 2.6314 1.1009
0.14623 2.9577 1.1071
0.14738 3.5686 1.1208
0.15495 2.8519 1.0991
0.15547 3.4768 1.0945
0.1581 2.8409 1.1022
0.16171 2.7069 1.1001
0.16387 3.7176 1.0981
0.16676 3.7267 1.0895
0.16785 3.0986 1.1001
0.1688 3.5085 1.0969
0.16968 3.5079 1.0953
0.1708 2.2507 1.2183
0.17288 3.1578 1.0942
0.17616 2.7576 1.111
0.17722 3.0362 1.0947
0.1794 2.9031 1.1018
0.18045 2.7526 1.1016
0.18206 2.75 1.1024
0.18443 3.565 1.0967
0.19066 2.8789 1.0791
0.19356 3.7135 1.0931
0.19786 2.9652 1.1
0.2004 3.5559 1.0991
0.201 3.3957 1.0879
0.20573 3.1555 1.1019
0.21008 2.9335 1.1041
0.21248 3.6788 1.0851
0.2193 3.0109 1.104
0.22577 3.6589 1.1048
0.22795 3.2231 1.0973
0.228 2.8703 1.1014
0.22998 3.6398 1.094
0.23029 3.5424 1.1018
0.23298 3.4841 1.1
0.24799 3.5171 1.1273
0.2487 3.0722 1.103
0.25107 3.0743 1.0952
0.25548 2.9437 1.1022
0.26618 3.5301 1.0987
0.26833 3.3536 1.0887
0.27265 3.6776 1.0932
0.27458 2.9906 1.1
0.27723 3.1394 1.1038
0.27969 3.4654 1.0936
0.28228 3.3494 1.088
0.28569 2.909 1.1015
0.28828 3.4205 1.0986
0.29602 3.4256 1.0936
0.29664 3.2088 1.0991
0.30257 3.5158 1.0999
0.30386 3.0643 1.1022
0.31366 3.2492 1.1002
0.31639 3.4708 1.0975
0.32153 3.1094 1.1006
0.32377 3.517 1.0978
0.3289 3.6674 1.0952
0.33844 3.5087 1.0978
0.34285 -2.1616 0.82035
0.34398 3.3328 1.0849
0.34795 3.1806 1.1018
0.34981 3.0427 1.0997
0.34984 3.3133 1.0935
0.3527 3.6562 1.1002
0.36174 3.3966 1.0975
0.36261 3.3886 1.0994
0.36636 3.2275 1.0995
0.37203 3.496 1.0968
0.37675 3.6491 1.0997
0.39975 3.3064 1.0876
0.40249 3.4769 1.1011
0.41417 3.343 1.0979
0.41899 -1.4412 0.92672
0.4221 3.2615 1.0881
0.43692 3.2651 1.0965
0.44086 3.4624 1.0986
0.44098 3.5266 1.1513
0.45059 3.3961 1.091
0.45883 3.3523 1.1005
0.46569 3.2532 1.0942
0.4715 3.3907 1.1024
0.4812 3.5582 1.1063
0.48457 3.5602 1.0992
0.49061 3.6046 1.101
0.49138 -1.6278 0.84031
0.5035 3.4406 1.1055
0.51502 3.4319 1.1089
0.52546 3.5922 1.0924
0.53072 -1.4169 0.63148
0.5404 3.5036 1.0987
0.54197 -1.6509 0.65494
0.54284 3.5031 1.1001
0.54431 3.4677 1.1045
0.54702 3.4644 1.1097
0.57486 3.5513 1.0922
0.62232 -1.7924 0.67051
0.63208 -1.6751 0.87284
0.66215 -1.6901 0.22249
0.85171 6.2911 0.098626
0.87199 6.2951 0.13577
0.8761 6.2411 -0.39568
0.87676 6.2442 -0.22268
0.88285 6.1089 -0.31289
0.89354 6.2134 -0.26752
0.89749 -1.079 0.56971
0.91544 -1.0829 0.64167
0.93042 6.1535 -0.65694
0.93401 6.3021 -0.003561
0.9363 6.2154 -0.50634
0.9448 6.1278 -0.25247
0.95917 4.9123 0.92008
0.96451 6.1331 -0.11025
0.98288 6.1558 0.090063
0.9862 -1.2883 1.0793
0.98779 6.1443 -0.0069468
1.0057 4.9463 0.4141
1.0108 6.3951 -0.361
1.0163 -1.5274 0.72167
1.0167 -1.5287 0.8732
1.0176 5.011 1.0248
1.0199 5.0568 1.0384
1.025 -1.6008 0.22199
1.0383 4.8831 0.99076
1.0451 4.8991 1.0818
1.046 5.9937 0.10939
1.0527 4.8879 0.34443
1.0542 -1.3846 0.52016
1.0595 4.8145 0.99141
1.0603 5.9208 0.0065614
1.0641 -1.4907 0.26566
1.0693 4.6147 0.99429
1.0723 5.8905 -0.18594
1.0724 5.1078 0.17122
1.0882 5.8108 -0.03868
1.095 -1.3127 0.69691
1.1055 7.4117 -0.29478
1.1169 -1.3611 0.31555
1.1241 5.7311 0.10512
1.1328 4.3324 0.93536
1.1429 5.7345 0.11239
1.1439 -1.3598 0.50398
1.1572 4.1899 1.0248
1.1836 -1.4979 0.25255
1.189 -1.5995 0.87693
1.2132 5.2255 0.40876
1.2134 5.2649 0.24906
1.2194 -1.3784 0.80534
1.2327 5.4842 0.41266
1.2336 4.3528 0.9621
1.2393 4.3521 1.0693
1.2467 -1.0258 1.0791
1.2468 5.4339 0.083693
1.2553 5.4191 -0.0014129
1.2728 -1.3723 0.69913
1.2767 5.4058 0.41351
1.2852 -1.3117 0.84763
1.2864 -1.3213 0.84828
1.2894 4.3042 0.66472
1.2939 4.3035 0.63053
1.2953 4.3105 0.91441
1.2974 4.3116 0.91643
1.2985 4.3119 0.91636
1.2993 4.2842 1.0775
1.3037 4.3049 0.83898
1.304 4.3051 0.83788
1.3045 -1.3286 1.0485
1.316 4.3209 0.92361
1.3175 4.5998 0.24507
1.3242 5.8469 0.2381
1.3331 4.288 0.98979
1.3359 4.3027 0.78557
1.3448 6.2342 0.21686
1.3542 4.3278 0.99092
1.3891 4.1273 0.58799
1.426 -1.5783 -0.13417
1.4382 -1.2922 0.85217
1.4393 0.48743 1.0968
1.4631 -1.293 1.0597
1.4645 3.6734 1.0616
1.4652 3.3523 0.61658
1.4725 3.2906 0.73898
1.4856 0.40202 1.1127
1.514 3.7158 0.82855
1.5191 3.2946 0.73325
1.5198 3.7525 0.59644
1.5284 5.4219 0.29178
1.5397 0.41917 1.1149
1.5418 3.7888 0.56709
1.5438 3.6877 0.71747
1.5545 -1.4066 0.70391
1.5546 3.3616 0.6712
1.5587 0.36413 1.1265
1.5616 3.6552 0.84714
1.5738 3.4127 0.58953
1.5751 3.6885 0.57941
1.577 3.4249 0.60285
1.5786 4.2191 0.58547
1.5791 4.2186 0.58433
1.5841 3.4183 0.59199
1.5944 -1.4656 -0.12313
1.5967 3.7529 0.59712
1.6084 3.3023 0.58638
1.6091 -1.4755 -0.12155
1.6127 3.303 0.58544
1.6136 3.6065 0.58408
1.6138 3.6059 0.58711
1.6466 -1.1275 1.096
1.6476 3.5599 0.56878
1.6537 3.5612 0.57138
1.6612 3.4836 0.56765
1.666 4.4767 0.57452
1.6819 4.2955 0.53611
1.7202 3.0384 0.93743
1.7261 3.3385 0.60032
1.7277 -0.18962 0.95654
1.7361 3.0849 1.0449
1.7398 3.0091 -0.23126
1.7416 3.0905 0.73965
1.7643 3.0705 1.0626
1.7751 3.1266 0.59356
1.7792 3.7797 0.84868
1.7856 3.0758 0.81733
1.7905 3.1025 0.79115
1.8025 3.02 0.96347
1.8026 3.0961 0.55884
1.808 -1.9008 0.91544
1.8103 3.3441 0.57004
1.8133 3.0158 0.9721
1.8147 3.0943 0.91306
1.8155 3.0942 0.91437
1.8156 3.0144 0.96527
1.8168 3.0318 1.0743
1.8201 3.0926 0.91642
1.8212 3.0911 0.91422
1.8229 3.104 0.58789
1.8231 3.0143 0.9729
1.8267 3.4151 0.57616
1.8301 3.0931 0.64061
1.8312 3.1025 0.56488
1.8338 3.1256 0.79722
1.8408 3.1581 0.99758
1.8475 2.9682 0.97623
1.8481 2.999 0.97607
1.8481 3.0339 -0.090486
1.8495 3.0199 0.27675
1.8583 3.1219 0.68474
1.8618 2.7448 1.0497
1.8639 3.9946 -0.35691
1.868 4.0678 0.54863
1.8698 3.3881 0.5779
1.8708 3.1358 1.0646
1.8746 2.744 0.9562
1.8998 2.7397 0.93786
1.9133 2.6655 1.0679
1.937 2.7059 0.96305
1.9414 2.3344 0.98443
1.9623 3.9638 0.57399
1.9682 2.7063 0.98189
1.9809 3.7878 0.56623
1.9835 2.7145 0.27704
1.9851 2.6461 1.1052
1.9881 3.5583 0.608
1.9893 2.7252 0.37088
1.9933 2.6418 1.1076
1.9957 3.6284 0.5462
2.0034 2.7606 0.98747
2.0144 2.5189 1.0614
2.0375 3.811 -0.38679
2.0446 -1.6111 0.10393
2.0894 2.6716 1.1139
2.0926 3.7385 0.56211
2.112 2.2656 0.68811
2.1243 2.401 1.0476
2.1292 2.7471 1.0152
2.1309 2.2781 0.91867
2.1385 3.3019 0.48917
2.1411 2.2601 0.61269
2.1529 0.083089 0.96639
2.1685 -1.3218 0.81714
2.169 2.2332 0.62447
2.1722 2.2516 0.54901
2.1754 2.254 0.58284
2.1759 2.2484 0.54866
2.1759 2.2488 0.54934
2.1823 2.3603 0.65844
2.1844 2.2208 0.62689
2.1879 2.3685 0.93436
2.1956 2.2163 0.63085
2.2023 2.3424 0.60011
2.2161 3.3051 0.52794
2.2234 0.20482 1.0261
2.2281 2.3466 0.66321
2.236 3.2018 0.55729
2.2399 -1.4728 0.026862
2.2765 -1.2957 1.0246
2.2985 -0.96477 1.0554
2.3043 2.2972 0.56031
2.3127 -0.59899 1.0799
2.3342 1.9485 0.63262
2.3472 1.9049 0.54083
2.3596 2.0535 0.54033
2.3655 1.6725 0.39162
2.3826 -1.2161 0.81973
2.3898 1.7727 0.57786
2.3998 1.9006 1.0293
2.4041 1.7637 0.61701
2.4064 1.7674 0.62403
2.4116 -1.3665 0.462
2.4122 1.8855 0.61233
2.4162 -1.2427 0.82054
2.4169 -0.81034 0.99158
2.4196 2.9937 1.2183
2.4202 -0.44259 1.0467
2.4223 -0.30049 0.35508
2.4278 1.7996 1.0053
2.4327 1.7795 0.3738
2.4424 1.9061 0.64443
2.4424 -1.272 0.88714
2.4438 1.9126 0.64812
2.4453 1.9849 0.54203
2.4618 1.9747 0.57024
2.4669 -1.3698 -0.15199
2.4707 -1.4056 0.40819
2.475 1.7638 0.38291
2.4815 -0.36576 1.0501
2.4879 1.2711 -0.066602
2.4931 -0.14847 1.0084
2.4936 1.2756 0.91248
2.5245 1.379 1.0763
2.5326 1.4711 0.63132
2.5333 0.79714 0.67739
2.5358 1.3514 -0.065562
2.5459 -0.51896 0.69034
2.5549 1.4127 0.41358
2.5589 -0.82968 -0.19239
2.564 1.2515 1.0312
2.573 -1.3568 0.44843
2.5786 0.09971 1.0669
2.5842 1.214 0.96397
2.5861 1.3367 0.69391
2.5926 1.3654 0.95691
2.6143 -1.0496 -0.35441
2.6149 1.4404 0.4102
2.616 -1.2401 0.46216
2.6182 -1.1391 0.8237
2.6322 -0.36738 1.0499
2.6476 -1.2754 -0.45201
2.6545 0.055528 0.52323
2.6601 -0.2083 0.97706
2.6605 -0.10009 1.028
2.6675 2.0416 -0.072628
2.6694 -1.2939 -0.15152
2.672 0.16174 1.0643
2.6781 1.4443 -0.14943
2.6797 1.5194 0.39195
2.6879 0.67182 1.0499
2.7009 0.12947 1.0742
2.7152 -0.14199 0.87381
2.7167 -1.2287 0.54297
2.7258 -0.15124 0.79325
2.7315 0.67586 0.83635
2.7509 -0.92092 0.60769
2.7704 -0.20115 0.93745
2.7748 0.73231 0.72818
2.7793 1.4742 0.35573
2.7815 1.3794 0.92167
2.7952 1.3738 0.2363
2.7958 1.4293 0.73295
2.7963 -0.24887 0.42458
2.8128 1.4393 0.34964
2.816 -1.1317 -0.053692
2.8217 1.5012 0.9117
2.8233 1.4806 0.93481
2.8278 0.73121 1.1245
2.8347 -0.052951 0.52376
2.8454 1.4832 0.23791
2.8552 1.4768 -0.057575
2.8639 -0.086401 0.52623
2.8881 1.1146 0.69204
2.8995 -0.14561 0.52592
2.9011 -1.0126 0.11569
2.9267 -1.3639 0.91163
2.9398 -0.33008 0.85853
2.9399 -1.1048 0.50248
2.9409 1.077 0.7115
2.9482 -1.1093 0.76847
2.9543 0.28065 1.0756
2.9565 0.38589 -0.06042
2.9658 -0.29863 1.0364
2.9675 0.26881 0.50662
2.9693 0.26438 1.0713
2.9756 -0.18606 1.0867
2.9981 0.37772 1.0834
3.0001 1.2959 0.90716
3.0096 0.5041 -0.045064
3.0264 -1.3033 0.023226
3.0267 -0.98185 0.3194
3.0438 0.095789 0.42979
3.0529 -0.50405 0.43746
3.0554 0.38702 1.0117
3.0598 -0.64224 0.63797
3.0621 0.0026903 0.11246
3.0622 -0.70807 0.1878
3.0737 0.0062692 0.37076
3.0804 -0.0022854 0.36974
3.0956 0.433 1.1013
3.1062 0.49749 -0.1415
3.1094 0.095195 0.5317
3.1269 -0.6737 0.75041
3.1294 -0.7261 0.69321
3.1463 -1.064 0.49832
3.1515 0.39631 -0.010569
3.1808 -1.3642 0.2209
3.1852 0.56834 0.68898
3.1858 -0.56739 0.54934
3.1872 0.27146 0.5233
3.1881 1.237 0.95388
3.2037 -1.0806 0.61935
3.2207 0.38482 -0.15342
3.2386 -1.126 0.0049159
3.2403 -0.45143 0.49576
3.2467 -0.21448 0.3742
3.2519 0.19064 0.53096
3.2647 0.51499 0.92343
3.2679 -0.94914 0.70278
3.2722 -0.95325 0.6551
3.2745 -1.1202 0.92583
3.2817 0.29524 0.70619
3.286 -0.45763 0.38095
3.3 -1.33 0.13754
3.3133 -0.38707 -0.13012
3.3166 -1.2423 0.78404
3.4132 -0.43417 0.40109
3.4385 -0.40347 0.54947
3.4582 -0.89068 0.64259
3.4829 -0.76965 -0.34371
3.5251 -0.66512 -0.13949


==> graphs/real_data/inliers_map_2020_09_21_21_25_55_fHf.txt <==
-4.5787 5.7742 -0.11287
-4.0255 5.4295 -0.10762
-3.9491 5.9916 -0.20523
-3.9278 5.934 -0.55855
-3.8781 6.0335 0.14042
-3.771 5.6458 0.14692
-3.7456 4.202 0.90945
-3.7391 4.3068 0.83156
-3.7382 5.4052 -0.87122
-3.707 5.5722 -0.82195
-3.7009 5.1974 -0.32975
-3.6828 4.3509 0.88227
-3.6758 5.2828 -0.34527
-3.6565 5.6367 -0.056918
-3.6438 5.6071 -0.43508
-3.6229 5.2256 -0.64812
-3.6155 5.4367 0.43353
-3.5681 5.1221 -0.039081
-3.5454 5.5056 0.25693
-3.5367 5.4507 -0.038775
-3.5343 5.7629 -0.060483
-3.5283 4.9646 0.95608
-3.4863 5.6371 0.84074
-3.4776 5.2167 -1.0048
-3.4772 4.6845 0.57682
-3.4169 4.7275 0.73599
-3.3925 4.6403 0.79871
-3.331 4.7636 -0.16968
-3.329 5.5649 0.85384
-3.3014 4.6537 0.46862
-3.2871 4.561 0.42131
-3.278 1.0957 0.46972
-3.2669 6.8659 0.27037
-3.2645 5.0196 0.99401
-3.2367 4.7621 0.77637
-3.2158 4.4375 0.80688
-3.2023 4.5156 0.50532
-3.1487 4.5183 -1.0788
-3.123 4.4382 1.0652
-3.0613 0.56748 0.69621
-3.0444 4.9385 0.061714
-3.0344 5.2732 0.084223
-3.0256 6.3986 0.97415
-2.99 6.3537 0.71831
-2.9259 1.9383 0.9431
-2.9206 4.5526 0.73784
-2.9186 1.7322 0.68607
-2.9168 1.8856 0.82105
-2.8919 0.55152 0.61255
-2.8898 1.8143 0.77913
-2.8795 4.3197 0.92759
-2.8462 1.8209 1.075
-2.8423 1.7763 0.92192
-2.8336 7.2018 0.57683
-2.7345 1.858 0.89732
-2.5757 0.69562 0.66353
-2.5494 0.7191 0.66244
-2.4289 0.72457 0.79249
-2.3984 0.81351 0.9294
-2.3834 0.65375 0.83026
-2.338 6.5636 0.27811
-2.3336 0.6316 0.94326
-2.3227 0.48185 0.53443
-2.3223 6.2072 0.66003
-2.1141 5.3894 0.54762
-1.9159 -0.088256 0.89967
-1.8173 -0.1075 1.1083
-1.7672 -0.22522 0.90577
-1.7658 -0.15615 0.43817
-1.7497 -0.032808 0.60447
-1.7323 -0.12423 0.46665
-1.7178 -0.022782 1.0132
-1.67 -0.13316 0.57681
-1.6519 0.041788 1.0391
-1.6248 -0.23757 0.058957
-1.6138 -0.97594 0.41635
-1.5918 -0.55958 0.97823
-1.5012 -0.14443 0.27905
-1.4181 3.4247 1.0915
-1.3376 0.040972 0.7566
-1.3309 0.17045 0.96657
-1.304 3.8952 1.1036
-1.2868 -0.92053 0.24985
-1.2779 0.089963 0.84112
-1.2711 -0.2799 0.79116
-1.2602 -1.467 0.20053
-1.2529 0.11769 1.0668
-1.2528 -1.6121 0.0088188
-1.2504 -0.061701 0.67783
-1.1987 -1.8916 0.46984
-1.1959 -1.8301 0.47625
-1.1886 0.089184 0.89072
-1.1878 -0.043162 0.9679
-1.1274 0.068104 0.94802
-1.1131 0.090326 0.94002
-1.1037 0.047755 0.88363
-1.0986 -0.097316 0.72498
-1.0961 0.2022 1.0888
-1.0824 0.13848 0.97913
-1.0171 0.019664 0.9035
-1.0052 0.093535 0.91444
-0.99903 0.090094 1.0337
-0.99068 -0.41555 0.71257
-0.97298 -0.88481 -0.014212
-0.96819 -0.022954 0.68967
-0.94398 0.13009 0.97274
-0.93761 0.12844 1.0933
-0.92725 1.4846 1.1057
-0.91365 -0.067169 0.90496
-0.91262 1.9766 1.1066
-0.91021 1.9831 1.1047
-0.90791 1.9782 1.1066
-0.90477 -0.1147 0.78486
-0.9008 -0.1007 0.78482
-0.89972 1.9885 1.0874
-0.89749 1.9888 1.0928
-0.88658 2.0179 1.0984
-0.88654 2.0069 1.0962
-0.8845 -1.1991 0.86584
-0.88442 2.0131 1.0939
-0.87774 -0.12787 0.73802
-0.87764 2.0297 1.0932
-0.87758 1.9434 1.0899
-0.87234 2.0366 1.0919
-0.87052 2.0496 1.099
-0.87022 1.9421 1.0998
-0.86526 2.0122 1.088
-0.86203 2.0129 1.0901
-0.8563 1.951 1.1148
-0.85178 1.9267 1.0925
-0.8476 1.9273 1.0931
-0.84629 2.1402 1.1041
-0.84008 2.1759 1.0918
-0.83471 2.0406 1.0975
-0.83426 1.919 1.1526
-0.83123 1.9496 1.0919
-0.83015 2.0962 1.107
-0.82876 2.1654 1.0857
-0.82561 1.9555 1.0537
-0.8245 1.9904 1.1204
-0.82421 1.9347 1.0914
-0.82318 2.0182 1.0974
-0.82199 1.9463 1.0874
-0.81865 2.0708 1.0947
-0.81737 1.8739 1.0877
-0.80572 1.9356 1.0903
-0.80357 2.0091 1.0993
-0.80222 2.0071 1.0985
-0.79962 2.1143 1.1061
-0.79281 1.8766 1.1101
-0.77421 2.1695 1.0863
-0.77248 1.9012 1.0891
-0.7607 2.1132 1.0857
-0.748 3.4816 1.101
-0.74678 2.1832 1.1242
-0.74445 2.1597 1.0796
-0.74104 3.4747 1.107
-0.74045 2.3479 1.0545
-0.73395 1.9786 1.0898
-0.72916 2.206 1.1524
-0.72776 1.8922 1.1347
-0.7186 2.024 1.0913
-0.71653 2.2335 1.0949
-0.7111 -1.5105 0.19554
-0.70974 2.0736 1.0883
-0.70896 2.069 1.0883
-0.70611 2.0704 1.0919
-0.70166 2.2781 1.0952
-0.70076 2.453 1.0996
-0.6998 2.277 1.0967
-0.6989 2.2775 1.0958
-0.69754 2.5209 1.1019
-0.69713 1.8827 1.1033
-0.69699 2.1959 1.0907
-0.68154 1.8152 1.1026
-0.67713 1.9529 1.0905
-0.67631 2.3537 1.0946
-0.67417 2.3498 1.0976
-0.66119 2.5665 1.1043
-0.66076 2.007 1.099
-0.65957 2.3956 1.0947
-0.65735 2.0043 1.0989
-0.6543 1.8462 1.1067
-0.64929 2.0858 1.0685
-0.64476 2.3065 1.1069
-0.6443 1.8136 1.0878
-0.64424 1.9484 1.088
-0.64333 2.0448 1.0884
-0.64065 2.6226 1.0814
-0.63477 2.0438 1.0954
-0.63453 1.8386 1.0896
-0.63275 2.1199 1.0867
-0.63231 2.0393 1.0849
-0.63053 1.9988 1.0927
-0.62919 2.4692 1.0965
-0.62745 2.3225 1.0964
-0.62478 2.2716 1.1144
-0.62072 1.7856 1.0946
-0.61514 2.1971 1.0778
-0.60688 1.9193 1.1029
-0.60579 1.9276 1.0885
-0.60145 2.386 1.0964
-0.59973 2.5116 1.0969
-0.59923 2.3874 1.0978
-0.59717 1.8836 1.1603
-0.59099 1.9696 1.087
-0.5862 1.7698 1.0963
-0.58579 2.5853 1.096
-0.58467 2.5698 1.0664
-0.58462 1.988 1.0956
-0.58262 2.5958 1.071
-0.57836 2.4465 1.0945
-0.5768 2.4458 1.0955
-0.57518 2.6287 1.088
-0.57442 1.9884 1.0966
-0.57205 2.5057 1.0789
-0.57188 2.0152 1.0943
-0.5681 2.2888 1.0914
-0.5669 2.6276 1.0994
-0.56312 2.0191 1.0932
-0.56029 2.4937 1.0888
-0.55555 2.3076 1.0986
-0.5541 2.238 1.1168
-0.55165 2.191 1.0983
-0.54959 2.197 1.0946
-0.54842 2.0672 1.0899
-0.54836 -2.223 0.22085
-0.54829 2.5473 1.1041
-0.54563 2.352 1.0905
-0.54474 2.7698 1.0891
-0.54304 2.3558 1.0972
-0.54164 2.7416 1.0755
-0.54146 2.5582 1.0908
-0.54068 2.7031 1.0975
-0.54033 1.903 1.0904
-0.53895 2.8296 1.0824
-0.53491 2.4814 1.0928
-0.53478 2.2817 1.0577
-0.52852 2.3458 1.1127
-0.52814 2.1944 1.0942
-0.52647 1.9507 1.0919
-0.52398 1.9648 1.1138
-0.52249 1.7591 1.1014
-0.52062 -2.1479 -0.075962
-0.5206 2.1429 1.112
-0.5203 1.7831 1.0941
-0.51633 1.9613 1.0973
-0.51602 2.0107 1.0965
-0.51542 2.6193 1.0987
-0.51214 2.625 1.1025
-0.51061 2.1411 1.1002
-0.50955 2.6139 1.1001
-0.50272 2.9795 1.0962
-0.5015 2.3611 1.0886
-0.49952 1.9964 1.0933
-0.49778 1.7876 1.1068
-0.49402 2.6274 1.1094
-0.49339 2.8196 1.0965
-0.49238 2.2137 1.0951
-0.49069 2.6812 1.1
-0.49041 2.3342 1.1184
-0.48132 2.5967 1.0395
-0.47885 -1.2765 0.62136
-0.47831 2.5087 1.1119
-0.47548 2.8676 1.0951
-0.47365 2.485 1.102
-0.47199 1.7292 1.0914
-0.47103 1.8772 1.0911
-0.4709 2.7295 1.1031
-0.4682 2.4338 1.0736
-0.46772 1.74 1.1025
-0.46721 2.7288 1.1006
-0.46322 2.1194 1.0964
-0.46071 2.0592 1.0757
-0.45846 1.7533 1.0723
-0.4573 2.0446 1.1101
-0.45725 1.9334 1.1247
-0.45627 2.0794 1.0734
-0.45561 2.1036 1.0971
-0.45343 2.7753 1.1387
-0.45234 2.5897 1.094
-0.45225 2.5932 1.0977
-0.45166 2.1044 1.0999
-0.45068 2.5854 1.0943
-0.45018 2.9392 1.0959
-0.44837 2.7906 1.0994
-0.44705 2.7898 1.0996
-0.44677 1.9218 1.0898
-0.44468 2.5101 1.1582
-0.43438 2.5448 1.117
-0.43058 2.9859 1.0967
-0.42921 1.7161 1.0871
-0.42812 2.8584 1.0989
-0.42749 2.9922 1.104
-0.42552 1.9666 1.0939
-0.42386 2.8589 1.098
-0.42282 2.856 1.0984
-0.42223 1.9566 1.1021
-0.42172 2.5377 1.1162
-0.42143 2.6454 1.0955
-0.41877 -1.4154 0.85713
-0.41626 2.1984 1.0994
-0.41321 2.0299 1.128
-0.40951 2.2079 1.0969
-0.40707 2.4146 1.0889
-0.40701 2.3988 1.0952
-0.40679 1.8545 1.0924
-0.40476 3.0569 1.0974
-0.40428 2.0154 1.0965
-0.40351 2.4123 1.0901
-0.40314 1.6844 1.0383
-0.40081 2.0412 1.0356
-0.39935 3.1658 1.0798
-0.39864 2.2733 1.0983
-0.39764 2.3814 1.0963
-0.39674 2.9188 1.0964
-0.39627 2.1372 1.0957
-0.39604 1.7185 1.1019
-0.39578 2.7423 1.0967
-0.39535 2.9205 1.1012
-0.39282 2.136 1.0972
-0.39188 1.7185 1.105
-0.38836 1.9003 1.0917
-0.38833 3.0995 1.1011
-0.38625 2.5324 1.0917
-0.38312 2.5265 1.1002
-0.38306 3.2606 1.0869
-0.38287 1.7469 1.1048
-0.37933 2.669 1.1042
-0.37531 2.7762 1.1058
-0.37483 2.5382 1.1359
-0.37468 1.9364 1.0895
-0.37378 2.675 1.0974
-0.36772 2.7911 1.1006
-0.36511 1.7039 1.0871
-0.36406 2.46 1.0906
-0.36395 1.7676 1.0882
-0.3621 2.1525 1.0903
-0.36198 3.3096 1.0979
-0.36182 2.7003 1.1197
-0.3604 3.2905 1.0941
-0.35966 1.7072 1.0977
-0.35955 1.7667 1.0873
-0.3591 2.6262 1.0989
-0.35905 2.2077 1.0972
-0.35857 2.6221 1.1025
-0.35827 3.177 1.0948
-0.35811 3.0181 1.103
-0.35674 3.0311 1.0981
-0.35567 1.7456 1.0877
-0.35513 1.7474 1.0867
-0.35485 1.7485 1.0856
-0.35417 2.3032 1.1207
-0.35321 1.7453 1.0843
-0.35177 3.0436 1.0917
-0.34936 1.7491 1.0818
-0.34704 2.3958 1.0895
-0.34492 1.7595 1.0932
-0.34223 1.9721 1.0917
-0.34134 3.4064 1.1394
-0.34088 2.6829 1.0961
-0.3401 3.2255 1.096
-0.33969 -1.1024 0.92639
-0.33768 1.8294 1.0925
-0.33746 3.4953 1.1649
-0.33661 2.6867 1.1014
-0.33219 3.0955 1.0979
-0.32999 2.5501 1.0866
-0.32942 1.9006 1.0989
-0.32917 1.7452 1.1167
-0.32751 2.808 1.1097
-0.327 2.4293 1.0988
-0.32276 1.695 1.055
-0.3226 2.3585 1.0849
-0.32229 2.2486 1.0993
-0.32103 2.9252 1.1408
-0.31597 2.3632 1.1049
-0.31486 2.9281 1.0387
-0.3143 3.4114 1.0929
-0.31323 2.549 1.0965
-0.31232 3.3027 1.0941
-0.3109 1.869 1.0911
-0.30989 1.712 1.1045
-0.3081 2.3806 1.0814
-0.30698 3.1555 1.0979
-0.30287 2.0653 1.0723
-0.30068 2.5087 1.1013
-0.29914 2.0786 1.1054
-0.29861 2.0633 1.085
-0.29737 2.3881 1.1044
-0.29694 3.4816 1.0938
-0.29585 3.3435 1.0961
-0.29556 3.2067 1.1013
-0.2952 3.3432 1.0951
-0.29492 1.9193 1.0924
-0.29173 3.2119 1.0902
-0.29105 2.766 1.1005
-0.29078 1.9858 1.0617
-0.28933 1.7033 1.1316
-0.28787 2.8066 1.0816
-0.28573 3.0117 1.1044
-0.2853 2.439 1.126
-0.28226 2.0164 1.0947
-0.28222 -1.5056 0.49725
-0.28182 3.0109 1.1028
-0.27954 3.8564 1.1517
-0.27942 1.8153 1.1762
-0.27873 2.9026 1.0955
-0.27632 2.1105 1.0997
-0.27499 1.6818 1.086
-0.27426 2.2223 1.0883
-0.27354 1.7246 1.117
-0.2725 1.8022 1.0929
-0.27225 -1.5734 0.37135
-0.27187 3.0549 1.0997
-0.27117 3.0139 1.1583
-0.27073 3.0577 1.1034
-0.26868 2.0444 1.1001
-0.26685 3.413 1.0986
-0.26659 1.7566 1.0897
-0.26644 2.0808 1.0752
-0.26578 3.2689 1.0954
-0.26426 3.267 1.1001
-0.26261 2.1736 1.0837
-0.26231 2.467 1.1009
-0.26093 2.0568 1.1002
-0.25977 1.9824 1.1037
-0.25758 1.8435 1.0915
-0.25758 2.8505 1.094
-0.25655 1.9863 1.0957
-0.25065 2.3235 1.0669
-0.24999 2.7135 1.0977
-0.24997 1.684 1.0949
-0.24911 2.1247 1.0948
-0.24852 1.6704 1.0843
-0.24556 3.4592 1.0954
-0.24399 3.6439 1.0741
-0.24271 3.5866 1.0915
-0.24164 2.0786 1.0964
-0.24147 2.9195 1.1106
-0.24146 3.4661 1.0858
-0.24116 3.3352 1.0957
-0.24044 1.844 1.0999
-0.23992 3.0464 1.1124
-0.23932 2.1117 1.1007
-0.23699 3.6099 1.0827
-0.23696 2.0989 1.0814
-0.23426 -1.5884 0.74033
-0.23145 1.8627 1.1096
-0.23104 3.6191 1.0813
-0.23093 1.7633 1.0903
-0.23055 1.8925 1.0888
-0.22729 1.7601 1.092
-0.22596 1.8935 1.0917
-0.22232 2.921 1.1039
-0.22026 3.1338 1.1114
-0.21975 3.5325 1.096
-0.21959 3.5345 1.0963
-0.21953 2.9172 1.1034
-0.21935 3.6604 1.075
-0.21915 3.6776 1.0858
-0.21846 2.9152 1.0981
-0.21825 2.7405 1.1004
-0.21775 3.7586 1.0808
-0.2174 1.7595 1.1015
-0.21729 3.7462 1.1015
-0.21723 1.7522 1.0939
-0.21628 1.8801 1.0941
-0.21618 1.8662 1.1029
-0.21608 3.7542 1.088
-0.21424 3.756 1.0871
-0.2138 1.8916 1.0918
-0.21344 3.3961 1.0953
-0.21293 1.6715 1.1055
-0.21201 3.3881 1.1022
-0.21197 3.1432 1.0934
-0.21099 2.7031 1.1054
-0.21085 2.3807 1.0583
-0.20562 2.8333 1.102
-0.20497 1.7199 1.1
-0.2044 2.873 1.1019
-0.20315 2.347 1.09
-0.20259 1.753 1.0772
-0.20252 1.7165 1.0983
-0.2017 3.7812 1.0748
-0.20089 3.8191 1.1027
-0.20043 3.2554 1.0963
-0.20031 1.9619 1.0931
-0.20026 3.7193 1.0888
-0.19874 3.7289 1.0751
-0.19769 2.8279 1.0965
-0.19754 3.0063 1.0958
-0.1958 3.795 1.1281
-0.19526 3.7849 1.1293
-0.19381 2.9918 1.099
-0.19235 3.4375 1.0953
-0.19123 3.2465 1.103
-0.188 2.168 1.1064
-0.18732 2.8236 1.0984
-0.18629 1.7214 1.0836
-0.1853 1.6482 1.0942
-0.18487 3.7746 1.0684
-0.18475 1.6881 1.1176
-0.18456 3.2333 1.1017
-0.18204 3.6979 1.0929
-0.18195 2.7985 1.1018
-0.18193 2.296 1.0961
-0.18189 1.9592 1.0986
-0.18144 2.2154 1.1066
-0.18064 3.5045 1.0923
-0.18017 2.8031 1.0995
-0.1795 2.8039 1.0984
-0.17918 3.2767 1.1019
-0.17742 1.7912 1.0888
-0.17648 3.6157 1.0784
-0.17343 2.2866 1.1034
-0.1722 2.0763 1.1247
-0.17208 3.133 1.0962
-0.17051 2.021 1.0932
-0.16969 3.503 1.0939
-0.16945 3.7706 1.0852
-0.16809 2.6296 1.092
-0.16459 2.9774 1.0102
-0.16332 2.2373 1.1011
-0.16199 2.2375 1.1015
-0.16149 2.9701 1.0886
-0.16079 1.8932 1.0901
-0.16073 3.7482 1.0883
-0.16048 1.7262 1.0961
-0.15993 3.7002 1.0937
-0.15931 1.7255 1.0954
-0.15552 3.3472 1.1031
-0.15486 2.8971 1.1064
-0.15391 3.5868 1.0963
-0.15286 2.3454 1.093
-0.15234 3.7644 1.0944
-0.15055 2.2759 1.0715
-0.15045 2.0749 1.0959
-0.14995 3.7031 1.0809
-0.14946 3.8469 1.0846
-0.14909 2.7713 1.0998
-0.14814 3.8414 1.0897
-0.14746 3.6719 1.0468
-0.14725 2.9046 1.0984
-0.1461 1.7403 1.0853
-0.14578 3.7614 1.0934
-0.14432 3.7571 1.0928
-0.14349 3.6848 1.0932
-0.14328 2.717 1.0993
-0.14139 1.7628 1.0843
-0.13764 3.5733 1.0891
-0.13603 3.1205 1.1067
-0.13602 1.7532 1.0962
-0.13359 1.9019 1.2001
-0.13225 3.5845 1.0817
-0.1312 3.1003 1.0978
-0.13044 3.3577 1.1093
-0.12778 1.6277 1.0955
-0.12689 2.1352 1.0991
-0.12679 1.6291 1.0979
-0.12636 1.7436 1.1056
-0.12605 2.4965 1.1276
-0.12562 2.9771 1.1013
-0.12497 2.9773 1.1004
-0.12208 2.8418 1.1005
-0.122 2.0072 1.0937
-0.12167 1.6928 1.1105
-0.12155 2.8422 1.1009
-0.12052 3.1262 1.0972
-0.1197 1.7669 1.1142
-0.11564 2.3558 1.0872
-0.11513 2.1285 1.0968
-0.11483 3.6184 1.1025
-0.11322 3.1225 1.1006
-0.11315 3.2924 1.0992
-0.11303 2.38 1.0922
-0.11287 2.4611 1.0964
-0.11161 3.6696 1.0961
-0.11135 7.4631 0.1747
-0.11076 1.871 1.0959
-0.10988 3.8273 1.0956
-0.10974 3.4828 1.0983
-0.1079 3.2243 1.1523
-0.10758 2.4078 1.093
-0.10687 1.7293 1.162
-0.10555 2.1945 1.0923
-0.10445 3.1888 1.1333
-0.10383 3.2478 1.0954
-0.099159 1.8471 1.1289
-0.098979 2.9202 1.0965
-0.098061 3.3384 1.1036
-0.097581 3.5772 1.092
-0.096703 1.8524 1.0977
-0.095571 2.0547 1.0967
-0.089755 2.4782 1.1007
-0.089357 3.7887 1.0838
-0.088046 1.9739 1.0836
-0.084462 3.4875 1.1073
-0.084331 3.4989 1.0973
-0.084094 3.2934 1.1353
-0.081592 2.2602 1.0969
-0.081411 2.2757 1.1081
-0.081337 3.6711 1.0903
-0.080491 3.3345 1.1021
-0.07999 -2.2203 -0.12673
-0.079283 2.4518 1.0971
-0.077232 3.1021 1.0971
-0.075471 2.6871 1.1009
-0.072987 2.3654 1.0665
-0.072615 2.1266 1.0972
-0.072253 2.307 1.0743
-0.068416 3.547 1.0889
-0.067466 2.006 1.1494
-0.067164 3.1644 1.1021
-0.066111 2.1904 1.1089
-0.064825 3.5522 1.0864
-0.061599 3.5573 1.0849
-0.06155 3.8132 1.0958
-0.05872 2.1273 1.1049
-0.058228 3.3975 1.0976
-0.057684 3.6582 1.0833
-0.056423 3.5411 1.0877
-0.054749 2.9511 1.1017
-0.054198 2.7607 1.0739
-0.053416 3.2673 1.1071
-0.05325 3.6033 1.1004
-0.053185 3.5924 1.0954
-0.049758 3.8405 1.0581
-0.048775 3.1483 1.098
-0.047301 3.0875 1.103
-0.04684 2.7302 1.0907
-0.045609 2.3671 1.0949
-0.044747 3.0828 1.1023
-0.044735 3.084 1.1018
-0.043513 3.0832 1.0993
-0.040643 3.2611 1.1018
-0.035415 2.797 1.1055
-0.033084 3.2166 1.0966
-0.029507 2.3613 1.0973
-0.028137 2.2419 1.0978
-0.028078 -2.1641 0.90006
-0.027518 2.3702 1.0924
-0.026433 2.711 1.0319
-0.025896 2.6994 1.0808
-0.025231 3.385 1.135
-0.02513 3.6451 1.0996
-0.023628 -1.5784 0.8323
-0.023153 3.0656 1.1022
-0.019735 -1.0077 0.9219
-0.016825 3.2398 1.1135
-0.012823 2.4336 1.0949
-0.011543 -2.273 1.0761
-0.0095815 2.768 1.0973
-0.0038727 2.7631 1.0985
-0.0035917 2.9251 1.0921
-0.0032075 3.5405 1.0828
-0.0027791 2.1984 1.0562
-0.0025797 2.2839 1.0803
-0.0021336 -2.0947 0.15882
-0.00093627 2.688 1.0901
1.9332e-06 2.6471 1.1021
0.00089343 3.4319 1.0877
0.00099808 2.0826 1.1219
0.0012892 2.7157 1.1056
0.0041372 2.1744 1.0898
0.0047849 2.7675 1.0909
0.0050551 2.8869 1.0757
0.0069468 2.647 1.1154
0.0088517 2.4461 1.085
0.010255 3.2708 1.1039
0.012532 3.5272 1.0952
0.012721 2.361 1.0894
0.016335 2.6792 1.1038
0.016617 2.7299 1.1108
0.017511 2.9291 1.1018
0.018525 2.9299 1.1012
0.022056 3.7819 1.0935
0.023319 2.8299 1.097
0.03126 2.5426 1.0976
0.031324 2.9499 1.0119
0.031325 3.5883 1.1385
0.036359 3.566 1.102
0.036512 2.2551 1.0928
0.040022 3.1903 1.0982
0.043127 2.2753 1.0833
0.045057 2.246 1.0928
0.046994 3.6183 1.0967
0.048974 3.7731 1.079
0.050891 2.8534 1.1031
0.052714 2.7753 1.057
0.054636 2.6014 1.0987
0.055954 3.448 1.0915
0.060092 2.2857 1.1401
0.064007 2.5919 1.1041
0.064247 2.5968 1.1038
0.064315 2.6115 1.0972
0.069221 2.4676 1.1064
0.069569 -1.204 0.63906
0.069954 3.3841 1.0976
0.071499 2.5139 1.0867
0.07157 3.1416 1.0524
0.07439 2.4718 1.0996
0.074437 3.5062 1.0944
0.076165 3.5076 1.0933
0.07774 3.5423 1.1041
0.079123 3.7605 1.0834
0.08263 3.0345 1.1114
0.084575 3.0015 1.0979
0.086025 2.2917 1.123
0.089543 2.8296 1.1341
0.090166 3.5375 1.095
0.090516 2.6677 1.1002
0.09064 2.6689 1.1004
0.091066 2.9229 1.0912
0.091099 2.8718 1.0994
0.091888 2.5178 1.0978
0.0934 3.0298 1.1001
0.096036 3.0713 1.0944
0.099248 2.9916 1.1024
0.10863 2.7737 1.0883
0.10923 2.6714 1.1103
0.11004 3.1612 1.1034
0.11052 2.9169 1.1039
0.11171 -2.1481 1.0845
0.11189 3.5888 1.0964
0.11343 3.4684 1.1142
0.11808 -1.4518 0.80711
0.12112 3.7302 1.1024
0.12712 -1.3719 0.22453
0.12715 3.0571 1.1001
0.12947 2.5621 1.1362
0.13011 3.4251 1.0852
0.13036 2.6921 1.1198
0.13168 2.7751 1.0989
0.13332 2.6314 1.1009
0.14623 2.9577 1.1071
0.14738 3.5686 1.1208
0.15495 2.8519 1.0991
0.15547 3.4768 1.0945
0.1581 2.8409 1.1022
0.16171 2.7069 1.1001
0.16387 3.7176 1.0981
0.16676 3.7267 1.0895
0.16785 3.0986 1.1001
0.1688 3.5085 1.0969
0.16968 3.5079 1.0953
0.1708 2.2507 1.2183
0.17616 2.7576 1.111
0.17722 3.0362 1.0947
0.1794 2.9031 1.1018
0.18045 2.7526 1.1016
0.18206 2.75 1.1024
0.18443 3.565 1.0967
0.19066 2.8789 1.0791
0.19356 3.7135 1.0931
0.19786 2.9652 1.1
0.2004 3.5559 1.0991
0.201 3.3957 1.0879
0.20573 3.1555 1.1019
0.21008 2.9335 1.1041
0.21248 3.6788 1.0851
0.2193 3.0109 1.104
0.22577 3.6589 1.1048
0.22795 3.2231 1.0973
0.228 2.8703 1.1014
0.22998 3.6398 1.094
0.23029 3.5424 1.1018
0.23298 3.4841 1.1
0.24799 3.5171 1.1273
0.2487 3.0722 1.103
0.25107 3.0743 1.0952
0.25548 2.9437 1.1022
0.26618 3.5301 1.0987
0.26833 3.3536 1.0887
0.27265 3.6776 1.0932
0.27458 2.9906 1.1
0.27723 3.1394 1.1038
0.27969 3.4654 1.0936
0.28228 3.3494 1.088
0.28569 2.909 1.1015
0.28828 3.4205 1.0986
0.29602 3.4256 1.0936
0.29664 3.2088 1.0991
0.30257 3.5158 1.0999
0.30386 3.0643 1.1022
0.31366 3.2492 1.1002
0.31639 3.4708 1.0975
0.32153 3.1094 1.1006
0.32377 3.517 1.0978
0.3289 3.6674 1.0952
0.33844 3.5087 1.0978
0.34285 -2.1616 0.82035
0.34398 3.3328 1.0849
0.34795 3.1806 1.1018
0.34981 3.0427 1.0997
0.34984 3.3133 1.0935
0.3527 3.6562 1.1002
0.36174 3.3966 1.0975
0.36261 3.3886 1.0994
0.36636 3.2275 1.0995
0.37203 3.496 1.0968
0.37675 3.6491 1.0997
0.39975 3.3064 1.0876
0.40249 3.4769 1.1011
0.41417 3.343 1.0979
0.41899 -1.4412 0.92672
0.4221 3.2615 1.0881
0.43692 3.2651 1.0965
0.44086 3.4624 1.0986
0.44098 3.5266 1.1513
0.45059 3.3961 1.091
0.45883 3.3523 1.1005
0.46569 3.2532 1.0942
0.4715 3.3907 1.1024
0.4812 3.5582 1.1063
0.48457 3.5602 1.0992
0.49061 3.6046 1.101
0.5035 3.4406 1.1055
0.51502 3.4319 1.1089
0.52546 3.5922 1.0924
0.53072 -1.4169 0.63148
0.5404 3.5036 1.0987
0.54197 -1.6509 0.65494
0.54284 3.5031 1.1001
0.54431 3.4677 1.1045
0.57486 3.5513 1.0922
0.63208 -1.6751 0.87284
0.66215 -1.6901 0.22249
0.85171 6.2911 0.098626
0.87199 6.2951 0.13577
0.8761 6.2411 -0.39568
0.89354 6.2134 -0.26752
0.89749 -1.079 0.56971
0.91544 -1.0829 0.64167
0.93401 6.3021 -0.003561
0.9448 6.1278 -0.25247
0.95917 4.9123 0.92008
0.98288 6.1558 0.090063
0.9862 -1.2883 1.0793
0.98779 6.1443 -0.0069468
1.0057 4.9463 0.4141
1.0108 6.3951 -0.361
1.0163 -1.5274 0.72167
1.0167 -1.5287 0.8732
1.0176 5.011 1.0248
1.0199 5.0568 1.0384
1.025 -1.6008 0.22199
1.0383 4.8831 0.99076
1.0451 4.8991 1.0818
1.046 5.9937 0.10939
1.0527 4.8879 0.34443
1.0542 -1.3846 0.52016
1.0595 4.8145 0.99141
1.0603 5.9208 0.0065614
1.0693 4.6147 0.99429
1.0723 5.8905 -0.18594
1.0724 5.1078 0.17122
1.0882 5.8108 -0.03868
1.095 -1.3127 0.69691
1.1055 7.4117 -0.29478
1.1169 -1.3611 0.31555
1.1241 5.7311 0.10512
1.1313 -1.4436 0.86039
1.1328 4.3324 0.93536
1.1429 5.7345 0.11239
1.1439 -1.3598 0.50398
1.1836 -1.4979 0.25255
1.189 -1.5995 0.87693
1.2134 5.2649 0.24906
1.2194 -1.3784 0.80534
1.2321 5.22 0.29276
1.2327 5.4842 0.41266
1.2336 4.3528 0.9621
1.2393 4.3521 1.0693
1.2467 -1.0258 1.0791
1.2468 5.4339 0.083693
1.2553 5.4191 -0.0014129
1.2728 -1.3723 0.69913
1.2767 5.4058 0.41351
1.2852 -1.3117 0.84763
1.2864 -1.3213 0.84828
1.2894 4.3042 0.66472
1.2939 4.3035 0.63053
1.2953 4.3105 0.91441
1.2974 4.3116 0.91643
1.2985 4.3119 0.91636
1.2993 4.2842 1.0775
1.3037 4.3049 0.83898
1.304 4.3051 0.83788
1.3045 -1.3286 1.0485
1.3071 4.2901 1.0577
1.316 4.3209 0.92361
1.3175 4.5998 0.24507
1.3242 5.8469 0.2381
1.3331 4.288 0.98979
1.3359 4.3027 0.78557
1.3542 4.3278 0.99092
1.3891 4.1273 0.58799
1.4382 -1.2922 0.85217
1.4393 0.48743 1.0968
1.4631 -1.293 1.0597
1.4645 3.6734 1.0616
1.4652 3.3523 0.61658
1.4725 3.2906 0.73898
1.4856 0.40202 1.1127
1.514 3.7158 0.82855
1.5198 3.7525 0.59644
1.5284 5.4219 0.29178
1.5397 0.41917 1.1149
1.5418 3.7888 0.56709
1.5438 3.6877 0.71747
1.5545 -1.4066 0.70391
1.5546 3.3616 0.6712
1.5587 0.36413 1.1265
1.5616 3.6552 0.84714
1.5738 3.4127 0.58953
1.577 3.4249 0.60285
1.5786 4.2191 0.58547
1.5791 4.2186 0.58433
1.5841 3.4183 0.59199
1.5944 -1.4656 -0.12313
1.5967 3.7529 0.59712
1.6084 3.3023 0.58638
1.6127 3.303 0.58544
1.6136 3.6065 0.58408
1.6138 3.6059 0.58711
1.6466 -1.1275 1.096
1.6476 3.5599 0.56878
1.6537 3.5612 0.57138
1.6612 3.4836 0.56765
1.666 4.4767 0.57452
1.6819 4.2955 0.53611
1.7202 3.0384 0.93743
1.7261 3.3385 0.60032
1.7277 -0.18962 0.95654
1.7361 3.0849 1.0449
1.7416 3.0905 0.73965
1.7643 3.0705 1.0626
1.7751 3.1266 0.59356
1.7792 3.7797 0.84868
1.7856 3.0758 0.81733
1.7905 3.1025 0.79115
1.8025 3.02 0.96347
1.8026 3.0961 0.55884
1.8103 3.3441 0.57004
1.8133 3.0158 0.9721
1.8147 3.0943 0.91306
1.8155 3.0942 0.91437
1.8156 3.0144 0.96527
1.8168 3.0318 1.0743
1.8201 3.0926 0.91642
1.8212 3.0911 0.91422
1.8231 3.0143 0.9729
1.8312 3.1025 0.56488
1.8408 3.1581 0.99758
1.8481 2.999 0.97607
1.8495 3.0199 0.27675
1.8583 3.1219 0.68474
1.8618 2.7448 1.0497
1.8708 3.1358 1.0646
1.8746 2.744 0.9562
1.8998 2.7397 0.93786
1.9133 2.6655 1.0679
1.937 2.7059 0.96305
1.9414 2.3344 0.98443
1.9623 3.9638 0.57399
1.9682 2.7063 0.98189
1.9809 3.7878 0.56623
1.9835 2.7145 0.27704
1.9851 2.6461 1.1052
1.9881 3.5583 0.608
1.9893 2.7252 0.37088
1.9933 2.6418 1.1076
1.9957 3.6284 0.5462
2.0034 2.7606 0.98747
2.0894 2.6716 1.1139
2.0926 3.7385 0.56211
2.0939 -1.4703 -0.406
2.112 2.2656 0.68811
2.1243 2.401 1.0476
2.1292 2.7471 1.0152
2.1309 2.2781 0.91867
2.1411 2.2601 0.61269
2.1529 0.083089 0.96639
2.1685 -1.3218 0.81714
2.169 2.2332 0.62447
2.1722 2.2516 0.54901
2.1754 2.254 0.58284
2.1759 2.2484 0.54866
2.1759 2.2488 0.54934
2.1823 2.3603 0.65844
2.1879 2.3685 0.93436
2.1956 2.2163 0.63085
2.2234 0.20482 1.0261
2.236 3.2018 0.55729
2.2399 -1.4728 0.026862
2.2401 -1.5032 0.037391
2.2765 -1.2957 1.0246
2.2956 -1.395 -0.39908
2.3043 2.2972 0.56031
2.3127 -0.59899 1.0799
2.3342 1.9485 0.63262
2.3472 1.9049 0.54083
2.3655 1.6725 0.39162
2.3826 -1.2161 0.81973
2.3998 1.9006 1.0293
2.4041 1.7637 0.61701
2.4064 1.7674 0.62403
2.4116 -1.3665 0.462
2.4162 -1.2427 0.82054
2.4169 -0.81034 0.99158
2.4196 2.9937 1.2183
2.4202 -0.44259 1.0467
2.4223 -0.30049 0.35508
2.4278 1.7996 1.0053
2.4327 1.7795 0.3738
2.4438 1.9126 0.64812
2.4453 1.9849 0.54203
2.4669 -1.3698 -0.15199
2.4707 -1.4056 0.40819
2.475 1.7638 0.38291
2.4815 -0.36576 1.0501
2.4931 -0.14847 1.0084
2.4936 1.2756 0.91248
2.5245 1.379 1.0763
2.5326 1.4711 0.63132
2.5459 -0.51896 0.69034
2.5549 1.4127 0.41358
2.564 1.2515 1.0312
2.573 -1.3568 0.44843
2.5786 0.09971 1.0669
2.5842 1.214 0.96397
2.5861 1.3367 0.69391
2.616 -1.2401 0.46216
2.6182 -1.1391 0.8237
2.6322 -0.36738 1.0499
2.6476 -1.2754 -0.45201
2.6545 0.055528 0.52323
2.6601 -0.2083 0.97706
2.6605 -0.10009 1.028
2.6694 -1.2939 -0.15152
2.672 0.16174 1.0643
2.6797 1.5194 0.39195
2.6879 0.67182 1.0499
2.7009 0.12947 1.0742
2.7152 -0.14199 0.87381
2.7315 0.67586 0.83635
2.7509 -0.92092 0.60769
2.7704 -0.20115 0.93745
2.7748 0.73231 0.72818
2.7793 1.4742 0.35573
2.7815 1.3794 0.92167
2.7958 1.4293 0.73295
2.7963 -0.24887 0.42458
2.8128 1.4393 0.34964
2.816 -1.1317 -0.053692
2.8217 1.5012 0.9117
2.8233 1.4806 0.93481
2.8278 0.73121 1.1245
2.8347 -0.052951 0.52376
2.8639 -0.086401 0.52623
2.8881 1.1146 0.69204
2.8995 -0.14561 0.52592
2.9011 -1.0126 0.11569
2.9267 -1.3639 0.91163
2.9398 -0.33008 0.85853
2.9399 -1.1048 0.50248
2.9409 1.077 0.7115
2.9482 -1.1093 0.76847
2.9543 0.28065 1.0756
2.9658 -0.29863 1.0364
2.9675 0.26881 0.50662
2.9693 0.26438 1.0713
2.9981 0.37772 1.0834
3.0001 1.2959 0.90716
3.0438 0.095789 0.42979
3.0554 0.38702 1.0117
3.0598 -0.64224 0.63797
3.0622 -0.70807 0.1878
3.0737 0.0062692 0.37076
3.0804 -0.0022854 0.36974
3.0956 0.433 1.1013
3.1094 0.095195 0.5317
3.1269 -0.6737 0.75041
3.1294 -0.7261 0.69321
3.1463 -1.064 0.49832
3.1858 -0.56739 0.54934
3.1872 0.27146 0.5233
3.1881 1.237 0.95388
3.2386 -1.126 0.0049159
3.2467 -0.21448 0.3742
3.2647 0.51499 0.92343
3.2679 -0.94914 0.70278
3.2722 -0.95325 0.6551
3.2745 -1.1202 0.92583
3.286 -0.45763 0.38095
3.3166 -1.2423 0.78404
3.4132 -0.43417 0.40109
3.4582 -0.89068 0.64259


==> graphs/real_data/inliers_map_2020_09_21_21_25_55_frHfr.txt <==
-4.9565 6.5577 0.26869
-4.6486 6.1044 0.69171
-4.5787 5.7742 -0.11287
-4.2571 5.8354 0.45327
-4.1287 5.4201 0.49184
-4.0952 5.6726 -0.60905
-4.0586 5.2816 -0.88119
-4.0255 5.4295 -0.10762
-3.9979 6.0507 -0.77545
-3.9491 5.9916 -0.20523
-3.9278 5.934 -0.55855
-3.8781 6.0335 0.14042
-3.8042 4.4761 0.53749
-3.771 5.6458 0.14692
-3.7456 4.202 0.90945
-3.7391 4.3068 0.83156
-3.7382 5.4052 -0.87122
-3.7353 4.9273 -1.2853
-3.7222 5.0086 -0.93172
-3.707 5.5722 -0.82195
-3.7009 5.1974 -0.32975
-3.6957 4.9834 -0.78045
-3.6904 5.5734 -0.34207
-3.6828 4.3509 0.88227
-3.6758 5.2828 -0.34527
-3.6565 5.6367 -0.056918
-3.6438 5.6071 -0.43508
-3.6229 5.2256 -0.64812
-3.6155 5.4367 0.43353
-3.5975 5.1996 -1.1266
-3.5713 5.145 -0.49306
-3.5681 5.1221 -0.039081
-3.5454 5.5056 0.25693
-3.5425 4.7269 1.0809
-3.5367 5.4507 -0.038775
-3.5343 5.7629 -0.060483
-3.5283 4.9646 0.95608
-3.5046 5.4043 -0.44027
-3.5005 5.8563 0.92688
-3.4863 5.6371 0.84074
-3.4776 5.2167 -1.0048
-3.4772 4.6845 0.57682
-3.4169 4.7275 0.73599
-3.3925 4.6403 0.79871
-3.3626 4.9916 0.60145
-3.3476 5.3666 0.61494
-3.3423 1.0573 0.35189
-3.331 4.7636 -0.16968
-3.329 5.5649 0.85384
-3.3014 4.6537 0.46862
-3.2871 4.561 0.42131
-3.2788 4.3693 0.001192
-3.278 1.0957 0.46972
-3.2669 6.8659 0.27037
-3.2645 5.0196 0.99401
-3.2414 5.0423 0.90895
-3.2367 4.7621 0.77637
-3.2181 4.6782 0.34237
-3.2158 4.4375 0.80688
-3.2023 4.5156 0.50532
-3.1946 0.94825 0.47127
-3.1786 5.254 0.66473
-3.1487 4.5183 -1.0788
-3.1463 4.7225 0.28787
-3.1382 5.2405 0.34645
-3.123 4.4382 1.0652
-3.1172 5.2878 0.49004
-3.1151 0.50642 0.4765
-3.0613 0.56748 0.69621
-3.0444 4.9385 0.061714
-3.0344 5.2732 0.084223
-3.0017 4.9586 0.59321
-2.99 6.3537 0.71831
-2.9259 1.9383 0.9431
-2.9206 4.5526 0.73784
-2.9186 1.7322 0.68607
-2.9168 1.8856 0.82105
-2.9115 6.083 0.95496
-2.8919 0.55152 0.61255
-2.8898 1.8143 0.77913
-2.8795 4.3197 0.92759
-2.8462 1.8209 1.075
-2.8423 1.7763 0.92192
-2.8339 5.8773 0.20342
-2.8336 7.2018 0.57683
-2.7847 4.6743 0.5105
-2.7345 1.858 0.89732
-2.6923 6.2457 0.2083
-2.6667 6.2245 0.25562
-2.5757 0.69562 0.66353
-2.5494 0.7191 0.66244
-2.4289 0.72457 0.79249
-2.3984 0.81351 0.9294
-2.3971 3.418 1.0779
-2.3834 0.65375 0.83026
-2.3447 0.5387 0.9466
-2.338 6.5636 0.27811
-2.3336 0.6316 0.94326
-2.3227 0.48185 0.53443
-2.3223 6.2072 0.66003
-2.2679 5.9397 0.53298
-2.1141 5.3894 0.54762
-1.9159 -0.088256 0.89967
-1.899 -0.029046 0.91204
-1.8173 -0.1075 1.1083
-1.7672 -0.22522 0.90577
-1.7658 -0.15615 0.43817
-1.7497 -0.032808 0.60447
-1.7323 -0.12423 0.46665
-1.7178 -0.022782 1.0132
-1.67 -0.13316 0.57681
-1.6519 0.041788 1.0391
-1.6397 0.064032 1.0875
-1.6138 -0.97594 0.41635
-1.5918 -0.55958 0.97823
-1.5012 -0.14443 0.27905
-1.4181 3.4247 1.0915
-1.3376 0.040972 0.7566
-1.3309 0.17045 0.96657
-1.304 3.8952 1.1036
-1.2868 -0.92053 0.24985
-1.2779 0.089963 0.84112
-1.2711 -0.2799 0.79116
-1.2683 -0.15538 0.99896
-1.2602 -1.467 0.20053
-1.2529 0.11769 1.0668
-1.2504 -0.061701 0.67783
-1.1886 0.089184 0.89072
-1.1878 -0.043162 0.9679
-1.1274 0.068104 0.94802
-1.1257 0.089693 1.0961
-1.1131 0.090326 0.94002
-1.1037 0.047755 0.88363
-1.0961 0.2022 1.0888
-1.0824 0.13848 0.97913
-1.0744 -0.19849 0.71164
-1.0171 0.019664 0.9035
-1.0052 0.093535 0.91444
-0.99903 0.090094 1.0337
-0.9969 0.12942 1.0108
-0.99068 -0.41555 0.71257
-0.96819 -0.022954 0.68967
-0.94398 0.13009 0.97274
-0.9416 -0.61051 0.38506
-0.93761 0.12844 1.0933
-0.92725 1.4846 1.1057
-0.91893 -1.7412 0.019978
-0.91365 -0.067169 0.90496
-0.91262 1.9766 1.1066
-0.91021 1.9831 1.1047
-0.90791 1.9782 1.1066
-0.90477 -0.1147 0.78486
-0.9008 -0.1007 0.78482
-0.89972 1.9885 1.0874
-0.89749 1.9888 1.0928
-0.89497 -0.86437 0.30628
-0.88658 2.0179 1.0984
-0.88654 2.0069 1.0962
-0.8845 -1.1991 0.86584
-0.87774 -0.12787 0.73802
-0.87764 2.0297 1.0932
-0.87758 1.9434 1.0899
-0.87234 2.0366 1.0919
-0.87052 2.0496 1.099
-0.87022 1.9421 1.0998
-0.86526 2.0122 1.088
-0.86203 2.0129 1.0901
-0.8563 1.951 1.1148
-0.85178 1.9267 1.0925
-0.8476 1.9273 1.0931
-0.84629 2.1402 1.1041
-0.83774 -2.1162 -0.072629
-0.83471 2.0406 1.0975
-0.83426 1.919 1.1526
-0.83123 1.9496 1.0919
-0.83015 2.0962 1.107
-0.82876 2.1654 1.0857
-0.82561 1.9555 1.0537
-0.8245 1.9904 1.1204
-0.82421 1.9347 1.0914
-0.82318 2.0182 1.0974
-0.82199 1.9463 1.0874
-0.81865 2.0708 1.0947
-0.81806 -0.78692 0.31574
-0.81737 1.8739 1.0877
-0.81363 -1.8317 0.21474
-0.80572 1.9356 1.0903
-0.80357 2.0091 1.0993
-0.80222 2.0071 1.0985
-0.79962 2.1143 1.1061
-0.79281 1.8766 1.1101
-0.77421 2.1695 1.0863
-0.77248 1.9012 1.0891
-0.7607 2.1132 1.0857
-0.748 3.4816 1.101
-0.74678 2.1832 1.1242
-0.74445 2.1597 1.0796
-0.74104 3.4747 1.107
-0.74045 2.3479 1.0545
-0.73395 1.9786 1.0898
-0.72916 2.206 1.1524
-0.72776 1.8922 1.1347
-0.7186 2.024 1.0913
-0.71653 2.2335 1.0949
-0.7111 -1.5105 0.19554
-0.71064 -2.4197 0.4456
-0.70974 2.0736 1.0883
-0.70896 2.069 1.0883
-0.70611 2.0704 1.0919
-0.70166 2.2781 1.0952
-0.70076 2.453 1.0996
-0.6998 2.277 1.0967
-0.6989 2.2775 1.0958
-0.69754 2.5209 1.1019
-0.69713 1.8827 1.1033
-0.69699 2.1959 1.0907
-0.68154 1.8152 1.1026
-0.67713 1.9529 1.0905
-0.67631 2.3537 1.0946
-0.67417 2.3498 1.0976
-0.66119 2.5665 1.1043
-0.66076 2.007 1.099
-0.65957 2.3956 1.0947
-0.65735 2.0043 1.0989
-0.6543 1.8462 1.1067
-0.64929 2.0858 1.0685
-0.64476 2.3065 1.1069
-0.6443 1.8136 1.0878
-0.64424 1.9484 1.088
-0.64333 2.0448 1.0884
-0.64065 2.6226 1.0814
-0.63477 2.0438 1.0954
-0.63453 1.8386 1.0896
-0.63275 2.1199 1.0867
-0.63231 2.0393 1.0849
-0.63053 1.9988 1.0927
-0.62919 2.4692 1.0965
-0.62745 2.3225 1.0964
-0.62478 2.2716 1.1144
-0.62072 1.7856 1.0946
-0.61514 2.1971 1.0778
-0.60688 1.9193 1.1029
-0.60579 1.9276 1.0885
-0.60145 2.386 1.0964
-0.59973 2.5116 1.0969
-0.59923 2.3874 1.0978
-0.59717 1.8836 1.1603
-0.59099 1.9696 1.087
-0.5862 1.7698 1.0963
-0.58579 2.5853 1.096
-0.58467 2.5698 1.0664
-0.58462 1.988 1.0956
-0.58262 2.5958 1.071
-0.57836 2.4465 1.0945
-0.5768 2.4458 1.0955
-0.57518 2.6287 1.088
-0.57442 1.9884 1.0966
-0.57205 2.5057 1.0789
-0.57188 2.0152 1.0943
-0.5681 2.2888 1.0914
-0.5669 2.6276 1.0994
-0.56312 2.0191 1.0932
-0.56029 2.4937 1.0888
-0.55555 2.3076 1.0986
-0.5541 2.238 1.1168
-0.55165 2.191 1.0983
-0.54959 2.197 1.0946
-0.54842 2.0672 1.0899
-0.54829 2.5473 1.1041
-0.54563 2.352 1.0905
-0.54474 2.7698 1.0891
-0.54304 2.3558 1.0972
-0.54164 2.7416 1.0755
-0.54146 2.5582 1.0908
-0.54068 2.7031 1.0975
-0.54033 1.903 1.0904
-0.53895 2.8296 1.0824
-0.53491 2.4814 1.0928
-0.53478 2.2817 1.0577
-0.53473 2.9203 1.0623
-0.52852 2.3458 1.1127
-0.52814 2.1944 1.0942
-0.52647 1.9507 1.0919
-0.52398 1.9648 1.1138
-0.52249 1.7591 1.1014
-0.52062 -2.1479 -0.075962
-0.5206 2.1429 1.112
-0.5203 1.7831 1.0941
-0.51633 1.9613 1.0973
-0.51602 2.0107 1.0965
-0.51542 2.6193 1.0987
-0.51337 -1.69 0.29737
-0.51214 2.625 1.1025
-0.51061 2.1411 1.1002
-0.50955 2.6139 1.1001
-0.50272 2.9795 1.0962
-0.5015 2.3611 1.0886
-0.49952 1.9964 1.0933
-0.49778 1.7876 1.1068
-0.49402 2.6274 1.1094
-0.49339 2.8196 1.0965
-0.49238 2.2137 1.0951
-0.49069 2.6812 1.1
-0.49041 2.3342 1.1184
-0.48132 2.5967 1.0395
-0.47885 -1.2765 0.62136
-0.47831 2.5087 1.1119
-0.47548 2.8676 1.0951
-0.47365 2.485 1.102
-0.47199 1.7292 1.0914
-0.47103 1.8772 1.0911
-0.4709 2.7295 1.1031
-0.4682 2.4338 1.0736
-0.46772 1.74 1.1025
-0.46721 2.7288 1.1006
-0.46322 2.1194 1.0964
-0.46071 2.0592 1.0757
-0.45846 1.7533 1.0723
-0.4573 2.0446 1.1101
-0.45725 1.9334 1.1247
-0.45627 2.0794 1.0734
-0.45561 2.1036 1.0971
-0.45343 2.7753 1.1387
-0.45234 2.5897 1.094
-0.45225 2.5932 1.0977
-0.45166 2.1044 1.0999
-0.45068 2.5854 1.0943
-0.45018 2.9392 1.0959
-0.44837 2.7906 1.0994
-0.44705 2.7898 1.0996
-0.44677 1.9218 1.0898
-0.44468 2.5101 1.1582
-0.43438 2.5448 1.117
-0.43058 2.9859 1.0967
-0.42921 1.7161 1.0871
-0.42812 2.8584 1.0989
-0.42749 2.9922 1.104
-0.42552 1.9666 1.0939
-0.42386 2.8589 1.098
-0.42282 2.856 1.0984
-0.42223 1.9566 1.1021
-0.42172 2.5377 1.1162
-0.42143 2.6454 1.0955
-0.41877 -1.4154 0.85713
-0.41626 2.1984 1.0994
-0.41321 2.0299 1.128
-0.40951 2.2079 1.0969
-0.40707 2.4146 1.0889
-0.40701 2.3988 1.0952
-0.40679 1.8545 1.0924
-0.40476 3.0569 1.0974
-0.40428 2.0154 1.0965
-0.40351 2.4123 1.0901
-0.40314 1.6844 1.0383
-0.40081 2.0412 1.0356
-0.39935 3.1658 1.0798
-0.39864 2.2733 1.0983
-0.39764 2.3814 1.0963
-0.39674 2.9188 1.0964
-0.39627 2.1372 1.0957
-0.39604 1.7185 1.1019
-0.39578 2.7423 1.0967
-0.39535 2.9205 1.1012
-0.39282 2.136 1.0972
-0.39188 1.7185 1.105
-0.38836 1.9003 1.0917
-0.38833 3.0995 1.1011
-0.38625 2.5324 1.0917
-0.38312 2.5265 1.1002
-0.38306 3.2606 1.0869
-0.38287 1.7469 1.1048
-0.37933 2.669 1.1042
-0.37531 2.7762 1.1058
-0.37483 2.5382 1.1359
-0.37468 1.9364 1.0895
-0.37378 2.675 1.0974
-0.36772 2.7911 1.1006
-0.36511 1.7039 1.0871
-0.36406 2.46 1.0906
-0.36395 1.7676 1.0882
-0.3621 2.1525 1.0903
-0.36198 3.3096 1.0979
-0.36182 2.7003 1.1197
-0.3604 3.2905 1.0941
-0.35966 1.7072 1.0977
-0.35955 1.7667 1.0873
-0.35905 2.2077 1.0972
-0.35857 2.6221 1.1025
-0.35827 3.177 1.0948
-0.35811 3.0181 1.103
-0.35674 3.0311 1.0981
-0.35567 1.7456 1.0877
-0.35513 1.7474 1.0867
-0.35485 1.7485 1.0856
-0.35417 2.3032 1.1207
-0.35321 1.7453 1.0843
-0.35177 3.0436 1.0917
-0.34936 1.7491 1.0818
-0.34704 2.3958 1.0895
-0.34492 1.7595 1.0932
-0.34223 1.9721 1.0917
-0.34134 3.4064 1.1394
-0.34088 2.6829 1.0961
-0.3401 3.2255 1.096
-0.33969 -1.1024 0.92639
-0.33768 1.8294 1.0925
-0.33746 3.4953 1.1649
-0.33661 2.6867 1.1014
-0.33219 3.0955 1.0979
-0.32999 2.5501 1.0866
-0.32942 1.9006 1.0989
-0.32917 1.7452 1.1167
-0.327 2.4293 1.0988
-0.32276 1.695 1.055
-0.3226 2.3585 1.0849
-0.32229 2.2486 1.0993
-0.32103 2.9252 1.1408
-0.31597 2.3632 1.1049
-0.31486 2.9281 1.0387
-0.3143 3.4114 1.0929
-0.31323 2.549 1.0965
-0.31232 3.3027 1.0941
-0.3109 1.869 1.0911
-0.30989 1.712 1.1045
-0.3081 2.3806 1.0814
-0.30698 3.1555 1.0979
-0.30287 2.0653 1.0723
-0.30068 2.5087 1.1013
-0.29914 2.0786 1.1054
-0.29861 2.0633 1.085
-0.29737 2.3881 1.1044
-0.29694 3.4816 1.0938
-0.29585 3.3435 1.0961
-0.29556 3.2067 1.1013
-0.2952 3.3432 1.0951
-0.29492 1.9193 1.0924
-0.29173 3.2119 1.0902
-0.29105 2.766 1.1005
-0.29078 1.9858 1.0617
-0.28933 1.7033 1.1316
-0.28787 2.8066 1.0816
-0.28573 3.0117 1.1044
-0.2853 2.439 1.126
-0.28226 2.0164 1.0947
-0.28222 -1.5056 0.49725
-0.28182 3.0109 1.1028
-0.27954 3.8564 1.1517
-0.27942 1.8153 1.1762
-0.27873 2.9026 1.0955
-0.27632 2.1105 1.0997
-0.27499 1.6818 1.086
-0.27426 2.2223 1.0883
-0.27354 1.7246 1.117
-0.27323 3.0526 1.1101
-0.2725 1.8022 1.0929
-0.27225 -1.5734 0.37135
-0.27187 3.0549 1.0997
-0.27117 3.0139 1.1583
-0.27073 3.0577 1.1034
-0.26868 2.0444 1.1001
-0.26685 3.413 1.0986
-0.26659 1.7566 1.0897
-0.26644 2.0808 1.0752
-0.26578 3.2689 1.0954
-0.26426 3.267 1.1001
-0.26261 2.1736 1.0837
-0.26231 2.467 1.1009
-0.26093 2.0568 1.1002
-0.25977 1.9824 1.1037
-0.25758 1.8435 1.0915
-0.25758 2.8505 1.094
-0.25655 1.9863 1.0957
-0.25065 2.3235 1.0669
-0.24999 2.7135 1.0977
-0.24997 1.684 1.0949
-0.24911 2.1247 1.0948
-0.24852 1.6704 1.0843
-0.24556 3.4592 1.0954
-0.24399 3.6439 1.0741
-0.24271 3.5866 1.0915
-0.24164 2.0786 1.0964
-0.24147 2.9195 1.1106
-0.24116 3.3352 1.0957
-0.24044 1.844 1.0999
-0.23992 3.0464 1.1124
-0.23932 2.1117 1.1007
-0.23699 3.6099 1.0827
-0.23696 2.0989 1.0814
-0.23426 -1.5884 0.74033
-0.23145 1.8627 1.1096
-0.23104 3.6191 1.0813
-0.23093 1.7633 1.0903
-0.23055 1.8925 1.0888
-0.22729 1.7601 1.092
-0.22596 1.8935 1.0917
-0.22232 2.921 1.1039
-0.22026 3.1338 1.1114
-0.21975 3.5325 1.096
-0.21959 3.5345 1.0963
-0.21953 2.9172 1.1034
-0.21935 3.6604 1.075
-0.21915 3.6776 1.0858
-0.21846 2.9152 1.0981
-0.21825 2.7405 1.1004
-0.21775 3.7586 1.0808
-0.2174 1.7595 1.1015
-0.21729 3.7462 1.1015
-0.21723 1.7522 1.0939
-0.21628 1.8801 1.0941
-0.21618 1.8662 1.1029
-0.21608 3.7542 1.088
-0.21424 3.756 1.0871
-0.2138 1.8916 1.0918
-0.21344 3.3961 1.0953
-0.21293 1.6715 1.1055
-0.21201 3.3881 1.1022
-0.21197 3.1432 1.0934
-0.21099 2.7031 1.1054
-0.21085 2.3807 1.0583
-0.20562 2.8333 1.102
-0.20497 1.7199 1.1
-0.2044 2.873 1.1019
-0.20315 2.347 1.09
-0.20259 1.753 1.0772
-0.20252 1.7165 1.0983
-0.2017 3.7812 1.0748
-0.20089 3.8191 1.1027
-0.20043 3.2554 1.0963
-0.20031 1.9619 1.0931
-0.20026 3.7193 1.0888
-0.19874 3.7289 1.0751
-0.19769 2.8279 1.0965
-0.19754 3.0063 1.0958
-0.19578 3.0053 1.1011
-0.19381 2.9918 1.099
-0.19235 3.4375 1.0953
-0.19123 3.2465 1.103
-0.188 2.168 1.1064
-0.18732 2.8236 1.0984
-0.18629 1.7214 1.0836
-0.1853 1.6482 1.0942
-0.18487 3.7746 1.0684
-0.18475 1.6881 1.1176
-0.18456 3.2333 1.1017
-0.18204 3.6979 1.0929
-0.18195 2.7985 1.1018
-0.18193 2.296 1.0961
-0.18189 1.9592 1.0986
-0.18144 2.2154 1.1066
-0.18064 3.5045 1.0923
-0.18017 2.8031 1.0995
-0.1795 2.8039 1.0984
-0.17918 3.2767 1.1019
-0.17742 1.7912 1.0888
-0.17648 3.6157 1.0784
-0.17343 2.2866 1.1034
-0.17208 3.133 1.0962
-0.17051 2.021 1.0932
-0.16969 3.503 1.0939
-0.16945 3.7706 1.0852
-0.16809 2.6296 1.092
-0.16459 2.9774 1.0102
-0.16332 2.2373 1.1011
-0.16199 2.2375 1.1015
-0.16149 2.9701 1.0886
-0.16079 1.8932 1.0901
-0.16073 3.7482 1.0883
-0.16048 1.7262 1.0961
-0.15993 3.7002 1.0937
-0.15931 1.7255 1.0954
-0.15552 3.3472 1.1031
-0.15486 2.8971 1.1064
-0.15391 3.5868 1.0963
-0.15055 2.2759 1.0715
-0.15045 2.0749 1.0959
-0.14995 3.7031 1.0809
-0.14946 3.8469 1.0846
-0.14909 2.7713 1.0998
-0.14814 3.8414 1.0897
-0.14746 3.6719 1.0468
-0.14725 2.9046 1.0984
-0.1461 1.7403 1.0853
-0.14578 3.7614 1.0934
-0.14349 3.6848 1.0932
-0.14328 2.717 1.0993
-0.14139 1.7628 1.0843
-0.13845 -2.0339 0.17054
-0.13764 3.5733 1.0891
-0.13603 3.1205 1.1067
-0.13602 1.7532 1.0962
-0.13359 1.9019 1.2001
-0.13225 3.5845 1.0817
-0.1312 3.1003 1.0978
-0.13044 3.3577 1.1093
-0.12778 1.6277 1.0955
-0.12689 2.1352 1.0991
-0.12679 1.6291 1.0979
-0.12636 1.7436 1.1056
-0.12605 2.4965 1.1276
-0.12562 2.9771 1.1013
-0.12497 2.9773 1.1004
-0.12208 2.8418 1.1005
-0.122 2.0072 1.0937
-0.12167 1.6928 1.1105
-0.12155 2.8422 1.1009
-0.12052 3.1262 1.0972
-0.1197 1.7669 1.1142
-0.11564 2.3558 1.0872
-0.11483 3.6184 1.1025
-0.11322 3.1225 1.1006
-0.11315 3.2924 1.0992
-0.11303 2.38 1.0922
-0.11287 2.4611 1.0964
-0.11161 3.6696 1.0961
-0.11135 7.4631 0.1747
-0.11076 1.871 1.0959
-0.10988 3.8273 1.0956
-0.10974 3.4828 1.0983
-0.1079 3.2243 1.1523
-0.10758 2.4078 1.093
-0.10687 1.7293 1.162
-0.10555 2.1945 1.0923
-0.10445 3.1888 1.1333
-0.10383 3.2478 1.0954
-0.099159 1.8471 1.1289
-0.098979 2.9202 1.0965
-0.098061 3.3384 1.1036
-0.097581 3.5772 1.092
-0.096703 1.8524 1.0977
-0.095571 2.0547 1.0967
-0.089755 2.4782 1.1007
-0.089357 3.7887 1.0838
-0.088046 1.9739 1.0836
-0.084462 3.4875 1.1073
-0.084331 3.4989 1.0973
-0.084094 3.2934 1.1353
-0.081592 2.2602 1.0969
-0.081411 2.2757 1.1081
-0.081337 3.6711 1.0903
-0.080491 3.3345 1.1021
-0.07999 -2.2203 -0.12673
-0.079283 2.4518 1.0971
-0.077232 3.1021 1.0971
-0.075471 2.6871 1.1009
-0.072987 2.3654 1.0665
-0.072615 2.1266 1.0972
-0.072253 2.307 1.0743
-0.068416 3.547 1.0889
-0.067466 2.006 1.1494
-0.067164 3.1644 1.1021
-0.066111 2.1904 1.1089
-0.064825 3.5522 1.0864
-0.061599 3.5573 1.0849
-0.06155 3.8132 1.0958
-0.05872 2.1273 1.1049
-0.058228 3.3975 1.0976
-0.057684 3.6582 1.0833
-0.056423 3.5411 1.0877
-0.054749 2.9511 1.1017
-0.054198 2.7607 1.0739
-0.053416 3.2673 1.1071
-0.05325 3.6033 1.1004
-0.053185 3.5924 1.0954
-0.049758 3.8405 1.0581
-0.048775 3.1483 1.098
-0.047301 3.0875 1.103
-0.04684 2.7302 1.0907
-0.045609 2.3671 1.0949
-0.044747 3.0828 1.1023
-0.044735 3.084 1.1018
-0.043513 3.0832 1.0993
-0.040643 3.2611 1.1018
-0.035415 2.797 1.1055
-0.033084 3.2166 1.0966
-0.029507 2.3613 1.0973
-0.028137 2.2419 1.0978
-0.028078 -2.1641 0.90006
-0.027518 2.3702 1.0924
-0.026433 2.711 1.0319
-0.025896 2.6994 1.0808
-0.025231 3.385 1.135
-0.02513 3.6451 1.0996
-0.023628 -1.5784 0.8323
-0.023153 3.0656 1.1022
-0.019735 -1.0077 0.9219
-0.012823 2.4336 1.0949
-0.011543 -2.273 1.0761
-0.0038727 2.7631 1.0985
-0.0035917 2.9251 1.0921
-0.0032075 3.5405 1.0828
-0.0027791 2.1984 1.0562
-0.0025797 2.2839 1.0803
-0.0021336 -2.0947 0.15882
-0.00093627 2.688 1.0901
1.9332e-06 2.6471 1.1021
0.00089343 3.4319 1.0877
0.00099808 2.0826 1.1219
0.0012892 2.7157 1.1056
0.0041372 2.1744 1.0898
0.0047849 2.7675 1.0909
0.0050551 2.8869 1.0757
0.0069468 2.647 1.1154
0.0088517 2.4461 1.085
0.010255 3.2708 1.1039
0.012532 3.5272 1.0952
0.012721 2.361 1.0894
0.016335 2.6792 1.1038
0.016617 2.7299 1.1108
0.017511 2.9291 1.1018
0.018525 2.9299 1.1012
0.022056 3.7819 1.0935
0.023319 2.8299 1.097
0.03126 2.5426 1.0976
0.031324 2.9499 1.0119
0.031325 3.5883 1.1385
0.033934 3.0327 1.0829
0.036512 2.2551 1.0928
0.040022 3.1903 1.0982
0.043127 2.2753 1.0833
0.045057 2.246 1.0928
0.046994 3.6183 1.0967
0.048974 3.7731 1.079
0.050891 2.8534 1.1031
0.052714 2.7753 1.057
0.054636 2.6014 1.0987
0.055954 3.448 1.0915
0.060092 2.2857 1.1401
0.064007 2.5919 1.1041
0.064247 2.5968 1.1038
0.064315 2.6115 1.0972
0.069221 2.4676 1.1064
0.069569 -1.204 0.63906
0.069954 3.3841 1.0976
0.071499 2.5139 1.0867
0.07157 3.1416 1.0524
0.07439 2.4718 1.0996
0.074437 3.5062 1.0944
0.076165 3.5076 1.0933
0.07774 3.5423 1.1041
0.079123 3.7605 1.0834
0.08263 3.0345 1.1114
0.084575 3.0015 1.0979
0.086025 2.2917 1.123
0.089543 2.8296 1.1341
0.090166 3.5375 1.095
0.090516 2.6677 1.1002
0.09064 2.6689 1.1004
0.091066 2.9229 1.0912
0.091099 2.8718 1.0994
0.091888 2.5178 1.0978
0.0934 3.0298 1.1001
0.096036 3.0713 1.0944
0.099248 2.9916 1.1024
0.10863 2.7737 1.0883
0.10923 2.6714 1.1103
0.11004 3.1612 1.1034
0.11052 2.9169 1.1039
0.11171 -2.1481 1.0845
0.11189 3.5888 1.0964
0.11343 3.4684 1.1142
0.11808 -1.4518 0.80711
0.12112 3.7302 1.1024
0.12712 -1.3719 0.22453
0.12715 3.0571 1.1001
0.12947 2.5621 1.1362
0.13011 3.4251 1.0852
0.13036 2.6921 1.1198
0.13168 2.7751 1.0989
0.13332 2.6314 1.1009
0.14623 2.9577 1.1071
0.14738 3.5686 1.1208
0.15495 2.8519 1.0991
0.15547 3.4768 1.0945
0.1581 2.8409 1.1022
0.16171 2.7069 1.1001
0.16387 3.7176 1.0981
0.16676 3.7267 1.0895
0.16785 3.0986 1.1001
0.1688 3.5085 1.0969
0.16968 3.5079 1.0953
0.1708 2.2507 1.2183
0.17288 3.1578 1.0942
0.17616 2.7576 1.111
0.17722 3.0362 1.0947
0.1794 2.9031 1.1018
0.18045 2.7526 1.1016
0.18206 2.75 1.1024
0.18443 3.565 1.0967
0.19066 2.8789 1.0791
0.19356 3.7135 1.0931
0.19786 2.9652 1.1
0.2004 3.5559 1.0991
0.201 3.3957 1.0879
0.20573 3.1555 1.1019
0.21008 2.9335 1.1041
0.21248 3.6788 1.0851
0.2193 3.0109 1.104
0.22577 3.6589 1.1048
0.22795 3.2231 1.0973
0.228 2.8703 1.1014
0.22998 3.6398 1.094
0.23029 3.5424 1.1018
0.23298 3.4841 1.1
0.24799 3.5171 1.1273
0.2487 3.0722 1.103
0.25107 3.0743 1.0952
0.25548 2.9437 1.1022
0.26618 3.5301 1.0987
0.26833 3.3536 1.0887
0.27265 3.6776 1.0932
0.27458 2.9906 1.1
0.27723 3.1394 1.1038
0.27969 3.4654 1.0936
0.28228 3.3494 1.088
0.28569 2.909 1.1015
0.28828 3.4205 1.0986
0.29602 3.4256 1.0936
0.29664 3.2088 1.0991
0.30257 3.5158 1.0999
0.30386 3.0643 1.1022
0.31366 3.2492 1.1002
0.31639 3.4708 1.0975
0.32153 3.1094 1.1006
0.32377 3.517 1.0978
0.3289 3.6674 1.0952
0.33844 3.5087 1.0978
0.34285 -2.1616 0.82035
0.34398 3.3328 1.0849
0.34795 3.1806 1.1018
0.34981 3.0427 1.0997
0.34984 3.3133 1.0935
0.3527 3.6562 1.1002
0.36174 3.3966 1.0975
0.36261 3.3886 1.0994
0.36636 3.2275 1.0995
0.37203 3.496 1.0968
0.37675 3.6491 1.0997
0.39975 3.3064 1.0876
0.40249 3.4769 1.1011
0.41417 3.343 1.0979
0.41899 -1.4412 0.92672
0.4221 3.2615 1.0881
0.43692 3.2651 1.0965
0.44086 3.4624 1.0986
0.44098 3.5266 1.1513
0.45059 3.3961 1.091
0.45883 3.3523 1.1005
0.46569 3.2532 1.0942
0.4715 3.3907 1.1024
0.4812 3.5582 1.1063
0.48457 3.5602 1.0992
0.49061 3.6046 1.101
0.5035 3.4406 1.1055
0.51502 3.4319 1.1089
0.52546 3.5922 1.0924
0.53072 -1.4169 0.63148
0.5404 3.5036 1.0987
0.54197 -1.6509 0.65494
0.54284 3.5031 1.1001
0.54431 3.4677 1.1045
0.54702 3.4644 1.1097
0.57486 3.5513 1.0922
0.62232 -1.7924 0.67051
0.63208 -1.6751 0.87284
0.66215 -1.6901 0.22249
0.85171 6.2911 0.098626
0.87199 6.2951 0.13577
0.8761 6.2411 -0.39568
0.88285 6.1089 -0.31289
0.89354 6.2134 -0.26752
0.89749 -1.079 0.56971
0.91544 -1.0829 0.64167
0.93401 6.3021 -0.003561
0.9448 6.1278 -0.25247
0.95917 4.9123 0.92008
0.96451 6.1331 -0.11025
0.98034 4.9105 0.15146
0.98288 6.1558 0.090063
0.9862 -1.2883 1.0793
0.98779 6.1443 -0.0069468
1.0057 4.9463 0.4141
1.0108 6.3951 -0.361
1.0159 6.2669 -0.435
1.0163 -1.5274 0.72167
1.0167 -1.5287 0.8732
1.0176 5.011 1.0248
1.0199 5.0568 1.0384
1.025 -1.6008 0.22199
1.0383 4.8831 0.99076
1.0451 4.8991 1.0818
1.046 5.9937 0.10939
1.0527 4.8879 0.34443
1.0542 -1.3846 0.52016
1.0595 4.8145 0.99141
1.0603 5.9208 0.0065614
1.0641 -1.4907 0.26566
1.0693 4.6147 0.99429
1.0723 5.8905 -0.18594
1.0724 5.1078 0.17122
1.0882 5.8108 -0.03868
1.095 -1.3127 0.69691
1.1055 7.4117 -0.29478
1.1117 5.7165 -0.30456
1.1169 -1.3611 0.31555
1.1241 5.7311 0.10512
1.1313 -1.4436 0.86039
1.1328 4.3324 0.93536
1.1429 5.7345 0.11239
1.1439 -1.3598 0.50398
1.1836 -1.4979 0.25255
1.1883 5.1039 -0.014047
1.189 -1.5995 0.87693
1.2132 5.2255 0.40876
1.2134 5.2649 0.24906
1.2194 -1.3784 0.80534
1.2321 5.22 0.29276
1.2327 5.4842 0.41266
1.2336 4.3528 0.9621
1.2393 4.3521 1.0693
1.2467 -1.0258 1.0791
1.2468 5.4339 0.083693
1.2553 5.4191 -0.0014129
1.2728 -1.3723 0.69913
1.2767 5.4058 0.41351
1.2852 -1.3117 0.84763
1.2864 -1.3213 0.84828
1.2894 4.3042 0.66472
1.2939 4.3035 0.63053
1.2953 4.3105 0.91441
1.2974 4.3116 0.91643
1.2985 4.3119 0.91636
1.2993 4.2842 1.0775
1.304 4.3051 0.83788
1.3045 -1.3286 1.0485
1.3071 4.2901 1.0577
1.316 4.3209 0.92361
1.3175 4.5998 0.24507
1.3242 5.8469 0.2381
1.3331 4.288 0.98979
1.3542 4.3278 0.99092
1.373 5.2627 0.19954
1.3891 4.1273 0.58799
1.4019 5.2408 0.29341
1.426 -1.5783 -0.13417
1.4382 -1.2922 0.85217
1.4393 0.48743 1.0968
1.4631 -1.293 1.0597
1.4645 3.6734 1.0616
1.4652 3.3523 0.61658
1.4725 3.2906 0.73898
1.4856 0.40202 1.1127
1.514 3.7158 0.82855
1.5191 3.2946 0.73325
1.5198 3.7525 0.59644
1.5284 5.4219 0.29178
1.5397 0.41917 1.1149
1.5418 3.7888 0.56709
1.5438 3.6877 0.71747
1.5545 -1.4066 0.70391
1.5546 3.3616 0.6712
1.5587 0.36413 1.1265
1.5616 3.6552 0.84714
1.5738 3.4127 0.58953
1.5751 3.6885 0.57941
1.577 3.4249 0.60285
1.5786 4.2191 0.58547
1.5791 4.2186 0.58433
1.5841 3.4183 0.59199
1.5944 -1.4656 -0.12313
1.5967 3.7529 0.59712
1.6084 3.3023 0.58638
1.6091 -1.4755 -0.12155
1.6127 3.303 0.58544
1.6136 3.6065 0.58408
1.6138 3.6059 0.58711
1.6466 -1.1275 1.096
1.6476 3.5599 0.56878
1.6537 3.5612 0.57138
1.6612 3.4836 0.56765
1.666 4.4767 0.57452
1.6977 -1.3497 0.26087
1.7202 3.0384 0.93743
1.7261 3.3385 0.60032
1.7277 -0.18962 0.95654
1.7361 3.0849 1.0449
1.7416 3.0905 0.73965
1.7643 3.0705 1.0626
1.7751 3.1266 0.59356
1.7792 3.7797 0.84868
1.7856 3.0758 0.81733
1.7905 3.1025 0.79115
1.8025 3.02 0.96347
1.8026 3.0961 0.55884
1.808 -1.9008 0.91544
1.8103 3.3441 0.57004
1.8133 3.0158 0.9721
1.8147 3.0943 0.91306
1.8155 3.0942 0.91437
1.8156 3.0144 0.96527
1.8168 3.0318 1.0743
1.8201 3.0926 0.91642
1.821 3.0306 1.0792
1.8212 3.0911 0.91422
1.8229 3.104 0.58789
1.8231 3.0143 0.9729
1.8267 3.4151 0.57616
1.8301 3.0931 0.64061
1.8338 3.1256 0.79722
1.8408 3.1581 0.99758
1.8481 2.999 0.97607
1.8495 3.0199 0.27675
1.8583 3.1219 0.68474
1.8618 2.7448 1.0497
1.868 4.0678 0.54863
1.8698 3.3881 0.5779
1.8708 3.1358 1.0646
1.8746 2.744 0.9562
1.8998 2.7397 0.93786
1.9133 2.6655 1.0679
1.937 2.7059 0.96305
1.9414 2.3344 0.98443
1.9623 3.9638 0.57399
1.9682 2.7063 0.98189
1.9809 3.7878 0.56623
1.9835 2.7145 0.27704
1.9851 2.6461 1.1052
1.9881 3.5583 0.608
1.9893 2.7252 0.37088
1.9933 2.6418 1.1076
1.9957 3.6284 0.5462
2.0034 2.7606 0.98747
2.0144 2.5189 1.0614
2.0894 2.6716 1.1139
2.0926 3.7385 0.56211
2.0939 -1.4703 -0.406
2.112 2.2656 0.68811
2.1243 2.401 1.0476
2.1292 2.7471 1.0152
2.1309 2.2781 0.91867
2.1411 2.2601 0.61269
2.1529 0.083089 0.96639
2.1685 -1.3218 0.81714
2.169 2.2332 0.62447
2.1722 2.2516 0.54901
2.1754 2.254 0.58284
2.1759 2.2484 0.54866
2.1759 2.2488 0.54934
2.1823 2.3603 0.65844
2.1844 2.2208 0.62689
2.1879 2.3685 0.93436
2.1956 2.2163 0.63085
2.2023 2.3424 0.60011
2.2161 3.3051 0.52794
2.2234 0.20482 1.0261
2.2281 2.3466 0.66321
2.236 3.2018 0.55729
2.2399 -1.4728 0.026862
2.2401 -1.5032 0.037391
2.2765 -1.2957 1.0246
2.2956 -1.395 -0.39908
2.2985 -0.96477 1.0554
2.3043 2.2972 0.56031
2.3127 -0.59899 1.0799
2.3342 1.9485 0.63262
2.3472 1.9049 0.54083
2.3596 2.0535 0.54033
2.3655 1.6725 0.39162
2.3826 -1.2161 0.81973
2.3998 1.9006 1.0293
2.4041 1.7637 0.61701
2.4064 1.7674 0.62403
2.4116 -1.3665 0.462
2.4122 1.8855 0.61233
2.4162 -1.2427 0.82054
2.4169 -0.81034 0.99158
2.4196 2.9937 1.2183
2.4202 -0.44259 1.0467
2.4223 -0.30049 0.35508
2.4278 1.7996 1.0053
2.4327 1.7795 0.3738
2.4424 1.9061 0.64443
2.4438 1.9126 0.64812
2.4453 1.9849 0.54203
2.4669 -1.3698 -0.15199
2.475 1.7638 0.38291
2.4815 -0.36576 1.0501
2.4879 1.2711 -0.066602
2.4931 -0.14847 1.0084
2.4936 1.2756 0.91248
2.5245 1.379 1.0763
2.5326 1.4711 0.63132
2.5358 1.3514 -0.065562
2.5459 -0.51896 0.69034
2.5549 1.4127 0.41358
2.5589 -0.82968 -0.19239
2.564 1.2515 1.0312
2.573 -1.3568 0.44843
2.5786 0.09971 1.0669
2.5842 1.214 0.96397
2.5861 1.3367 0.69391
2.5926 1.3654 0.95691
2.6143 -1.0496 -0.35441
2.6149 1.4404 0.4102
2.616 -1.2401 0.46216
2.6182 -1.1391 0.8237
2.6322 -0.36738 1.0499
2.6476 -1.2754 -0.45201
2.6545 0.055528 0.52323
2.6601 -0.2083 0.97706
2.6605 -0.10009 1.028
2.6694 -1.2939 -0.15152
2.672 0.16174 1.0643
2.6797 1.5194 0.39195
2.6879 0.67182 1.0499
2.7009 0.12947 1.0742
2.7071 0.14045 1.0676
2.7152 -0.14199 0.87381
2.7167 -1.2287 0.54297
2.7258 -0.15124 0.79325
2.7315 0.67586 0.83635
2.7509 -0.92092 0.60769
2.7704 -0.20115 0.93745
2.7748 0.73231 0.72818
2.7793 1.4742 0.35573
2.7815 1.3794 0.92167
2.7952 1.3738 0.2363
2.7958 1.4293 0.73295
2.7963 -0.24887 0.42458
2.8128 1.4393 0.34964
2.816 -1.1317 -0.053692
2.8217 1.5012 0.9117
2.8233 1.4806 0.93481
2.8278 0.73121 1.1245
2.8347 -0.052951 0.52376
2.8454 1.4832 0.23791
2.8552 1.4768 -0.057575
2.8639 -0.086401 0.52623
2.8881 1.1146 0.69204
2.8995 -0.14561 0.52592
2.9011 -1.0126 0.11569
2.9267 -1.3639 0.91163
2.9398 -0.33008 0.85853
2.9399 -1.1048 0.50248
2.9409 1.077 0.7115
2.9482 -1.1093 0.76847
2.9537 0.91313 -0.21819
2.9543 0.28065 1.0756
2.9565 0.38589 -0.06042
2.9658 -0.29863 1.0364
2.9675 0.26881 0.50662
2.9693 0.26438 1.0713
2.9981 0.37772 1.0834
3.0001 1.2959 0.90716
3.0096 0.5041 -0.045064
3.0264 -1.3033 0.023226
3.0438 0.095789 0.42979
3.0517 -0.49665 0.098894
3.0529 -0.50405 0.43746
3.0554 0.38702 1.0117
3.0598 -0.64224 0.63797
3.0621 0.0026903 0.11246
3.0622 -0.70807 0.1878
3.0737 0.0062692 0.37076
3.0804 -0.0022854 0.36974
3.0956 0.433 1.1013
3.1062 0.49749 -0.1415
3.1094 0.095195 0.5317
3.1269 -0.6737 0.75041
3.1294 -0.7261 0.69321
3.1463 -1.064 0.49832
3.1515 0.39631 -0.010569
3.1852 0.56834 0.68898
3.1858 -0.56739 0.54934
3.1872 0.27146 0.5233
3.1881 1.237 0.95388
3.2037 -1.0806 0.61935
3.2105 -1.1984 -0.070262
3.2207 0.38482 -0.15342
3.2386 -1.126 0.0049159
3.2467 -0.21448 0.3742
3.2519 0.19064 0.53096
3.2647 0.51499 0.92343
3.2679 -0.94914 0.70278
3.2722 -0.95325 0.6551
3.2745 -1.1202 0.92583
3.286 -0.45763 0.38095
3.3 -1.33 0.13754
3.3133 -0.38707 -0.13012
3.3166 -1.2423 0.78404
3.4132 -0.43417 0.40109
3.4385 -0.40347 0.54947
3.4582 -0.89068 0.64259
3.4829 -0.76965 -0.34371
3.5251 -0.66512 -0.13949


==> graphs/real_data/inliers_map_2020_09_21_21_25_55_icpr.txt <==
-4.9565 6.5577 0.26869
-4.6486 6.1044 0.69171
-4.5787 5.7742 -0.11287
-4.2571 5.8354 0.45327
-4.1287 5.4201 0.49184
-4.0952 5.6726 -0.60905
-4.0586 5.2816 -0.88119
-3.9979 6.0507 -0.77545
-3.9278 5.934 -0.55855
-3.8781 6.0335 0.14042
-3.8241 4.44 0.73669
-3.8042 4.4761 0.53749
-3.771 5.6458 0.14692
-3.7456 4.202 0.90945
-3.7391 4.3068 0.83156
-3.7382 5.4052 -0.87122
-3.7222 5.0086 -0.93172
-3.707 5.5722 -0.82195
-3.7009 5.1974 -0.32975
-3.6957 4.9834 -0.78045
-3.6904 5.5734 -0.34207
-3.6828 4.3509 0.88227
-3.6758 5.2828 -0.34527
-3.6565 5.6367 -0.056918
-3.6438 5.6071 -0.43508
-3.6229 5.2256 -0.64812
-3.6155 5.4367 0.43353
-3.5713 5.145 -0.49306
-3.5681 5.1221 -0.039081
-3.5454 5.5056 0.25693
-3.5367 5.4507 -0.038775
-3.5314 4.8269 0.57671
-3.5283 4.9646 0.95608
-3.5046 5.4043 -0.44027
-3.4776 5.2167 -1.0048
-3.4772 4.6845 0.57682
-3.4169 4.7275 0.73599
-3.3925 4.6403 0.79871
-3.3626 4.9916 0.60145
-3.3423 1.0573 0.35189
-3.331 4.7636 -0.16968
-3.329 5.5649 0.85384
-3.2871 4.561 0.42131
-3.2788 4.3693 0.001192
-3.278 1.0957 0.46972
-3.2669 6.8659 0.27037
-3.2414 5.0423 0.90895
-3.2367 4.7621 0.77637
-3.2158 4.4375 0.80688
-3.2023 4.5156 0.50532
-3.1946 0.94825 0.47127
-3.1487 4.5183 -1.0788
-3.1463 4.7225 0.28787
-3.1382 5.2405 0.34645
-3.123 4.4382 1.0652
-3.1172 5.2878 0.49004
-3.1151 0.50642 0.4765
-3.0613 0.56748 0.69621
-3.0485 4.6859 0.38629
-3.0444 4.9385 0.061714
-3.0344 5.2732 0.084223
-3.0263 5.2168 0.20567
-2.9995 4.8304 0.026609
-2.99 6.3537 0.71831
-2.9259 1.9383 0.9431
-2.9206 4.5526 0.73784
-2.9186 1.7322 0.68607
-2.9168 1.8856 0.82105
-2.9115 6.083 0.95496
-2.9109 0.5376 0.59197
-2.8919 0.55152 0.61255
-2.8898 1.8143 0.77913
-2.8462 1.8209 1.075
-2.8423 1.7763 0.92192
-2.8336 7.2018 0.57683
-2.7345 1.858 0.89732
-2.6667 6.2245 0.25562
-2.5757 0.69562 0.66353
-2.5494 0.7191 0.66244
-2.4289 0.72457 0.79249
-2.3984 0.81351 0.9294
-2.3834 0.65375 0.83026
-2.338 6.5636 0.27811
-2.3336 0.6316 0.94326
-2.3227 0.48185 0.53443
-2.3223 6.2072 0.66003
-2.2679 5.9397 0.53298
-1.9159 -0.088256 0.89967
-1.899 -0.029046 0.91204
-1.8173 -0.1075 1.1083
-1.7672 -0.22522 0.90577
-1.7658 -0.15615 0.43817
-1.7497 -0.032808 0.60447
-1.7323 -0.12423 0.46665
-1.7178 -0.022782 1.0132
-1.67 -0.13316 0.57681
-1.6519 0.041788 1.0391
-1.6248 -0.23757 0.058957
-1.6138 -0.97594 0.41635
-1.5918 -0.55958 0.97823
-1.5012 -0.14443 0.27905
-1.3376 0.040972 0.7566
-1.3309 0.17045 0.96657
-1.304 3.8952 1.1036
-1.2779 0.089963 0.84112
-1.2711 -0.2799 0.79116
-1.2683 -0.15538 0.99896
-1.2602 -1.467 0.20053
-1.2529 0.11769 1.0668
-1.2528 -1.6121 0.0088188
-1.2504 -0.061701 0.67783
-1.1959 -1.8301 0.47625
-1.1886 0.089184 0.89072
-1.1878 -0.043162 0.9679
-1.1131 0.090326 0.94002
-1.1037 0.047755 0.88363
-1.0986 -0.097316 0.72498
-1.0961 0.2022 1.0888
-1.0824 0.13848 0.97913
-1.0675 -1.6796 0.45638
-1.0171 0.019664 0.9035
-1.0052 0.093535 0.91444
-0.99903 0.090094 1.0337
-0.99068 -0.41555 0.71257
-0.96819 -0.022954 0.68967
-0.95408 -0.63591 0.38902
-0.94398 0.13009 0.97274
-0.9416 -0.61051 0.38506
-0.93761 0.12844 1.0933
-0.92725 1.4846 1.1057
-0.91893 -1.7412 0.019978
-0.91365 -0.067169 0.90496
-0.91262 1.9766 1.1066
-0.91021 1.9831 1.1047
-0.90791 1.9782 1.1066
-0.90477 -0.1147 0.78486
-0.90256 -0.17528 0.92301
-0.9008 -0.1007 0.78482
-0.89972 1.9885 1.0874
-0.89749 1.9888 1.0928
-0.88658 2.0179 1.0984
-0.88654 2.0069 1.0962
-0.8845 -1.1991 0.86584
-0.88442 2.0131 1.0939
-0.87774 -0.12787 0.73802
-0.87764 2.0297 1.0932
-0.87758 1.9434 1.0899
-0.87234 2.0366 1.0919
-0.87052 2.0496 1.099
-0.87022 1.9421 1.0998
-0.86526 2.0122 1.088
-0.86203 2.0129 1.0901
-0.85178 1.9267 1.0925
-0.8476 1.9273 1.0931
-0.84629 2.1402 1.1041
-0.84008 2.1759 1.0918
-0.83471 2.0406 1.0975
-0.83426 1.919 1.1526
-0.83123 1.9496 1.0919
-0.83015 2.0962 1.107
-0.82876 2.1654 1.0857
-0.82561 1.9555 1.0537
-0.8245 1.9904 1.1204
-0.82421 1.9347 1.0914
-0.82318 2.0182 1.0974
-0.82199 1.9463 1.0874
-0.81865 2.0708 1.0947
-0.81737 1.8739 1.0877
-0.80572 1.9356 1.0903
-0.80222 2.0071 1.0985
-0.79962 2.1143 1.1061
-0.79281 1.8766 1.1101
-0.77421 2.1695 1.0863
-0.77248 1.9012 1.0891
-0.7607 2.1132 1.0857
-0.748 3.4816 1.101
-0.74678 2.1832 1.1242
-0.74445 2.1597 1.0796
-0.74104 3.4747 1.107
-0.74045 2.3479 1.0545
-0.73395 1.9786 1.0898
-0.72916 2.206 1.1524
-0.72776 1.8922 1.1347
-0.7186 2.024 1.0913
-0.71653 2.2335 1.0949
-0.7111 -1.5105 0.19554
-0.70974 2.0736 1.0883
-0.70896 2.069 1.0883
-0.70611 2.0704 1.0919
-0.70166 2.2781 1.0952
-0.70076 2.453 1.0996
-0.6998 2.277 1.0967
-0.6989 2.2775 1.0958
-0.69754 2.5209 1.1019
-0.69713 1.8827 1.1033
-0.68154 1.8152 1.1026
-0.67713 1.9529 1.0905
-0.67631 2.3537 1.0946
-0.67417 2.3498 1.0976
-0.66119 2.5665 1.1043
-0.66076 2.007 1.099
-0.65957 2.3956 1.0947
-0.65735 2.0043 1.0989
-0.6543 1.8462 1.1067
-0.64929 2.0858 1.0685
-0.64476 2.3065 1.1069
-0.6443 1.8136 1.0878
-0.64424 1.9484 1.088
-0.64333 2.0448 1.0884
-0.64065 2.6226 1.0814
-0.63477 2.0438 1.0954
-0.63453 1.8386 1.0896
-0.63275 2.1199 1.0867
-0.63231 2.0393 1.0849
-0.63053 1.9988 1.0927
-0.62919 2.4692 1.0965
-0.62745 2.3225 1.0964
-0.62478 2.2716 1.1144
-0.62072 1.7856 1.0946
-0.61514 2.1971 1.0778
-0.60688 1.9193 1.1029
-0.60579 1.9276 1.0885
-0.60145 2.386 1.0964
-0.59973 2.5116 1.0969
-0.59923 2.3874 1.0978
-0.59717 1.8836 1.1603
-0.59099 1.9696 1.087
-0.5862 1.7698 1.0963
-0.58579 2.5853 1.096
-0.58467 2.5698 1.0664
-0.58462 1.988 1.0956
-0.57836 2.4465 1.0945
-0.5768 2.4458 1.0955
-0.57518 2.6287 1.088
-0.57442 1.9884 1.0966
-0.57205 2.5057 1.0789
-0.57188 2.0152 1.0943
-0.5681 2.2888 1.0914
-0.5669 2.6276 1.0994
-0.56312 2.0191 1.0932
-0.56029 2.4937 1.0888
-0.55555 2.3076 1.0986
-0.5541 2.238 1.1168
-0.55165 2.191 1.0983
-0.54959 2.197 1.0946
-0.54842 2.0672 1.0899
-0.54836 -2.223 0.22085
-0.54829 2.5473 1.1041
-0.54563 2.352 1.0905
-0.54474 2.7698 1.0891
-0.54304 2.3558 1.0972
-0.54164 2.7416 1.0755
-0.54146 2.5582 1.0908
-0.54068 2.7031 1.0975
-0.54033 1.903 1.0904
-0.53895 2.8296 1.0824
-0.53491 2.4814 1.0928
-0.53478 2.2817 1.0577
-0.52852 2.3458 1.1127
-0.52814 2.1944 1.0942
-0.52647 1.9507 1.0919
-0.52398 1.9648 1.1138
-0.52249 1.7591 1.1014
-0.52062 -2.1479 -0.075962
-0.5206 2.1429 1.112
-0.5203 1.7831 1.0941
-0.51633 1.9613 1.0973
-0.51602 2.0107 1.0965
-0.51542 2.6193 1.0987
-0.51337 -1.69 0.29737
-0.51214 2.625 1.1025
-0.51061 2.1411 1.1002
-0.50955 2.6139 1.1001
-0.50272 2.9795 1.0962
-0.5015 2.3611 1.0886
-0.49952 1.9964 1.0933
-0.49778 1.7876 1.1068
-0.49339 2.8196 1.0965
-0.49238 2.2137 1.0951
-0.49069 2.6812 1.1
-0.49041 2.3342 1.1184
-0.48132 2.5967 1.0395
-0.47885 -1.2765 0.62136
-0.47831 2.5087 1.1119
-0.47548 2.8676 1.0951
-0.47365 2.485 1.102
-0.47199 1.7292 1.0914
-0.47103 1.8772 1.0911
-0.4709 2.7295 1.1031
-0.4682 2.4338 1.0736
-0.46772 1.74 1.1025
-0.46721 2.7288 1.1006
-0.46322 2.1194 1.0964
-0.46071 2.0592 1.0757
-0.45846 1.7533 1.0723
-0.4573 2.0446 1.1101
-0.45725 1.9334 1.1247
-0.45627 2.0794 1.0734
-0.45561 2.1036 1.0971
-0.45234 2.5897 1.094
-0.45225 2.5932 1.0977
-0.45166 2.1044 1.0999
-0.45068 2.5854 1.0943
-0.45018 2.9392 1.0959
-0.44837 2.7906 1.0994
-0.44705 2.7898 1.0996
-0.44677 1.9218 1.0898
-0.43438 2.5448 1.117
-0.43058 2.9859 1.0967
-0.42921 1.7161 1.0871
-0.42812 2.8584 1.0989
-0.42749 2.9922 1.104
-0.42552 1.9666 1.0939
-0.42386 2.8589 1.098
-0.42282 2.856 1.0984
-0.42223 1.9566 1.1021
-0.42172 2.5377 1.1162
-0.42143 2.6454 1.0955
-0.41877 -1.4154 0.85713
-0.41626 2.1984 1.0994
-0.41321 2.0299 1.128
-0.40951 2.2079 1.0969
-0.40707 2.4146 1.0889
-0.40701 2.3988 1.0952
-0.40679 1.8545 1.0924
-0.40476 3.0569 1.0974
-0.40428 2.0154 1.0965
-0.40351 2.4123 1.0901
-0.40314 1.6844 1.0383
-0.40081 2.0412 1.0356
-0.39935 3.1658 1.0798
-0.39864 2.2733 1.0983
-0.39764 2.3814 1.0963
-0.39674 2.9188 1.0964
-0.39627 2.1372 1.0957
-0.39604 1.7185 1.1019
-0.39578 2.7423 1.0967
-0.39535 2.9205 1.1012
-0.39282 2.136 1.0972
-0.39188 1.7185 1.105
-0.38833 3.0995 1.1011
-0.38625 2.5324 1.0917
-0.38312 2.5265 1.1002
-0.38306 3.2606 1.0869
-0.38287 1.7469 1.1048
-0.37933 2.669 1.1042
-0.37531 2.7762 1.1058
-0.37483 2.5382 1.1359
-0.37468 1.9364 1.0895
-0.37378 2.675 1.0974
-0.36772 2.7911 1.1006
-0.36511 1.7039 1.0871
-0.36406 2.46 1.0906
-0.36395 1.7676 1.0882
-0.3621 2.1525 1.0903
-0.36198 3.3096 1.0979
-0.36182 2.7003 1.1197
-0.3604 3.2905 1.0941
-0.35966 1.7072 1.0977
-0.35955 1.7667 1.0873
-0.35905 2.2077 1.0972
-0.35857 2.6221 1.1025
-0.35827 3.177 1.0948
-0.35811 3.0181 1.103
-0.35674 3.0311 1.0981
-0.35567 1.7456 1.0877
-0.35513 1.7474 1.0867
-0.35485 1.7485 1.0856
-0.35417 2.3032 1.1207
-0.35321 1.7453 1.0843
-0.35177 3.0436 1.0917
-0.34936 1.7491 1.0818
-0.34704 2.3958 1.0895
-0.34492 1.7595 1.0932
-0.34223 1.9721 1.0917
-0.34134 3.4064 1.1394
-0.34088 2.6829 1.0961
-0.3401 3.2255 1.096
-0.33969 -1.1024 0.92639
-0.33768 1.8294 1.0925
-0.33746 3.4953 1.1649
-0.33661 2.6867 1.1014
-0.33219 3.0955 1.0979
-0.32999 2.5501 1.0866
-0.32942 1.9006 1.0989
-0.32917 1.7452 1.1167
-0.327 2.4293 1.0988
-0.32276 1.695 1.055
-0.3226 2.3585 1.0849
-0.32229 2.2486 1.0993
-0.32103 2.9252 1.1408
-0.31597 2.3632 1.1049
-0.31486 2.9281 1.0387
-0.3143 3.4114 1.0929
-0.31323 2.549 1.0965
-0.31232 3.3027 1.0941
-0.3109 1.869 1.0911
-0.30989 1.712 1.1045
-0.3081 2.3806 1.0814
-0.30698 3.1555 1.0979
-0.30287 2.0653 1.0723
-0.30068 2.5087 1.1013
-0.29914 2.0786 1.1054
-0.29861 2.0633 1.085
-0.29737 2.3881 1.1044
-0.29694 3.4816 1.0938
-0.29585 3.3435 1.0961
-0.29556 3.2067 1.1013
-0.2952 3.3432 1.0951
-0.29492 1.9193 1.0924
-0.29173 3.2119 1.0902
-0.29105 2.766 1.1005
-0.29078 1.9858 1.0617
-0.28933 1.7033 1.1316
-0.28787 2.8066 1.0816
-0.28573 3.0117 1.1044
-0.2853 2.439 1.126
-0.28226 2.0164 1.0947
-0.28222 -1.5056 0.49725
-0.28182 3.0109 1.1028
-0.27954 3.8564 1.1517
-0.27942 1.8153 1.1762
-0.27873 2.9026 1.0955
-0.27632 2.1105 1.0997
-0.27499 1.6818 1.086
-0.27426 2.2223 1.0883
-0.27354 1.7246 1.117
-0.27341 3.3716 1.0936
-0.27323 3.0526 1.1101
-0.2725 1.8022 1.0929
-0.27225 -1.5734 0.37135
-0.27187 3.0549 1.0997
-0.27117 3.0139 1.1583
-0.27073 3.0577 1.1034
-0.26868 2.0444 1.1001
-0.26685 3.413 1.0986
-0.26659 1.7566 1.0897
-0.26644 2.0808 1.0752
-0.26578 3.2689 1.0954
-0.26426 3.267 1.1001
-0.26261 2.1736 1.0837
-0.26231 2.467 1.1009
-0.26093 2.0568 1.1002
-0.25977 1.9824 1.1037
-0.25758 1.8435 1.0915
-0.25758 2.8505 1.094
-0.25655 1.9863 1.0957
-0.25065 2.3235 1.0669
-0.24999 2.7135 1.0977
-0.24997 1.684 1.0949
-0.24911 2.1247 1.0948
-0.24852 1.6704 1.0843
-0.24556 3.4592 1.0954
-0.24399 3.6439 1.0741
-0.24271 3.5866 1.0915
-0.24164 2.0786 1.0964
-0.24147 2.9195 1.1106
-0.24116 3.3352 1.0957
-0.24044 1.844 1.0999
-0.23992 3.0464 1.1124
-0.23932 2.1117 1.1007
-0.23699 3.6099 1.0827
-0.23696 2.0989 1.0814
-0.23426 -1.5884 0.74033
-0.23145 1.8627 1.1096
-0.23104 3.6191 1.0813
-0.23093 1.7633 1.0903
-0.23055 1.8925 1.0888
-0.22729 1.7601 1.092
-0.22596 1.8935 1.0917
-0.22232 2.921 1.1039
-0.22026 3.1338 1.1114
-0.21975 3.5325 1.096
-0.21959 3.5345 1.0963
-0.21953 2.9172 1.1034
-0.21935 3.6604 1.075
-0.21915 3.6776 1.0858
-0.21846 2.9152 1.0981
-0.21825 2.7405 1.1004
-0.21775 3.7586 1.0808
-0.2174 1.7595 1.1015
-0.21729 3.7462 1.1015
-0.21723 1.7522 1.0939
-0.21628 1.8801 1.0941
-0.21618 1.8662 1.1029
-0.21608 3.7542 1.088
-0.2138 1.8916 1.0918
-0.21344 3.3961 1.0953
-0.21293 1.6715 1.1055
-0.21201 3.3881 1.1022
-0.21099 2.7031 1.1054
-0.21085 2.3807 1.0583
-0.20562 2.8333 1.102
-0.20497 1.7199 1.1
-0.2044 2.873 1.1019
-0.20315 2.347 1.09
-0.20259 1.753 1.0772
-0.20252 1.7165 1.0983
-0.20089 3.8191 1.1027
-0.20043 3.2554 1.0963
-0.20031 1.9619 1.0931
-0.20026 3.7193 1.0888
-0.19874 3.7289 1.0751
-0.19769 2.8279 1.0965
-0.19754 3.0063 1.0958
-0.1958 3.795 1.1281
-0.19526 3.7849 1.1293
-0.19381 2.9918 1.099
-0.19235 3.4375 1.0953
-0.19123 3.2465 1.103
-0.188 2.168 1.1064
-0.18732 2.8236 1.0984
-0.18629 1.7214 1.0836
-0.1853 1.6482 1.0942
-0.18487 3.7746 1.0684
-0.18475 1.6881 1.1176
-0.18456 3.2333 1.1017
-0.18204 3.6979 1.0929
-0.18195 2.7985 1.1018
-0.18193 2.296 1.0961
-0.18189 1.9592 1.0986
-0.18144 2.2154 1.1066
-0.18064 3.5045 1.0923
-0.18017 2.8031 1.0995
-0.1795 2.8039 1.0984
-0.17742 1.7912 1.0888
-0.17648 3.6157 1.0784
-0.17343 2.2866 1.1034
-0.1722 2.0763 1.1247
-0.17208 3.133 1.0962
-0.17051 2.021 1.0932
-0.16945 3.7706 1.0852
-0.16809 2.6296 1.092
-0.16459 2.9774 1.0102
-0.16332 2.2373 1.1011
-0.16199 2.2375 1.1015
-0.16149 2.9701 1.0886
-0.16079 1.8932 1.0901
-0.16073 3.7482 1.0883
-0.16048 1.7262 1.0961
-0.15993 3.7002 1.0937
-0.15931 1.7255 1.0954
-0.15552 3.3472 1.1031
-0.15486 2.8971 1.1064
-0.15391 3.5868 1.0963
-0.15234 3.7644 1.0944
-0.15055 2.2759 1.0715
-0.15045 2.0749 1.0959
-0.14995 3.7031 1.0809
-0.14963 3.7631 1.1515
-0.14946 3.8469 1.0846
-0.14909 2.7713 1.0998
-0.14814 3.8414 1.0897
-0.14725 2.9046 1.0984
-0.1461 1.7403 1.0853
-0.14578 3.7614 1.0934
-0.14432 3.7571 1.0928
-0.14349 3.6848 1.0932
-0.14328 2.717 1.0993
-0.14139 1.7628 1.0843
-0.13764 3.5733 1.0891
-0.13603 3.1205 1.1067
-0.13602 1.7532 1.0962
-0.13359 1.9019 1.2001
-0.13225 3.5845 1.0817
-0.1312 3.1003 1.0978
-0.13044 3.3577 1.1093
-0.12778 1.6277 1.0955
-0.12689 2.1352 1.0991
-0.12679 1.6291 1.0979
-0.12636 1.7436 1.1056
-0.12605 2.4965 1.1276
-0.12562 2.9771 1.1013
-0.12497 2.9773 1.1004
-0.12208 2.8418 1.1005
-0.122 2.0072 1.0937
-0.12167 1.6928 1.1105
-0.12155 2.8422 1.1009
-0.12052 3.1262 1.0972
-0.1197 1.7669 1.1142
-0.11564 2.3558 1.0872
-0.11513 2.1285 1.0968
-0.11483 3.6184 1.1025
-0.11322 3.1225 1.1006
-0.11315 3.2924 1.0992
-0.11303 2.38 1.0922
-0.11287 2.4611 1.0964
-0.11161 3.6696 1.0961
-0.11135 7.4631 0.1747
-0.11076 1.871 1.0959
-0.10988 3.8273 1.0956
-0.10974 3.4828 1.0983
-0.1079 3.2243 1.1523
-0.10758 2.4078 1.093
-0.10687 1.7293 1.162
-0.10555 2.1945 1.0923
-0.10445 3.1888 1.1333
-0.10383 3.2478 1.0954
-0.10189 1.8497 1.0597
-0.099159 1.8471 1.1289
-0.098979 2.9202 1.0965
-0.098061 3.3384 1.1036
-0.097581 3.5772 1.092
-0.096703 1.8524 1.0977
-0.095571 2.0547 1.0967
-0.089755 2.4782 1.1007
-0.089357 3.7887 1.0838
-0.088046 1.9739 1.0836
-0.084462 3.4875 1.1073
-0.084331 3.4989 1.0973
-0.084094 3.2934 1.1353
-0.081592 2.2602 1.0969
-0.081411 2.2757 1.1081
-0.081337 3.6711 1.0903
-0.080491 3.3345 1.1021
-0.079283 2.4518 1.0971
-0.077232 3.1021 1.0971
-0.075471 2.6871 1.1009
-0.072987 2.3654 1.0665
-0.072615 2.1266 1.0972
-0.072253 2.307 1.0743
-0.068416 3.547 1.0889
-0.067466 2.006 1.1494
-0.067164 3.1644 1.1021
-0.066111 2.1904 1.1089
-0.064825 3.5522 1.0864
-0.061599 3.5573 1.0849
-0.06155 3.8132 1.0958
-0.05872 2.1273 1.1049
-0.058228 3.3975 1.0976
-0.057684 3.6582 1.0833
-0.056423 3.5411 1.0877
-0.054749 2.9511 1.1017
-0.054198 2.7607 1.0739
-0.053416 3.2673 1.1071
-0.05325 3.6033 1.1004
-0.053185 3.5924 1.0954
-0.049758 3.8405 1.0581
-0.048775 3.1483 1.098
-0.047301 3.0875 1.103
-0.04684 2.7302 1.0907
-0.045609 2.3671 1.0949
-0.044747 3.0828 1.1023
-0.044735 3.084 1.1018
-0.043513 3.0832 1.0993
-0.040643 3.2611 1.1018
-0.035415 2.797 1.1055
-0.033084 3.2166 1.0966
-0.029507 2.3613 1.0973
-0.028137 2.2419 1.0978
-0.028078 -2.1641 0.90006
-0.027518 2.3702 1.0924
-0.026433 2.711 1.0319
-0.025896 2.6994 1.0808
-0.025231 3.385 1.135
-0.02513 3.6451 1.0996
-0.023628 -1.5784 0.8323
-0.023153 3.0656 1.1022
-0.019735 -1.0077 0.9219
-0.016825 3.2398 1.1135
-0.012823 2.4336 1.0949
-0.011543 -2.273 1.0761
-0.0038727 2.7631 1.0985
-0.0035917 2.9251 1.0921
-0.0032075 3.5405 1.0828
-0.0027791 2.1984 1.0562
-0.0025797 2.2839 1.0803
-0.0021336 -2.0947 0.15882
-0.00093627 2.688 1.0901
1.9332e-06 2.6471 1.1021
0.00089343 3.4319 1.0877
0.00099808 2.0826 1.1219
0.0012892 2.7157 1.1056
0.0041372 2.1744 1.0898
0.0047849 2.7675 1.0909
0.0050551 2.8869 1.0757
0.0069468 2.647 1.1154
0.0088517 2.4461 1.085
0.010255 3.2708 1.1039
0.012532 3.5272 1.0952
0.012721 2.361 1.0894
0.016335 2.6792 1.1038
0.016617 2.7299 1.1108
0.017511 2.9291 1.1018
0.018525 2.9299 1.1012
0.022056 3.7819 1.0935
0.023319 2.8299 1.097
0.03126 2.5426 1.0976
0.031325 3.5883 1.1385
0.036359 3.566 1.102
0.036512 2.2551 1.0928
0.040022 3.1903 1.0982
0.043127 2.2753 1.0833
0.045057 2.246 1.0928
0.046994 3.6183 1.0967
0.048974 3.7731 1.079
0.050891 2.8534 1.1031
0.052714 2.7753 1.057
0.054636 2.6014 1.0987
0.055954 3.448 1.0915
0.060092 2.2857 1.1401
0.064007 2.5919 1.1041
0.064247 2.5968 1.1038
0.064315 2.6115 1.0972
0.069221 2.4676 1.1064
0.069569 -1.204 0.63906
0.069954 3.3841 1.0976
0.071499 2.5139 1.0867
0.07157 3.1416 1.0524
0.07439 2.4718 1.0996
0.074437 3.5062 1.0944
0.076165 3.5076 1.0933
0.079123 3.7605 1.0834
0.08263 3.0345 1.1114
0.084575 3.0015 1.0979
0.086025 2.2917 1.123
0.089543 2.8296 1.1341
0.090166 3.5375 1.095
0.090516 2.6677 1.1002
0.09064 2.6689 1.1004
0.091066 2.9229 1.0912
0.091099 2.8718 1.0994
0.091888 2.5178 1.0978
0.0934 3.0298 1.1001
0.096036 3.0713 1.0944
0.099248 2.9916 1.1024
0.10863 2.7737 1.0883
0.10923 2.6714 1.1103
0.11004 3.1612 1.1034
0.11052 2.9169 1.1039
0.11171 -2.1481 1.0845
0.11189 3.5888 1.0964
0.11343 3.4684 1.1142
0.11808 -1.4518 0.80711
0.12112 3.7302 1.1024
0.12712 -1.3719 0.22453
0.12715 3.0571 1.1001
0.12947 2.5621 1.1362
0.13011 3.4251 1.0852
0.13036 2.6921 1.1198
0.13168 2.7751 1.0989
0.13332 2.6314 1.1009
0.14623 2.9577 1.1071
0.14738 3.5686 1.1208
0.15495 2.8519 1.0991
0.15547 3.4768 1.0945
0.1581 2.8409 1.1022
0.16171 2.7069 1.1001
0.16387 3.7176 1.0981
0.16676 3.7267 1.0895
0.16785 3.0986 1.1001
0.1688 3.5085 1.0969
0.16968 3.5079 1.0953
0.1708 2.2507 1.2183
0.17616 2.7576 1.111
0.17722 3.0362 1.0947
0.1794 2.9031 1.1018
0.18045 2.7526 1.1016
0.18206 2.75 1.1024
0.18443 3.565 1.0967
0.19066 2.8789 1.0791
0.19356 3.7135 1.0931
0.19786 2.9652 1.1
0.2004 3.5559 1.0991
0.201 3.3957 1.0879
0.20573 3.1555 1.1019
0.21008 2.9335 1.1041
0.21248 3.6788 1.0851
0.2193 3.0109 1.104
0.22577 3.6589 1.1048
0.22795 3.2231 1.0973
0.228 2.8703 1.1014
0.22998 3.6398 1.094
0.23029 3.5424 1.1018
0.23298 3.4841 1.1
0.24799 3.5171 1.1273
0.2487 3.0722 1.103
0.25107 3.0743 1.0952
0.25548 2.9437 1.1022
0.26618 3.5301 1.0987
0.26833 3.3536 1.0887
0.27265 3.6776 1.0932
0.27458 2.9906 1.1
0.27723 3.1394 1.1038
0.27969 3.4654 1.0936
0.28228 3.3494 1.088
0.28569 2.909 1.1015
0.28828 3.4205 1.0986
0.29602 3.4256 1.0936
0.29664 3.2088 1.0991
0.30257 3.5158 1.0999
0.30386 3.0643 1.1022
0.31366 3.2492 1.1002
0.31639 3.4708 1.0975
0.32153 3.1094 1.1006
0.3289 3.6674 1.0952
0.33844 3.5087 1.0978
0.34285 -2.1616 0.82035
0.34398 3.3328 1.0849
0.34795 3.1806 1.1018
0.34981 3.0427 1.0997
0.34984 3.3133 1.0935
0.3527 3.6562 1.1002
0.36174 3.3966 1.0975
0.36261 3.3886 1.0994
0.36636 3.2275 1.0995
0.37203 3.496 1.0968
0.37675 3.6491 1.0997
0.39975 3.3064 1.0876
0.40249 3.4769 1.1011
0.41417 3.343 1.0979
0.41899 -1.4412 0.92672
0.4221 3.2615 1.0881
0.43692 3.2651 1.0965
0.44086 3.4624 1.0986
0.44098 3.5266 1.1513
0.45059 3.3961 1.091
0.45883 3.3523 1.1005
0.4715 3.3907 1.1024
0.48457 3.5602 1.0992
0.49061 3.6046 1.101
0.49138 -1.6278 0.84031
0.5035 3.4406 1.1055
0.51502 3.4319 1.1089
0.52546 3.5922 1.0924
0.53072 -1.4169 0.63148
0.5404 3.5036 1.0987
0.54197 -1.6509 0.65494
0.54284 3.5031 1.1001
0.54431 3.4677 1.1045
0.54702 3.4644 1.1097
0.62232 -1.7924 0.67051
0.63208 -1.6751 0.87284
0.66215 -1.6901 0.22249
0.85171 6.2911 0.098626
0.87199 6.2951 0.13577
0.8761 6.2411 -0.39568
0.87676 6.2442 -0.22268
0.89354 6.2134 -0.26752
0.89749 -1.079 0.56971
0.91544 -1.0829 0.64167
0.93401 6.3021 -0.003561
0.9363 6.2154 -0.50634
0.9448 6.1278 -0.25247
0.96451 6.1331 -0.11025
0.98034 4.9105 0.15146
0.98288 6.1558 0.090063
0.9862 -1.2883 1.0793
0.98779 6.1443 -0.0069468
1.0057 4.9463 0.4141
1.0108 6.3951 -0.361
1.0163 -1.5274 0.72167
1.0167 -1.5287 0.8732
1.0176 5.011 1.0248
1.0199 5.0568 1.0384
1.025 -1.6008 0.22199
1.0383 4.8831 0.99076
1.0451 4.8991 1.0818
1.046 5.9937 0.10939
1.0527 4.8879 0.34443
1.0595 4.8145 0.99141
1.0603 5.9208 0.0065614
1.0641 -1.4907 0.26566
1.0693 4.6147 0.99429
1.0723 5.8905 -0.18594
1.0724 5.1078 0.17122
1.0882 5.8108 -0.03868
1.095 -1.3127 0.69691
1.1055 7.4117 -0.29478
1.1241 5.7311 0.10512
1.1313 -1.4436 0.86039
1.1328 4.3324 0.93536
1.1429 5.7345 0.11239
1.1439 -1.3598 0.50398
1.1572 4.1899 1.0248
1.1836 -1.4979 0.25255
1.1883 5.1039 -0.014047
1.189 -1.5995 0.87693
1.2132 5.2255 0.40876
1.2134 5.2649 0.24906
1.2194 -1.3784 0.80534
1.2321 5.22 0.29276
1.2327 5.4842 0.41266
1.2336 4.3528 0.9621
1.2393 4.3521 1.0693
1.2467 -1.0258 1.0791
1.2468 5.4339 0.083693
1.2553 5.4191 -0.0014129
1.2728 -1.3723 0.69913
1.2767 5.4058 0.41351
1.2852 -1.3117 0.84763
1.2864 -1.3213 0.84828
1.2894 4.3042 0.66472
1.2939 4.3035 0.63053
1.2953 4.3105 0.91441
1.2974 4.3116 0.91643
1.2985 4.3119 0.91636
1.2993 4.2842 1.0775
1.3037 4.3049 0.83898
1.304 4.3051 0.83788
1.3045 -1.3286 1.0485
1.3071 4.2901 1.0577
1.316 4.3209 0.92361
1.3175 4.5998 0.24507
1.3242 5.8469 0.2381
1.3331 4.288 0.98979
1.373 5.2627 0.19954
1.3891 4.1273 0.58799
1.426 -1.5783 -0.13417
1.4382 -1.2922 0.85217
1.4393 0.48743 1.0968
1.4631 -1.293 1.0597
1.4645 3.6734 1.0616
1.4652 3.3523 0.61658
1.4725 3.2906 0.73898
1.4856 0.40202 1.1127
1.514 3.7158 0.82855
1.5191 3.2946 0.73325
1.5198 3.7525 0.59644
1.5397 0.41917 1.1149
1.5418 3.7888 0.56709
1.5438 3.6877 0.71747
1.5545 -1.4066 0.70391
1.5546 3.3616 0.6712
1.5587 0.36413 1.1265
1.5616 3.6552 0.84714
1.5738 3.4127 0.58953
1.5751 3.6885 0.57941
1.577 3.4249 0.60285
1.5786 4.2191 0.58547
1.5791 4.2186 0.58433
1.5841 3.4183 0.59199
1.5944 -1.4656 -0.12313
1.5967 3.7529 0.59712
1.6084 3.3023 0.58638
1.6127 3.303 0.58544
1.6136 3.6065 0.58408
1.6138 3.6059 0.58711
1.6466 -1.1275 1.096
1.6476 3.5599 0.56878
1.6537 3.5612 0.57138
1.6612 3.4836 0.56765
1.666 4.4767 0.57452
1.6819 4.2955 0.53611
1.6977 -1.3497 0.26087
1.7202 3.0384 0.93743
1.7261 3.3385 0.60032
1.7277 -0.18962 0.95654
1.7361 3.0849 1.0449
1.7398 3.0091 -0.23126
1.7416 3.0905 0.73965
1.7643 3.0705 1.0626
1.7749 3.7719 -0.25797
1.7751 3.1266 0.59356
1.7792 3.7797 0.84868
1.7856 3.0758 0.81733
1.7905 3.1025 0.79115
1.8025 3.02 0.96347
1.8026 3.0961 0.55884
1.808 -1.9008 0.91544
1.8103 3.3441 0.57004
1.8133 3.0158 0.9721
1.8147 3.0943 0.91306
1.8155 3.0942 0.91437
1.8156 3.0144 0.96527
1.8168 3.0318 1.0743
1.8201 3.0926 0.91642
1.821 3.0306 1.0792
1.8212 3.0911 0.91422
1.8231 3.0143 0.9729
1.8301 3.0931 0.64061
1.8312 3.1025 0.56488
1.8338 3.1256 0.79722
1.8408 3.1581 0.99758
1.8481 2.999 0.97607
1.8495 3.0199 0.27675
1.8583 3.1219 0.68474
1.8618 2.7448 1.0497
1.868 4.0678 0.54863
1.8698 3.3881 0.5779
1.8708 3.1358 1.0646
1.8746 2.744 0.9562
1.8998 2.7397 0.93786
1.9133 2.6655 1.0679
1.937 2.7059 0.96305
1.9414 2.3344 0.98443
1.9623 3.9638 0.57399
1.9682 2.7063 0.98189
1.9809 3.7878 0.56623
1.9835 2.7145 0.27704
1.9851 2.6461 1.1052
1.9881 3.5583 0.608
1.9893 2.7252 0.37088
1.9933 2.6418 1.1076
1.9957 3.6284 0.5462
2.0034 2.7606 0.98747
2.0144 2.5189 1.0614
2.0446 -1.6111 0.10393
2.0894 2.6716 1.1139
2.0926 3.7385 0.56211
2.112 2.2656 0.68811
2.1243 2.401 1.0476
2.1292 2.7471 1.0152
2.1309 2.2781 0.91867
2.1411 2.2601 0.61269
2.1529 0.083089 0.96639
2.1685 -1.3218 0.81714
2.169 2.2332 0.62447
2.1722 2.2516 0.54901
2.1754 2.254 0.58284
2.1759 2.2484 0.54866
2.1759 2.2488 0.54934
2.1823 2.3603 0.65844
2.1844 2.2208 0.62689
2.1879 2.3685 0.93436
2.1956 2.2163 0.63085
2.2161 3.3051 0.52794
2.2234 0.20482 1.0261
2.2281 2.3466 0.66321
2.236 3.2018 0.55729
2.2399 -1.4728 0.026862
2.2765 -1.2957 1.0246
2.2956 -1.395 -0.39908
2.2985 -0.96477 1.0554
2.3043 2.2972 0.56031
2.3127 -0.59899 1.0799
2.3342 1.9485 0.63262
2.3472 1.9049 0.54083
2.3596 2.0535 0.54033
2.3655 1.6725 0.39162
2.3718 1.9704 -0.14326
2.3826 -1.2161 0.81973
2.3998 1.9006 1.0293
2.4041 1.7637 0.61701
2.4064 1.7674 0.62403
2.4116 -1.3665 0.462
2.4162 -1.2427 0.82054
2.4169 -0.81034 0.99158
2.4196 2.9937 1.2183
2.4202 -0.44259 1.0467
2.4223 -0.30049 0.35508
2.4278 1.7996 1.0053
2.4327 1.7795 0.3738
2.4424 1.9061 0.64443
2.4424 -1.272 0.88714
2.4438 1.9126 0.64812
2.4453 1.9849 0.54203
2.4669 -1.3698 -0.15199
2.4707 -1.4056 0.40819
2.475 1.7638 0.38291
2.4815 -0.36576 1.0501
2.4931 -0.14847 1.0084
2.4936 1.2756 0.91248
2.5245 1.379 1.0763
2.5326 1.4711 0.63132
2.5333 0.79714 0.67739
2.5358 1.3514 -0.065562
2.5549 1.4127 0.41358
2.5589 -0.82968 -0.19239
2.564 1.2515 1.0312
2.573 -1.3568 0.44843
2.5786 0.09971 1.0669
2.5842 1.214 0.96397
2.5861 1.3367 0.69391
2.5926 1.3654 0.95691
2.6143 -1.0496 -0.35441
2.6149 1.4404 0.4102
2.616 -1.2401 0.46216
2.6182 -1.1391 0.8237
2.6322 -0.36738 1.0499
2.6545 0.055528 0.52323
2.6601 -0.2083 0.97706
2.6605 -0.10009 1.028
2.6694 -1.2939 -0.15152
2.672 0.16174 1.0643
2.6797 1.5194 0.39195
2.6879 0.67182 1.0499
2.7009 0.12947 1.0742
2.7152 -0.14199 0.87381
2.7167 -1.2287 0.54297
2.7258 -0.15124 0.79325
2.7315 0.67586 0.83635
2.7509 -0.92092 0.60769
2.7704 -0.20115 0.93745
2.7748 0.73231 0.72818
2.7793 1.4742 0.35573
2.7815 1.3794 0.92167
2.7958 1.4293 0.73295
2.7963 -0.24887 0.42458
2.8128 1.4393 0.34964
2.816 -1.1317 -0.053692
2.8217 1.5012 0.9117
2.8233 1.4806 0.93481
2.8278 0.73121 1.1245
2.8347 -0.052951 0.52376
2.8454 1.4832 0.23791
2.8552 1.4768 -0.057575
2.8639 -0.086401 0.52623
2.8881 1.1146 0.69204
2.8995 -0.14561 0.52592
2.9011 -1.0126 0.11569
2.9267 -1.3639 0.91163
2.9398 -0.33008 0.85853
2.9399 -1.1048 0.50248
2.9409 1.077 0.7115
2.9482 -1.1093 0.76847
2.9543 0.28065 1.0756
2.9565 0.38589 -0.06042
2.9585 -0.66432 -0.37306
2.9658 -0.29863 1.0364
2.9675 0.26881 0.50662
2.9693 0.26438 1.0713
2.9756 -0.18606 1.0867
2.9981 0.37772 1.0834
3.0001 1.2959 0.90716
3.0096 0.5041 -0.045064
3.0264 -1.3033 0.023226
3.0267 -0.98185 0.3194
3.0438 0.095789 0.42979
3.0517 -0.49665 0.098894
3.0529 -0.50405 0.43746
3.0554 0.38702 1.0117
3.0598 -0.64224 0.63797
3.0621 0.0026903 0.11246
3.0622 -0.70807 0.1878
3.0737 0.0062692 0.37076
3.0804 -0.0022854 0.36974
3.0956 0.433 1.1013
3.1062 0.49749 -0.1415
3.1094 0.095195 0.5317
3.1269 -0.6737 0.75041
3.1294 -0.7261 0.69321
3.1463 -1.064 0.49832
3.1808 -1.3642 0.2209
3.1852 0.56834 0.68898
3.1858 -0.56739 0.54934
3.1872 0.27146 0.5233
3.1881 1.237 0.95388
3.2037 -1.0806 0.61935
3.2105 -1.1984 -0.070262
3.2207 0.38482 -0.15342
3.2386 -1.126 0.0049159
3.2467 -0.21448 0.3742
3.2519 0.19064 0.53096
3.2647 0.51499 0.92343
3.2679 -0.94914 0.70278
3.2722 -0.95325 0.6551
3.2745 -1.1202 0.92583
3.2817 0.29524 0.70619
3.286 -0.45763 0.38095
3.3 -1.33 0.13754
3.3133 -0.38707 -0.13012
3.3166 -1.2423 0.78404
3.4132 -0.43417 0.40109
3.4582 -0.89068 0.64259
3.4829 -0.76965 -0.34371
3.5251 -0.66512 -0.13949


==> graphs/real_data/inliers_map_2020_09_21_21_25_55_kukelova.txt <==
-4.9565 6.5577 0.26869
-4.6486 6.1044 0.69171
-4.5787 5.7742 -0.11287
-4.2571 5.8354 0.45327
-4.1287 5.4201 0.49184
-4.0952 5.6726 -0.60905
-4.0586 5.2816 -0.88119
-4.0255 5.4295 -0.10762
-3.9979 6.0507 -0.77545
-3.9491 5.9916 -0.20523
-3.9278 5.934 -0.55855
-3.8781 6.0335 0.14042
-3.8241 4.44 0.73669
-3.8042 4.4761 0.53749
-3.7824 5.7327 0.058827
-3.771 5.6458 0.14692
-3.7456 4.202 0.90945
-3.7391 4.3068 0.83156
-3.7382 5.4052 -0.87122
-3.7353 4.9273 -1.2853
-3.7222 5.0086 -0.93172
-3.707 5.5722 -0.82195
-3.7009 5.1974 -0.32975
-3.6957 4.9834 -0.78045
-3.6904 5.5734 -0.34207
-3.6828 4.3509 0.88227
-3.6806 4.6014 -0.16417
-3.6758 5.2828 -0.34527
-3.6565 5.6367 -0.056918
-3.6438 5.6071 -0.43508
-3.6406 4.7282 -0.91001
-3.6229 5.2256 -0.64812
-3.6155 5.4367 0.43353
-3.5975 5.1996 -1.1266
-3.5713 5.145 -0.49306
-3.5681 5.1221 -0.039081
-3.5454 5.5056 0.25693
-3.5425 4.7269 1.0809
-3.5367 5.4507 -0.038775
-3.5343 5.7629 -0.060483
-3.5314 4.8269 0.57671
-3.5283 4.9646 0.95608
-3.5046 5.4043 -0.44027
-3.5005 5.8563 0.92688
-3.4863 5.6371 0.84074
-3.4776 5.2167 -1.0048
-3.4772 4.6845 0.57682
-3.4169 4.7275 0.73599
-3.3925 4.6403 0.79871
-3.3626 4.9916 0.60145
-3.3476 5.3666 0.61494
-3.3423 1.0573 0.35189
-3.331 4.7636 -0.16968
-3.329 5.5649 0.85384
-3.3014 4.6537 0.46862
-3.2871 4.561 0.42131
-3.2788 4.3693 0.001192
-3.278 1.0957 0.46972
-3.2669 6.8659 0.27037
-3.2645 5.0196 0.99401
-3.2414 5.0423 0.90895
-3.2367 4.7621 0.77637
-3.2181 4.6782 0.34237
-3.2158 4.4375 0.80688
-3.2023 4.5156 0.50532
-3.1946 0.94825 0.47127
-3.1786 5.254 0.66473
-3.1686 6.0269 0.89412
-3.1487 4.5183 -1.0788
-3.1463 4.7225 0.28787
-3.1382 5.2405 0.34645
-3.123 4.4382 1.0652
-3.1172 5.2878 0.49004
-3.1151 0.50642 0.4765
-3.0613 0.56748 0.69621
-3.0485 4.6859 0.38629
-3.0444 4.9385 0.061714
-3.0344 5.2732 0.084223
-3.0263 5.2168 0.20567
-3.0256 6.3986 0.97415
-3.0017 4.9586 0.59321
-2.9995 4.8304 0.026609
-2.99 6.3537 0.71831
-2.9259 1.9383 0.9431
-2.9206 4.5526 0.73784
-2.9186 1.7322 0.68607
-2.9168 1.8856 0.82105
-2.9115 6.083 0.95496
-2.9109 0.5376 0.59197
-2.8919 0.55152 0.61255
-2.8898 1.8143 0.77913
-2.8795 4.3197 0.92759
-2.8462 1.8209 1.075
-2.8423 1.7763 0.92192
-2.8339 5.8773 0.20342
-2.8336 7.2018 0.57683
-2.7847 4.6743 0.5105
-2.7578 1.8689 0.48976
-2.7345 1.858 0.89732
-2.6923 6.2457 0.2083
-2.6667 6.2245 0.25562
-2.5757 0.69562 0.66353
-2.5494 0.7191 0.66244
-2.5359 0.72084 -0.55003
-2.4289 0.72457 0.79249
-2.4024 5.5198 0.54584
-2.3984 0.81351 0.9294
-2.3971 3.418 1.0779
-2.3834 0.65375 0.83026
-2.3447 0.5387 0.9466
-2.338 6.5636 0.27811
-2.3352 0.45765 0.42599
-2.3336 0.6316 0.94326
-2.3227 0.48185 0.53443
-2.3223 6.2072 0.66003
-2.2789 6.3678 0.25355
-2.2679 5.9397 0.53298
-2.2276 6.0573 0.36114
-2.1141 5.3894 0.54762
-1.9159 -0.088256 0.89967
-1.899 -0.029046 0.91204
-1.8173 -0.1075 1.1083
-1.7672 -0.22522 0.90577
-1.7658 -0.15615 0.43817
-1.7497 -0.032808 0.60447
-1.7323 -0.12423 0.46665
-1.7178 -0.022782 1.0132
-1.6762 6.9496 0.1688
-1.67 -0.13316 0.57681
-1.6519 0.041788 1.0391
-1.6397 0.064032 1.0875
-1.6248 -0.23757 0.058957
-1.6138 -0.97594 0.41635
-1.5976 0.014575 -0.016924
-1.5918 -0.55958 0.97823
-1.572 -0.15149 0.19342
-1.5012 -0.14443 0.27905
-1.4181 3.4247 1.0915
-1.3376 0.040972 0.7566
-1.3309 0.17045 0.96657
-1.304 3.8952 1.1036
-1.2868 -0.92053 0.24985
-1.2779 0.089963 0.84112
-1.2711 -0.2799 0.79116
-1.2694 0.089894 0.9024
-1.2683 -0.15538 0.99896
-1.2602 -1.467 0.20053
-1.2529 0.11769 1.0668
-1.2528 -1.6121 0.0088188
-1.2504 -0.061701 0.67783
-1.1987 -1.8916 0.46984
-1.1959 -1.8301 0.47625
-1.1886 0.089184 0.89072
-1.1878 -0.043162 0.9679
-1.1274 0.068104 0.94802
-1.1257 0.089693 1.0961
-1.1131 0.090326 0.94002
-1.1037 0.047755 0.88363
-1.0986 -0.097316 0.72498
-1.0961 0.2022 1.0888
-1.0824 0.13848 0.97913
-1.0744 -0.19849 0.71164
-1.0675 -1.6796 0.45638
-1.0171 0.019664 0.9035
-1.0052 0.093535 0.91444
-0.99903 0.090094 1.0337
-0.9969 0.12942 1.0108
-0.99068 -0.41555 0.71257
-0.97298 -0.88481 -0.014212
-0.96819 -0.022954 0.68967
-0.95408 -0.63591 0.38902
-0.94398 0.13009 0.97274
-0.94237 0.051681 0.87777
-0.9416 -0.61051 0.38506
-0.93761 0.12844 1.0933
-0.92725 1.4846 1.1057
-0.91893 -1.7412 0.019978
-0.91365 -0.067169 0.90496
-0.91262 1.9766 1.1066
-0.91021 1.9831 1.1047
-0.90791 1.9782 1.1066
-0.90477 -0.1147 0.78486
-0.90256 -0.17528 0.92301
-0.9008 -0.1007 0.78482
-0.89972 1.9885 1.0874
-0.89749 1.9888 1.0928
-0.89497 -0.86437 0.30628
-0.88658 2.0179 1.0984
-0.88654 2.0069 1.0962
-0.8845 -1.1991 0.86584
-0.88442 2.0131 1.0939
-0.87774 -0.12787 0.73802
-0.87764 2.0297 1.0932
-0.87758 1.9434 1.0899
-0.87234 2.0366 1.0919
-0.87052 2.0496 1.099
-0.87022 1.9421 1.0998
-0.86526 2.0122 1.088
-0.86203 2.0129 1.0901
-0.8563 1.951 1.1148
-0.85178 1.9267 1.0925
-0.8476 1.9273 1.0931
-0.84629 2.1402 1.1041
-0.84008 2.1759 1.0918
-0.83774 -2.1162 -0.072629
-0.83471 2.0406 1.0975
-0.83426 1.919 1.1526
-0.83123 1.9496 1.0919
-0.83015 2.0962 1.107
-0.82876 2.1654 1.0857
-0.82561 1.9555 1.0537
-0.8245 1.9904 1.1204
-0.82421 1.9347 1.0914
-0.82318 2.0182 1.0974
-0.82199 1.9463 1.0874
-0.81865 2.0708 1.0947
-0.81806 -0.78692 0.31574
-0.81737 1.8739 1.0877
-0.81363 -1.8317 0.21474
-0.80572 1.9356 1.0903
-0.80357 2.0091 1.0993
-0.80222 2.0071 1.0985
-0.79962 2.1143 1.1061
-0.79281 1.8766 1.1101
-0.77421 2.1695 1.0863
-0.77248 1.9012 1.0891
-0.7607 2.1132 1.0857
-0.748 3.4816 1.101
-0.74678 2.1832 1.1242
-0.74445 2.1597 1.0796
-0.74104 3.4747 1.107
-0.74045 2.3479 1.0545
-0.73395 1.9786 1.0898
-0.72916 2.206 1.1524
-0.72776 1.8922 1.1347
-0.7186 2.024 1.0913
-0.71653 2.2335 1.0949
-0.7111 -1.5105 0.19554
-0.71064 -2.4197 0.4456
-0.70974 2.0736 1.0883
-0.70896 2.069 1.0883
-0.70611 2.0704 1.0919
-0.70166 2.2781 1.0952
-0.70076 2.453 1.0996
-0.6998 2.277 1.0967
-0.6989 2.2775 1.0958
-0.69754 2.5209 1.1019
-0.69713 1.8827 1.1033
-0.69699 2.1959 1.0907
-0.68154 1.8152 1.1026
-0.67713 1.9529 1.0905
-0.67631 2.3537 1.0946
-0.67417 2.3498 1.0976
-0.66119 2.5665 1.1043
-0.66076 2.007 1.099
-0.65957 2.3956 1.0947
-0.65735 2.0043 1.0989
-0.6543 1.8462 1.1067
-0.64929 2.0858 1.0685
-0.64476 2.3065 1.1069
-0.6443 1.8136 1.0878
-0.64424 1.9484 1.088
-0.64333 2.0448 1.0884
-0.64065 2.6226 1.0814
-0.63477 2.0438 1.0954
-0.63453 1.8386 1.0896
-0.63275 2.1199 1.0867
-0.63231 2.0393 1.0849
-0.63053 1.9988 1.0927
-0.62919 2.4692 1.0965
-0.62745 2.3225 1.0964
-0.62478 2.2716 1.1144
-0.62072 1.7856 1.0946
-0.61514 2.1971 1.0778
-0.60688 1.9193 1.1029
-0.60579 1.9276 1.0885
-0.60145 2.386 1.0964
-0.59973 2.5116 1.0969
-0.59923 2.3874 1.0978
-0.59717 1.8836 1.1603
-0.59099 1.9696 1.087
-0.5862 1.7698 1.0963
-0.58579 2.5853 1.096
-0.58467 2.5698 1.0664
-0.58462 1.988 1.0956
-0.58262 2.5958 1.071
-0.57836 2.4465 1.0945
-0.5768 2.4458 1.0955
-0.57518 2.6287 1.088
-0.57442 1.9884 1.0966
-0.57205 2.5057 1.0789
-0.57188 2.0152 1.0943
-0.5681 2.2888 1.0914
-0.5669 2.6276 1.0994
-0.56312 2.0191 1.0932
-0.56029 2.4937 1.0888
-0.55555 2.3076 1.0986
-0.5541 2.238 1.1168
-0.55165 2.191 1.0983
-0.54959 2.197 1.0946
-0.54842 2.0672 1.0899
-0.54836 -2.223 0.22085
-0.54829 2.5473 1.1041
-0.54563 2.352 1.0905
-0.54474 2.7698 1.0891
-0.54164 2.7416 1.0755
-0.54146 2.5582 1.0908
-0.54068 2.7031 1.0975
-0.54033 1.903 1.0904
-0.53895 2.8296 1.0824
-0.53491 2.4814 1.0928
-0.53478 2.2817 1.0577
-0.53473 2.9203 1.0623
-0.52852 2.3458 1.1127
-0.52814 2.1944 1.0942
-0.52647 1.9507 1.0919
-0.52398 1.9648 1.1138
-0.52249 1.7591 1.1014
-0.52062 -2.1479 -0.075962
-0.5206 2.1429 1.112
-0.5203 1.7831 1.0941
-0.51633 1.9613 1.0973
-0.51602 2.0107 1.0965
-0.51542 2.6193 1.0987
-0.51337 -1.69 0.29737
-0.51214 2.625 1.1025
-0.51061 2.1411 1.1002
-0.50955 2.6139 1.1001
-0.50272 2.9795 1.0962
-0.5015 2.3611 1.0886
-0.49952 1.9964 1.0933
-0.49778 1.7876 1.1068
-0.49402 2.6274 1.1094
-0.49339 2.8196 1.0965
-0.49238 2.2137 1.0951
-0.49069 2.6812 1.1
-0.49041 2.3342 1.1184
-0.48132 2.5967 1.0395
-0.47885 -1.2765 0.62136
-0.47831 2.5087 1.1119
-0.47548 2.8676 1.0951
-0.47365 2.485 1.102
-0.47199 1.7292 1.0914
-0.47103 1.8772 1.0911
-0.4709 2.7295 1.1031
-0.4682 2.4338 1.0736
-0.46772 1.74 1.1025
-0.46721 2.7288 1.1006
-0.46322 2.1194 1.0964
-0.46071 2.0592 1.0757
-0.45846 1.7533 1.0723
-0.4573 2.0446 1.1101
-0.45725 1.9334 1.1247
-0.45627 2.0794 1.0734
-0.45561 2.1036 1.0971
-0.45343 2.7753 1.1387
-0.45234 2.5897 1.094
-0.45225 2.5932 1.0977
-0.45166 2.1044 1.0999
-0.45068 2.5854 1.0943
-0.45018 2.9392 1.0959
-0.44837 2.7906 1.0994
-0.44705 2.7898 1.0996
-0.44677 1.9218 1.0898
-0.44468 2.5101 1.1582
-0.43438 2.5448 1.117
-0.43058 2.9859 1.0967
-0.42921 1.7161 1.0871
-0.42812 2.8584 1.0989
-0.42749 2.9922 1.104
-0.42552 1.9666 1.0939
-0.42386 2.8589 1.098
-0.42282 2.856 1.0984
-0.42223 1.9566 1.1021
-0.42172 2.5377 1.1162
-0.42143 2.6454 1.0955
-0.41877 -1.4154 0.85713
-0.41626 2.1984 1.0994
-0.41321 2.0299 1.128
-0.40951 2.2079 1.0969
-0.40707 2.4146 1.0889
-0.40701 2.3988 1.0952
-0.40679 1.8545 1.0924
-0.40476 3.0569 1.0974
-0.40428 2.0154 1.0965
-0.40351 2.4123 1.0901
-0.40314 1.6844 1.0383
-0.40081 2.0412 1.0356
-0.39935 3.1658 1.0798
-0.39864 2.2733 1.0983
-0.39764 2.3814 1.0963
-0.39674 2.9188 1.0964
-0.39627 2.1372 1.0957
-0.39604 1.7185 1.1019
-0.39578 2.7423 1.0967
-0.39535 2.9205 1.1012
-0.39282 2.136 1.0972
-0.39188 1.7185 1.105
-0.38836 1.9003 1.0917
-0.38833 3.0995 1.1011
-0.38625 2.5324 1.0917
-0.38312 2.5265 1.1002
-0.38306 3.2606 1.0869
-0.38287 1.7469 1.1048
-0.37933 2.669 1.1042
-0.37531 2.7762 1.1058
-0.37483 2.5382 1.1359
-0.37468 1.9364 1.0895
-0.37378 2.675 1.0974
-0.36772 2.7911 1.1006
-0.36511 1.7039 1.0871
-0.36406 2.46 1.0906
-0.36395 1.7676 1.0882
-0.3621 2.1525 1.0903
-0.36198 3.3096 1.0979
-0.36182 2.7003 1.1197
-0.3604 3.2905 1.0941
-0.35966 1.7072 1.0977
-0.35955 1.7667 1.0873
-0.3591 2.6262 1.0989
-0.35905 2.2077 1.0972
-0.35857 2.6221 1.1025
-0.35827 3.177 1.0948
-0.35811 3.0181 1.103
-0.35674 3.0311 1.0981
-0.35567 1.7456 1.0877
-0.35513 1.7474 1.0867
-0.35485 1.7485 1.0856
-0.35417 2.3032 1.1207
-0.35321 1.7453 1.0843
-0.35177 3.0436 1.0917
-0.34936 1.7491 1.0818
-0.34704 2.3958 1.0895
-0.34492 1.7595 1.0932
-0.34223 1.9721 1.0917
-0.34134 3.4064 1.1394
-0.34088 2.6829 1.0961
-0.3401 3.2255 1.096
-0.33969 -1.1024 0.92639
-0.33768 1.8294 1.0925
-0.33746 3.4953 1.1649
-0.33661 2.6867 1.1014
-0.33219 3.0955 1.0979
-0.32999 2.5501 1.0866
-0.32942 1.9006 1.0989
-0.32917 1.7452 1.1167
-0.32751 2.808 1.1097
-0.327 2.4293 1.0988
-0.32276 1.695 1.055
-0.3226 2.3585 1.0849
-0.32229 2.2486 1.0993
-0.32103 2.9252 1.1408
-0.31597 2.3632 1.1049
-0.31486 2.9281 1.0387
-0.3143 3.4114 1.0929
-0.31323 2.549 1.0965
-0.31232 3.3027 1.0941
-0.3109 1.869 1.0911
-0.30989 1.712 1.1045
-0.3081 2.3806 1.0814
-0.30698 3.1555 1.0979
-0.30287 2.0653 1.0723
-0.30068 2.5087 1.1013
-0.29914 2.0786 1.1054
-0.29861 2.0633 1.085
-0.29737 2.3881 1.1044
-0.29694 3.4816 1.0938
-0.29585 3.3435 1.0961
-0.29556 3.2067 1.1013
-0.2952 3.3432 1.0951
-0.29492 1.9193 1.0924
-0.29173 3.2119 1.0902
-0.29105 2.766 1.1005
-0.29078 1.9858 1.0617
-0.28933 1.7033 1.1316
-0.28787 2.8066 1.0816
-0.28573 3.0117 1.1044
-0.2853 2.439 1.126
-0.28226 2.0164 1.0947
-0.28222 -1.5056 0.49725
-0.28182 3.0109 1.1028
-0.27954 3.8564 1.1517
-0.27942 1.8153 1.1762
-0.27873 2.9026 1.0955
-0.27632 2.1105 1.0997
-0.27499 1.6818 1.086
-0.27426 2.2223 1.0883
-0.27354 1.7246 1.117
-0.27341 3.3716 1.0936
-0.27323 3.0526 1.1101
-0.2725 1.8022 1.0929
-0.27225 -1.5734 0.37135
-0.27187 3.0549 1.0997
-0.27117 3.0139 1.1583
-0.27073 3.0577 1.1034
-0.26868 2.0444 1.1001
-0.26685 3.413 1.0986
-0.26659 1.7566 1.0897
-0.26644 2.0808 1.0752
-0.26578 3.2689 1.0954
-0.26426 3.267 1.1001
-0.26261 2.1736 1.0837
-0.26231 2.467 1.1009
-0.26093 2.0568 1.1002
-0.25977 1.9824 1.1037
-0.25758 1.8435 1.0915
-0.25758 2.8505 1.094
-0.25655 1.9863 1.0957
-0.25065 2.3235 1.0669
-0.24999 2.7135 1.0977
-0.24997 1.684 1.0949
-0.24911 2.1247 1.0948
-0.24852 1.6704 1.0843
-0.24556 3.4592 1.0954
-0.24399 3.6439 1.0741
-0.24271 3.5866 1.0915
-0.24164 2.0786 1.0964
-0.24147 2.9195 1.1106
-0.24146 3.4661 1.0858
-0.24116 3.3352 1.0957
-0.24044 1.844 1.0999
-0.23992 3.0464 1.1124
-0.23932 2.1117 1.1007
-0.23699 3.6099 1.0827
-0.23696 2.0989 1.0814
-0.23426 -1.5884 0.74033
-0.23408 3.3288 1.097
-0.23145 1.8627 1.1096
-0.23104 3.6191 1.0813
-0.23093 1.7633 1.0903
-0.23055 1.8925 1.0888
-0.22729 1.7601 1.092
-0.22596 1.8935 1.0917
-0.22232 2.921 1.1039
-0.22026 3.1338 1.1114
-0.21975 3.5325 1.096
-0.21959 3.5345 1.0963
-0.21953 2.9172 1.1034
-0.21935 3.6604 1.075
-0.21915 3.6776 1.0858
-0.21846 2.9152 1.0981
-0.21825 2.7405 1.1004
-0.21775 3.7586 1.0808
-0.2174 1.7595 1.1015
-0.21729 3.7462 1.1015
-0.21723 1.7522 1.0939
-0.21628 1.8801 1.0941
-0.21618 1.8662 1.1029
-0.21608 3.7542 1.088
-0.21424 3.756 1.0871
-0.2138 1.8916 1.0918
-0.21344 3.3961 1.0953
-0.21293 1.6715 1.1055
-0.21201 3.3881 1.1022
-0.21197 3.1432 1.0934
-0.21099 2.7031 1.1054
-0.21085 2.3807 1.0583
-0.20562 2.8333 1.102
-0.20497 1.7199 1.1
-0.2044 2.873 1.1019
-0.20315 2.347 1.09
-0.20259 1.753 1.0772
-0.20252 1.7165 1.0983
-0.2017 3.7812 1.0748
-0.20089 3.8191 1.1027
-0.20043 3.2554 1.0963
-0.20031 1.9619 1.0931
-0.20026 3.7193 1.0888
-0.19874 3.7289 1.0751
-0.19769 2.8279 1.0965
-0.19754 3.0063 1.0958
-0.1958 3.795 1.1281
-0.19578 3.0053 1.1011
-0.19526 3.7849 1.1293
-0.19381 2.9918 1.099
-0.19235 3.4375 1.0953
-0.19123 3.2465 1.103
-0.188 2.168 1.1064
-0.18732 2.8236 1.0984
-0.18629 1.7214 1.0836
-0.1853 1.6482 1.0942
-0.18487 3.7746 1.0684
-0.18475 1.6881 1.1176
-0.18456 3.2333 1.1017
-0.18204 3.6979 1.0929
-0.18195 2.7985 1.1018
-0.18193 2.296 1.0961
-0.18189 1.9592 1.0986
-0.18144 2.2154 1.1066
-0.18064 3.5045 1.0923
-0.18017 2.8031 1.0995
-0.1795 2.8039 1.0984
-0.17918 3.2767 1.1019
-0.17742 1.7912 1.0888
-0.17648 3.6157 1.0784
-0.17343 2.2866 1.1034
-0.1722 2.0763 1.1247
-0.17208 3.133 1.0962
-0.17051 2.021 1.0932
-0.16969 3.503 1.0939
-0.16945 3.7706 1.0852
-0.16809 2.6296 1.092
-0.16459 2.9774 1.0102
-0.16332 2.2373 1.1011
-0.16199 2.2375 1.1015
-0.16149 2.9701 1.0886
-0.16079 1.8932 1.0901
-0.16073 3.7482 1.0883
-0.16048 1.7262 1.0961
-0.15993 3.7002 1.0937
-0.15931 1.7255 1.0954
-0.15927 3.7545 1.0565
-0.15552 3.3472 1.1031
-0.15486 2.8971 1.1064
-0.15391 3.5868 1.0963
-0.15286 2.3454 1.093
-0.15234 3.7644 1.0944
-0.15055 2.2759 1.0715
-0.15045 2.0749 1.0959
-0.14995 3.7031 1.0809
-0.14963 3.7631 1.1515
-0.14946 3.8469 1.0846
-0.14909 2.7713 1.0998
-0.14814 3.8414 1.0897
-0.14746 3.6719 1.0468
-0.14725 2.9046 1.0984
-0.1461 1.7403 1.0853
-0.14578 3.7614 1.0934
-0.14433 3.7701 1.0983
-0.14432 3.7571 1.0928
-0.14349 3.6848 1.0932
-0.14328 2.717 1.0993
-0.14139 1.7628 1.0843
-0.13845 -2.0339 0.17054
-0.13764 3.5733 1.0891
-0.13603 3.1205 1.1067
-0.13602 1.7532 1.0962
-0.13359 1.9019 1.2001
-0.13225 3.5845 1.0817
-0.1312 3.1003 1.0978
-0.13044 3.3577 1.1093
-0.12778 1.6277 1.0955
-0.12689 2.1352 1.0991
-0.12679 1.6291 1.0979
-0.12636 1.7436 1.1056
-0.12605 2.4965 1.1276
-0.12562 2.9771 1.1013
-0.12497 2.9773 1.1004
-0.12208 2.8418 1.1005
-0.122 2.0072 1.0937
-0.12167 1.6928 1.1105
-0.12155 2.8422 1.1009
-0.12052 3.1262 1.0972
-0.1197 1.7669 1.1142
-0.11564 2.3558 1.0872
-0.11513 2.1285 1.0968
-0.11483 3.6184 1.1025
-0.11322 3.1225 1.1006
-0.11315 3.2924 1.0992
-0.11303 2.38 1.0922
-0.11287 2.4611 1.0964
-0.11161 3.6696 1.0961
-0.11135 7.4631 0.1747
-0.11076 1.871 1.0959
-0.10988 3.8273 1.0956
-0.10974 3.4828 1.0983
-0.1079 3.2243 1.1523
-0.10758 2.4078 1.093
-0.10687 1.7293 1.162
-0.10555 2.1945 1.0923
-0.10445 3.1888 1.1333
-0.10383 3.2478 1.0954
-0.10189 1.8497 1.0597
-0.099159 1.8471 1.1289
-0.098979 2.9202 1.0965
-0.098061 3.3384 1.1036
-0.097581 3.5772 1.092
-0.096703 1.8524 1.0977
-0.095571 2.0547 1.0967
-0.089755 2.4782 1.1007
-0.089357 3.7887 1.0838
-0.088046 1.9739 1.0836
-0.084462 3.4875 1.1073
-0.084331 3.4989 1.0973
-0.084094 3.2934 1.1353
-0.081592 2.2602 1.0969
-0.081411 2.2757 1.1081
-0.081337 3.6711 1.0903
-0.080491 3.3345 1.1021
-0.07999 -2.2203 -0.12673
-0.079283 2.4518 1.0971
-0.077232 3.1021 1.0971
-0.075471 2.6871 1.1009
-0.072987 2.3654 1.0665
-0.072615 2.1266 1.0972
-0.072253 2.307 1.0743
-0.068416 3.547 1.0889
-0.067466 2.006 1.1494
-0.067164 3.1644 1.1021
-0.066111 2.1904 1.1089
-0.064825 3.5522 1.0864
-0.061599 3.5573 1.0849
-0.06155 3.8132 1.0958
-0.05872 2.1273 1.1049
-0.058228 3.3975 1.0976
-0.057684 3.6582 1.0833
-0.056423 3.5411 1.0877
-0.054749 2.9511 1.1017
-0.054198 2.7607 1.0739
-0.053416 3.2673 1.1071
-0.05325 3.6033 1.1004
-0.053185 3.5924 1.0954
-0.049758 3.8405 1.0581
-0.048775 3.1483 1.098
-0.047301 3.0875 1.103
-0.04684 2.7302 1.0907
-0.045609 2.3671 1.0949
-0.044747 3.0828 1.1023
-0.044735 3.084 1.1018
-0.043513 3.0832 1.0993
-0.040643 3.2611 1.1018
-0.035415 2.797 1.1055
-0.033084 3.2166 1.0966
-0.029507 2.3613 1.0973
-0.028137 2.2419 1.0978
-0.028078 -2.1641 0.90006
-0.027518 2.3702 1.0924
-0.026433 2.711 1.0319
-0.025896 2.6994 1.0808
-0.025231 3.385 1.135
-0.02513 3.6451 1.0996
-0.023628 -1.5784 0.8323
-0.023153 3.0656 1.1022
-0.019735 -1.0077 0.9219
-0.016825 3.2398 1.1135
-0.012823 2.4336 1.0949
-0.011543 -2.273 1.0761
-0.0095815 2.768 1.0973
-0.0038727 2.7631 1.0985
-0.0035917 2.9251 1.0921
-0.0032075 3.5405 1.0828
-0.0027791 2.1984 1.0562
-0.0025797 2.2839 1.0803
-0.0021336 -2.0947 0.15882
-0.00093627 2.688 1.0901
1.9332e-06 2.6471 1.1021
0.00089343 3.4319 1.0877
0.00099808 2.0826 1.1219
0.0012892 2.7157 1.1056
0.0041372 2.1744 1.0898
0.0047849 2.7675 1.0909
0.0050551 2.8869 1.0757
0.0069468 2.647 1.1154
0.0088517 2.4461 1.085
0.010255 3.2708 1.1039
0.012532 3.5272 1.0952
0.012721 2.361 1.0894
0.016335 2.6792 1.1038
0.016617 2.7299 1.1108
0.017511 2.9291 1.1018
0.018525 2.9299 1.1012
0.022056 3.7819 1.0935
0.023319 2.8299 1.097
0.03126 2.5426 1.0976
0.031324 2.9499 1.0119
0.031325 3.5883 1.1385
0.033934 3.0327 1.0829
0.036359 3.566 1.102
0.036512 2.2551 1.0928
0.040022 3.1903 1.0982
0.043127 2.2753 1.0833
0.045057 2.246 1.0928
0.046994 3.6183 1.0967
0.048974 3.7731 1.079
0.050891 2.8534 1.1031
0.052714 2.7753 1.057
0.054636 2.6014 1.0987
0.055954 3.448 1.0915
0.060092 2.2857 1.1401
0.064007 2.5919 1.1041
0.064247 2.5968 1.1038
0.064315 2.6115 1.0972
0.069221 2.4676 1.1064
0.069569 -1.204 0.63906
0.069954 3.3841 1.0976
0.071499 2.5139 1.0867
0.07157 3.1416 1.0524
0.07439 2.4718 1.0996
0.074437 3.5062 1.0944
0.076165 3.5076 1.0933
0.07774 3.5423 1.1041
0.079123 3.7605 1.0834
0.08263 3.0345 1.1114
0.084575 3.0015 1.0979
0.086025 2.2917 1.123
0.089543 2.8296 1.1341
0.090166 3.5375 1.095
0.090516 2.6677 1.1002
0.09064 2.6689 1.1004
0.091066 2.9229 1.0912
0.091099 2.8718 1.0994
0.091888 2.5178 1.0978
0.0934 3.0298 1.1001
0.096036 3.0713 1.0944
0.099248 2.9916 1.1024
0.10863 2.7737 1.0883
0.10923 2.6714 1.1103
0.11004 3.1612 1.1034
0.11052 2.9169 1.1039
0.11171 -2.1481 1.0845
0.11189 3.5888 1.0964
0.11343 3.4684 1.1142
0.11808 -1.4518 0.80711
0.12112 3.7302 1.1024
0.12712 -1.3719 0.22453
0.12715 3.0571 1.1001
0.12947 2.5621 1.1362
0.13011 3.4251 1.0852
0.13036 2.6921 1.1198
0.13168 2.7751 1.0989
0.13332 2.6314 1.1009
0.14623 2.9577 1.1071
0.14738 3.5686 1.1208
0.15495 2.8519 1.0991
0.15547 3.4768 1.0945
0.1581 2.8409 1.1022
0.16171 2.7069 1.1001
0.16387 3.7176 1.0981
0.16676 3.7267 1.0895
0.16785 3.0986 1.1001
0.1688 3.5085 1.0969
0.16968 3.5079 1.0953
0.1708 2.2507 1.2183
0.17288 3.1578 1.0942
0.17616 2.7576 1.111
0.17722 3.0362 1.0947
0.1794 2.9031 1.1018
0.18045 2.7526 1.1016
0.18206 2.75 1.1024
0.18443 3.565 1.0967
0.19066 2.8789 1.0791
0.19356 3.7135 1.0931
0.19786 2.9652 1.1
0.2004 3.5559 1.0991
0.201 3.3957 1.0879
0.20573 3.1555 1.1019
0.21008 2.9335 1.1041
0.21248 3.6788 1.0851
0.2193 3.0109 1.104
0.22577 3.6589 1.1048
0.22795 3.2231 1.0973
0.228 2.8703 1.1014
0.22998 3.6398 1.094
0.23029 3.5424 1.1018
0.23298 3.4841 1.1
0.24799 3.5171 1.1273
0.2487 3.0722 1.103
0.25107 3.0743 1.0952
0.25548 2.9437 1.1022
0.26618 3.5301 1.0987
0.26833 3.3536 1.0887
0.27265 3.6776 1.0932
0.27458 2.9906 1.1
0.27723 3.1394 1.1038
0.27969 3.4654 1.0936
0.28228 3.3494 1.088
0.28569 2.909 1.1015
0.28828 3.4205 1.0986
0.29602 3.4256 1.0936
0.29664 3.2088 1.0991
0.30257 3.5158 1.0999
0.30386 3.0643 1.1022
0.31366 3.2492 1.1002
0.31639 3.4708 1.0975
0.32153 3.1094 1.1006
0.32377 3.517 1.0978
0.3289 3.6674 1.0952
0.33844 3.5087 1.0978
0.34285 -2.1616 0.82035
0.34398 3.3328 1.0849
0.34795 3.1806 1.1018
0.34981 3.0427 1.0997
0.34984 3.3133 1.0935
0.3527 3.6562 1.1002
0.36174 3.3966 1.0975
0.36261 3.3886 1.0994
0.36636 3.2275 1.0995
0.37203 3.496 1.0968
0.37675 3.6491 1.0997
0.39975 3.3064 1.0876
0.40249 3.4769 1.1011
0.41417 3.343 1.0979
0.41899 -1.4412 0.92672
0.4221 3.2615 1.0881
0.43692 3.2651 1.0965
0.44086 3.4624 1.0986
0.44098 3.5266 1.1513
0.45059 3.3961 1.091
0.45883 3.3523 1.1005
0.46569 3.2532 1.0942
0.4715 3.3907 1.1024
0.4812 3.5582 1.1063
0.48457 3.5602 1.0992
0.49061 3.6046 1.101
0.49138 -1.6278 0.84031
0.5035 3.4406 1.1055
0.51502 3.4319 1.1089
0.52546 3.5922 1.0924
0.53072 -1.4169 0.63148
0.5404 3.5036 1.0987
0.54197 -1.6509 0.65494
0.54284 3.5031 1.1001
0.54431 3.4677 1.1045
0.54702 3.4644 1.1097
0.57486 3.5513 1.0922
0.62232 -1.7924 0.67051
0.63208 -1.6751 0.87284
0.66215 -1.6901 0.22249
0.85171 6.2911 0.098626
0.87199 6.2951 0.13577
0.8761 6.2411 -0.39568
0.87676 6.2442 -0.22268
0.88285 6.1089 -0.31289
0.89354 6.2134 -0.26752
0.89749 -1.079 0.56971
0.91544 -1.0829 0.64167
0.93042 6.1535 -0.65694
0.93401 6.3021 -0.003561
0.9363 6.2154 -0.50634
0.9448 6.1278 -0.25247
0.95917 4.9123 0.92008
0.96451 6.1331 -0.11025
0.97069 6.0154 -0.42746
0.98034 4.9105 0.15146
0.98288 6.1558 0.090063
0.9862 -1.2883 1.0793
0.98779 6.1443 -0.0069468
1.0057 4.9463 0.4141
1.0108 6.3951 -0.361
1.0159 6.2669 -0.435
1.0163 -1.5274 0.72167
1.0167 -1.5287 0.8732
1.0176 5.011 1.0248
1.0199 5.0568 1.0384
1.025 -1.6008 0.22199
1.0383 4.8831 0.99076
1.0451 4.8991 1.0818
1.046 5.9937 0.10939
1.0527 4.8879 0.34443
1.0542 -1.3846 0.52016
1.0595 4.8145 0.99141
1.0603 5.9208 0.0065614
1.0641 -1.4907 0.26566
1.0693 4.6147 0.99429
1.0723 5.8905 -0.18594
1.0724 5.1078 0.17122
1.0882 5.8108 -0.03868
1.095 -1.3127 0.69691
1.0967 5.8543 -0.22508
1.1055 7.4117 -0.29478
1.1117 5.7165 -0.30456
1.1169 -1.3611 0.31555
1.1241 5.7311 0.10512
1.1313 -1.4436 0.86039
1.1328 4.3324 0.93536
1.1429 5.7345 0.11239
1.1439 -1.3598 0.50398
1.1572 4.1899 1.0248
1.1799 -1.6342 0.20673
1.1836 -1.4979 0.25255
1.1883 5.1039 -0.014047
1.189 -1.5995 0.87693
1.2132 5.2255 0.40876
1.2134 5.2649 0.24906
1.2194 -1.3784 0.80534
1.2321 5.22 0.29276
1.2327 5.4842 0.41266
1.2336 4.3528 0.9621
1.2393 4.3521 1.0693
1.2467 -1.0258 1.0791
1.2468 5.4339 0.083693
1.2553 5.4191 -0.0014129
1.2728 -1.3723 0.69913
1.2767 5.4058 0.41351
1.2852 -1.3117 0.84763
1.2864 -1.3213 0.84828
1.2894 4.3042 0.66472
1.2939 4.3035 0.63053
1.2953 4.3105 0.91441
1.2974 4.3116 0.91643
1.2985 4.3119 0.91636
1.2993 4.2842 1.0775
1.3037 4.3049 0.83898
1.304 4.3051 0.83788
1.3045 -1.3286 1.0485
1.3071 4.2901 1.0577
1.316 4.3209 0.92361
1.3175 4.5998 0.24507
1.3242 5.8469 0.2381
1.3331 4.288 0.98979
1.3359 4.3027 0.78557
1.3448 6.2342 0.21686
1.3542 4.3278 0.99092
1.373 5.2627 0.19954
1.3891 4.1273 0.58799
1.4019 5.2408 0.29341
1.426 -1.5783 -0.13417
1.4382 -1.2922 0.85217
1.4393 0.48743 1.0968
1.4631 -1.293 1.0597
1.4645 3.6734 1.0616
1.4652 3.3523 0.61658
1.4725 3.2906 0.73898
1.4856 0.40202 1.1127
1.514 3.7158 0.82855
1.5191 3.2946 0.73325
1.5198 3.7525 0.59644
1.5284 5.4219 0.29178
1.5397 0.41917 1.1149
1.5418 3.7888 0.56709
1.5438 3.6877 0.71747
1.5545 -1.4066 0.70391
1.5546 3.3616 0.6712
1.5587 0.36413 1.1265
1.5616 3.6552 0.84714
1.5738 3.4127 0.58953
1.5751 3.6885 0.57941
1.577 3.4249 0.60285
1.5786 4.2191 0.58547
1.5791 4.2186 0.58433
1.5841 3.4183 0.59199
1.5944 -1.4656 -0.12313
1.5967 3.7529 0.59712
1.6084 3.3023 0.58638
1.6091 -1.4755 -0.12155
1.6127 3.303 0.58544
1.6136 3.6065 0.58408
1.6138 3.6059 0.58711
1.6466 -1.1275 1.096
1.6476 3.5599 0.56878
1.6537 3.5612 0.57138
1.6612 3.4836 0.56765
1.666 4.4767 0.57452
1.6819 4.2955 0.53611
1.6977 -1.3497 0.26087
1.7202 3.0384 0.93743
1.7261 3.3385 0.60032
1.7277 -0.18962 0.95654
1.7361 3.0849 1.0449
1.7398 3.0091 -0.23126
1.7416 3.0905 0.73965
1.7643 3.0705 1.0626
1.7749 3.7719 -0.25797
1.7751 3.1266 0.59356
1.7792 3.7797 0.84868
1.7856 3.0758 0.81733
1.7905 3.1025 0.79115
1.8025 3.02 0.96347
1.8026 3.0961 0.55884
1.808 -1.9008 0.91544
1.8103 3.3441 0.57004
1.8133 3.0158 0.9721
1.8147 3.0943 0.91306
1.8155 3.0942 0.91437
1.8156 3.0144 0.96527
1.8168 3.0318 1.0743
1.8201 3.0926 0.91642
1.821 3.0306 1.0792
1.8212 3.0911 0.91422
1.8231 3.0143 0.9729
1.8267 3.4151 0.57616
1.8301 3.0931 0.64061
1.8312 3.1025 0.56488
1.8338 3.1256 0.79722
1.8408 3.1581 0.99758
1.8475 2.9682 0.97623
1.8481 2.999 0.97607
1.8481 3.0339 -0.090486
1.8495 3.0199 0.27675
1.8583 3.1219 0.68474
1.8618 2.7448 1.0497
1.8639 3.9946 -0.35691
1.868 4.0678 0.54863
1.8698 3.3881 0.5779
1.8708 3.1358 1.0646
1.8746 2.744 0.9562
1.8998 2.7397 0.93786
1.9133 2.6655 1.0679
1.937 2.7059 0.96305
1.9414 2.3344 0.98443
1.9623 3.9638 0.57399
1.9682 2.7063 0.98189
1.9809 3.7878 0.56623
1.9835 2.7145 0.27704
1.9851 2.6461 1.1052
1.9881 3.5583 0.608
1.9893 2.7252 0.37088
1.9933 2.6418 1.1076
1.9957 3.6284 0.5462
2.0034 2.7606 0.98747
2.0144 2.5189 1.0614
2.0375 3.811 -0.38679
2.0446 -1.6111 0.10393
2.0894 2.6716 1.1139
2.0926 3.7385 0.56211
2.0939 -1.4703 -0.406
2.112 2.2656 0.68811
2.1243 2.401 1.0476
2.1292 2.7471 1.0152
2.1309 2.2781 0.91867
2.1385 3.3019 0.48917
2.1411 2.2601 0.61269
2.1529 0.083089 0.96639
2.1685 -1.3218 0.81714
2.169 2.2332 0.62447
2.1722 2.2516 0.54901
2.1754 2.254 0.58284
2.1759 2.2484 0.54866
2.1759 2.2488 0.54934
2.1823 2.3603 0.65844
2.1844 2.2208 0.62689
2.1879 2.3685 0.93436
2.1956 2.2163 0.63085
2.2023 2.3424 0.60011
2.2161 3.3051 0.52794
2.2234 0.20482 1.0261
2.2281 2.3466 0.66321
2.236 3.2018 0.55729
2.2399 -1.4728 0.026862
2.2401 -1.5032 0.037391
2.2765 -1.2957 1.0246
2.2956 -1.395 -0.39908
2.2985 -0.96477 1.0554
2.3043 2.2972 0.56031
2.3127 -0.59899 1.0799
2.3342 1.9485 0.63262
2.3472 1.9049 0.54083
2.3596 2.0535 0.54033
2.3655 1.6725 0.39162
2.3718 1.9704 -0.14326
2.3826 -1.2161 0.81973
2.3898 1.7727 0.57786
2.3998 1.9006 1.0293
2.4041 1.7637 0.61701
2.4064 1.7674 0.62403
2.4116 -1.3665 0.462
2.4122 1.8855 0.61233
2.4162 -1.2427 0.82054
2.4169 -0.81034 0.99158
2.4196 2.9937 1.2183
2.4202 -0.44259 1.0467
2.4223 -0.30049 0.35508
2.4278 1.7996 1.0053
2.4327 1.7795 0.3738
2.4424 1.9061 0.64443
2.4438 1.9126 0.64812
2.4453 1.9849 0.54203
2.4618 1.9747 0.57024
2.4669 -1.3698 -0.15199
2.4707 -1.4056 0.40819
2.475 1.7638 0.38291
2.4815 -0.36576 1.0501
2.4879 1.2711 -0.066602
2.4931 -0.14847 1.0084
2.4936 1.2756 0.91248
2.5245 1.379 1.0763
2.5326 1.4711 0.63132
2.5333 0.79714 0.67739
2.5358 1.3514 -0.065562
2.5459 -0.51896 0.69034
2.5549 1.4127 0.41358
2.5589 -0.82968 -0.19239
2.564 1.2515 1.0312
2.573 -1.3568 0.44843
2.5786 0.09971 1.0669
2.5842 1.214 0.96397
2.5861 1.3367 0.69391
2.5926 1.3654 0.95691
2.6143 -1.0496 -0.35441
2.6149 1.4404 0.4102
2.616 -1.2401 0.46216
2.6182 -1.1391 0.8237
2.6322 -0.36738 1.0499
2.6476 -1.2754 -0.45201
2.6545 0.055528 0.52323
2.6601 -0.2083 0.97706
2.6605 -0.10009 1.028
2.6675 2.0416 -0.072628
2.6694 -1.2939 -0.15152
2.672 0.16174 1.0643
2.6733 1.2552 -0.19753
2.6781 1.4443 -0.14943
2.6797 1.5194 0.39195
2.6879 0.67182 1.0499
2.7009 0.12947 1.0742
2.7071 0.14045 1.0676
2.7152 -0.14199 0.87381
2.7167 -1.2287 0.54297
2.7258 -0.15124 0.79325
2.7315 0.67586 0.83635
2.7509 -0.92092 0.60769
2.7704 -0.20115 0.93745
2.7748 0.73231 0.72818
2.7793 1.4742 0.35573
2.7815 1.3794 0.92167
2.7952 1.3738 0.2363
2.7958 1.4293 0.73295
2.7963 -0.24887 0.42458
2.7966 1.3787 -0.010034
2.8128 1.4393 0.34964
2.816 -1.1317 -0.053692
2.8217 1.5012 0.9117
2.8233 1.4806 0.93481
2.8278 0.73121 1.1245
2.8347 -0.052951 0.52376
2.8454 1.4832 0.23791
2.8552 1.4768 -0.057575
2.8639 -0.086401 0.52623
2.8881 1.1146 0.69204
2.8995 -0.14561 0.52592
2.9011 -1.0126 0.11569
2.9267 -1.3639 0.91163
2.9398 -0.33008 0.85853
2.9399 -1.1048 0.50248
2.9409 1.077 0.7115
2.9482 -1.1093 0.76847
2.9537 0.91313 -0.21819
2.9543 0.28065 1.0756
2.9565 0.38589 -0.06042
2.9585 -0.66432 -0.37306
2.9658 -0.29863 1.0364
2.9675 0.26881 0.50662
2.9693 0.26438 1.0713
2.9756 -0.18606 1.0867
2.9981 0.37772 1.0834
3.0001 1.2959 0.90716
3.0096 0.5041 -0.045064
3.0264 -1.3033 0.023226
3.0267 -0.98185 0.3194
3.0438 0.095789 0.42979
3.0517 -0.49665 0.098894
3.0529 -0.50405 0.43746
3.0554 0.38702 1.0117
3.0597 -1.3079 -0.3111
3.0598 -0.64224 0.63797
3.0621 0.0026903 0.11246
3.0622 -0.70807 0.1878
3.0737 0.0062692 0.37076
3.0804 -0.0022854 0.36974
3.0956 0.433 1.1013
3.1062 0.49749 -0.1415
3.1094 0.095195 0.5317
3.1269 -0.6737 0.75041
3.1294 -0.7261 0.69321
3.1463 -1.064 0.49832
3.1515 0.39631 -0.010569
3.1808 -1.3642 0.2209
3.1852 0.56834 0.68898
3.1858 -0.56739 0.54934
3.1872 0.27146 0.5233
3.1881 1.237 0.95388
3.2037 -1.0806 0.61935
3.2105 -1.1984 -0.070262
3.2207 0.38482 -0.15342
3.2386 -1.126 0.0049159
3.2467 -0.21448 0.3742
3.2519 0.19064 0.53096
3.2647 0.51499 0.92343
3.2679 -0.94914 0.70278
3.2722 -0.95325 0.6551
3.2745 -1.1202 0.92583
3.2817 0.29524 0.70619
3.286 -0.45763 0.38095
3.3 -1.33 0.13754
3.3133 -0.38707 -0.13012
3.3166 -1.2423 0.78404
3.4132 -0.43417 0.40109
3.4385 -0.40347 0.54947
3.4582 -0.89068 0.64259
3.4829 -0.76965 -0.34371
3.5251 -0.66512 -0.13949


==> graphs/real_data/inliers_map_2020_09_21_21_42_03_ding.txt <==
0.23707 -1.1126 1.041
0.28773 -1.2573 1.0262
0.33977 -1.2144 1.0328
0.34328 -1.1995 1.0295
0.3931 -1.7296 1.018
0.40049 -0.17668 0.80678
0.40139 -0.17569 0.80743
0.41583 -1.6323 1.0195
0.41706 -0.17855 0.76619
0.42396 -1.4907 1.0235
0.46539 -1.623 1.0398
0.46996 -1.6442 1.0446
0.47314 -1.7352 1.0356
0.52444 -1.9791 1.0265
0.52646 -1.9545 1.0181
0.54198 -1.2247 1.0312
0.54233 -1.2245 1.0332
0.5512 -1.4185 1.0002
0.55617 -1.2798 1.0229
0.57564 -0.85284 1.0361
0.58061 -1.3891 1.0222
0.58176 -1.3891 1.0249
0.58497 -1.2918 1.0269
0.60216 -2.1773 1.0095
0.61072 -2.23 1.0055
0.61152 -1.4605 1.0333
0.62493 -2.2401 0.91243
0.62749 -2.1898 0.98439
0.63546 -1.5007 1.0204
0.641 -2.24 0.8851
0.65929 -1.4171 1.2832
0.67364 -1.7326 1.025
0.67511 -1.7943 1.0143
0.6842 -1.4544 1.0292
0.69744 -0.216 0.75649
0.71269 -1.4013 1.0411
0.72092 -1.0251 1.034
0.72206 -1.0083 1.0038
0.72226 -1.0229 1.0355
0.73406 -0.21727 0.92441
0.73901 -1.5981 1.034
0.74156 -1.6664 1.0215
0.74392 -1.0292 1.0335
0.74509 -0.22689 0.85693
0.74743 -0.22432 0.81428
0.74913 -0.2405 0.90644
0.78306 -0.22796 0.67805
0.8012 -1.6092 1.0257
0.80227 -1.6124 1.0277
0.82322 -0.23674 0.82151
0.82478 -1.625 1.0255
0.84927 -0.93464 1.0342
0.86143 -1.2741 1.0365
0.86598 -1.8791 1.0222
0.88901 -1.3072 1.0341
0.90299 -1.0633 1.037
0.92882 -1.4325 1.0296
0.94 -1.5075 1.0283
0.95991 -1.1176 1.0302
0.96188 -1.9441 1.0281
0.97294 -1.3436 1.0288
0.97424 -1.3442 1.0269
0.97868 -0.2617 0.36597
0.99444 -1.8139 1.0254
0.99588 -1.506 1.0324
1.0045 -1.2392 1.0319
1.0085 -2.2656 1.0202
1.0102 -0.2689 0.62203
1.0154 -0.26217 0.83669
1.0204 -2.6393 0.97782
1.0315 -0.2693 0.8673
1.0436 -1.4277 1.0318
1.0545 -1.0654 1.0344
1.0642 -1.9135 1.0208
1.0663 -0.2758 0.43054
1.067 -1.2168 1.029
1.0693 -1.2578 1.032
1.0743 -0.278 0.32546
1.0961 -1.0853 1.0349
1.1001 -2.7168 0.92153
1.102 -0.5948 1.0396
1.1039 -0.87132 1.0388
1.117 -1.2924 1.0353
1.1188 -0.28192 0.72042
1.1269 -0.28459 0.61796
1.1399 -0.28784 0.34667
1.1499 -1.4627 1.0306
1.1556 -1.096 1.0296
1.1614 -0.28544 0.91887
1.165 -1.7759 1.0306
1.169 -1.1116 1.0372
1.1718 -1.7377 1.0286
1.1821 -0.2694 0.32033
1.1886 -0.29638 0.814
1.2037 -1.4529 1.0299
1.2246 -0.29291 0.91906
1.2363 -0.29781 0.76033
1.2411 -0.31668 0.89876
1.2523 -1.4047 1.0328
1.2722 -1.0888 1.0362
1.2905 -1.4157 1.0295
1.2951 -0.72138 1.0369
1.2987 -0.91626 1.0388
1.3135 -1.948 1.0233
1.3304 -1.1379 1.0363
1.3412 -1.7761 1.0269
1.3547 -0.31724 0.91427
1.3681 -0.31325 0.67926
1.3873 -0.3207 0.88321
1.3934 -1.6164 1.0284
1.3955 -0.33359 0.90797
1.4146 -1.2438 1.0347
1.4259 -1.6848 1.0315
1.4266 -1.4181 1.0329
1.4298 -1.483 1.072
1.4355 -1.028 1.0357
1.4385 -1.5933 1.0271
1.4492 -0.34052 1.0369
1.4492 -0.34035 1.0361
1.4542 -1.6087 1.0048
1.4638 -0.27204 0.31274
1.4732 -0.92181 1.036
1.4746 -1.6697 1.0266
1.4891 -1.9484 1.0233
1.4922 -0.55475 1.0372
1.5052 -0.32819 0.86183
1.5406 -1.2134 1.0301
1.5416 -1.6995 1.0209
1.5429 -0.44793 1.0433
1.5516 -0.85331 1.0376
1.558 -1.4945 1.0219
1.5616 -1.4982 1.0307
1.5659 -1.4923 1.0233
1.5674 -1.1981 1.0297
1.5687 -1.5531 1.0231
1.5689 -0.41102 1.0372
1.5711 -1.4365 1.0328
1.5825 -0.35088 0.63375
1.5847 -1.9127 1.0147
1.5903 -0.40174 1.0367
1.5964 -0.85333 1.0319
1.5969 -1.2661 1.0319
1.5994 -1.432 1.0289
1.6013 -0.34524 0.80233
1.6171 -1.2032 1.0343
1.6184 -1.1721 1.0282
1.6231 -0.62782 1.0444
1.6244 -1.0947 1.0361
1.6462 -0.36137 0.79488
1.6494 -0.358 0.89095
1.6607 -0.36344 0.4581
1.6617 -1.2286 1.0307
1.6754 -0.36227 0.36781
1.6796 -0.36486 0.83661
1.7215 -2.0851 1.0126
1.7267 -1.0451 1.0435
1.7311 -1.2991 1.0307
1.7319 -2.1193 1.0158
1.7371 -2.8626 0.89303
1.7399 -2.145 1.0271
1.741 -1.1045 1.0247
1.741 -1.1099 1.0321
1.7419 -0.36881 0.86664
1.7438 -2.1607 1.0409
1.7744 -0.90244 1.0422
1.7749 -1.2334 1.0322
1.7806 -1.0947 1.0417
1.7853 -0.36868 0.92525
1.7935 -1.4056 1.0282
1.8033 -1.0613 1.0345
1.8034 -1.4295 1.0323
1.8254 -2.4271 0.95985
1.8285 -2.4341 0.90221
1.8373 -2.4037 0.87668
1.843 -2.4181 1.0131
1.8504 -2.0119 1.0238
1.8512 -2.3841 0.84615
1.8514 -1.2748 1.0337
1.853 -0.38955 0.6508
1.8683 -1.7593 1.0233
1.8781 -0.73219 1.0365
1.8814 -1.4547 1.0358
1.8863 -1.7365 1.0017
1.8878 -1.3509 1.0273
1.8967 -0.39673 0.49878
1.9002 -1.2865 1.0308
1.9307 -1.282 1.034
1.9396 -1.792 1.0284
1.9453 -0.94906 1.0274
1.9514 -0.93695 1.0315
1.9542 -1.6352 1.03
1.9609 -0.32393 0.42249
1.9635 -0.962 1.0374
1.9644 -0.84445 1.0379
1.9718 -0.36956 0.30853
1.9833 -0.68564 1.0418
1.9837 -0.41261 0.70783
1.9852 -0.80024 1.048
1.9877 -0.80704 1.0395
2.0084 -2.0927 1.0196
2.0147 -1.5926 1.0343
2.0238 -1.37 0.97057
2.0265 -0.39601 0.80692
2.0266 -1.2997 1.0301
2.0392 -0.53468 1.0408
2.0492 -1.1193 1.0363
2.0514 -1.297 1.0378
2.0569 -0.41804 0.78576
2.0651 -1.3181 1.0342
2.0689 -1.7765 1.0271
2.0722 -1.8758 1.025
2.0765 -1.3858 1.0232
2.0775 -1.7374 1.0353
2.0795 -0.99556 1.0358
2.1014 -1.712 1.0336
2.1136 -0.39982 0.30372
2.1204 -0.43838 0.3518
2.1224 -0.35651 0.3094
2.1255 -1.2964 1.0329
2.1306 -1.0153 1.0356
2.1371 -2.067 1.0224
2.1505 -1.3662 1.0322
2.1512 -2.3527 1.0146
2.1541 -1.2589 1.0053
2.1593 -2.0497 1.0168
2.1642 -2.4583 0.958
2.1646 -1.957 1.0239
2.1653 -1.4911 1.031
2.1673 -1.3355 1.0418
2.1687 -1.8428 1.0269
2.1688 -1.7049 1.0273
2.1753 -2.0122 1.0259
2.1787 -1.966 1.0396
2.1833 -2.4645 0.87792
2.1834 -0.44335 0.58628
2.1924 -2.4721 0.92212
2.1939 -2.4705 0.92014
2.1981 -2.4677 1.0104
2.2035 -1.3594 1.0299
2.2047 -1.8915 1.0258
2.2291 -0.45101 0.92012
2.2329 -1.2385 1.0303
2.2457 -1.203 1.0434
2.2498 -1.4128 1.0313
2.2624 -1.7212 1.0209
2.2667 -1.7249 1.026
2.2678 -1.3575 1.0395
2.2747 -1.31 1.0359
2.2814 -1.2844 1.03
2.2896 -0.462 0.91802
2.2904 -1.5695 1.0362
2.2995 -0.46117 0.40047
2.3008 -1.6608 1.0352
2.3061 -1.8873 1.0232
2.3069 -0.46463 0.47073
2.3084 -1.9344 1.0208
2.312 -1.343 1.0346
2.3226 -0.849 1.0341
2.3262 -0.97402 1.0357
2.3369 -1.7869 1.0248
2.3426 -1.4174 1.0342
2.3564 -1.8181 1.0255
2.3622 -1.6843 1.0182
2.3628 -1.3155 1.033
2.3671 -1.0444 1.0343
2.368 -0.48572 1.0449
2.3778 -2.4897 1.0198
2.3866 -1.0877 1.0282
2.397 -0.48076 0.47809
2.3991 -1.7076 1.0333
2.4002 -1.0647 1.0385
2.402 -1.4606 1.0327
2.4108 -0.48837 0.89143
2.4198 -0.48022 0.89603
2.4256 -1.9336 1.0215
2.437 -1.4624 1.0363
2.4375 -1.4621 1.0358
2.44 -0.48324 0.86797
2.4407 -1.7541 1.03
2.4465 -1.9366 1.0207
2.4512 -1.5802 1.015
2.4799 -1.7363 1.0382
2.4866 -0.48669 0.88741
2.487 -0.48459 0.88893
2.4935 -1.6249 1.0294
2.4948 -1.8353 1.0218
2.4971 -1.7201 1.0232
2.5003 -1.6005 1.0334
2.5022 -0.49559 0.3557
2.5033 -1.7643 1.0269
2.5202 -1.8108 1.0696
2.5358 -0.50126 0.66255
2.544 -1.8708 1.0265
2.5449 -1.7827 1.0334
2.5558 -0.49957 0.5055
2.5676 -1.6509 1.0213
2.5732 -0.6148 1.0417
2.5761 -0.50317 0.3388
2.5777 -0.50364 0.79292
2.5784 -0.58839 1.0392
2.5819 -1.6327 1.0277
2.5821 -1.6668 1.0344
2.5947 -2.2526 1.0195
2.5964 -0.78909 1.0461
2.6005 -1.9597 1.025
2.6018 -0.51728 1.0378
2.6096 -1.5329 1.0212
2.6315 -1.0018 1.0396
2.6433 -1.6872 1.0285
2.7178 -1.6573 1.0293
2.7392 -1.1249 1.0361
2.746 -0.54069 0.78808
2.7548 -2.0841 1.0242
2.7612 -0.52157 0.80372
2.7673 -1.4387 1.0362
2.7679 -0.51937 0.85501
2.7965 -1.9643 1.0264
2.8054 -2.003 1.0245
2.8128 -1.7015 1.0252
2.8221 -1.9806 1.0261
2.8426 -1.9226 1.0287
2.8464 -1.8949 1.028
2.8603 -0.56642 0.64244
2.8706 -0.549 0.65208
2.8727 -1.8488 1.168
2.9365 -1.8547 1.0414
2.9832 -1.714 1.0274
2.9857 -1.5276 1.0354
2.9935 -1.7667 1.0204
2.9974 -1.8908 1.031
3.0146 -1.6718 1.0333
3.0249 -1.6736 1.039
3.0297 -2.0557 0.99438
3.0527 -2.0777 1.018
3.0564 -0.58198 0.58875
3.071 -2.0679 1.0268
3.0783 -0.57556 0.87924
3.0877 -0.58666 0.47605
3.0904 -0.59611 0.85399
3.1303 -1.8306 1.0284
3.131 -0.58541 0.56892
3.1312 -0.58634 0.9068
3.1363 -2.0209 1.0192
3.1419 -0.92523 1.054
3.1477 -1.6628 1.0113
3.153 -1.7855 1.0347
3.1574 -1.727 1.0311
3.1631 -3.1032 0.90746
3.1682 -1.9592 1.3263
3.178 -2.0149 1.0311
3.1877 -0.56197 0.93225
3.1971 -0.58308 0.88226
3.1983 -0.59306 0.9233
3.2008 -2.0214 1.6035
3.2147 -1.889 1.0336
3.2217 -2.6429 0.88975
3.2247 -1.8859 1.0395
3.2256 -1.4255 1.0392
3.2273 -2.6102 0.87128
3.2298 -0.97018 1.0165
3.2571 -2.6502 0.87343
3.2653 -0.596 0.8553
3.2771 -0.61928 0.47777
3.324 -1.6191 1.0369
3.3546 -1.5066 1.037
3.3563 -0.9341 1.0454
3.3757 -0.99928 1.0382
3.3903 -1.6373 1.0378
3.4036 -1.8893 1.0447
3.4293 -1.7941 1.0387
3.4337 -1.5309 1.0393
3.4367 -1.4346 1.0476
3.44 -1.8704 1.0327
3.4445 -1.931 1.2953
3.4684 -2.0704 1.5213
3.469 -2.0309 1.0344
3.4837 -1.8382 1.4566
3.4906 -1.5737 1.0379
3.5013 -1.45 1.0461
3.5261 -1.5913 1.0424
3.5281 -1.2889 1.0437
3.5405 -1.7097 1.0383
3.5478 -1.5582 1.0302
3.5545 -1.4595 1.047
3.5574 -1.5618 1.0382
3.5611 -1.4948 1.0398
3.5615 -1.3102 1.0449
3.5658 -1.7736 1.0374
3.5737 -1.6174 1.0346
3.5762 -1.9987 1.0952
3.5918 -2.1001 1.0276
3.5962 -0.65568 0.88001
3.6017 -2.6854 0.90307
3.6111 -2.7051 0.92032
3.6436 -1.9659 1.0863
3.645 -1.6996 1.0422
3.6577 -0.67495 0.37937
3.6598 -1.2152 1.0503
3.6608 -0.67288 0.51533
3.6644 -1.6193 1.0432
3.6653 -0.66709 0.9197
3.6701 -1.7104 1.044
3.6719 -1.3347 1.0438
3.6801 -1.5364 1.0487
3.6903 -0.62687 0.9549
3.6914 -0.66431 0.929
3.7224 -1.1854 1.0462
3.7241 -1.3053 1.0481
3.7243 -1.3659 1.0484
3.7282 -0.67509 0.83291
3.7449 -1.1972 1.0456
3.7534 -1.301 1.0468
3.7821 -0.68146 0.85089
3.7839 -0.6884 0.74315
3.7885 -0.68946 0.78691
3.8062 -1.5559 1.0449
3.8428 -0.68409 0.9258
3.8799 -2.0723 1.0423
3.8853 -0.6927 0.9271
3.8887 -1.9961 1.0829
3.894 -0.70029 1.0558
3.8964 -0.69686 0.84581
3.9041 -0.71267 0.90392
3.9045 -2.0447 0.99712
3.9303 -1.4979 1.0467
3.9428 -2.5201 1.0429
3.9439 -1.237 1.0594
3.9687 -0.71596 0.79759
3.9827 -1.2373 1.0494
3.9854 -0.71058 0.9305
4.0107 -2.4486 1.0313
4.0187 -0.72402 0.90854
4.0323 -0.73114 0.87537
4.0357 -0.73091 0.8427
4.0745 -0.72032 0.93361
4.0902 -0.73999 0.73817
4.094 -0.73509 0.67874
4.1022 -0.7273 0.78616
4.1052 -0.74032 0.90775
4.1102 -2.0034 1.0997
4.1128 -0.73759 0.65373
4.1312 -0.74535 0.89132
4.1608 -1.5411 1.0393
4.1837 -1.6059 1.0436
4.2007 -2.1674 1.033
4.2197 -0.75909 0.77607
4.2215 -1.5398 1.0442
4.2417 -1.8783 1.0422
4.2425 -0.75784 0.86791
4.2503 -0.77385 0.35568
4.2915 -0.77879 0.43801
4.292 -0.76726 0.8564
4.3003 -1.5116 1.0859
4.3031 -0.77993 0.90948
4.3414 -2.3777 1.0382
4.3627 -2.0991 1.0342
4.3787 -0.78821 0.87032
4.3913 -1.04 1.0495
4.4022 -0.80558 0.3577
4.4253 -1.7158 1.0396
4.4266 -2.1736 1.013
4.4334 -1.2833 1.0459
4.4412 -0.78598 0.66533
4.4433 -2.2058 1.0406
4.4539 -1.5043 1.0392
4.4702 -0.78091 0.91753
4.4798 -0.79388 0.64419
4.4846 -1.3169 1.0492
4.4943 -0.80462 0.68031
4.5025 -2.0702 1.0393
4.5099 -2.2382 2.147
4.5367 -1.5705 1.0776
4.5373 -2.2737 1.0425
4.5378 -0.80469 0.7646
4.5409 -2.0071 0.99465
4.5629 -0.81245 0.53416
4.5712 -2.0457 1.0371
4.5724 -2.1036 0.98595
4.5919 -0.81912 0.76698
4.6074 -1.6822 1.0446
4.6095 -2.3119 1.0377
4.6153 -1.7854 1.0475
4.6235 -1.545 1.0419
4.6261 -2.0331 1.0554
4.6299 -2.1183 1.0165
4.6348 -1.4773 1.0468
4.6372 -2.2759 1.0463
4.6479 -0.80094 0.37304
4.648 -0.81614 0.80121
4.648 -0.81131 0.9202
4.6517 -0.80567 0.92391
4.6626 -0.78841 1.0082
4.6702 -0.81166 0.75594
4.6731 -0.80519 0.75872
4.6852 -0.797 0.97711
4.6872 -2.1605 1.0544
4.6899 -1.1589 1.0511
4.6923 -2.0259 1.0664
4.6978 -2.0876 1.0642
4.6993 -1.2182 1.0498
4.7256 -2.0201 1.053
4.7322 -2.4084 1.0377
4.7334 -1.5694 1.0449
4.7357 -1.6388 1.0454
4.7391 -1.011 1.0542
4.7468 -2.0545 1.0926
4.7475 -1.8716 1.0473
4.759 -2.0146 1.0477
4.7666 -1.9925 1.0501
4.7734 -1.4572 1.0514
4.7781 -2.0738 1.0643
4.7798 -1.7361 1.0428
4.7862 -2.0103 1.0521
4.7896 -2.8785 0.94618
4.7919 -1.9458 1.049
4.7954 -2.8589 0.92371
4.7957 -1.9257 1.0407
4.803 -2.8011 0.82632
4.8059 -2.5239 1.0404
4.8067 -2.8204 0.86533
4.8142 -1.7282 1.0521
4.8176 -2.8325 0.87545
4.8206 -1.9344 1.0561
4.8264 -2.4303 1.0385
4.8643 -1.8099 1.0513
4.872 -2.3931 1.0437
4.8764 -2.5138 1.0439
4.8783 -1.963 1.0462
4.8834 -1.7018 1.0463
4.8992 -2.5119 1.0611
4.8997 -1.3937 1.0526
4.8998 -2.4678 1.0422
4.9028 -1.8073 1.0529
4.9155 -2.0107 1.3797
4.9159 -2.4368 1.044
4.9255 0.23322 0.2772
4.9349 -1.4185 1.055
4.945 -1.4495 1.0535
4.9527 -1.6996 1.0531
4.9678 -2.4303 1.0402
4.969 -2.3622 1.048
4.9829 -1.7547 1.0551
5.012 -1.9897 1.0503
5.0233 -2.6214 1.0513
5.0239 -2.4973 1.0486
5.0578 -2.4688 1.0459
5.0646 -1.9384 1.0488
5.0687 -1.918 1.1488
5.0688 -2.4154 1.0444
5.084 -2.9001 0.56447
5.0849 -1.383 1.049
5.0871 -2.6757 1.0423
5.0954 -1.8016 1.0535
5.0968 -2.5365 1.1139
5.1023 -2.3931 1.0485
5.1108 -2.4893 1.0488
5.1246 -1.7809 1.0554
5.1368 -1.8167 1.0518
5.1452 -2.9129 0.91885
5.1508 -2.8961 1.0262
5.1551 -2.1578 1.0149
5.1665 -1.9637 1.041
5.1695 -2.8819 0.99732
5.1738 0.26851 0.33482
5.1914 -2.8725 0.74957
5.2053 -2.2645 1.0486
5.2149 -1.8679 1.0494
5.2276 -2.9213 1.0022
5.2421 -1.8929 1.0598
5.2448 -1.0656 1.0527
5.2595 -1.7232 1.0591
5.2679 -2.5675 1.0439
5.2822 -2.1782 1.057
5.2954 -2.04 1.0635
5.2966 -1.8513 1.0528
5.31 -1.9576 1.0516
5.3161 -2.4147 1.0481
5.3166 -2.3246 1.0394
5.3271 -2.1394 1.0518
5.328 -1.8725 1.0544
5.3819 -2.9195 1.0374
5.3894 -2.2628 1.0462
5.4016 -1.7623 1.0524
5.4273 -2.2932 1.0423
5.4323 -2.6006 1.0439
5.4325 -2.6821 1.0425
5.4356 -1.6636 1.0609
5.4483 -1.9295 1.0538
5.4538 -1.8512 1.0498
5.4596 -2.3235 1.0505
5.4703 -2.299 1.0506
5.5184 -2.3372 1.0576
5.5502 -1.9636 1.0658
5.5655 -2.1164 1.053
5.5732 -1.2219 1.069
5.5786 -2.2065 1.1009
5.5871 -2.0137 1.0546
5.5926 -2.8722 1.0413
5.6175 -1.9026 1.055
5.6756 -1.6267 1.0543
5.68 -1.1861 1.0657
5.6923 -2.0617 1.0551
5.6944 -2.5423 1.047
5.7381 -2.0081 1.0591
5.792 -2.7855 1.0439
5.7964 -2.6726 1.0455
5.8156 -2.6143 1.0481
5.8214 -1.6592 1.0606
5.8236 -2.0881 1.0544
5.8335 -1.701 1.0579
5.8404 -2.7329 1.0438
5.862 -2.1968 1.0909
5.9145 -1.6264 1.0601
5.9167 -2.3619 1.0497
5.9208 -2.7069 1.044
5.9332 -2.7136 1.0554
5.9423 -2.6479 1.0512
5.9436 -2.3376 1.0534
5.9478 -2.3075 1.0561
5.9531 -2.0595 1.0598
5.9578 -1.7467 1.0643
6.0065 -1.4968 1.0666
6.0205 0.11838 0.58264
6.0308 -2.3425 1.0572
6.0588 -2.2252 1.0534
6.0591 -1.8025 1.0636
6.0644 -1.8327 1.0608
6.0744 -2.0788 1.0565
6.0808 -1.5946 1.0662
6.0816 0.15582 0.64234
6.0846 -1.4727 1.0631
6.087 -1.6494 1.0622
6.1168 -1.7818 1.0562
6.1203 -2.2133 1.0562
6.1323 -2.6162 1.0418
6.1338 -2.635 1.0425
6.1382 -3.0612 0.79827
6.1456 -1.4104 1.0652
6.1495 -1.6357 1.0605
6.1517 -2.5263 1.0419
6.1547 -3.0427 1.0172
6.1552 -2.6561 1.0421
6.1595 -2.0924 1.0577
6.1647 -2.192 1.0598
6.1672 -2.4149 1.0528
6.1741 -2.1489 1.055
6.1786 -2.6648 1.0365
6.1904 -2.5489 1.0758
6.2086 -1.2591 1.069
6.22 -1.9647 1.0447
6.2325 -2.5402 1.0464
6.2394 -3.0354 0.88596
6.2475 -2.6685 1.0423
6.2515 -2.8455 1.0422
6.2516 -2.4962 1.0501
6.2539 -1.7804 1.0429
6.2654 -1.9511 1.0516
6.2662 -1.9829 1.0483
6.2771 -2.1423 1.0635
6.2784 -2.498 1.0493
6.2839 -2.407 1.0596
6.2886 -1.9754 1.0481
6.2921 -1.9448 1.0602
6.3033 -1.7985 1.0587
6.3112 -2.3213 1.0615
6.3125 -2.1675 1.0506
6.3202 -2.3831 1.0407
6.3226 -1.8659 1.0598
6.3433 -2.1805 1.0744
6.3441 -1.8349 1.0579
6.3457 -0.95208 1.066
6.354 -2.1641 1.0599
6.3644 -2.2903 1.0551
6.3647 -2.6824 1.0412
6.3705 -2.0352 1.0599
6.3752 -2.2287 1.06
6.3772 -1.7869 1.076
6.3856 -3.0389 0.98327
6.3948 -2.0633 1.0558
6.3963 -2.0942 1.0489
6.3969 -2.4639 1.0502
6.4 -2.2366 1.0485
6.4017 -2.2321 1.1097
6.4031 -2.1206 1.0578
6.4037 -1.3743 1.0659
6.4053 -2.8173 1.0469
6.4055 -2.0647 1.0591
6.4069 -2.5703 1.0467
6.4147 -2.0925 1.0819
6.4199 -2.3418 1.0508
6.4211 -2.6955 1.0447
6.4232 -2.5181 1.05
6.424 -2.4181 1.0544
6.4244 -2.1023 1.0616
6.4305 -2.0475 1.0545
6.4362 -2.6126 1.0439
6.4396 -1.0997 1.0767
6.4439 -1.1591 1.0716
6.4546 -3.0816 1.004
6.4604 -2.2156 1.0449
6.4615 -1.6754 1.0667
6.4657 -2.5804 1.0538
6.469 -2.4158 1.0565
6.4748 -3.0929 0.97193
6.4758 -2.4955 1.0354
6.4778 -2.2317 1.0524
6.4785 -2.2729 1.047
6.4926 -2.0274 1.0494
6.4932 -2.0292 1.0419
6.5118 -2.3054 1.0423
6.5162 -1.9479 1.056
6.5241 -2.1946 1.0583
6.5313 -2.0595 1.0556
6.5352 -2.0167 1.0568
6.5422 -3.0586 1.0067
6.5426 -1.8879 1.061
6.5599 -2.4386 1.0481
6.5608 -3.1048 0.90413
6.5664 -2.4866 1.0473
6.5702 -3.1448 0.99115
6.5719 -2.1691 1.0501
6.5784 -3.0539 1.0183
6.5792 -3.1298 0.90834
6.5824 -3.0983 0.697
6.5914 -2.0046 1.059
6.5926 -2.5402 1.0465
6.5934 -1.743 1.0498
6.5942 -2.7181 1.0453
6.6132 -1.756 1.0466
6.6167 -1.9572 1.0626
6.64 -2.0575 1.058
6.6595 -1.7477 1.0639
6.6646 -1.9921 1.0633
6.6657 -2.2375 1.0482
6.6778 -1.7593 1.0591
6.6919 -1.6083 1.0676
6.6965 -1.9233 1.0558
6.7008 -2.1457 1.0522
6.7011 -1.8427 1.056
6.7407 -1.9845 1.069
6.7416 -1.941 1.0553
6.7476 -2.9932 1.0413
6.7524 -3.2151 0.97947
6.76 -2.0589 1.0457
6.7605 -1.9669 1.0595
6.7711 -3.028 1.0392
6.772 -2.1634 1.0465
6.7757 -2.8831 1.0478
6.7807 -1.9804 1.0551
6.7939 -2.5326 1.044
6.796 -1.8577 1.0574
6.8008 -2.7817 1.0446
6.8219 -3.1934 1.0397
6.8248 -3.1126 1.0364
6.8358 -1.8549 1.061
6.8402 -2.0221 1.0506
6.8443 -0.96512 1.0695
6.8548 -2.1771 1.0541
6.8597 -1.9726 1.0526
6.8651 -3.1191 1.0395
6.8684 -1.0517 1.0665
6.8737 -1.785 1.0574
6.8863 -1.9877 1.0527
6.8896 -2.2908 1.0445
6.9186 -2.7356 1.0448
6.9214 -1.7826 1.0634
6.9249 -1.8939 1.0601
6.9341 -1.9258 1.0591
6.9345 -2.5512 1.0505
6.9384 -1.8773 1.0437
6.9516 -1.9496 1.0392
6.9706 -2.1761 1.051
6.9891 -1.905 1.0556
6.992 -2.2106 1.0376
7.0077 -1.8185 1.047
7.017 -1.489 1.063
7.019 -2.5767 1.0502
7.0223 -2.6821 1.0444
7.0241 -1.8116 1.0615
7.0342 -2.4276 1.049
7.0556 -1.9496 1.0579
7.0565 -1.2633 1.0645
7.0656 -1.8676 1.0552
7.0772 -1.8604 1.06
7.0902 -2.8824 1.0536
7.1011 -2.2797 1.0571
7.1142 -2.2951 1.0306
7.1401 -2.3042 1.0491
7.1445 -1.986 1.0519
7.1522 -1.1642 0.96462
7.1523 -0.16919 0.99111
7.1556 -1.2332 0.87955
7.1614 -1.1691 1.0373
7.162 0.045312 0.93657
7.1669 -0.2086 0.74438
7.1694 -1.9045 1.0504
7.1731 -1.1943 0.92939
7.1845 -0.14236 0.99489
7.186 -2.9053 1.0437
7.1943 -1.1882 0.82901
7.1966 -1.9131 1.0527
7.2041 -1.2001 0.9103
7.2097 -1.1745 0.95394
7.2228 -1.212 0.91143
7.2233 -0.76841 0.44453
7.2416 -0.098207 0.85995
7.2513 -0.13237 0.63703
7.2517 -1.4876 1.0563
7.2591 -0.45648 0.64032
7.2602 -2.2187 1.1369
7.2689 -0.22609 1.0111
7.2743 -0.18392 0.28676
7.2813 -0.29075 0.93777
7.2857 -2.4426 1.0609
7.2892 -1.8168 1.0529
7.2967 -1.7652 1.0542
7.3075 -2.5341 1.0515
7.3082 -2.0646 1.0511
7.3201 -1.5171 1.0501
7.3253 -2.6803 1.0602
7.3334 -1.5086 1.0628
7.3349 -1.6982 1.0589
7.3438 -1.1632 0.93351
7.3472 -1.8361 1.0499
7.3554 -1.8114 1.0643
7.4029 -2.4123 1.0495
7.4122 -2.4423 1.3776
7.4219 -2.2926 0.85535
7.4574 -2.3157 0.92244
7.4715 -1.5314 1.0572
7.4763 -1.8017 1.0531
7.4868 -2.2983 1.0561
7.4927 -1.2811 0.65916
7.5042 -2.3323 1.0586
7.5101 -2.3643 1.0555
7.5133 -1.5804 1.0572
7.5201 -1.9834 1.0593
7.5286 -1.2518 0.34224
7.5375 -3.7377 0.64924
7.5419 -2.3043 1.0697
7.5447 -1.2523 0.67649
7.5503 -2.5163 1.0531
7.5522 -1.2485 0.64416
7.5532 -1.2518 0.60356
7.5579 -2.3427 1.0674
7.5656 -2.4014 1.0352
7.5728 -1.251 0.40395
7.5779 -2.3724 1.0561
7.5878 -2.31 1.0858
7.6053 -1.2613 0.64372
7.6173 -2.3357 1.0529
7.6234 -1.8233 1.0484
7.625 -2.2808 1.063
7.6266 -2.1841 1.0527
7.6334 -1.2633 0.36125
7.6444 -1.2498 0.64496
7.649 -1.2636 0.39509
7.6492 -2.2401 1.0256
7.652 -1.501 1.0576
7.6572 -1.2745 0.83522
7.6767 -1.2627 0.37348
7.6828 -2.5135 1.0575
7.6944 -2.341 1.0368
7.7003 -1.0648 0.34699
7.7012 -2.057 1.0661
7.7032 -3.6795 0.90625
7.7325 -2.2891 1.024
7.7521 -3.3068 0.94225
7.7609 -1.2713 0.57201
7.7699 -1.7362 1.0489
7.7874 -1.2815 0.87909
7.7932 -1.2869 0.78918
7.799 -1.2732 0.33446
7.8008 -1.2872 0.67997
7.8015 -2.6011 1.0508
7.8147 -2.1952 1.0603
7.8332 -2.3214 1.1502
7.8343 -1.291 0.82777
7.8346 -1.2777 0.40676
7.8356 -1.292 0.91114
7.8416 -2.162 1.0578
7.8496 -2.1787 1.0611
7.8546 -2.4227 1.128
7.8555 -1.294 0.76855
7.8871 -2.2741 1.0575
7.9001 -1.3003 0.39671
7.9051 -1.3012 0.36681
7.9117 -2.4091 1.0478
7.931 -2.4507 1.1497
7.9483 -1.2922 0.95266
7.9484 -1.3046 0.94053
7.9555 -1.3229 0.92768
7.9643 -1.3006 0.45208
7.9693 -1.6177 1.0615
7.9701 -2.5547 1.0509
7.9767 -2.6174 1.0557
7.9806 -2.3883 1.0571
7.9885 -1.3114 0.35208
7.9899 -2.4077 0.9727
8.0027 -2.221 1.0563
8.003 -2.8464 1.0446
8.0083 -1.3154 0.87477
8.0101 -3.248 0.69478
8.0227 -1.4011 1.0677
8.041 -2.2944 1.0574
8.0538 -2.4839 1.0592
8.0561 -1.3023 0.96052
8.0566 -1.31 0.95336
8.0604 -2.4107 1.1037
8.0618 -2.2772 1.0561
8.0689 -1.3266 0.94321
8.0881 -2.6616 1.0554
8.091 -1.4598 1.0677
8.1062 -3.3346 1.0309
8.1127 -2.948 1.051
8.1139 -3.3592 0.96269
8.1149 -3.3542 0.96717
8.1195 -3.3441 0.92004
8.1234 -3.017 1.0481
8.1322 -1.4709 1.0654
8.1359 -2.5012 1.4862
8.149 -2.0813 1.0578
8.1546 -3.3913 0.78161
8.16 -2.0788 1.0619
8.1697 -1.3252 0.40637
8.1792 -1.3228 0.37857
8.1901 -3.06 1.052
8.2005 -2.1169 1.0558
8.2022 -2.3095 1.0671
8.2034 -2.9216 1.0526
8.2186 -2.1314 1.0695
8.2259 -1.2911 0.32507
8.2331 -1.3384 0.39969
8.2343 -2.1529 1.0637
8.2648 -1.4896 1.0647
8.2742 -2.5908 1.0717
8.2947 -2.7799 1.0503
8.2951 -1.3475 0.41082
8.3099 -1.4995 1.0674
8.313 -2.215 1.0633
8.3337 -2.7043 1.0587
8.3423 -2.2011 1.0586
8.3597 -2.4337 1.0603
8.3675 -1.3599 0.40838
8.3685 -1.3661 0.93331
8.4002 -2.6083 1.2919
8.4099 -1.3572 0.84637
8.4114 -2.2477 1.0616
8.4185 -2.3943 1.0615
8.4375 -2.172 1.0687
8.4487 -2.3013 1.0643
8.4553 -3.1584 1.0574
8.4627 -2.1549 1.0614
8.4647 -2.1976 1.062
8.4662 -1.3759 0.41503
8.4707 -2.6855 1.0558
8.4733 -2.7469 1.0583
8.4763 -3.1266 1.0546
8.4965 -1.5342 1.068
8.5085 -2.7461 1.0617
8.5089 -1.3924 0.94968
8.5108 -1.3797 0.91337
8.5134 -1.3852 0.82658
8.5165 -2.2332 1.0668
8.5228 -1.5574 1.0547
8.5336 -1.3808 0.51431
8.5409 -2.3766 1.0734
8.5473 -1.388 0.80553
8.5505 -2.5731 1.0529
8.5566 -1.3861 0.91924
8.5571 -1.5351 1.0761
8.5601 -1.7387 1.069
8.5745 -1.3882 0.79002
8.5786 -1.5646 1.0633
8.6059 -1.46 0.90096
8.6172 -1.5733 1.0663
8.6265 -2.6093 1.0635
8.6309 -1.55 1.0707
8.6384 -2.0541 1.0607
8.6573 -1.4095 0.84974
8.6686 -1.5747 1.0701
8.6725 -1.4102 0.77675
8.6888 -1.4112 0.85798
8.692 -2.0944 1.0586
8.6927 -2.094 1.0593
8.6933 -2.5835 1.0589
8.708 -1.7337 1.0683
8.7109 -1.424 0.85589
8.7134 -2.0594 1.0753
8.7215 -2.6264 1.0477
8.7264 -3.2051 1.0561
8.7361 -1.4538 0.91526
8.738 -2.6321 1.0642
8.7454 -1.4289 0.85055
8.7592 -1.4191 0.80326
8.7605 -3.0167 1.0598
8.7627 -2.4653 1.0119
8.7705 -2.6103 1.0615
8.7885 -1.4249 0.35676
8.8096 -2.6221 1.1057
8.8188 -1.4314 0.87523
8.8289 -1.9323 1.0641
8.8542 -3.5281 1.0466
8.8546 -2.7403 1.0653
8.855 -1.4321 0.79371
8.8551 -3.1072 1.0619
8.8872 -1.6112 1.0692
8.8892 -1.4366 0.77647
8.8906 -2.4774 1.0699
8.9111 -1.8257 1.0564
8.9124 -1.6298 1.0695
8.9161 -2.616 1.0682
8.9171 -1.306 1.052
8.9348 -1.8258 1.066
8.9611 -1.4426 0.92591
8.9709 -1.6396 1.0653
8.9716 -1.4531 0.81214
8.9742 -1.8258 1.0742
8.9771 -2.5376 1.0732
8.9781 -2.2509 1.0679
8.987 -2.5122 1.0831
8.9888 -1.481 0.90472
8.9949 -1.6096 1.0815
9.0035 -1.8384 1.0725
9.0053 -1.6365 1.0744
9.0068 -3.2649 1.0547
9.0183 -2.6282 1.0647
9.0204 -2.7463 1.0554
9.0206 -1.4509 0.79275
9.0253 -2.6068 1.0588
9.041 -2.5692 1.056
9.048 -1.4647 0.90547
9.0575 -1.6427 1.0762
9.0584 -1.464 0.88449
9.0633 -1.4793 0.93496
9.0704 -2.1139 1.0666
9.0808 -2.4855 1.0575
9.0876 -1.4766 0.92472
9.0924 -2.7003 1.0876
9.1006 -1.6695 1.0718
9.1033 -1.8514 1.0726
9.1042 -1.8473 1.0768
9.1121 -2.0308 1.0695
9.1336 -2.5302 1.074
9.1352 -1.6589 1.0756
9.1373 -1.8526 1.0777
9.1527 -2.7887 1.0709
9.154 -3.4872 1.0291
9.1579 -1.8561 1.0781
9.1589 -1.4828 0.88087
9.1625 -3.4518 0.88586
9.1627 -1.643 1.0689
9.1654 -3.0635 1.0615
9.1659 -2.646 1.0875
9.1749 -2.6119 1.0627
9.1778 -3.4801 0.91813
9.179 -1.483 0.94659
9.1953 -1.6446 1.0716
9.196 -1.8635 1.0797
9.1979 -2.3051 1.0634
9.2001 -2.302 1.0695
9.2017 -2.5569 1.0965
9.2024 -2.3159 1.0728
9.2037 -2.6531 1.052
9.2061 -1.4857 0.74247
9.2097 -2.6352 1.0574
9.217 -3.5327 0.96912
9.2215 -1.4806 0.83981
9.2233 -2.6366 1.0697
9.2401 -1.6797 1.079
9.2408 -1.4895 0.95972
9.2436 -1.4882 0.73641
9.2496 -1.4765 0.51894
9.253 -2.874 1.0623
9.2565 -3.2147 1.0638
9.2578 -1.4926 0.83403
9.258 -3.1995 1.0545
9.2652 -1.9498 1.0699
9.2681 -2.3688 1.063
9.2682 -1.6784 1.073
9.2706 -1.516 0.92146
9.2745 -2.6252 1.0332
9.2747 -3.0708 1.0516
9.2774 -1.4977 0.8776
9.2826 -2.3098 1.0614
9.286 -2.3762 1.0761
9.2905 -1.4944 0.81675
9.2951 -3.1865 1.0643
9.2976 -3.2183 1.0502
9.2984 -2.1979 1.0707
9.3018 -3.222 1.0486
9.3019 -3.103 1.0606
9.3019 -2.3397 1.0665
9.3126 -3.3146 1.0609
9.313 -1.8975 1.0719
9.3146 -1.8193 1.0732
9.316 -2.4904 1.0582
9.3169 -1.6952 1.0696
9.3173 -3.2355 1.0562
9.3211 -3.083 1.0739
9.3246 -2.3099 1.0711
9.3291 -1.9324 1.0729
9.344 -3.2333 1.0638
9.3466 -1.5056 0.86817
9.3618 -2.279 1.0698
9.3844 -3.1648 1.0548
9.3844 -2.3282 1.0684
9.3856 -2.3292 1.0738
9.3968 -1.7295 1.0683
9.4022 -1.526 0.67744
9.4023 -1.5159 0.92373
9.4083 -3.1035 1.0656
9.4119 -3.134 1.1036
9.4254 -2.745 1.0616
9.4311 -1.8114 1.0767
9.4326 -1.9184 1.0715
9.4372 -1.9127 1.0719
9.4377 -1.5286 0.66257
9.4484 -1.5136 0.35312
9.4557 -2.4313 1.0734
9.4569 -2.3644 1.0693
9.4581 -3.2449 1.0584
9.4593 -1.5426 1.0743
9.46 -1.544 1.0746
9.462 -2.8508 1.0664
9.4629 -1.709 1.0798
9.4669 -2.4087 1.0707
9.4721 -1.922 1.0728
9.4944 -3.4466 1.0592
9.5051 -1.9386 1.066
9.513 -2.5799 1.0694
9.5227 -1.7441 1.075
9.5235 -3.5518 0.90808
9.533 -1.5295 0.93322
9.538 -2.4814 1.0659
9.5392 -1.7292 1.0742
9.5414 -2.6622 1.0173
9.5445 -1.7636 1.0652
9.5488 -3.5257 0.68925
9.55 -2.1732 1.0699
9.5501 -3.5576 1.0518
9.5519 -3.5656 0.96841
9.552 -1.9237 1.0785
9.5524 -3.5697 0.97581
9.5565 -1.5272 0.3817
9.571 -2.3376 1.0705
9.5806 -3.2641 1.0524
9.5882 -2.4718 1.0755
9.5892 -3.4436 1.0598
9.5895 -2.3712 1.0733
9.5915 -1.5451 0.90143
9.5998 -2.4698 1.0678
9.6028 -1.5339 0.52599
9.6043 -1.7452 1.0734
9.6044 -1.9272 1.08
9.6106 -1.7671 1.0839
9.6153 -3.5609 0.77216
9.6166 -1.5232 0.85946
9.6212 -1.9372 1.0702
9.6374 -1.7549 1.0724
9.6519 -2.5063 1.0732
9.6558 -2.3433 1.072
9.657 -2.3444 1.075
9.6682 -1.7624 1.0749
9.67 -1.5506 0.90965
9.6726 -1.5513 0.82402
9.6769 -1.7804 1.0709
9.6799 -2.7877 1.0776
9.6868 -1.7008 1.0747
9.6884 -1.5432 0.83461
9.6913 -2.6213 1.0871
9.6915 -2.5817 1.0664
9.7028 -2.3276 1.0677
9.7127 -2.377 1.0592
9.7147 -1.7705 1.0775
9.7168 -1.1057 0.33002
9.7194 -2.926 1.0668
9.7381 -1.7889 1.0719
9.7414 -2.6567 1.07
9.7432 -2.0147 1.0681
9.7435 -1.593 0.93056
9.7437 -1.7422 1.1122
9.7543 -1.5635 0.95046
9.7632 -2.3765 1.0865
9.7701 -2.3623 1.0708
9.7894 -1.7848 1.0788
9.7964 -1.5659 0.94381
9.7964 -3.0573 1.0668
9.8098 -1.5916 0.93666
9.8157 -1.77 1.0953
9.8242 -2.7328 1.0575
9.837 -1.5743 0.60284
9.8432 -1.7792 1.0848
9.8466 -1.575 0.8505
9.8502 -1.571 0.84936
9.8676 -1.8035 1.0725
9.8701 -1.5763 0.9119
9.8742 -2.7662 1.2922
9.8881 -2.7206 1.1127
9.8882 -0.77954 0.31902
9.9247 -1.7865 1.1
9.9322 -1.7838 1.0997
9.9375 -1.5935 0.90274
9.9388 -2.6793 1.0906
9.9713 -1.5969 0.90782
9.9905 -1.6018 0.94169
10.026 -1.604 0.89414
10.041 -1.6058 0.81718
10.046 -1.5991 0.42323
10.061 -1.6091 0.94084
10.076 -2.2738 1.0727
10.091 -1.614 0.94005
10.1 -1.6044 0.59506
10.114 -2.8308 1.0677
10.114 -1.6183 0.82515
10.115 -1.617 0.9409
10.136 -1.621 0.88504
10.138 -1.6283 0.92658
10.152 -1.5589 1.0008
10.157 -2.1746 1.0784
10.17 -1.6213 0.54375
10.183 -1.6151 0.90736
10.193 -1.6224 0.96447
10.196 -1.6352 0.93537
10.225 -2.5059 1.0716
10.226 -1.7428 0.81362
10.23 -2.5484 1.0696
10.231 -2.9734 1.0721
10.237 -2.8582 1.0706
10.247 -3.0251 1.0669
10.252 -1.6321 0.96263
10.257 -1.6342 0.68025
10.257 -1.6346 0.67935
10.257 -1.6407 0.89795
10.257 -1.6301 0.42956
10.261 -1.6403 0.93997
10.261 -1.6259 0.52143
10.285 -1.6388 0.94434
10.301 -2.3868 1.0738
10.306 -1.5605 0.33406
10.308 -1.6421 0.86138
10.31 -1.6429 0.94379
10.317 -2.0359 1.0854
10.342 -3.1509 1.0682
10.36 -1.6496 0.95163
10.364 -1.6655 0.86484
10.366 -3.0909 1.0678
10.372 -1.6506 0.36641
10.383 -1.6622 0.9171
10.385 -1.6548 0.84291
10.386 -1.6539 0.71664
10.389 -2.1162 1.0704
10.399 -2.7372 1.074
10.402 -2.0792 1.0742
10.405 -1.6829 0.61786
10.411 -2.564 1.0662
10.419 -1.5541 0.33691
10.422 -3.4646 1.0648
10.422 -1.6649 0.95161
10.426 -1.6372 0.36096
10.448 -3.5885 1.0668
10.458 -1.6659 0.8666
10.47 -1.6665 0.8364
10.477 -1.6678 0.95923
10.483 -1.6805 0.94305
10.492 -1.6822 0.91969
10.496 -1.6745 0.92923
10.512 -1.6644 0.8727
10.521 -2.7833 0.92246
10.532 -1.9421 1.0797
10.537 -2.2143 1.0776
10.54 -2.2769 1.0739
10.54 -2.469 1.0776
10.541 -2.4671 1.0806
10.555 -1.6027 0.94281
10.555 -2.0875 1.0815
10.558 -1.6779 0.95407
10.582 -2.5144 1.0773
10.595 -3.2967 1.0548
10.596 -1.6452 0.37453
10.597 -3.3021 1.0658
10.598 -1.7457 1.0932
10.61 -1.6778 0.40149
10.617 -3.0591 1.0678
10.62 -1.6844 0.7444
10.624 -1.7303 1.0833
10.626 -2.1 1.0692
10.637 -1.6862 0.86206
10.64 -3.5783 1.0667
10.646 -4.1931 0.93737
10.652 -2.8209 1.0453
10.653 -2.7509 1.0434
10.662 -2.6807 1.0764
10.663 -2.6861 1.0789
10.666 -1.6961 0.95801
10.676 -2.0957 1.0895
10.685 -2.8102 1.0672
10.711 -1.686 0.90712
10.711 -3.7425 0.83433
10.714 -3.7278 0.91272
10.717 -3.7113 0.92978
10.718 -3.7208 0.96657
10.719 -3.7147 0.93232
10.729 -3.727 1.0044
10.732 -1.7004 0.50236
10.761 -1.7027 0.9172
10.763 -2.4235 1.0772
10.764 -1.6942 0.42563
10.772 -3.7708 0.97464
10.782 -1.7195 0.8489
10.857 -1.7128 0.80857
10.886 -1.7277 0.92595
10.891 -1.7193 0.84763
10.911 -1.7165 0.46997
10.926 -1.7255 0.77782
10.938 -1.7316 0.91395
10.947 -2.6728 1.0734
10.963 -2.883 1.0724
10.989 -1.7688 0.92586
11.017 -3.7024 0.86953
11.035 -1.7471 0.96309
11.041 -1.6188 0.34506
11.055 -2.5541 1.075
11.058 -2.5491 1.0796
11.067 -1.8301 0.84876
11.082 -1.748 0.96461
11.101 -3.7779 0.93763
11.101 -3.7781 0.93796
11.103 -1.7458 0.91382
11.104 -1.7461 0.53631
11.105 -3.7839 0.94078
11.107 -3.7824 0.94777
11.111 -3.792 0.94561
11.132 -2.8465 1.0817
11.146 -2.9434 1.0774
11.148 -2.5505 1.0741
11.152 -2.7765 1.2563
11.155 -1.7357 1.0235
11.157 -1.7378 0.42013
11.159 -2.6435 1.0789
11.183 -1.7452 0.97734
11.192 -1.7696 1.0538
11.212 -3.0474 1.072
11.213 -1.7763 1.0223
11.218 -1.7985 0.97369
11.22 -1.7646 0.85319
11.223 -2.4855 1.0817
11.225 -2.5006 1.0897
11.242 -1.7702 0.60727
11.263 -1.7531 1.0355
11.271 -1.7673 0.86976
11.277 -1.7666 1.0232
11.28 -3.0008 1.0767
11.284 -3.0439 1.2706
11.286 -1.7617 0.85199
11.304 -3.0508 1.0839
11.312 -2.7123 1.092
11.349 -1.8329 1.0972
11.351 -1.7865 0.82935
11.354 -1.7779 0.93455
11.354 -1.8805 1.0923
11.357 -2.8722 1.0688
11.364 -1.8815 1.0753
11.366 -1.8786 1.0845
11.383 -1.7888 0.93095
11.39 -1.7803 0.36022
11.409 -2.4931 1.0802
11.414 -1.7932 0.8922
11.417 -2.9321 1.1503
11.423 -2.8864 1.1242
11.425 -1.8663 1.111
11.433 -1.7993 1.0892
11.443 -1.7968 1.0311
11.455 -2.7386 1.102
11.46 -2.9649 1.1706
11.466 -1.7963 0.87669
11.466 -2.7661 1.0868
11.467 -1.7915 0.49138
11.502 -0.81086 0.28797
11.504 -1.8009 0.89856
11.51 -1.8038 0.73339
11.511 -1.802 0.65565
11.512 -2.0711 1.095
11.517 -1.8054 0.95872
11.545 -2.356 1.0947
11.605 -2.8816 1.1004
11.607 -2.8144 1.0666
11.614 -2.7607 1.1044
11.614 -1.9046 1.0944
11.62 -1.8222 0.95481
11.624 -1.8215 0.74332
11.627 -2.3627 1.0858
11.628 -1.8166 0.68295
11.635 -1.8267 0.96645
11.643 -2.8769 1.067
11.655 -1.8222 0.86164
11.683 -2.8089 1.1037
11.684 -2.8115 1.1124
11.687 -1.8152 0.97246
11.693 -1.9014 1.0999
11.693 -2.8497 1.0532
11.694 -3.0657 1.7621
11.697 -1.8232 0.49216
11.705 -2.2744 1.0942
11.708 -2.3376 1.0898
11.71 -1.8274 0.95097
11.725 -2.4257 1.0877
11.731 -1.8454 0.95112
11.738 -1.8312 0.96617
11.738 -1.8299 0.96783
11.742 -2.6333 1.0861
11.745 -2.9123 1.08
11.746 -1.8335 0.72793
11.747 -2.3401 1.0885
11.75 -1.8334 0.92715
11.752 -2.4711 1.0862
11.757 -1.8292 0.51113
11.761 -2.3658 1.089
11.77 -2.4931 1.0881
11.772 -2.8554 1.082
11.775 -2.9072 1.0866
11.776 -2.6284 1.0836
11.788 -2.5277 1.0861
11.792 -2.3782 1.0854
11.793 -3.1067 1.4693
11.82 -2.0699 1.1257
11.853 -2.3916 1.0901
11.858 -2.1534 1.0935
11.858 -1.8435 0.79648
11.863 -2.9656 1.1588
11.87 -2.3694 1.0914
11.873 -2.3387 1.0882
11.873 -2.3672 1.091
11.874 -2.3386 1.0892
11.887 -1.9649 0.86377
11.895 -3.0582 1.1328
11.922 -1.8621 0.95426
11.924 -1.8568 0.90322
11.926 -1.8558 0.6557
11.933 -1.8453 0.50373
11.951 -3.0705 1.3742
11.975 -1.8553 0.46742
11.983 -1.6734 0.35767
11.99 -2.1308 1.0921
11.991 -1.7638 1.061
12.024 -1.8596 0.9815
12.04 -2.9877 1.102
12.059 -2.9352 1.0851
12.066 -1.8695 0.71233
12.114 -1.8825 0.95792
12.129 -2.6977 1.0843
12.138 -1.8788 0.51068
12.144 -1.8856 0.65266
12.16 -1.0489 0.27687
12.17 -3.8861 0.91402
12.174 -2.1318 1.0909
12.177 -2.8867 1.0879
12.21 -1.9033 0.95058
12.212 -2.7 1.0957
12.225 -3.1964 1.0835
12.227 -1.8738 0.34929
12.236 -1.8981 0.88531
12.279 -1.9086 1.0774
12.293 -1.8987 0.81677
12.314 -1.8976 0.97858
12.316 -1.9211 0.9487
12.338 -1.9094 0.69869
12.34 -2.9826 1.0951
12.341 -1.8979 0.37834
12.341 -1.9065 0.62095
12.362 -2.5919 1.0873
12.364 -2.6015 1.0896
12.373 -3.5641 1.0766
12.38 -1.8881 0.99301
12.397 -3.5381 1.0695
12.409 -3.5586 1.0719
12.416 -3.5274 1.0758
12.417 -1.9325 0.93037
12.437 -3.1232 1.0902
12.443 -3.8103 0.9503
12.473 -1.9106 0.95698
12.473 -1.9252 0.62395
12.491 -1.89 0.99569
12.494 -2.8447 1.0867
12.502 -1.9144 0.50741
12.505 -3.4004 1.0764
12.51 -3.9779 0.95305
12.516 -2.6511 1.0917
12.516 -3.3018 1.0833
12.517 -3.9908 0.95749
12.519 -1.9356 0.95812
12.523 -2.8623 1.0872
12.524 -2.8976 1.0874
12.524 -2.8975 1.0877
12.525 -3.9205 0.99406
12.526 -3.9516 1.0574
12.526 -3.6748 1.0872
12.532 -3.0982 1.0863
12.543 -2.5944 1.0918
12.545 -3.7998 0.93778
12.548 -1.9547 1.0985
12.548 -1.9407 0.79243
12.552 -1.931 0.65206
12.554 -1.9363 0.90368
12.555 -1.9325 0.72424
12.556 -1.9381 0.85184
12.566 -1.9315 0.35725
12.569 -3.9273 1.058
12.571 -3.0376 1.174
12.572 -1.9331 0.64824
12.573 -2.7714 1.0855
12.577 -3.9425 1.0343
12.579 -3.9476 1.0378
12.58 -3.9518 1.041
12.582 -3.9531 1.0417
12.591 -1.9388 0.88623
12.599 -1.9439 0.85272
12.602 -4.0008 1.0743
12.603 -1.9386 0.6784
12.606 -1.9103 0.9805
12.616 -3.2222 1.1405
12.621 -2.7619 1.0911
12.626 -2.7611 1.0892
12.627 -2.7937 1.081
12.639 -2.7883 1.0938
12.648 -3.8838 0.90606
12.654 -2.447 1.0928
12.66 -3.9504 0.94863
12.66 -1.9482 0.88584
12.661 -1.9494 0.76729
12.666 -3.9694 0.95817
12.667 -1.8978 1.0115
12.667 -2.8145 1.0936
12.678 -3.2893 1.091
12.698 -3.0251 1.0649
12.713 -2.1326 1.0868
12.713 -1.9599 0.60847
12.714 -2.3546 1.0949
12.722 -3.0702 1.081
12.726 -3.4723 1.0868
12.728 -4.0664 1.1134
12.737 -3.1064 1.0808
12.74 -3.0116 1.0869
12.74 -3.0375 1.0889
12.743 -3.1111 1.0873
12.746 -3.132 1.0799
12.751 -1.9602 0.68737
12.755 -1.969 0.72053
12.758 -2.6755 1.0893
12.767 -2.4713 1.0961
12.769 -1.9652 0.5469
12.773 -3.1577 1.1091
12.791 -3.1544 1.0882
12.796 -2.6129 1.091
12.802 -2.6383 1.0894
12.803 -3.8399 1.0758
12.814 -2.8187 1.0827
12.822 -3.0701 1.1327
12.836 -3.1262 1.1187
12.849 -2.6002 1.0921
12.854 -2.5754 1.0945
12.87 -3.1197 1.0327
12.883 -4.0239 0.97775
12.889 -3.0565 1.0954
12.889 -2.6035 1.0948
12.892 -1.9878 0.95086
12.894 -3.0833 1.0913
12.894 -2.6053 1.0987
12.901 -2.9049 1.0908
12.911 -2.9341 1.0958
12.927 -4.0036 1.0435
12.951 -1.9951 0.94029
12.964 -1.9847 0.54088
12.966 -3.0862 1.1747
12.97 -3.1523 1.086
12.972 -3.1547 1.0916
12.973 -1.9886 0.47531
12.977 -3.1391 1.1402
12.986 -1.9939 0.91446
12.989 -3.1903 1.0875
12.991 -1.9941 0.89259
13.01 -2.0089 0.91287
13.011 -3.5695 1.0803
13.016 -3.2546 1.0869
13.027 -1.9931 0.53887
13.034 -2.0072 0.61854
13.036 -3.3811 1.0852
13.046 -3.1362 1.0886
13.063 -3.9646 1.0029
13.064 -4.0434 0.95945
13.069 -2.0064 0.82982
13.07 -4.047 1.0653
13.07 -2.9781 1.0818
13.077 -1.9979 0.50209
13.078 -1.9992 0.46111
13.083 -3.0815 1.0873
13.097 -3.1977 1.0822
13.152 -2.3835 1.0965
13.152 -2.0145 0.94857
13.154 -1.9941 0.99521
13.156 -2.0087 0.48425
13.157 -3.0586 1.101
13.161 -3.6328 1.0739
13.165 -3.6407 1.0753
13.168 -3.9314 0.89371
13.172 -1.3882 0.31609
13.172 -3.6783 1.0864
13.175 -2.0161 0.41145
13.176 -2.0177 0.9404
13.18 -3.1048 1.0821
13.182 -2.0175 0.5857
13.182 -1.4364 0.32696
13.202 -2.0226 0.88007
13.207 -4.0306 0.91143
13.211 -4.0096 0.87649
13.213 -3.0998 1.1013
13.215 -2.5017 1.0943
13.216 -2.9967 1.0921
13.218 -2.5001 1.0963
13.223 -2.0159 0.40127
13.225 -4.0474 0.96112
13.251 -2.0332 0.93154
13.274 -3.1016 1.0886
13.278 -2.0344 0.86865
13.286 -2.0327 0.35862
13.295 -2.7374 1.0942
13.295 -4.0386 1.0365
13.298 -2.0234 0.97243
13.302 -2.0367 0.87561
13.306 -2.0346 0.66732
13.314 -2.0416 0.97568
13.344 -3.572 1.0837
13.344 -2.0427 0.92403
13.348 -3.8866 1.0744
13.351 -3.4358 1.0846
13.351 -4.1066 0.98821
13.352 -2.42 1.1012
13.355 -2.0429 0.89626
13.358 -3.0022 1.094
13.36 -2.0396 0.8425
13.36 -3.0083 1.0886
13.367 -3.0168 1.0922
13.379 -3.0519 1.0914
13.392 -3.0848 1.0846
13.398 -2.0531 1.1004
13.407 -3.1144 1.0895
13.42 -3.333 1.0861
13.43 -2.0257 0.32104
13.431 -3.1596 1.0908
13.435 -2.0505 0.66364
13.441 -3.0376 1.1025
13.442 -3.1822 1.0914
13.448 -3.3361 1.0856
13.451 -4.1344 1.0031
13.455 -3.0544 1.0936
13.459 -2.0582 0.82629
13.468 -2.0352 0.36272
13.473 -1.9282 0.34643
13.478 -3.3142 1.0843
13.485 -4.0998 0.97483
13.493 -2.0803 0.96206
13.494 -3.3042 1.0929
13.501 -3.057 1.0949
13.501 -2.0427 0.36106
13.501 -1.9803 0.37073
13.503 -2.9527 1.1005
13.507 -2.5746 1.0985
13.508 -2.5785 1.0999
13.516 -2.0589 0.35645
13.518 -2.0707 0.97079
13.52 -3.3336 1.0888
13.521 -2.0345 1.0052
13.521 -2.0677 0.94084
13.536 -3.3102 1.0927
13.541 -2.0648 0.8132
13.544 -3.5602 1.0845
13.555 -2.3607 1.1015
13.557 -2.0672 0.35917
13.56 -3.0889 1.1023
13.562 -3.5429 1.0874
13.569 -2.0624 0.43796
13.572 -4.0835 1.0377
13.572 -2.067 0.97557
13.573 -3.1126 1.2196
13.575 -2.43 1.1027
13.582 -2.4123 1.0971
13.582 -2.4143 1.093
13.583 -4.1602 1.0057
13.584 -2.7691 1.0885
13.591 -3.6885 1.0814
13.593 -2.0641 0.35958
13.594 -2.0588 0.95871
13.597 -2.0537 0.38484
13.597 -2.0659 0.98207
13.597 -2.0667 0.98251
13.605 -2.0491 0.97503
13.606 -2.0477 0.9885
13.607 -2.7561 1.1022
13.611 -4.127 0.98424
13.612 -2.4599 1.1008
13.613 -1.9926 1.0208
13.614 -2.0688 0.58116
13.62 -4.13 0.96011
13.62 -4.1444 0.99573
13.661 -2.6545 1.1041
13.711 -2.6153 1.1066
13.722 -2.5137 1.1034
13.751 -2.6464 1.1012
13.764 -3.5173 1.0984
13.773 -4.0995 0.9124
13.779 -3.6453 1.0851
13.799 -2.4702 1.0997
13.802 -2.4364 1.1085
13.826 -3.2697 1.4307
13.834 -2.343 1.1047
13.838 -2.5253 1.0991
13.842 -3.5788 1.0834
13.848 -2.4041 1.1053
13.85 -2.4696 1.1053
13.863 -3.2416 1.482
13.864 -2.1289 1.1076
13.904 -2.56 1.1032
13.927 -2.5048 1.1039
13.929 -2.4681 1.103
13.937 -3.0794 1.1036
13.946 -2.6875 1.1045
13.963 -3.3229 1.0813
13.963 -3.1715 1.0943
13.973 -3.3252 1.0921
13.987 -2.9636 1.1065
14.01 -2.4102 1.1135
14.015 -2.5544 1.1148
14.087 -4.2007 1.0078
14.087 -2.473 1.1051
14.095 -2.3974 1.1079
14.097 -3.3992 1.092
14.101 -2.5726 1.1063
14.104 -3.4104 1.0982
14.11 -4.1982 0.94939
14.152 -1.5214 1.1158
14.164 -4.2273 1.0778
14.171 -3.4319 1.0926
14.184 -2.9522 1.1019
14.213 -4.2183 0.74787
14.228 -3.6407 1.0923
14.243 -3.5876 1.0894
14.251 -3.1822 1.1015
14.254 -3.0268 1.0933
14.276 -3.6348 1.0881
14.279 -1.4832 1.1182
14.289 -3.4926 1.0958
14.331 -2.7108 1.1019
14.332 -3.3816 1.1006
14.396 -3.4272 1.1139
14.487 -3.8568 1.0884
14.505 -1.9151 1.1184
14.521 -3.6412 1.1028
14.541 -3.5952 1.0923
14.551 -2.7505 1.1045
14.552 -3.4941 1.0989
14.614 -3.2132 1.1158
14.62 -3.5723 1.0988
14.637 -3.1341 1.1035
14.716 -4.0602 1.0927
14.72 -3.0603 1.1026
14.763 -3.716 1.0987
14.815 2.9173 0.46795
14.855 -3.154 1.1038
14.923 -3.588 1.0992
14.931 -1.0055 0.59107
14.957 -2.9532 1.1114
14.978 -3.656 1.0827
15.067 -3.3973 1.0835
15.081 -3.5091 1.077
15.095 -2.5868 1.1219
15.113 -4.2807 0.91505
15.113 -4.8683 0.9214
15.125 -3.6003 1.0976
15.129 -3.5301 1.1057
15.144 -2.5557 1.1021
15.147 -3.4182 1.1069
15.168 -4.3821 0.9316
15.169 -4.3491 0.95928
15.17 -4.3513 0.96252
15.171 -2.5724 1.1178
15.171 -4.3528 0.96405
15.172 -4.3513 0.96178
15.173 -4.3511 0.89903
15.175 -4.3905 0.93485
15.178 -4.377 1.0164
15.182 -4.3509 0.73799
15.182 -4.4003 1.026
15.184 -4.356 0.7979
15.198 -4.3939 0.99336
15.198 -3.4161 1.1291
15.215 -2.427 1.1124
15.237 -2.7147 1.1007
15.243 -3.0714 1.1116
15.249 -4.4911 0.95469
15.258 -3.2878 1.1099
15.263 -2.7109 1.1173
15.271 -2.466 1.1148
15.286 -3.0567 1.1095
15.287 -2.0871 1.1234
15.291 -2.8573 1.1092
15.333 -3.1357 1.1063
15.347 -3.3218 1.0969
15.363 -3.2134 1.107
15.372 -3.5499 1.0887
15.373 -2.8913 1.1078
15.377 -2.9541 1.111
15.378 -2.8665 1.1085
15.385 -3.1549 1.1122
15.389 -3.1838 1.1118
15.413 -3.3247 1.1067
15.413 -3.1614 1.1019
15.415 -3.509 1.004
15.415 -3.1617 1.1035
15.416 -3.1636 1.1077
15.431 -3.6681 1.0977
15.434 -3.7583 1.0941
15.435 -3.1631 1.1104
15.437 -3.4821 1.1021
15.454 -3.1426 1.1093
15.471 -3.5807 1.116
15.481 -3.582 1.1727
15.495 -3.5434 1.1238
15.501 -1.6894 1.1232
15.508 -3.6729 1.1082
15.512 -1.1551 1.1212
15.513 -3.0848 1.1145
15.525 -4.7474 1.0071
15.543 -4.3415 0.78295
15.553 -3.6623 1.0997
15.556 -3.2237 1.1059
15.559 -3.4295 1.0973
15.56 -4.4071 0.99412
15.561 -4.3685 0.71723
15.561 -4.4088 0.9853
15.561 -4.4101 0.98799
15.563 -4.3709 0.83269
15.564 -4.4149 1.0877
15.565 -4.3748 0.74285
15.573 -4.4114 0.95125
15.578 -4.422 0.95898
15.616 -3.0051 1.1074
15.65 -2.4236 1.0965
15.654 -3.817 1.0969
15.671 -3.0941 1.1077
15.673 -3.4321 1.0994
15.694 -3.1188 1.1098
15.7 -2.4274 1.1106
15.726 -4.1639 1.0968
15.738 -3.1015 1.1109
15.752 -3.4114 1.1051
15.761 -2.4101 1.122
15.767 -3.6018 1.0899
15.77 -3.2983 1.08
15.785 -2.7679 1.1185
15.826 -2.3749 1.0606
15.827 -3.3362 1.1019
15.83 -3.3561 1.1118
15.832 -3.3251 1.1052
15.834 -3.4979 1.2356
15.838 -3.0578 1.1124
15.856 -3.5753 1.1034
15.862 -3.5097 1.114
15.865 -2.3171 1.1152
15.871 -3.2879 1.1133
15.881 -3.2674 1.1085
15.905 -2.938 1.1169
15.909 -3.2354 1.1119
15.917 -3.9041 1.1016
15.918 -3.1004 1.1031
15.948 -3.1474 1.1207
15.949 -3.2024 1.109
15.964 -1.1557 0.50042
15.997 -3.4287 1.1061
16.005 -2.3351 1.1337
16.033 -3.7447 1.1684
16.046 -3.4256 1.1162
16.073 -3.7521 1.1621
16.092 -3.2133 1.1123
16.092 -2.4837 0.91088
16.095 -3.2174 1.1127
16.11 -2.5214 0.8776
16.12 -3.6306 1.3411
16.123 -1.3378 0.75811
16.135 -2.5021 0.8973
16.142 -1.181 0.47314
16.173 -1.3064 0.60822
16.186 -2.5358 0.86566
16.202 -3.4655 1.1091
16.204 -2.4036 1.1022
16.205 -1.1813 0.99949
16.207 -2.3978 1.1059
16.216 -2.4232 0.37768
16.217 -2.4376 0.97205
16.217 -3.0851 1.122
16.219 -1.3289 0.50756
16.223 -2.3955 1.026
16.225 -2.3921 1.0239
16.227 -2.4443 0.97477
16.228 -2.4271 0.40615
16.232 -2.3911 0.43287
16.233 -2.4327 0.96524
16.247 -1.3082 0.45376
16.25 -3.4825 1.1125
16.26 -3.818 1.1098
16.262 -2.425 0.88677
16.267 -2.4404 1.0933
16.27 -2.4245 1.0039
16.282 -2.436 0.87862
16.283 -2.4291 0.72155
16.283 -2.4107 0.41659
16.285 -2.4288 0.82808
16.285 -2.432 0.98719
16.29 -2.4137 0.92771
16.303 -1.302 0.34563
16.305 -1.343 0.98408
16.307 -2.4119 0.70727
16.308 -2.4475 0.98492
16.308 -2.3329 0.34922
16.32 -1.3183 0.22214
16.327 -1.2965 0.26872
16.336 -4.9014 1.0754
16.337 -1.2375 0.23323
16.34 -1.3303 0.31349
16.358 -3.0363 1.1199
16.37 -1.2807 0.15307
16.384 -2.4432 0.84157
16.384 -2.4435 0.89153
16.403 -1.3547 0.094023
16.404 -2.9337 1.1112
16.412 -2.5427 0.86074
16.413 -2.4518 0.81959
16.415 -4.3117 1.0992
16.421 -2.3982 0.94864
16.444 -3.921 1.1126
16.451 -2.4593 0.82064
16.467 -2.5786 1.1238
16.477 -2.4544 0.75711
16.489 -2.7498 1.1285
16.521 -2.717 1.122
16.524 -3.1434 1.1187
16.526 -2.4601 0.89269
16.528 -3.4437 1.115
16.533 -4.249 1.0966
16.539 -3.2678 1.1136
16.539 -2.7977 1.1246
16.54 -3.6483 1.1291
16.566 -2.4644 0.70099
16.567 -3.3253 1.1174
16.57 -2.4602 0.62555
16.578 -2.4563 0.98824
16.6 -2.4764 0.98794
16.6 -2.4455 1.0387
16.603 -3.2825 1.1212
16.606 -2.5019 0.97636
16.607 -3.5677 1.119
16.609 -2.9577 1.1131
16.609 -4.253 1.1023
16.63 -2.3234 0.36519
16.641 -2.4836 1.0103
16.643 -3.1875 1.1246
16.657 -3.6243 1.117
16.661 -2.423 1.0551
16.664 -2.8993 1.1229
16.665 -3.0287 1.1208
16.677 -2.4771 0.88139
16.679 -2.3562 0.39432
16.694 -3.7672 1.1203
16.695 -3.6752 1.1995
16.722 -2.4847 0.99502
16.725 -2.4767 1.0012
16.726 -2.4413 0.99278
16.731 -2.4938 0.93147
16.735 -2.4881 0.94105
16.735 -3.6418 1.4033
16.739 -2.4875 0.659
16.743 -2.4812 0.71312
16.756 -4.5675 1.0667
16.761 -2.5011 0.98936
16.781 -4.5944 1.0424
16.783 -4.5812 0.85042
16.791 -2.5163 0.97681
16.792 -2.487 0.82198
16.795 -4.581 0.98618
16.796 -4.5282 0.91635
16.796 -2.4901 0.79604
16.799 -4.577 1.099
16.802 -2.4804 0.99101
16.803 -2.4888 0.7305
16.803 -4.545 0.9406
16.803 -2.8919 1.1263
16.806 -4.5889 1.108
16.809 -2.4955 0.8465
16.811 -4.5662 0.95785
16.811 -2.4932 0.93622
16.812 -2.4931 0.49097
16.814 -2.4934 0.93765
16.815 -4.5686 0.99459
16.815 -4.5704 0.99611
16.827 -2.521 0.97225
16.827 -4.6149 1.0001
16.837 -2.5178 0.95328
16.837 -2.4582 1.0195
16.841 -2.5098 0.95919
16.842 -2.512 0.9488
16.844 -2.4964 0.793
16.847 -2.4958 0.85475
16.847 -2.4893 0.73573
16.848 -2.4958 0.90417
16.86 -2.4971 0.44658
16.875 -2.499 0.38036
16.876 -3.3245 1.1225
16.886 -3.5069 1.117
16.891 -2.5006 0.82057
16.892 -3.2965 1.1152
16.899 -3.6878 1.1124
16.909 -2.4127 0.3589
16.915 -2.5 0.61892
16.919 -2.4999 0.86407
16.926 -2.5031 0.82808
16.927 -2.9727 1.1234
16.931 -3.4322 1.1233
16.938 -2.4341 1.0563
16.946 -3.7441 1.0971
16.957 -2.495 0.91686
16.958 -2.4088 0.36241
16.964 -4.4753 1.1088
16.969 -2.498 0.60939
16.977 -2.5052 0.77798
16.988 -2.5194 0.87833
16.989 -2.5132 0.83423
16.995 -3.7256 1.2215
16.998 -2.5041 0.62425
17.003 -2.5089 0.60113
17.008 -4.5585 0.96384
17.011 -2.5133 0.38717
17.013 -4.6058 1.0109
17.019 -2.514 0.83445
17.024 -2.5181 0.61892
17.026 -2.5173 0.76969
17.039 -2.5197 0.38124
17.049 -2.9755 1.125
17.06 -4.6089 0.44058
17.06 -2.5155 0.75008
17.073 -4.6008 1.0035
17.073 -4.601 1.0036
17.075 -4.6057 1.0066
17.077 -3.7022 1.1131
17.077 -2.5187 0.90693
17.098 -2.5326 0.38061
17.101 -4.2065 1.1105
17.107 -2.5178 0.61844
17.108 -4.6105 1.0044
17.11 -3.5967 1.1282
17.11 -2.5135 0.84525
17.114 -4.1673 1.1086
17.129 -3.6134 1.1263
17.145 -2.4373 0.36087
17.147 -2.4958 0.83452
17.154 -4.6244 1.0897
17.157 -4.6222 0.95975
17.16 -4.6204 1.0938
17.161 -4.6268 0.96255
17.164 -4.6315 0.99744
17.175 -4.6397 1.0117
17.175 -4.6433 1.0407
17.176 -2.5353 0.56111
17.18 -3.5797 1.0393
17.181 -4.6465 1.116
17.185 -4.5949 0.74657
17.186 -2.9877 1.1295
17.191 -2.3529 0.37265
17.192 -4.6067 0.86763
17.194 -2.9849 1.1335
17.2 -2.4686 0.35747
17.201 -4.6193 0.80188
17.225 -2.9964 1.1203
17.226 -2.5386 0.44473
17.25 -3.0477 1.1177
17.252 -4.6457 0.77722
17.253 -3.041 1.1243
17.258 -3.6183 1.2789
17.261 -3.0213 1.1206
17.261 -3.7186 1.123
17.273 -4.6546 0.8416
17.275 -3.4223 1.1248
17.279 -2.5262 1.0118
17.282 -3.5968 1.1164
17.306 -2.552 0.49386
17.307 -3.9941 1.1157
17.318 -2.5751 0.49128
17.325 -2.9946 1.1246
17.336 -2.549 0.40177
17.338 -3.138 1.1238
17.355 -2.5589 0.89994
17.358 -2.5208 0.36776
17.379 -2.5594 0.98303
17.379 -2.6095 0.95615
17.392 -2.5219 1.0202
17.395 -3.8904 1.1905
17.413 -3.6892 1.1325
17.414 -2.5587 1.001
17.416 -2.5771 0.7644
17.418 -2.5713 0.38402
17.424 -2.5585 0.95606
17.427 -2.5763 0.66716
17.428 -2.5756 0.58312
17.434 -2.567 0.64189
17.435 -2.5716 0.88045
17.436 -2.5892 0.98243
17.454 -2.5698 0.9079
17.46 -3.7601 1.2078
17.474 -2.5747 0.81304
17.481 -2.5808 0.96021
17.483 -3.0354 1.1147
17.484 -4.2246 1.1137
17.518 -2.571 0.98946
17.518 -3.8296 1.1147
17.521 -2.5551 0.36758
17.529 -2.5851 0.95153
17.53 -2.5855 0.81389
17.53 -2.5922 0.3866
17.531 -3.9372 1.3185
17.533 -2.5848 0.88121
17.536 -3.0217 1.1311
17.554 -2.5888 0.98169
17.587 -3.0292 1.1296
17.593 -2.5963 0.62899
17.608 -2.6018 0.38538
17.61 -2.646 0.89908
17.614 -2.6187 0.97963
17.615 -2.5973 0.96524
17.624 -2.568 1.0052
17.641 -2.5986 0.39481
17.647 -2.6021 0.57727
17.648 -2.5871 0.64998
17.648 -2.5925 0.97679
17.669 -2.6126 0.97783
17.677 -2.5822 1.0003
17.677 -2.5299 0.40099
17.681 -2.5701 0.65776
17.69 -4.1552 1.1171
17.697 -3.0865 1.1182
17.709 -3.9651 1.116
17.745 -3.8791 1.1232
17.75 -2.5918 0.89312
17.758 -2.6235 0.38329
17.769 -5.1504 1.1059
17.77 -4.2604 1.1123
17.777 -2.6088 0.40861
17.795 -2.5465 0.96396
17.801 -4.9935 0.88499
17.819 -2.6285 0.76225
17.821 -3.8382 1.1409
17.822 -3.8671 1.1592
17.823 -2.6229 1.0737
17.827 -2.6214 0.7342
17.828 -3.9528 1.1208
17.829 -2.6158 0.9991
17.831 -2.6235 0.38948
17.845 -2.6315 0.70442
17.857 -2.6344 0.4049
17.892 -4.0731 2.1776
17.898 -4.149 1.1106
17.93 -2.6518 0.84656
17.935 -2.6461 0.89611
17.943 -3.2972 1.1186
17.945 -2.6355 0.85768
17.95 -3.2448 1.1181
17.95 -2.6465 0.38658
17.951 -3.6169 1.1328
17.956 -3.6113 1.1146
17.981 -3.6133 1.1247
17.995 -3.2444 1.1305
17.999 -3.6824 1.1234
18.04 -3.7918 1.121
18.084 -3.6622 1.1174
18.123 -2.6676 0.89413
18.123 -2.6629 0.50273
18.124 -4.1579 1.1108
18.172 -4.0785 1.1102
18.179 -5.253 0.97755
18.189 -3.8117 1.1191
18.196 -2.7195 0.95562
18.203 -2.6702 0.92834
18.214 -2.6752 0.98106
18.227 -2.6806 0.38704
18.231 -3.8025 1.1314
18.236 -4.7649 0.96804
18.249 -4.7908 0.97402
18.25 -2.6753 0.94315
18.252 -4.763 0.96261
18.267 -2.6882 0.98926
18.279 -4.0928 1.0919
18.285 -4.1079 1.1131
18.298 -4.0976 1.1117
18.314 -4.1138 1.1141
18.331 -2.6315 0.36128
18.341 -2.6887 0.50207
18.351 -3.6867 1.1139
18.36 -2.6931 0.99037
18.366 -2.6877 0.99487
18.369 -3.6932 1.1093
18.379 -2.7069 0.79655
18.381 -3.3665 1.1219
18.381 -2.7106 0.78875
18.386 -2.6976 0.99383
18.401 -2.7012 0.86369
18.409 -2.6961 0.86831
18.438 -2.7121 0.8503
18.439 -3.1298 1.118
18.444 -3.8921 1.1075
18.446 -2.7132 0.78926
18.446 -2.7122 0.7948
18.446 -3.132 1.1177
18.447 -2.706 0.38937
18.472 -2.7221 0.85089
18.48 -2.7072 0.86121
18.496 -3.9012 1.1726
18.509 -2.7164 0.98771
18.51 -2.7088 0.99373
18.51 -3.5141 1.118
18.51 -4.8019 0.98425
18.515 -2.7112 0.71987
18.523 -4.7421 0.9218
18.549 -2.7288 1.0289
18.549 -3.7815 1.1193
18.569 -3.4032 1.1253
18.584 -4.7624 0.91092
18.592 -3.5413 1.1238
18.596 -2.7244 0.88904
18.598 -2.7334 1.0289
18.605 -2.874 0.88509
18.607 -3.7521 1.1194
18.611 -3.8701 1.1141
18.615 -4.8136 0.96937
18.617 -4.8159 0.971
18.62 -4.8169 0.97942
18.623 -4.8395 1.0644
18.625 -3.7561 1.1454
18.642 -4.8372 0.98042
18.647 -3.8682 1.1268
18.66 -2.7445 0.74435
18.665 -2.738 0.78067
18.668 -2.7433 0.76896
18.672 -3.8272 1.1175
18.688 -4.4017 1.1141
18.714 -2.7312 0.80236
18.715 -3.565 1.1224
18.721 -3.5611 1.1297
18.731 -4.8272 0.90308
18.741 -2.7389 0.99146
18.773 -4.8638 0.94293
18.787 -2.7634 0.99303
18.788 -3.5692 1.1108
18.802 -2.7991 0.9692
18.875 -2.7803 0.98617
18.879 -2.7668 0.99442
18.901 -4.1536 1.1091
18.909 -2.732 0.89666
18.918 -3.8142 1.105
18.948 -3.9979 1.1138
18.96 -4.2767 1.1036
18.971 -4.0587 1.122
18.971 -2.7794 0.88802
18.972 -4.4733 1.1063
19.004 -3.5461 1.116
19.024 -4.0033 1.1761
19.06 -3.7828 1.1249
19.065 -3.7005 1.1049
19.069 -3.667 1.119
19.072 -4.6218 1.0979
19.09 -3.696 1.1335
19.174 -2.8074 0.93427
19.184 -4.8978 0.92487
19.184 -2.7891 0.98094
19.21 -2.8267 1.0328
19.263 -4.2214 1.1089
19.294 -2.8298 0.75145
19.306 -4.1935 1.0923
19.339 -2.8331 1.0442
19.36 -2.6652 1.1673
19.369 -4.2249 1.1957
19.369 -3.9034 1.1164
19.376 -2.8413 0.96883
19.377 -2.8523 0.80341
19.387 -5.045 0.76652
19.409 -2.8504 0.99511
19.412 -3.6076 1.1227
19.428 -4.6172 1.1055
19.44 -2.8632 0.98064
19.469 -5.01 0.82548
19.486 -3.93 1.1084
19.496 -5.0434 0.78648
19.51 -2.827 0.98032
19.528 -3.4901 1.118
19.549 -2.8005 1.0408
19.556 -4.0199 1.1119
19.559 -5.0224 0.84371
19.571 -5.0504 0.78239
19.578 -5.0467 1.0352
19.58 -5.0487 1.0368
19.583 -4.7846 0.82951
19.588 -5.053 0.85547
19.595 -3.1871 1.1232
19.607 -5.0794 1.0632
19.669 -2.8724 0.9878
19.698 -3.1894 1.1269
19.729 -5.1216 0.96289
19.73 -2.9653 1.1296
19.759 -2.8862 1.1111
19.771 -2.8919 0.9094
19.785 -4.3465 1.1157
19.815 -2.9065 0.98493
19.817 -5.1027 0.94477
19.819 -2.9 0.98952
19.829 -4.4101 1.111
19.829 -2.9355 1.1282
19.835 -2.9038 0.9389
19.84 -4.4043 1.1111
19.844 -4.145 1.1142
19.866 -5.0317 0.96479
19.866 -4.9836 0.96459
19.868 -4.9865 0.96598
19.882 -4.1646 1.128
19.884 -4.9628 0.94363
19.912 -4.1379 1.09
19.917 -4.9515 0.91541
19.941 -2.9085 0.99722
19.944 -4.0207 1.1133
19.959 -3.736 1.1214
19.961 -4.0935 1.115
19.961 -5.3396 0.97334
19.976 -3.6593 1.0475
19.988 -3.8834 1.1177
20.007 -2.9376 0.98614
20.02 -4.3194 1.1149
20.049 -3.631 1.1199
20.05 -3.2988 1.1199
20.075 -2.9759 1.1327
20.096 -2.9426 0.80452
20.101 -5.1102 1.0249
20.116 -2.9432 0.98805
20.122 -3.7297 1.1223
20.127 -2.9339 0.44546
20.139 -2.9472 0.65321
20.142 -2.9483 0.93049
20.155 -4.9562 0.81668
20.17 -2.9408 0.39053
20.181 -5.0053 0.93039
20.183 -2.9419 1.0029
20.199 -2.9697 0.95629
20.199 -2.9488 0.66666
20.201 -2.9469 0.43497
20.203 -4.1268 1.1097
20.206 -2.9592 0.984
20.21 -2.9548 0.98791
20.23 -2.9156 0.41324
20.236 -2.9478 0.411
20.243 -5.03 1.092
20.244 -3.8166 1.1236
20.249 -2.8994 1.0408
20.25 -5.0436 0.99058
20.251 -5.0301 0.94747
20.258 -2.9442 0.92853
20.262 -2.9538 0.72536
20.274 -4.0983 1.1145
20.275 -2.9855 0.97475
20.278 -5.0253 0.77298
20.283 -5.0599 1.0318
20.288 -2.9573 0.50413
20.29 -5.0624 1.0275
20.29 -5.0452 1.0671
20.291 -2.9741 0.73037
20.301 -5.0708 1.0516
20.302 -5.0766 1.0571
20.305 -5.0641 1.0455
20.308 -5.0751 1.0545
20.309 -5.0541 1.088
20.319 -4.1263 1.1226
20.32 -5.0638 1.0731
20.323 -5.0619 1.069
20.338 -2.9735 0.7442
20.339 -5.0388 0.88358
20.35 -2.9601 0.98506
20.357 -3.2754 1.1245
20.369 -2.9752 0.60458
20.37 -2.9675 0.89278
20.37 -4.0062 1.1243
20.381 -3.7533 1.1244
20.382 -4.1045 1.1111
20.386 -2.9715 0.75318
20.388 -4.1027 1.1123
20.39 -2.9636 0.99643
20.392 -5.0972 1.1158
20.402 -2.9762 0.39383
20.413 -3.9764 1.1155
20.418 -2.9849 0.55315
20.419 -3.5608 1.1257
20.424 -2.9864 0.87623
20.43 -3.8697 1.1179
20.439 -2.9865 0.64595
20.459 -3.8954 1.1179
20.463 -2.9944 0.85663
20.464 -3.002 0.71708
20.467 -4.4627 1.1118
20.471 -4.0326 1.1125
20.472 -3.0053 0.55235
20.48 -4.3821 1.1098
20.488 -5.1142 0.84517
20.497 -3.0096 0.94589
20.503 -2.9887 0.85289
20.553 -3.0049 0.87278
20.556 -4.3376 1.11
20.598 -3.886 1.2171
20.602 -3.8204 1.1148
20.607 -4.5263 1.1026
20.629 -3.0112 0.60301
20.633 -3.0041 0.97227
20.634 -5.2219 0.83074
20.643 -3.017 1.1237
20.654 -3.0287 0.39346
20.661 -2.9974 0.81348
20.668 -4.5986 1.1198
20.672 -3.4609 1.1335
20.677 -3.0198 0.45149
20.678 -3.0114 0.94525
20.678 -2.9861 0.4195
20.694 -3.0082 0.99172
20.696 -3.8302 1.1278
20.703 -3.3542 1.1273
20.708 -3.9051 1.1214
20.711 -4.0267 1.1209
20.723 -3.0199 0.52706
20.746 -3.9992 1.1204
20.756 -4.0514 1.1168
20.773 -3.0303 0.98699
20.789 -4.4558 1.1235
20.802 -4.2974 1.1161
20.807 -4.4455 1.1205
20.823 -4.425 1.1158
20.835 -3.0372 0.76429
20.856 -3.0404 0.4717
20.871 -3.8737 1.1198
20.88 -3.0462 0.44952
20.884 -4.2876 1.1284
20.89 -3.0359 0.98829
20.907 -3.0396 0.40058
20.909 -3.0356 0.91026
20.909 -3.0406 0.57891
20.913 -4.2005 1.1188
20.921 -3.0524 0.42123
20.944 -4.272 1.1123
20.955 -4.5143 1.1077
20.96 -3.9374 1.1218
20.963 -3.0489 0.77943
20.963 -3.0454 0.81926
20.966 -3.0516 0.70698
20.976 -3.0547 0.63269
20.977 -4.0309 1.1206
20.982 -4.1402 1.1201
21.01 -3.977 1.1309
21.011 -3.2737 1.1317
21.017 -3.7723 1.1223
21.038 -4.3279 1.1079
21.049 -3.2638 1.1338
21.052 -4.3913 1.1186
21.058 -3.754 1.1312
21.066 -4.3325 1.1408
21.082 -4.0011 1.1041
21.084 -3.0632 1.0026
21.086 -3.0648 0.91259
21.095 -3.1036 1.1303
21.098 -4.3438 1.1371
21.105 -3.0769 0.98699
21.13 -3.7117 1.1289
21.131 -3.7111 1.1292
21.131 -5.0761 0.87951
21.135 -3.7134 1.1361
21.145 -3.0817 0.50684
21.147 -4.1695 1.1205
21.162 -3.0753 0.91818
21.164 -4.297 1.1189
21.179 -4.1583 1.1171
21.182 -3.1451 0.40461
21.189 -3.0789 0.39191
21.197 -5.7604 0.84837
21.22 -3.0892 0.92853
21.223 -3.0715 0.98313
21.227 -3.0894 0.87615
21.251 -5.6953 0.94714
21.256 -3.0793 0.9332
21.262 -4.0964 1.1233
21.267 -3.0938 0.566
21.267 -3.0915 0.72364
21.282 -3.0956 0.47316
21.289 -3.1088 0.96803
21.292 -3.0923 0.98971
21.296 -3.0779 0.39684
21.298 -3.3563 1.1342
21.305 -5.1778 1.0923
21.309 -5.1697 0.73475
21.31 -3.3267 1.1414
21.311 -5.1553 0.97047
21.312 -5.1735 0.77868
21.316 -5.1776 0.818
21.32 -5.1679 0.97962
21.325 -4.5916 1.1108
21.327 -5.1793 0.98516
21.338 -5.1364 0.91661
21.345 -4.5098 1.1019
21.345 -3.1151 0.82655
21.372 -3.0429 0.42947
21.375 -3.086 0.84593
21.376 -5.2562 0.9955
21.378 -4.5474 1.1202
21.383 -5.2552 1.0253
21.386 -3.1032 0.6913
21.392 -3.7464 1.1272
21.403 -3.0155 0.37665
21.421 -3.968 1.1257
21.422 -3.5004 1.1323
21.428 -5.1177 0.91037
21.429 -5.4105 0.99976
21.437 -5.2095 0.98232
21.441 -3.091 1.0029
21.448 -3.1076 0.9505
21.451 -3.1169 0.90513
21.467 -3.1177 0.43007
21.474 -3.1195 0.83419
21.482 -4.1587 1.1243
21.492 -3.7939 1.1277
21.492 -3.1267 0.99801
21.504 -4.1581 1.1175
21.523 -4.2525 1.1126
21.526 -3.7487 1.1271
21.528 -3.8067 1.1246
21.531 -3.1232 0.95676
21.535 -3.1272 0.92224
21.538 -4.6097 1.1144
21.539 -4.5858 1.1144
21.539 -4.586 1.1153
21.54 -3.7662 1.1305
21.541 -3.1296 0.683
21.543 -4.8914 1.1119
21.549 -4.1713 1.1257
21.554 -3.1327 0.99607
21.562 -3.1211 0.87137
21.562 -3.1484 0.38992
21.571 -3.1397 0.81936
21.589 -3.1294 0.9696
21.603 -4.2138 1.1208
21.633 -4.5415 1.1157
21.652 -3.1569 0.76844
21.672 -3.1408 1.0112
21.69 -5.2203 0.98019
21.691 -5.2209 0.97796
21.694 -5.2262 0.97659
21.705 -5.2328 1.1057
21.712 -3.6064 1.1316
21.715 -5.212 0.7463
21.727 -5.2548 1.0459
21.755 -3.1767 1.1357
21.767 -3.1556 0.84177
21.767 -5.2081 0.88904
21.78 -5.2173 0.93601
21.782 -3.157 0.53612
21.809 -5.2468 0.79712
21.822 -4.5601 1.1216
21.822 -5.3075 1.0682
21.832 -4.5893 1.1209
21.837 -4.5713 1.1199
21.841 -5.2375 0.86248
21.844 -4.1447 1.1307
21.847 -4.3606 1.1298
21.895 -3.8907 1.1363
21.899 -4.0364 1.1283
21.909 -3.1756 0.77008
21.916 -3.1852 0.99846
21.929 -4.4682 1.1241
21.976 -4.2319 1.1231
21.985 -4.3154 1.1302
21.987 -4.7011 1.1223
21.991 -3.8428 1.1335
22.006 -3.1915 0.82285
22.007 -4.3228 1.111
22.009 -4.493 1.1244
22.012 -4.3083 1.125
22.012 -4.4947 1.1235
22.014 -4.1007 1.1227
22.014 -3.6509 1.1407
22.018 -4.3159 1.1136
22.02 -3.177 0.65717
22.022 -4.4759 1.1213
22.024 -4.475 1.118
22.024 -3.1914 0.93799
22.025 -4.4764 1.12
22.026 -3.6233 1.1533
22.03 -4.3256 1.1225
22.035 -4.3248 1.1205
22.045 -4.3426 1.1246
22.053 -4.5666 1.0975
22.055 -4.6456 1.9834
22.061 -4.3208 1.0837
22.076 -4.3479 1.1253
22.08 -4.2913 1.1273
22.106 -1.9302 0.3164
22.11 -4.3058 1.1581
22.113 -3.2081 0.71162
22.116 -3.2047 0.70868
22.124 -3.2002 0.95693
22.136 -4.5073 1.248
22.14 -3.2117 0.69617
22.144 -3.2111 1.0026
22.146 -4.4909 0.91516
22.159 -4.228 1.1293
22.174 -3.9211 1.1264
22.179 -4.5698 1.0512
22.199 -3.7221 1.1317
22.205 -3.6829 1.1305
22.205 -4.4809 1.12
22.207 -3.2449 1.1372
22.227 -3.6974 1.1321
22.236 -4.194 1.1357
22.236 -3.1965 0.99589
22.239 -3.1991 0.99322
22.256 -3.2212 0.41619
22.257 -4.0639 1.1319
22.268 -3.2982 0.9165
22.271 -4.4833 1.1137
22.331 -3.2336 0.99088
22.341 -3.2323 0.89568
22.344 -3.2416 0.91549
22.357 -5.0046 1.1212
22.361 -4.2986 1.1318
22.382 -3.2333 0.52713
22.387 -3.2358 0.92672
22.465 -3.2414 1.0029
22.468 -4.5021 1.1256
22.5 -4.3634 1.1235
22.509 -4.0017 1.1301
22.526 -4.43 1.1957
22.53 -4.351 1.1636
22.545 -3.2741 0.98509
22.545 -3.5981 1.1315
22.549 -4.5176 1.1412
22.563 -4.688 1.1437
22.563 -4.3927 1.1293
22.578 -3.2747 0.92197
22.587 -3.2702 0.92702
22.6 -3.3412 0.77321
22.616 -3.2796 0.99558
22.627 -4.4372 1.1361
22.639 -4.4883 1.125
22.639 -4.6921 1.1194
22.672 -3.2747 0.47596
22.678 -3.2744 0.91279
22.697 -3.2641 0.40051
22.74 -3.3415 0.86305
22.745 -3.2713 1.0231
22.748 -3.264 1.0218
22.753 -3.2887 0.78023
22.759 -3.2664 0.42716
22.763 -4.4108 1.3745
22.77 -3.2588 0.53358
22.773 -3.267 0.86955
22.776 -3.2719 0.81716
22.797 -4.474 1.1248
22.817 -4.5102 1.1186
22.834 -5.7951 0.93516
22.835 -5.8398 0.90788
22.839 -4.4862 1.1245
22.846 -4.6378 1.6067
22.848 -3.2673 0.90351
22.864 -4.734 1.1457
22.867 -3.217 0.91353
22.879 -5.9283 0.99488
22.904 -4.5697 1.3088
22.908 -5.3888 0.89244
22.91 -4.703 1.1256
22.911 -5.3754 0.96432
22.912 -5.3985 0.9787
22.928 -5.0206 1.1142
22.944 -5.4222 0.96286
22.963 -3.1534 0.9606
22.974 -4.6068 1.1744
23.004 -2.0619 0.35192
23.006 -4.5653 1.2603
23.029 -3.2005 0.9038
23.041 -5.1214 1.1103
23.046 -4.5133 1.2515
23.065 -5.0712 1.1221
23.072 -4.7058 1.1297
23.083 -5.363 1.1038
23.093 -5.5777 1.0531
23.111 -5.1282 1.1076
23.12 -4.5903 1.1257
23.12 -4.5854 1.1245
23.139 -4.3001 1.1266
23.15 -4.4682 1.0837
23.154 -2.9594 1.1027
23.164 -4.4577 1.122
23.165 -3.0109 1.0606
23.18 -4.1684 1.1372
23.209 -2.8597 1.1279
23.219 -3.9379 1.1298
23.222 -3.1789 1.0239
23.223 -3.1626 1.0028
23.25 -3.1505 1.0218
23.283 -5.4189 1.0848
23.284 -5.4262 1.0998
23.287 -5.3814 0.74775
23.288 -5.4289 1.0115
23.288 -5.4309 1.0136
23.304 -5.4084 0.72484
23.306 -5.3955 0.81368
23.323 -4.5307 1.1151
23.331 -5.4726 1.131
23.338 -5.0845 1.1128
23.347 -4.6153 1.2821
23.348 -3.3872 1.1378
23.354 -3.003 1.1299
23.358 -2.959 1.1387
23.359 -4.6494 1.1293
23.363 -2.9349 1.145
23.364 -5.4302 0.92138
23.367 -4.9224 1.1092
23.373 -3.2978 1.018
23.375 -3.0518 1.0968
23.392 -2.9907 1.1099
23.401 -2.9566 1.0808
23.402 -2.8867 1.1252
23.413 -5.109 1.1341
23.424 -3.0018 1.0478
23.425 -2.9694 1.0715
23.426 -3.6749 1.1435
23.454 -3.2063 1.0699
23.473 -2.9844 1.1195
23.483 -3.0629 1.1247
23.484 -3.0485 1.1344
23.484 -5.5192 1.0744
23.484 -3.0653 1.1233
23.494 -3.0971 1.0654
23.498 -3.0828 1.1269
23.502 -3.0131 1.12
23.522 -4.5605 1.124
23.537 -2.8912 1.1299
23.539 -2.8814 1.1048
23.546 -3.0606 1.1009
23.546 -3.0157 1.1119
23.555 -3.0898 1.0663
23.557 -3.0209 1.121
23.56 -3.1143 1.0911
23.562 -2.993 1.1486
23.579 -4.4222 1.1337
23.604 -2.8905 1.1999
23.607 -4.0248 1.1391
23.608 -3.1343 1.1246
23.62 -3.0929 1.1273
23.623 -3.114 1.1148
23.625 -3.0806 1.1349
23.629 -3.156 1.1182
23.629 -3.1547 1.1195
23.648 -2.9821 1.1315
23.651 -3.0949 1.1205
23.652 -3.09 1.1231
23.656 -3.0832 1.1284
23.708 -3.1118 1.1536
23.71 -3.1354 1.1247
23.716 -3.0534 1.1718
23.733 -3.0643 1.0853
23.737 -5.5319 0.9416
23.758 -3.2207 1.1043
23.76 -3.2012 1.1213
23.761 -3.2001 1.122
23.765 -3.1886 1.1329
23.773 -3.2593 1.109
23.774 -3.2582 1.1103
23.781 -3.2176 1.1412
23.782 -3.2212 1.1377
23.786 -2.945 1.1598
23.814 -4.7579 1.1263
23.816 -3.7759 1.1408
23.838 -3.0742 1.0877
23.865 -4.3444 1.127
23.89 -3.884 1.1435
23.899 -3.7278 1.1462
23.91 -4.797 1.1307
23.913 -3.1732 1.0973
23.913 -2.9124 1.1897
23.916 -3.1478 1.0494
23.922 -3.1868 1.0284
23.93 -3.0924 1.0894
23.93 -4.4152 1.1352
23.932 -3.1482 1.1186
23.941 -3.1806 1.1273
23.942 -3.1799 1.1274
23.942 -3.1808 1.1267
23.947 -2.7836 1.0927
23.959 -3.0379 1.2282
23.961 -3.9009 1.146
23.972 -2.7196 1.0727
23.978 -3.9295 1.1445
23.987 -3.2047 1.017
24.009 -3.9597 1.1372
24.025 -3.9654 1.1466
24.031 -4.2917 1.1401
24.071 -2.7327 1.0702
24.072 -4.2719 1.1405
24.076 -2.7932 1.0942
24.089 -3.4979 1.1456
24.124 -4.2629 1.1384
24.17 -3.143 1.0736
24.171 -3.0837 1.1073
24.198 -5.2563 1.1197
24.199 -4.0529 1.1438
24.216 -4.3382 1.1377
24.224 -3.1745 1.0564
24.227 -5.1062 2.7317
24.235 -5.2658 1.1233
24.262 -5.0785 2.4431
24.274 -4.3556 1.1465
24.327 -5.4922 0.92079
24.345 -3.9314 1.1446
24.371 -6.0751 1.0077
24.372 -4.6218 1.1511
24.375 -5.5695 1.0215
24.378 -5.5729 1.1115
24.407 -3.8478 1.1482
24.411 -5.5453 0.95829
24.421 -3.0938 1.1221
24.423 -5.487 0.92452
24.441 -4.3307 1.1404
24.446 -4.562 1.1296
24.467 -4.6013 1.1366
24.487 -3.1269 1.1115
24.504 -3.995 1.1439
24.559 -5.027 1.131
24.563 -2.9623 0.57639
24.572 -5.5492 0.95775
24.614 -4.5174 1.1435
24.621 -4.2594 1.1422
24.633 -2.9743 1.0145
24.637 -2.9805 0.92419
24.649 -3.5785 1.1547
24.659 -3.2502 1.1235
24.66 -3.2805 1.1337
24.662 -3.1837 1.0954
24.665 -3.007 1.037
24.673 -3.251 1.0982
24.683 -5.6933 1.1899
24.689 -4.4729 1.1559
24.693 -4.1587 1.1529
24.701 -3.6999 1.1543
24.703 -4.4213 1.1459
24.705 -3.7978 1.1471
24.713 -2.8608 0.81803
24.719 -2.8536 1.0487
24.722 -3.7043 1.1654
24.739 -2.835 0.98206
24.751 -5.6092 0.9778
24.754 -2.803 0.38977
24.766 -5.6235 1.1266
24.769 -4.3522 1.1399
24.772 -5.6379 1.0489
24.778 -4.1776 1.151
24.78 -5.5979 0.89628
24.787 -4.359 1.1546
24.814 -4.7025 1.1344
24.814 -4.4733 1.1447
24.829 -4.6675 1.1488
24.843 -4.8801 1.1386
24.852 -4.1562 1.15
24.855 -4.5357 1.1495
24.858 -4.9462 1.7836
24.901 -3.8328 1.1618
24.905 -3.4212 1.1577
24.92 -4.1314 1.152
24.924 -3.1541 1.0757
24.924 -4.8726 1.1399
24.943 -5.2308 1.1332
24.957 -4.3797 1.1482
24.959 -3.1381 1.0894
24.966 -5.287 1.1346
24.993 -3.6117 1.1541
25.022 -3.3074 1.2392
25.043 -2.4198 1.1391
25.078 -5.0397 1.1398
25.089 -4.9546 1.0835
25.102 -4.5918 1.1442
25.106 -4.9461 1.1338
25.12 -4.0732 1.1474
25.129 -4.2181 1.1513
25.131 -4.4198 1.1467
25.137 -4.6238 1.1463
25.137 -3.7216 1.1487
25.138 -4.402 1.142
25.156 -2.4608 1.1036
25.16 -4.9456 1.1498
25.162 -3.6865 1.1539
25.165 -4.0822 1.1536
25.165 -3.6819 1.1583
25.166 -4.9582 1.1347
25.166 -3.4657 1.1504
25.175 -4.7619 1.1442
25.178 -5.0109 1.1468
25.191 -4.9327 1.1392
25.198 -5.0228 1.1319
25.199 -4.9842 1.1422
25.208 -4.0053 1.1543
25.209 -4.1443 1.1515
25.214 -5.0155 1.0854
25.215 -4.8107 1.1693
25.216 -5.3209 1.1383
25.217 -3.8887 1.1549
25.22 -4.9479 1.153
25.223 -5.0037 1.1148
25.242 -5.0696 1.1398
25.252 -5.2408 3.4095
25.264 -5.0493 1.1401
25.266 -4.245 1.15
25.278 -5.0276 1.1354
25.281 -5.9644 1.3235
25.284 -5.0691 1.1422
25.299 -5.161 1.1324
25.299 -5.0462 1.1139
25.3 -2.3492 1.0418
25.301 -5.1638 1.1314
25.302 -5.1081 1.1444
25.305 -4.9368 1.1478
25.309 -4.2391 1.1536
25.311 -5.0938 1.1591
25.312 -3.9671 1.1547
25.317 -4.4209 1.148
25.319 -5.0114 1.1425
25.322 -5.1001 1.1342
25.323 -5.1303 1.1314
25.33 -4.9865 1.1345
25.341 -2.9101 0.98264
25.344 -4.9138 1.1495
25.355 -2.9803 0.86395
25.357 -2.4709 0.96213
25.358 -3.9321 1.1454
25.362 -2.9098 0.64164
25.363 -4.528 1.1484
25.369 -3.0703 1.0363
25.369 -2.9561 0.79148
25.37 -3.0105 1.0965
25.372 -2.956 0.81929
25.376 -3.0396 1.0628
25.378 -2.9418 0.73072
25.38 -2.9101 0.68942
25.39 -3.0099 0.96239
25.391 -2.9881 0.93775
25.395 -3.1826 1.1064
25.399 -4.9899 1.1438
25.399 -4.5264 1.1472
25.401 -5.2732 1.136
25.401 -3.2394 1.0894
25.402 -2.9972 0.95155
25.404 -2.9924 0.8663
25.405 -5.0473 1.1786
25.413 -4.8988 1.142
25.413 -4.939 1.3956
25.417 -3.1834 1.0875
25.437 -2.9476 0.68245
25.437 -2.9441 0.72662
25.445 -3.2179 1.0794
25.452 -2.9858 0.87123
25.453 -3.2579 1.0966
25.456 -2.9982 0.9506
25.456 -2.9198 0.64009
25.458 -3.0826 1.0724
25.462 -3.0803 1.069
25.463 -2.9643 0.87311
25.463 -3.0321 1.067
25.468 -3.0972 1.1415
25.485 -4.2615 1.1537
25.494 -3.7468 1.1569
25.518 -3.222 1.1472
25.518 -6.0041 0.89561
25.526 -3.2427 1.1111
25.534 -3.8485 1.1572
25.543 -3.0672 1.0728
25.544 -3.2873 0.95952
25.554 -3.0765 1.0859
25.565 -3.1966 1.1143
25.565 -4.0594 1.1486
25.569 -3.9334 1.1558
25.573 -3.2307 1.086
25.575 -4.187 1.1514
25.577 -5.2284 1.1389
25.577 -4.3796 1.1462
25.581 -2.8718 0.32002
25.647 -4.4068 1.1465
25.667 -4.2787 1.1587
25.684 -5.1475 1.1485
25.685 -4.1591 1.1534
25.693 -5.615 1.1365
25.715 -5.2937 1.1359
25.715 -5.029 1.1466
25.72 -5.8178 1.1312
25.745 -3.525 1.1301
25.757 -3.1292 1.0621
25.758 -3.5261 1.0987
25.76 -3.5177 1.1032
25.776 -4.9943 1.1335
25.776 -4.9947 1.134
25.786 -5.0435 1.1442
25.794 -6.1989 0.75781
25.803 -3.1934 1.1245
25.808 -6.2411 0.98301
25.815 -6.2382 0.68889
25.838 -4.304 1.1524
25.852 -3.0788 1.0991
25.858 -4.7045 1.1491
25.861 -5.1605 1.1457
25.866 -2.9912 1.0878
25.872 -5.0586 1.1502
25.878 -5.3063 1.1409
25.886 -5.057 1.161
25.891 -6.1334 0.69074
25.892 -3.0829 0.9821
25.892 -3.0932 1.0056
25.894 -5.0456 1.1412
25.895 -2.9387 0.95934
25.896 -3.1128 1.0747
25.9 -5.3562 1.1408
25.901 -2.9155 0.81089
25.91 -3.0574 0.90892
25.91 -2.8889 0.6762
25.911 -6.1404 0.8857
25.911 -4.8899 1.1744
25.912 -3.0629 0.90151
25.914 -3.0185 0.74147
25.923 -3.0054 0.70721
25.925 -6.1168 0.97861
25.926 -2.8507 0.5195
25.927 -4.5133 1.1489
25.928 -3.0151 0.74359
25.93 -2.9248 0.40155
25.93 -3.3984 1.138
25.94 -3.0567 0.94768
25.951 -2.9873 0.65877
25.952 -5.7715 0.96811
25.965 -2.9109 0.36428
25.968 -3.2182 1.1245
25.973 -5.7599 0.50377
25.977 -3.2316 1.1187
25.986 -5.7807 0.79949
25.987 -5.771 0.61032
25.991 -5.7758 0.68786
25.992 -3.3559 1.173
25.996 -5.7857 1.0206
25.997 -5.7857 0.84579
26.006 -4.728 1.1357
26.008 -5.7637 0.73583
26.021 -4.7084 1.1475
26.027 -3.4005 1.1474
26.042 -4.9516 1.2801
26.043 -4.6598 1.145
26.054 -3.346 1.036
26.062 -3.3128 1.0258
26.063 -3.4387 1.1429
26.073 -4.0488 1.1565
26.086 -3.2685 1.1026
26.096 -3.4461 1.1408
26.106 -5.0213 1.1376
26.109 -3.4164 1.0667
26.111 -3.3253 1.1192
26.116 -3.2261 1.1326
26.133 -3.3395 1.1042
26.143 -3.3861 1.1307
26.147 -3.2437 1.0269
26.153 -3.2965 1.1366
26.165 -3.4028 1.1792
26.18 -3.383 1.1372
26.188 -3.2816 1.1143
26.213 -3.3277 1.103
26.219 -3.4753 1.1403
26.24 -3.3604 1.1559
26.244 -3.3528 1.1127
26.253 -3.1515 1.0789
26.256 -3.4802 1.1427
26.268 -2.8961 0.40242
26.282 -3.0321 1.0568
26.289 -3.3769 1.098
26.289 -3.4779 1.1486
26.294 -3.2338 1.1881
26.299 -3.3311 1.1804
26.306 -3.1905 1.205
26.313 -3.1548 1.0686
26.316 -5.7724 0.95186
26.316 -2.9724 0.47217
26.316 -2.8841 0.48659
26.316 -3.4764 1.1491
26.321 -2.8338 0.55331
26.323 -3.0388 0.74318
26.323 -2.9005 0.67859
26.323 -5.4002 1.1328
26.324 -2.9493 0.41327
26.324 -3.0543 0.71781
26.324 -2.9411 0.77574
26.33 -3.0919 0.94927
26.33 -3.0143 1.0611
26.331 -2.8766 0.39809
26.335 -2.9382 0.66536
26.336 -3.0588 1.0829
26.341 -2.9683 0.95957
26.344 -2.9645 0.81402
26.347 -2.5522 0.51592
26.348 -3.1168 0.99412
26.349 -2.9679 0.67788
26.35 -3.0364 0.92372
26.355 -3.1534 1.1538
26.356 -3.0276 1.0993
26.358 -5.8158 0.99187
26.359 -3.2865 1.1118
26.363 -3.1404 1.1302
26.364 -3.1415 1.1393
26.366 -3.3536 1.1243
26.367 -5.8072 0.99738
26.368 -3.3481 1.1284
26.369 -5.0659 1.145
26.387 -2.9851 0.95202
26.392 -3.4255 1.1358
26.392 -3.4173 1.1416
26.398 -3.1161 1.0809
26.402 -5.7916 0.94741
26.414 -3.4926 1.049
26.422 -3.4588 1.1476
26.428 -3.3702 1.1292
26.434 -3.4381 1.0797
26.439 -3.4603 1.1179
26.488 -3.4454 1.0884
26.494 -2.9428 0.9827
26.501 -3.4959 1.1386
26.517 -3.6008 1.0311
26.518 -5.8961 1.0942
26.561 -3.4578 1.1172
26.563 -3.4258 1.1482
26.564 -3.9643 1.1599
26.568 -3.9289 1.1647
26.588 -2.888 0.86641
26.595 -3.3393 1.162
26.612 -3.3593 1.1313
26.615 -3.3931 1.1289
26.619 -3.4218 1.1359
26.623 -3.3898 1.1597
26.637 -3.4451 1.1362
26.648 -3.4352 1.1893
26.649 -4.9059 1.1487
26.65 -4.9084 1.1519
26.651 -3.3933 1.161
26.664 -4.7463 1.149
26.671 -3.4655 1.1572
26.671 -3.4637 1.1586
26.673 -4.6787 1.1502
26.677 -4.6569 1.1503
26.686 -2.8314 0.91679
26.69 -3.4858 1.1585
26.697 -3.5069 1.1663
26.714 -3.5434 1.1519
26.737 -2.6062 0.69223
26.741 -4.6943 1.152
26.744 -3.5631 1.1593
26.75 -3.3602 1.1949
26.754 -3.434 1.2207
26.762 -5.4019 1.1291
26.784 -4.4905 1.1638
26.804 -3.2294 1.263
26.819 -2.5986 0.74251
26.92 -3.4439 1.2461
26.941 -2.8919 1.1423
26.96 -5.0267 1.1413
26.97 -2.9996 0.78085
26.977 -2.9678 0.67435
26.98 -2.9362 0.86423
27.005 -2.5468 1.0349
27.078 -2.7303 0.66179
27.089 -2.9343 0.65525
27.125 -2.6248 0.65002
27.126 -2.7383 0.59972
27.128 -4.037 1.17
27.142 -2.7972 0.61748
27.212 -2.9434 0.63955
27.227 -2.8994 0.6074
27.235 -2.8022 0.63782
27.236 -4.7778 1.1537
27.238 -2.58 0.62958
27.248 -4.809 1.1601
27.266 -2.8241 0.6936
27.281 -4.047 1.1662
27.283 -4.6548 1.158
27.311 -2.8986 0.64509
27.317 -2.611 0.56922
27.356 -2.6458 0.52036
27.367 -2.9531 0.84498
27.38 -2.9903 0.96805
27.385 -2.7181 0.58628
27.386 -2.9136 0.66951
27.395 -5.8974 0.96316
27.403 -2.9704 0.96033
27.405 -2.9339 0.69319
27.409 -5.9177 0.97177
27.419 -2.9616 0.93088
27.422 -2.992 0.74327
27.423 -4.9634 1.1499
27.433 -5.4772 1.1339
27.437 -2.9673 0.68111
27.459 -2.9199 0.65291
27.46 -4.6533 1.1536
27.468 -2.4243 0.76859
27.471 -5.9356 0.99629
27.49 -5.9201 0.9657
27.494 -5.6155 1.1325
27.514 -5.3259 1.141
27.529 -2.7634 0.70196
27.564 -4.2391 1.1543
27.573 -4.2352 1.1614
27.63 -6.0803 1.0666
27.68 -4.9117 1.1535
27.695 -5.3119 2.1444
27.714 -4.9061 1.1422
27.729 -4.6774 1.1551
27.734 -4.8225 1.1517
27.739 -2.6403 0.86266
27.76 -4.3883 1.1563
27.761 -4.4843 1.1554
27.776 -4.8731 1.1353
27.782 -4.7614 1.1505
27.786 -5.9908 1.0068
27.802 -4.9632 1.1528
27.814 -5.9823 1.0442
27.819 -5.9882 1.0486
27.82 -5.9794 1.1234
27.823 -5.9855 1.1303
27.824 -5.9886 1.132
27.825 -5.9871 1.1232
27.839 -5.9348 1.0772
27.844 -4.962 1.1504
27.872 -4.6801 1.1524
27.872 -4.8176 1.1521
27.874 -5.9807 1.1197
27.877 -5.9866 0.89448
27.884 -4.9101 1.1494
27.887 -5.9964 0.84391
27.894 -4.9284 1.1491
27.93 -4.8742 1.1545
27.939 -5.0922 1.1571
27.941 -5.9504 1.08
27.963 -5.9917 1.0253
27.977 -4.9517 1.1548
28.001 -4.8808 1.1564
28.005 -5.9703 1.0084
28.008 -5.1805 1.145
28.017 -5.3657 1.1448
28.023 -5.1841 1.1561
28.051 -4.8458 1.1529
28.057 -6.0383 0.86333
28.092 -6.0052 1.0244
28.136 -6.0655 0.91146
28.137 -6.0011 1.0197
28.154 -3.1081 1.501
28.174 -4.5689 1.1468
28.175 -6.0296 1.0372
28.177 -3.0046 0.86331
28.206 -2.7212 0.70173
28.234 -4.523 1.1608
28.256 -6.1332 1.0911
28.267 -6.0475 1.0403
28.272 -2.1517 2.1399
28.281 -6.0803 1.1514
28.288 -4.4918 1.1586
28.295 -5.1468 1.1573
28.318 -6.1832 0.99625
28.336 -6.1152 1.0774
28.339 -4.1527 1.163
28.35 -6.0352 1.1142
28.364 -6.0772 1.0518
28.37 -6.0677 1.0262
28.372 -6.0699 1.0275
28.374 -6.0855 0.92554
28.377 -2.7522 0.69831
28.394 -4.5678 1.1567
28.395 -6.1546 0.98806
28.397 -2.793 1.0494
28.398 -2.7036 0.78602
28.403 -4.5638 1.164
28.405 -2.7217 1.1226
28.408 -2.7163 1.1257
28.419 -2.7461 1.0717
28.42 -4.7103 1.1578
28.426 -6.2519 1.1008
28.426 -3.8022 1.1616
28.426 -2.7697 1.0331
28.427 -6.2349 1.0913
28.429 -5.2109 1.1518
28.443 -2.7129 0.64914
28.443 -6.107 1.1553
28.445 -2.75 0.86467
28.449 -2.859 0.69295
28.452 -2.7191 0.48618
28.458 -2.7995 0.63605
28.461 -2.7741 0.79248
28.462 -4.4878 1.1539
28.469 -2.6023 0.73812
28.471 -6.0544 1.1159
28.481 -2.7546 0.7241
28.484 -5.2087 1.145
28.488 -6.0876 1.141
28.488 -2.7297 0.54828
28.495 -2.7356 1.1015
28.502 -2.6969 0.85404
28.505 -5.8852 0.92841
28.51 -2.8751 1.1361
28.522 -4.4673 1.1578
28.552 -6.5604 0.88453
28.553 -2.8685 0.99084
28.556 -6.0515 1.1076
28.558 -6.0655 1.0321
28.559 -2.8284 0.93338
28.563 -6.0713 0.99067
28.566 -6.0874 1.045
28.566 -2.7407 1.1934
28.569 -2.8485 0.95452
28.572 -5.3212 1.1496
28.577 -6.0939 0.93796
28.582 -4.4304 1.1671
28.588 -5.8216 1.1438
28.59 -6.0818 0.96991
28.591 -4.5516 1.16
28.607 -2.9028 0.9529
28.61 -2.8963 0.9547
28.623 -6.5254 0.86556
28.635 -2.7965 0.9296
28.64 -6.072 1.0265
28.646 -4.416 1.1686
28.647 -6.0825 1.0335
28.649 -2.9384 0.92756
28.652 -2.9315 0.92556
28.658 -4.7799 1.1565
28.672 -4.8145 1.1563
28.68 -2.7863 0.90921
28.682 -6.1401 0.93285
28.684 -4.8926 1.1528
28.706 -2.7738 0.75175
28.721 -2.6264 0.76199
28.722 -6.1015 1.1296
28.725 -2.9167 0.99652
28.733 -2.9432 0.5781
28.747 -2.893 0.65905
28.753 -2.9462 0.97118
28.768 -4.2695 1.1645
28.784 -6.0815 1.1067
28.786 -2.8394 1.0208
28.79 -6.158 1.0742
28.792 -6.0934 1.0322
28.801 -6.1828 1.0903
28.815 -5.0796 1.1548
28.823 -2.9415 0.80578
28.823 -2.9406 0.74145
28.823 -6.0554 1.0841
28.828 -2.9256 0.69078
28.831 -6.141 1.0611
28.835 -2.9171 0.69851
28.839 -6.1265 1.0471
28.841 -5.1593 1.1504
28.849 -2.8602 0.84585
28.854 -2.8991 0.64633
28.856 -2.781 0.85631
28.859 -4.127 1.1664
28.872 -4.9935 1.1574
28.878 -3.9209 1.1693
28.886 -5.4757 1.1519
28.89 -2.9856 0.56603
28.897 -2.9686 0.57018
28.924 -6.1404 1.0544
28.935 -5.374 1.1562
28.944 -6.1487 1.0339
28.952 -4.1113 1.1693
28.96 -4.0456 1.1629
28.962 -5.3348 1.1495
28.965 -4.0275 1.1652
28.967 -3.993 1.1654
28.97 -3.9654 1.1732
28.976 -3.9416 1.1906
28.981 -2.6471 1.0969
28.995 -2.7394 1.0407
29.004 -4.4543 1.1685
29.006 -4.0574 1.1652
29.015 -3.9958 1.1672
29.026 -6.1637 1.1476
29.033 -4.4471 1.1603
29.037 -5.0267 1.1534
29.066 -4.0495 1.1689
29.071 -3.9568 1.1653
29.076 -3.677 1.183
29.081 -5.2406 1.1487
29.088 -4.4618 1.1582
29.09 -4.4568 1.1615
29.091 -4.7983 1.151
29.094 -4.8297 1.1564
29.102 -4.4679 1.1664
29.106 -4.4191 1.1652
29.113 -4.7403 1.162
29.114 -4.539 1.1695
29.12 -6.1131 0.98651
29.124 -6.16 1.16
29.126 -4.9478 1.1607
29.146 -5.2674 1.1962
29.146 -3.1518 1.1249
29.148 -3.2444 1.0708
29.149 -3.2236 1.1225
29.154 -6.123 0.97547
29.159 -3.1832 1.1531
29.169 -2.8948 1.1213
29.185 -3.0333 0.41032
29.186 -3.1731 1.151
29.188 -3.1739 1.1494
29.189 -3.1736 1.1506
29.192 -5.4293 1.1561
29.196 -3.0466 0.51192
29.206 -5.412 1.1537
29.208 -4.413 1.1657
29.211 -2.9885 0.33763
29.211 -2.7855 1.0462
29.214 -3.1258 1.165
29.214 -6.083 0.94582
29.238 -2.9015 0.82647
29.239 -5.0815 1.1604
29.244 -5.1175 1.1607
29.255 -4.4387 1.1647
29.259 -5.2359 1.1557
29.259 -2.8062 1.0583
29.269 -5.0711 1.1595
29.27 -4.434 1.1731
29.271 -5.0742 1.1639
29.271 -4.4138 1.1581
29.275 -4.3794 1.1678
29.282 -4.34 1.211
29.284 -4.3709 1.1761
29.296 -5.2341 1.1556
29.303 -3.2312 1.1454
29.306 -3.2258 1.0914
29.307 -5.2544 1.1826
29.319 -5.1383 1.1634
29.327 -4.3684 1.1704
29.334 -2.9449 0.28753
29.346 -4.4215 1.1645
29.347 -6.0935 0.94462
29.35 -4.4176 1.168
29.353 -5.3011 1.1593
29.363 -4.3658 1.1728
29.365 -6.185 0.46257
29.368 -4.3655 1.1752
29.377 -5.4171 1.1568
29.399 -5.3739 1.3267
29.406 -4.6348 1.1596
29.409 -4.6279 1.1735
29.412 -3.1982 1.1724
29.421 -5.0654 1.1646
29.429 -3.2468 1.1414
29.431 -2.7616 1.1253
29.432 -5.477 1.9081
29.44 -6.1771 1.0025
29.442 -5.1304 1.1663
29.464 -5.2792 1.1525
29.467 -5.2861 1.1595
29.47 -5.3853 1.1546
29.471 -6.2045 1.0243
29.492 -5.0982 1.1626
29.507 -6.1928 0.824
29.511 -5.1922 1.1566
29.531 -5.0378 1.1588
29.533 -6.238 1.1362
29.562 -4.8773 1.1605
29.567 -3.2464 1.1505
29.576 -5.3571 1.1746
29.582 -4.5497 1.1671
29.583 -5.3393 1.16
29.596 -5.3028 1.1555
29.632 -5.3351 1.1614
29.649 -6.0294 1.1444
29.653 -5.0098 1.1669
29.667 -5.0822 1.1689
29.67 -3.7706 1.1775
29.694 -3.2606 1.1507
29.709 -3.0827 0.47127
29.725 -5.2713 1.1352
29.735 -6.0917 1.1447
29.747 -3.2076 1.1824
29.763 -5.3279 1.4211
29.798 -5.0904 1.164
29.805 -4.2535 1.169
29.813 -3.1273 1.2268
29.817 -4.9747 1.161
29.825 -3.2656 1.1574
29.825 -5.3921 1.1567
29.84 -3.9375 1.1736
29.865 -3.762 1.1677
29.882 -5.2955 1.1774
29.883 -3.0337 0.46912
29.894 -5.2065 1.1583
29.903 -4.6945 1.1923
29.918 -3.2809 1.1705
29.921 -3.004 1.2348
29.921 -3.3535 1.1548
29.921 -3.3522 1.1572
29.922 -5.14 1.1606
29.929 -3.3164 1.178
29.929 -5.2536 1.1547
29.933 -4.9656 1.1611
29.936 -5.2573 1.1645
29.95 -5.2004 1.1627
29.972 -5.1156 1.1336
29.975 -3.3026 1.0933
29.985 -4.9564 1.162
29.988 -4.6742 1.1652
29.99 -5.1095 1.1512
30.023 -3.3194 1.1546
30.031 -4.7302 1.1498
30.031 -5.6077 2.241
30.032 -5.0746 1.1658
30.034 -3.39 1.1064
30.039 -4.7248 1.1635
30.044 -4.9202 1.1569
30.055 -5.226 1.1612
30.055 -3.1028 1.1942
30.062 -3.7521 1.177
30.11 -5.4523 1.3517
30.113 -5.3001 1.3379
30.119 -2.9946 1.2556
30.13 -4.8751 1.1614
30.132 -3.3926 1.1598
30.137 -4.1964 1.1665
30.15 -5.1469 1.1584
30.188 -5.3217 1.1473
30.194 -4.9216 1.1554
30.204 -4.7782 1.1691
30.216 -3.9635 0.81551
30.232 -2.8804 1.3994
30.243 -5.3873 1.1637
30.251 -5.3438 1.1842
30.252 -5.5291 1.4644
30.254 -5.1415 1.1599
30.264 -5.3239 1.1638
30.272 -5.4453 1.2038
30.306 -5.1474 1.1589
30.313 -6.2058 0.9209
30.327 -5.1406 1.1466
30.337 -4.9418 1.1656
30.337 -5.3277 1.2045
30.339 -5.121 1.1553
30.368 -3.3899 1.0703
30.381 -5.1531 1.1529
30.388 -3.1723 1.1825
30.395 -5.5784 1.1558
30.4 -4.1786 1.1796
30.434 -5.6046 1.1471
30.452 -5.1582 1.1643
30.467 -6.7982 0.83352
30.47 -3.2405 1.2263
30.472 -3.1374 0.34985
30.486 -3.2195 0.48613
30.504 -5.3178 1.1151
30.509 -3.1879 0.43528
30.511 -6.3101 0.98133
30.529 -3.1234 0.59792
30.543 -5.3902 1.141
30.55 -5.2093 1.1987
30.552 -6.3503 0.99557
30.552 -5.1827 1.1373
30.602 -4.9478 1.1674
30.606 -3.2267 0.44763
30.627 -5.508 1.553
30.632 -5.6362 1.6201
30.672 -5.5615 1.1194
30.682 -2.9749 0.55831
30.715 -5.1935 1.1732
30.72 -4.9403 1.1627
30.725 -3.5375 1.1469
30.743 -3.3213 0.96219
30.779 -3.4026 1.0914
30.846 -3.2927 1.1506
30.876 -3.6492 0.91749
30.901 -5.3888 1.2035
30.912 -5.4813 1.1489
30.913 -5.2589 1.1519
30.914 -5.2579 1.1537
30.935 -6.3782 1.0132
30.938 -6.3154 0.89189
30.952 -5.6283 1.7002
30.983 -6.3542 1.0138
30.984 -3.0114 0.54413
31.021 -3.5496 0.96788
31.041 -5.2047 1.163
31.05 -5.2921 1.163
31.062 -5.5176 1.2591
31.064 -5.6307 1.1615
31.079 -3.7081 0.97219
31.087 -5.5031 1.1761
31.102 -5.6336 1.1724
31.134 -2.6915 0.36944
31.148 -4.758 1.1745
31.237 -5.7444 1.1479
31.249 -5.7335 1.1482
31.282 -5.7725 1.1559
31.284 -5.5816 1.173
31.292 -3.0365 1.3233
31.299 -4.2902 1.1821
31.3 -3.3601 0.83037
31.303 -5.6927 1.1499
31.313 -2.7607 0.3614
31.315 -5.7426 1.1579
31.321 -5.6461 1.1658
31.323 -5.6038 1.159
31.327 -5.14 1.1584
31.335 -3.3735 1.0848
31.35 -4.2911 1.1829
31.372 -5.1593 1.1714
31.398 -5.6043 1.1882
31.402 -2.4087 0.47861
31.412 -3.3379 1.1867
31.422 -5.4765 1.2804
31.431 -4.7256 1.1657
31.432 -5.5044 1.1731
31.438 -5.355 1.1443
31.441 -5.3883 1.1645
31.453 -4.5974 1.1779
31.457 -3.5139 1.1162
31.465 -3.3583 1.1846
31.466 -6.5211 1.0165
31.485 -6.4763 0.49608
31.49 -6.4277 1.0152
31.492 -5.8323 1.1538
31.494 -5.6419 1.163
31.504 -5.6528 1.1711
31.509 -4.8343 1.1679
31.509 -5.9779 1.1542
31.511 -5.5506 1.1729
31.535 -6.3406 1.1411
31.555 -6.5285 1.023
31.609 -3.2048 1.1966
31.629 -4.6673 1.1797
31.642 -5.3573 1.1649
31.648 -3.6586 1.1935
31.663 -2.1057 0.61169
31.671 -5.5758 1.3355
31.692 -4.5523 1.1825
31.702 -2.4047 0.59429
31.705 -3.4375 1.1484
31.72 -3.3888 1.1358
31.724 -3.6861 1.1784
31.731 -3.4589 1.0786
31.731 -3.4309 0.99374
31.735 -1.7603 0.48969
31.735 -3.4224 0.98888
31.741 -6.6979 1.1147
31.75 -3.2107 0.32372
31.782 -6.239 1.1525
31.782 -5.5623 1.1756
31.785 -6.2653 1.1472
31.801 -3.1198 1.3036
31.808 -5.5811 1.1917
31.812 -3.3719 0.94711
31.812 -6.154 1.1559
31.826 -6.461 1.0141
31.829 -2.0622 0.56418
31.835 -6.4674 1.0697
31.842 -6.4499 0.815
31.843 -6.4867 1.075
31.849 -6.4768 1.1492
31.853 -1.787 0.52984
31.857 -1.7978 0.40218
31.857 -5.0457 1.1733
31.86 -6.4958 1.0502
31.862 -6.4873 1.1597
31.874 -2.7276 1.4692
31.886 -1.6963 0.63997
31.893 -5.9244 1.1571
31.908 -2.8603 1.2422
31.933 -5.77 1.156
31.938 -3.7439 1.1758
31.951 -5.5959 1.1663
31.991 -3.7598 1.165
32.02 -6.2677 1.1557
32.03 -5.2211 1.1716
32.03 -3.3271 1.1053
32.043 -5.2581 1.1708
32.053 -5.6187 1.1776
32.063 -1.3285 0.54168
32.069 -5.6197 1.2479
32.101 -3.1825 1.1863
32.104 -5.961 1.1661
32.112 -5.9295 1.1452
32.114 -5.9189 1.162
32.124 -4.684 1.18
32.138 -5.3666 1.1717
32.173 -2.6579 1.508
32.186 -5.4395 1.1697
32.191 -5.5058 1.1632
32.215 -3.4601 1.0456
32.222 -5.2887 1.1707
32.24 -4.9464 1.1646
32.253 -3.352 1.1672
32.256 -3.347 1.163
32.261 -6.0422 1.1618
32.266 -6.1919 2.9164
32.269 -5.9767 1.1565
32.289 -5.5253 1.1678
32.29 -5.9429 1.1623
32.292 -5.4571 1.169
32.294 -5.4581 1.174
32.308 -5.9705 1.1637
32.323 -5.5071 1.1713
32.328 -5.5924 1.1653
32.334 -5.5459 1.1698
32.348 -3.1915 1.0654
32.349 -3.1938 1.0522
32.354 -1.5236 0.53202
32.361 -5.3461 1.177
32.368 -5.6593 1.1695
32.376 -5.6184 1.1654
32.388 -3.2473 1.0841
32.396 -5.6158 1.2263
32.397 -4.9223 1.1772
32.401 -1.0961 0.75617
32.411 -5.3087 1.1743
32.424 -3.3299 1.0285
32.426 -6.0699 1.1674
32.427 -5.5824 1.1766
32.443 -3.3923 1.1363
32.462 -3.3191 0.9956
32.466 -3.3233 0.80439
32.474 -3.3233 0.87801
32.476 -3.3371 0.91249
32.477 -3.3391 0.90951
32.48 -3.326 0.79205
32.481 -3.356 1.107
32.49 -3.3405 1.0214
32.519 -5.7364 1.167
32.522 -1.1945 0.55879
32.527 -3.2915 1.1998
32.529 -3.3402 0.99593
32.542 -5.8709 1.1663
32.556 -0.84235 0.71049
32.588 -5.4011 1.1741
32.595 -3.4838 1.3673
32.596 -5.2083 1.1755
32.596 -5.1232 1.1849
32.616 -5.7395 1.1622
32.631 -3.2296 1.2172
32.647 -6.1469 1.1609
32.648 -5.8684 1.169
32.652 -3.3493 1.1512
32.667 -5.6322 1.1709
32.674 -3.2542 1.1735
32.677 -5.4821 1.1697
32.681 -5.7431 1.1628
32.718 -3.2862 1.1215
32.723 -5.9281 1.163
32.735 -5.4611 1.1797
32.739 -5.4631 1.1766
32.777 -6.0441 1.1553
32.784 -6.0057 1.1615
32.789 -3.3012 1.0528
32.789 -5.5584 1.1669
32.806 -3.4746 1.1621
32.808 -3.5982 0.59753
32.81 -3.3093 1.0989
32.811 -3.2022 1.0709
32.815 -3.2448 0.61561
32.815 -3.5345 0.48484
32.818 -3.4611 0.57533
32.823 -5.0266 1.1868
32.828 -3.5411 0.54767
32.828 -3.4406 0.62867
32.829 -6.0335 1.1623
32.83 -3.3744 1.0929
32.841 -3.426 1.0909
32.844 -5.1209 1.1742
32.849 -3.491 0.80993
32.854 -5.5578 1.1676
32.859 -3.5916 1.1029
32.864 -5.0095 1.1786
32.872 -5.879 1.1563
32.879 -3.5847 0.51619
32.881 -3.4972 1.1223
32.889 -3.4238 1.0761
32.891 -3.162 1.2039
32.894 -3.3487 1.1161
32.9 -5.8863 1.1706
32.901 -3.6411 1.0405
32.903 -5.6659 1.1702
32.904 -3.5576 1.1713
32.913 -3.43 1.0043
32.919 -3.2913 0.62255
32.925 -3.2261 0.62274
32.928 -3.5473 1.1556
32.929 -3.7294 0.60974
32.931 -3.5374 1.1637
32.938 -3.6571 0.53336
32.941 -3.5059 1.0996
32.944 -3.7133 0.60888
32.946 -3.5923 0.51945
32.947 -3.3674 1.0228
32.948 -3.9394 1.1815
32.952 -6.1904 1.163
32.96 -3.3796 1.1186
32.961 -3.5168 1.131
32.967 -3.4024 1.0641
32.974 -3.4307 1.148
32.977 -3.4975 0.66018
32.977 -3.428 1.1445
33.007 -5.8989 1.1636
33.021 -5.5103 1.17
33.032 -3.5706 1.0691
33.062 -4.7495 1.1839
33.118 -5.8506 1.862
33.125 -3.4074 1.0209
33.128 -3.3997 1.0212
33.128 -3.3979 1.0238
33.14 -5.3755 1.1743
33.175 -3.5326 0.6001
33.197 -6.4463 1.1594
33.219 -1.305 0.83828
33.238 -3.6896 1.3278
33.245 -5.4991 1.1653
33.258 -7.2068 1.0825
33.27 -5.1926 1.1815
33.273 -5.9782 1.1631
33.273 -5.9788 1.163
33.28 -6.3491 0.80349
33.281 -0.32086 1.1416
33.295 -0.11587 0.47375
33.307 -1.2976 0.48138
33.315 -6.2342 1.1669
33.324 -5.9957 1.1688
33.331 -5.8785 1.1692
33.347 -3.4217 1.0403
33.347 -3.4216 1.0384
33.365 -3.5158 0.60335
33.367 -4.7144 1.1837
33.396 -6.3561 1.1612
33.398 -6.3153 1.1608
33.399 -5.8845 1.1815
33.413 -4.9772 1.1886
33.45 -3.5364 0.59983
33.471 -5.6729 1.2221
33.474 -5.52 1.1872
33.479 -5.8802 1.1533
33.49 -5.1649 1.1824
33.495 -6.0683 1.1695
33.508 -5.0512 1.1824
33.529 -3.542 0.59866
33.534 -3.4435 1.0527
33.538 -6.6052 1.1595
33.538 -7.1251 1.0672
33.556 -5.8788 1.1689
33.573 -5.8583 1.1677
33.59 -3.4864 1.1442
33.618 -3.3989 0.61744
33.619 -3.8055 1.0939
33.633 -5.9006 1.1718
33.639 -5.8786 1.1748
33.677 -5.9505 0.86715
33.683 -3.7571 1.0983
33.693 -5.0994 1.1852
33.761 -3.4746 1.0537
33.772 -7.2543 1.1283
33.784 -3.5594 0.60767
33.809 -5.2095 1.1779
33.817 -3.5953 1.1168
33.826 -5.6863 1.1666
33.844 -3.4878 1.1624
33.852 -5.9608 1.1749
33.856 -3.5865 0.6043
33.866 -3.6664 1.1457
33.868 -3.7078 1.1704
33.879 -7.1714 0.97861
33.9 -3.6662 1.1882
33.913 -3.5781 1.0465
33.917 -3.6162 0.56191
33.92 -3.5699 1.0501
33.923 -3.4803 1.1732
33.936 -3.5731 1.1168
33.937 -3.5703 1.1189
33.945 -3.6055 0.64143
33.947 -5.8404 1.2443
33.948 -3.6813 0.52635
33.968 -3.6648 1.124
33.968 -6.511 0.89481
33.975 -3.6521 1.1234
33.98 -3.7303 0.5164
33.981 -3.5402 1.2174
33.983 -3.7185 1.176
34.004 -3.7199 1.1683
34.014 -3.5833 0.8441
34.025 -3.2719 0.48699
34.025 -3.7889 0.54929
34.026 -3.5509 1.1007
34.026 -3.576 0.84741
34.036 -3.8371 0.59769
34.037 -3.5579 0.66175
34.045 -3.4064 0.47552
34.053 -3.6404 0.75947
34.061 -3.6336 1.1979
34.064 -3.6052 1.0308
34.065 -3.6046 1.0337
34.074 -3.6701 0.67025
34.074 -3.6725 0.66918
34.078 -3.6014 0.63798
34.092 -3.5913 1.0017
34.098 -3.6102 0.96088
34.105 -3.5965 0.9681
34.109 -3.5896 0.84476
34.109 -5.488 1.174
34.189 -5.2941 1.1873
34.233 -5.9474 1.1603
34.263 -5.8648 1.1665
34.264 -3.5741 1.2543
34.274 -7.1874 1.0004
34.296 -6.269 0.63217
34.319 -7.2378 1.0236
34.335 -6.3791 0.62546
34.342 -3.6011 0.5857
34.36 -6.1939 1.1211
34.379 -6.7789 1.0031
34.38 -6.7794 1.0079
34.382 -6.7664 1.0709
34.394 -6.7424 1.0308
34.397 -6.7481 1.0338
34.397 -6.7139 1.0718
34.398 -3.5683 0.99453
34.43 -3.4533 0.54123
34.434 -3.4911 0.59559
34.434 -5.9716 1.1881
34.447 -3.4376 0.53907
34.454 -6.4093 0.82537
34.475 -5.8552 1.1932
34.482 -3.4535 1.0305
34.486 -6.236 1.1858
34.499 -3.4314 1.0239
34.51 -6.3241 1.1512
34.535 -6.2294 1.1876
34.544 -6.3185 0.78942
34.548 -6.2084 1.0921
34.553 -6.3104 0.95825
34.553 -6.7076 1.1477
34.564 -6.3396 1.008
34.565 -6.422 0.8611
34.569 -6.2806 1.0404
34.572 -6.393 1.049
34.573 -6.3137 1.109
34.574 -6.3349 1.1758
34.578 -6.2186 1.1657
34.596 0.016144 0.86083
34.598 -6.3228 1.0375
34.601 -3.4929 0.74588
34.61 -6.4899 0.67083
34.613 -6.4089 0.6749
34.613 -3.6194 0.60205
34.617 -6.2648 1.1652
34.622 -3.6015 0.10578
34.63 -6.2771 1.1702
34.643 -3.508 0.80402
34.654 -3.5716 0.73989
34.656 -3.5719 0.74128
34.656 -3.4939 0.96891
34.66 -3.4079 0.7553
34.672 -6.3187 1.015
34.686 -6.2632 1.0875
34.687 -3.5961 0.79374
34.697 -3.4489 1.0566
34.705 -6.4147 0.87236
34.711 -3.5932 0.66128
34.725 -6.4737 0.67421
34.729 -3.5861 0.7422
34.73 -3.6086 0.86985
34.76 -6.3572 1.0319
34.767 1.0386 0.5627
34.779 -3.6494 0.59317
34.787 -3.6176 0.548
34.79 -3.5844 0.94463
34.793 -6.4851 0.926
34.829 -6.7713 0.68857
34.862 -6.5302 1.0331
34.867 -3.5989 0.913
34.875 -6.098 1.7806
34.9 -6.2367 1.4483
34.905 -4.6087 0.87252
34.907 -6.6909 0.65904
34.918 -6.4467 0.94029
34.947 -3.5394 1.1358
34.975 -6.817 1.028
34.992 -3.5828 0.98981
35.009 -6.4834 1.0331
35.015 -6.6051 0.65268
35.015 -3.6422 1.0265
35.027 -3.6334 1.0244
35.042 -6.7183 0.58664
35.064 -3.6312 1.1627
35.225 -4.2797 1.0703
35.252 -6.7432 0.65501
35.262 -4.5189 0.98206
35.287 -4.1879 0.64573
35.299 -4.1927 1.1722
35.308 -4.1863 1.1722
35.32 -4.2245 1.1328
35.32 -4.1424 1.03
35.326 -3.7769 1.1864
35.329 -6.8454 0.65963
35.333 -4.0776 0.56679
35.339 -3.8106 1.1518
35.343 -3.9846 0.75037
35.344 -4.4376 0.95237
35.351 -4.0878 0.92894
35.351 -4.0229 0.38424
35.356 -4.378 1.167
35.361 -4.2713 1.0462
35.361 -4.196 1.0678
35.363 -4.1637 0.96076
35.365 -4.3417 1.077
35.371 -4.0801 0.67207
35.373 -4.2855 0.89608
35.376 -4.1871 1.0671
35.385 -4.2269 0.97448
35.385 -4.2534 1.1618
35.391 -3.9319 0.17446
35.398 -4.2809 1.1827
35.403 -4.2912 0.98778
35.404 -3.7938 1.1104
35.405 -3.5403 1.0605
35.426 -4.0008 1.1985
35.43 -4.1741 0.66136
35.43 -3.9879 1.1558
35.431 -4.1018 1.1838
35.438 -4.1087 0.91351
35.443 -4.1512 1.0889
35.449 -4.1172 0.98415
35.449 -6.8559 1.1039
35.456 -3.9689 1.1698
35.464 -3.9607 0.52555
35.469 -6.7239 1.0418
35.47 -4.1841 1.0575
35.474 -4.1538 1.175
35.477 -4.0556 0.77155
35.478 -4.0707 1.1974
35.49 -3.9384 1.0921
35.495 -4.3567 1.0559
35.495 -4.0389 1.0273
35.497 -4.1404 0.97098
35.497 -4.0672 1.2355
35.5 -4.2443 0.97868
35.503 -3.9142 0.35246
35.511 -4.3058 0.91609
35.512 -4.1111 0.90025
35.526 -4.3457 1.0838
35.534 -4.3144 1.1167
35.537 -4.3224 1.007
35.564 -3.7648 1.2134
35.57 -4.2725 0.93406
35.594 -4.2606 1.0861
35.615 -4.2934 1.1032
35.623 -4.1499 0.67221
35.631 -4.2113 0.87747
35.632 -4.5563 0.93771
35.635 -4.1969 0.93219
35.65 -3.7777 1.2181
35.671 -4.2944 1.1846
35.672 -4.1482 0.73674
35.681 -4.2345 1.0634
35.723 -4.014 1.1529
35.73 -4.4558 1.0501
35.772 -6.2553 2.1363
35.835 -4.6767 0.87567
35.843 -4.1815 0.74071
35.858 -4.061 0.50631
35.865 -4.197 0.88186
35.873 -3.8499 1.3661
35.877 -4.1646 0.94234
35.941 -4.1193 1.1199
35.945 3.2106 0.67223
35.977 -4.2132 0.93974
35.99 -4.1828 0.66015
36.021 -4.1859 1.0975
36.082 -4.1317 1.0186
36.089 -3.9887 0.78226
36.105 -4.1941 0.88241
36.108 -4.4069 0.98948
36.177 -4.1892 0.99458
36.18 -4.4088 0.99498
36.265 -4.1761 1.1107
36.279 -4.1836 1.1836
36.309 -4.3973 1.1093
36.348 -4.1807 0.89484
36.412 -4.1827 1.0091
36.413 -4.2081 1.1067
36.461 -4.1004 0.78058
36.559 -4.2129 0.99643
36.575 -4.1786 0.90045
36.638 -4.1821 1.0128
36.697 -3.5545 1.4825
36.764 -6.4273 3.2374
36.856 -4.1884 1.0143
36.922 -4.1822 1.1349
36.94 -6.5584 3.5521
37.124 -4.1937 1.1327
37.128 -4.3498 1.0551
37.176 -4.1395 1.036
37.372 -4.3676 1.0996
37.418 -7.5693 1.0178
37.431 -4.1617 0.78455
37.503 -7.1266 1.166
37.559 -4.1204 1.1861
37.656 -4.2837 1.245
37.675 -4.4185 1.1228
37.706 -4.4286 1.1255
37.779 -4.3833 0.97018
37.935 -4.517 1.0491
37.959 -4.0127 1.3719
38.029 -7.1772 1.0172
38.078 -4.5313 1.2281
38.324 -3.8508 1.205
38.465 -7.0137 1.1091
38.486 -3.9993 0.79433
38.587 -7.2704 1.0219
38.725 -7.1296 1.0766
38.955 -4.2861 1.4085
38.963 -6.758 1.1031
38.993 -7.2679 1.0091
39.051 -4.043 1.4068
39.126 -6.9671 1.0335


==> graphs/real_data/inliers_map_2020_09_21_21_42_03_fHf.txt <==
0.23707 -1.1126 1.041
0.28773 -1.2573 1.0262
0.33977 -1.2144 1.0328
0.34328 -1.1995 1.0295
0.3931 -1.7296 1.018
0.40049 -0.17668 0.80678
0.40139 -0.17569 0.80743
0.41583 -1.6323 1.0195
0.42396 -1.4907 1.0235
0.46539 -1.623 1.0398
0.46996 -1.6442 1.0446
0.52444 -1.9791 1.0265
0.52646 -1.9545 1.0181
0.54198 -1.2247 1.0312
0.54233 -1.2245 1.0332
0.5512 -1.4185 1.0002
0.55617 -1.2798 1.0229
0.57564 -0.85284 1.0361
0.58061 -1.3891 1.0222
0.58176 -1.3891 1.0249
0.58497 -1.2918 1.0269
0.60216 -2.1773 1.0095
0.61152 -1.4605 1.0333
0.62749 -2.1898 0.98439
0.641 -2.24 0.8851
0.65929 -1.4171 1.2832
0.67364 -1.7326 1.025
0.67511 -1.7943 1.0143
0.6842 -1.4544 1.0292
0.71269 -1.4013 1.0411
0.72092 -1.0251 1.034
0.72206 -1.0083 1.0038
0.72226 -1.0229 1.0355
0.73901 -1.5981 1.034
0.74156 -1.6664 1.0215
0.74392 -1.0292 1.0335
0.74509 -0.22689 0.85693
0.8012 -1.6092 1.0257
0.80227 -1.6124 1.0277
0.82478 -1.625 1.0255
0.84927 -0.93464 1.0342
0.86143 -1.2741 1.0365
0.86598 -1.8791 1.0222
0.88901 -1.3072 1.0341
0.90299 -1.0633 1.037
0.92882 -1.4325 1.0296
0.94 -1.5075 1.0283
0.95991 -1.1176 1.0302
0.96188 -1.9441 1.0281
0.97294 -1.3436 1.0288
0.97424 -1.3442 1.0269
0.99444 -1.8139 1.0254
0.99588 -1.506 1.0324
1.0045 -1.2392 1.0319
1.0085 -2.2656 1.0202
1.0154 -0.26217 0.83669
1.0315 -0.2693 0.8673
1.0436 -1.4277 1.0318
1.0545 -1.0654 1.0344
1.0642 -1.9135 1.0208
1.067 -1.2168 1.029
1.0693 -1.2578 1.032
1.0826 -2.6806 0.73842
1.0916 -2.7239 0.84366
1.0961 -1.0853 1.0349
1.1001 -2.7168 0.92153
1.102 -0.5948 1.0396
1.1039 -0.87132 1.0388
1.117 -1.2924 1.0353
1.1499 -1.4627 1.0306
1.1556 -1.096 1.0296
1.1614 -0.28544 0.91887
1.165 -1.7759 1.0306
1.169 -1.1116 1.0372
1.1718 -1.7377 1.0286
1.1886 -0.29638 0.814
1.2037 -1.4529 1.0299
1.2411 -0.31668 0.89876
1.2523 -1.4047 1.0328
1.2722 -1.0888 1.0362
1.2905 -1.4157 1.0295
1.2951 -0.72138 1.0369
1.2987 -0.91626 1.0388
1.3135 -1.948 1.0233
1.3304 -1.1379 1.0363
1.3412 -1.7761 1.0269
1.3547 -0.31724 0.91427
1.3873 -0.3207 0.88321
1.3934 -1.6164 1.0284
1.3955 -0.33359 0.90797
1.4146 -1.2438 1.0347
1.4259 -1.6848 1.0315
1.4266 -1.4181 1.0329
1.4298 -1.483 1.072
1.4355 -1.028 1.0357
1.4385 -1.5933 1.0271
1.4492 -0.34052 1.0369
1.4492 -0.34035 1.0361
1.4542 -1.6087 1.0048
1.4732 -0.92181 1.036
1.4746 -1.6697 1.0266
1.4891 -1.9484 1.0233
1.4922 -0.55475 1.0372
1.5052 -0.32819 0.86183
1.5406 -1.2134 1.0301
1.5416 -1.6995 1.0209
1.5429 -0.44793 1.0433
1.5516 -0.85331 1.0376
1.558 -1.4945 1.0219
1.5616 -1.4982 1.0307
1.5659 -1.4923 1.0233
1.5674 -1.1981 1.0297
1.5687 -1.5531 1.0231
1.5689 -0.41102 1.0372
1.5711 -1.4365 1.0328
1.5847 -1.9127 1.0147
1.5903 -0.40174 1.0367
1.5964 -0.85333 1.0319
1.5969 -1.2661 1.0319
1.5994 -1.432 1.0289
1.6171 -1.2032 1.0343
1.6184 -1.1721 1.0282
1.6231 -0.62782 1.0444
1.6244 -1.0947 1.0361
1.6462 -0.36137 0.79488
1.6617 -1.2286 1.0307
1.6796 -0.36486 0.83661
1.7215 -2.0851 1.0126
1.7267 -1.0451 1.0435
1.7311 -1.2991 1.0307
1.7319 -2.1193 1.0158
1.7371 -2.8626 0.89303
1.7399 -2.145 1.0271
1.741 -1.1045 1.0247
1.741 -1.1099 1.0321
1.7419 -0.36881 0.86664
1.7438 -2.1607 1.0409
1.7744 -0.90244 1.0422
1.7749 -1.2334 1.0322
1.7806 -1.0947 1.0417
1.7853 -0.36868 0.92525
1.7935 -1.4056 1.0282
1.8033 -1.0613 1.0345
1.8034 -1.4295 1.0323
1.8254 -2.4271 0.95985
1.8285 -2.4341 0.90221
1.8373 -2.4037 0.87668
1.843 -2.4181 1.0131
1.8504 -2.0119 1.0238
1.8514 -1.2748 1.0337
1.853 -0.38955 0.6508
1.8683 -1.7593 1.0233
1.8781 -0.73219 1.0365
1.8814 -1.4547 1.0358
1.8863 -1.7365 1.0017
1.8878 -1.3509 1.0273
1.9002 -1.2865 1.0308
1.9307 -1.282 1.034
1.9396 -1.792 1.0284
1.9453 -0.94906 1.0274
1.9514 -0.93695 1.0315
1.9542 -1.6352 1.03
1.9635 -0.962 1.0374
1.9644 -0.84445 1.0379
1.9833 -0.68564 1.0418
1.9852 -0.80024 1.048
1.9877 -0.80704 1.0395
2.0084 -2.0927 1.0196
2.0147 -1.5926 1.0343
2.0238 -1.37 0.97057
2.0265 -0.39601 0.80692
2.0266 -1.2997 1.0301
2.0392 -0.53468 1.0408
2.0492 -1.1193 1.0363
2.0514 -1.297 1.0378
2.0569 -0.41804 0.78576
2.0651 -1.3181 1.0342
2.0689 -1.7765 1.0271
2.0722 -1.8758 1.025
2.0765 -1.3858 1.0232
2.0775 -1.7374 1.0353
2.0795 -0.99556 1.0358
2.1014 -1.712 1.0336
2.1204 -0.43838 0.3518
2.1224 -0.35651 0.3094
2.1255 -1.2964 1.0329
2.1306 -1.0153 1.0356
2.1371 -2.067 1.0224
2.1505 -1.3662 1.0322
2.1512 -2.3527 1.0146
2.1541 -1.2589 1.0053
2.1593 -2.0497 1.0168
2.1642 -2.4583 0.958
2.1646 -1.957 1.0239
2.1653 -1.4911 1.031
2.1673 -1.3355 1.0418
2.1687 -1.8428 1.0269
2.1688 -1.7049 1.0273
2.1753 -2.0122 1.0259
2.1787 -1.966 1.0396
2.1833 -2.4645 0.87792
2.1924 -2.4721 0.92212
2.1939 -2.4705 0.92014
2.1981 -2.4677 1.0104
2.2035 -1.3594 1.0299
2.2047 -1.8915 1.0258
2.2291 -0.45101 0.92012
2.2329 -1.2385 1.0303
2.2457 -1.203 1.0434
2.2498 -1.4128 1.0313
2.2624 -1.7212 1.0209
2.2667 -1.7249 1.026
2.2678 -1.3575 1.0395
2.2747 -1.31 1.0359
2.2814 -1.2844 1.03
2.2896 -0.462 0.91802
2.2904 -1.5695 1.0362
2.3008 -1.6608 1.0352
2.3061 -1.8873 1.0232
2.3069 -0.46463 0.47073
2.3084 -1.9344 1.0208
2.312 -1.343 1.0346
2.3226 -0.849 1.0341
2.3262 -0.97402 1.0357
2.3369 -1.7869 1.0248
2.3426 -1.4174 1.0342
2.3564 -1.8181 1.0255
2.3622 -1.6843 1.0182
2.3628 -1.3155 1.033
2.3671 -1.0444 1.0343
2.368 -0.48572 1.0449
2.3778 -2.4897 1.0198
2.3866 -1.0877 1.0282
2.3991 -1.7076 1.0333
2.4002 -1.0647 1.0385
2.402 -1.4606 1.0327
2.4108 -0.48837 0.89143
2.4198 -0.48022 0.89603
2.4256 -1.9336 1.0215
2.437 -1.4624 1.0363
2.4375 -1.4621 1.0358
2.4407 -1.7541 1.03
2.4465 -1.9366 1.0207
2.4512 -1.5802 1.015
2.4799 -1.7363 1.0382
2.4866 -0.48669 0.88741
2.487 -0.48459 0.88893
2.4935 -1.6249 1.0294
2.4948 -1.8353 1.0218
2.4971 -1.7201 1.0232
2.5003 -1.6005 1.0334
2.5033 -1.7643 1.0269
2.5202 -1.8108 1.0696
2.5358 -0.50126 0.66255
2.544 -1.8708 1.0265
2.5449 -1.7827 1.0334
2.5558 -0.49957 0.5055
2.5676 -1.6509 1.0213
2.5732 -0.6148 1.0417
2.5784 -0.58839 1.0392
2.5819 -1.6327 1.0277
2.5821 -1.6668 1.0344
2.5947 -2.2526 1.0195
2.5964 -0.78909 1.0461
2.6005 -1.9597 1.025
2.6018 -0.51728 1.0378
2.6096 -1.5329 1.0212
2.6315 -1.0018 1.0396
2.6433 -1.6872 1.0285
2.7178 -1.6573 1.0293
2.7392 -1.1249 1.0361
2.7548 -2.0841 1.0242
2.7612 -0.52157 0.80372
2.7673 -1.4387 1.0362
2.7679 -0.51937 0.85501
2.7965 -1.9643 1.0264
2.8054 -2.003 1.0245
2.8128 -1.7015 1.0252
2.8221 -1.9806 1.0261
2.8426 -1.9226 1.0287
2.8464 -1.8949 1.028
2.8727 -1.8488 1.168
2.9365 -1.8547 1.0414
2.9832 -1.714 1.0274
2.9857 -1.5276 1.0354
2.9935 -1.7667 1.0204
2.9974 -1.8908 1.031
3.0146 -1.6718 1.0333
3.0249 -1.6736 1.039
3.0297 -2.0557 0.99438
3.0527 -2.0777 1.018
3.071 -2.0679 1.0268
3.0783 -0.57556 0.87924
3.0904 -0.59611 0.85399
3.1303 -1.8306 1.0284
3.131 -0.58541 0.56892
3.1312 -0.58634 0.9068
3.1363 -2.0209 1.0192
3.1419 -0.92523 1.054
3.1477 -1.6628 1.0113
3.153 -1.7855 1.0347
3.1574 -1.727 1.0311
3.1631 -3.1032 0.90746
3.178 -2.0149 1.0311
3.1877 -0.56197 0.93225
3.1971 -0.58308 0.88226
3.2008 -2.0214 1.6035
3.2147 -1.889 1.0336
3.2217 -2.6429 0.88975
3.2247 -1.8859 1.0395
3.2256 -1.4255 1.0392
3.2571 -2.6502 0.87343
3.2653 -0.596 0.8553
3.324 -1.6191 1.0369
3.3546 -1.5066 1.037
3.3563 -0.9341 1.0454
3.3757 -0.99928 1.0382
3.3903 -1.6373 1.0378
3.4036 -1.8893 1.0447
3.4293 -1.7941 1.0387
3.4337 -1.5309 1.0393
3.4367 -1.4346 1.0476
3.44 -1.8704 1.0327
3.4445 -1.931 1.2953
3.469 -2.0309 1.0344
3.4837 -1.8382 1.4566
3.4906 -1.5737 1.0379
3.5013 -1.45 1.0461
3.5261 -1.5913 1.0424
3.5281 -1.2889 1.0437
3.5405 -1.7097 1.0383
3.5478 -1.5582 1.0302
3.5545 -1.4595 1.047
3.5574 -1.5618 1.0382
3.5611 -1.4948 1.0398
3.5615 -1.3102 1.0449
3.5658 -1.7736 1.0374
3.5737 -1.6174 1.0346
3.5762 -1.9987 1.0952
3.5918 -2.1001 1.0276
3.5962 -0.65568 0.88001
3.6017 -2.6854 0.90307
3.6436 -1.9659 1.0863
3.645 -1.6996 1.0422
3.6537 -2.0406 1.5923
3.6598 -1.2152 1.0503
3.6644 -1.6193 1.0432
3.6653 -0.66709 0.9197
3.6701 -1.7104 1.044
3.6719 -1.3347 1.0438
3.6801 -1.5364 1.0487
3.6903 -0.62687 0.9549
3.6914 -0.66431 0.929
3.7224 -1.1854 1.0462
3.7241 -1.3053 1.0481
3.7243 -1.3659 1.0484
3.7282 -0.67509 0.83291
3.7449 -1.1972 1.0456
3.7534 -1.301 1.0468
3.7821 -0.68146 0.85089
3.7839 -0.6884 0.74315
3.8062 -1.5559 1.0449
3.8428 -0.68409 0.9258
3.8799 -2.0723 1.0423
3.8853 -0.6927 0.9271
3.8887 -1.9961 1.0829
3.894 -0.70029 1.0558
3.9041 -0.71267 0.90392
3.9045 -2.0447 0.99712
3.9303 -1.4979 1.0467
3.9428 -2.5201 1.0429
3.9439 -1.237 1.0594
3.9687 -0.71596 0.79759
3.9827 -1.2373 1.0494
3.9854 -0.71058 0.9305
4.0107 -2.4486 1.0313
4.0187 -0.72402 0.90854
4.0323 -0.73114 0.87537
4.0357 -0.73091 0.8427
4.0745 -0.72032 0.93361
4.1052 -0.74032 0.90775
4.1102 -2.0034 1.0997
4.1312 -0.74535 0.89132
4.1608 -1.5411 1.0393
4.1837 -1.6059 1.0436
4.2007 -2.1674 1.033
4.2215 -1.5398 1.0442
4.2375 -2.2193 1.8447
4.2417 -1.8783 1.0422
4.2425 -0.75784 0.86791
4.292 -0.76726 0.8564
4.3003 -1.5116 1.0859
4.3031 -0.77993 0.90948
4.3414 -2.3777 1.0382
4.3627 -2.0991 1.0342
4.3787 -0.78821 0.87032
4.3913 -1.04 1.0495
4.4022 -0.80558 0.3577
4.4253 -1.7158 1.0396
4.4266 -2.1736 1.013
4.4334 -1.2833 1.0459
4.4433 -2.2058 1.0406
4.4539 -1.5043 1.0392
4.4702 -0.78091 0.91753
4.4798 -0.79388 0.64419
4.4846 -1.3169 1.0492
4.4943 -0.80462 0.68031
4.5025 -2.0702 1.0393
4.5367 -1.5705 1.0776
4.5373 -2.2737 1.0425
4.5378 -0.80469 0.7646
4.5629 -0.81245 0.53416
4.5712 -2.0457 1.0371
4.5724 -2.1036 0.98595
4.5919 -0.81912 0.76698
4.6074 -1.6822 1.0446
4.6095 -2.3119 1.0377
4.6153 -1.7854 1.0475
4.6235 -1.545 1.0419
4.6261 -2.0331 1.0554
4.6299 -2.1183 1.0165
4.6348 -1.4773 1.0468
4.6372 -2.2759 1.0463
4.6479 -0.80094 0.37304
4.648 -0.81614 0.80121
4.648 -0.81131 0.9202
4.6517 -0.80567 0.92391
4.6626 -0.78841 1.0082
4.6731 -0.80519 0.75872
4.6852 -0.797 0.97711
4.6872 -2.1605 1.0544
4.6899 -1.1589 1.0511
4.6923 -2.0259 1.0664
4.6978 -2.0876 1.0642
4.6993 -1.2182 1.0498
4.7256 -2.0201 1.053
4.7322 -2.4084 1.0377
4.7334 -1.5694 1.0449
4.7357 -1.6388 1.0454
4.7391 -1.011 1.0542
4.7468 -2.0545 1.0926
4.7475 -1.8716 1.0473
4.759 -2.0146 1.0477
4.7666 -1.9925 1.0501
4.7734 -1.4572 1.0514
4.7781 -2.0738 1.0643
4.7798 -1.7361 1.0428
4.7862 -2.0103 1.0521
4.7896 -2.8785 0.94618
4.7919 -1.9458 1.049
4.7954 -2.8589 0.92371
4.7957 -1.9257 1.0407
4.803 -2.8011 0.82632
4.8059 -2.5239 1.0404
4.8067 -2.8204 0.86533
4.8142 -1.7282 1.0521
4.8176 -2.8325 0.87545
4.8206 -1.9344 1.0561
4.8264 -2.4303 1.0385
4.8643 -1.8099 1.0513
4.872 -2.3931 1.0437
4.8764 -2.5138 1.0439
4.8783 -1.963 1.0462
4.8834 -1.7018 1.0463
4.8992 -2.5119 1.0611
4.8997 -1.3937 1.0526
4.8998 -2.4678 1.0422
4.9028 -1.8073 1.0529
4.9155 -2.0107 1.3797
4.9159 -2.4368 1.044
4.9349 -1.4185 1.055
4.945 -1.4495 1.0535
4.9527 -1.6996 1.0531
4.9678 -2.4303 1.0402
4.969 -2.3622 1.048
4.9829 -1.7547 1.0551
5.012 -1.9897 1.0503
5.0233 -2.6214 1.0513
5.0239 -2.4973 1.0486
5.0578 -2.4688 1.0459
5.0646 -1.9384 1.0488
5.0687 -1.918 1.1488
5.0688 -2.4154 1.0444
5.0849 -1.383 1.049
5.0871 -2.6757 1.0423
5.0954 -1.8016 1.0535
5.0968 -2.5365 1.1139
5.1023 -2.3931 1.0485
5.1108 -2.4893 1.0488
5.1246 -1.7809 1.0554
5.1368 -1.8167 1.0518
5.1452 -2.9129 0.91885
5.1508 -2.8961 1.0262
5.1551 -2.1578 1.0149
5.1665 -1.9637 1.041
5.1695 -2.8819 0.99732
5.1914 -2.8725 0.74957
5.2053 -2.2645 1.0486
5.2149 -1.8679 1.0494
5.2276 -2.9213 1.0022
5.2421 -1.8929 1.0598
5.2448 -1.0656 1.0527
5.2595 -1.7232 1.0591
5.2679 -2.5675 1.0439
5.2822 -2.1782 1.057
5.2954 -2.04 1.0635
5.2966 -1.8513 1.0528
5.31 -1.9576 1.0516
5.3161 -2.4147 1.0481
5.3166 -2.3246 1.0394
5.3271 -2.1394 1.0518
5.328 -1.8725 1.0544
5.3819 -2.9195 1.0374
5.3894 -2.2628 1.0462
5.4016 -1.7623 1.0524
5.4273 -2.2932 1.0423
5.4323 -2.6006 1.0439
5.4325 -2.6821 1.0425
5.4356 -1.6636 1.0609
5.4483 -1.9295 1.0538
5.4538 -1.8512 1.0498
5.4596 -2.3235 1.0505
5.4703 -2.299 1.0506
5.5184 -2.3372 1.0576
5.5502 -1.9636 1.0658
5.5655 -2.1164 1.053
5.5732 -1.2219 1.069
5.5786 -2.2065 1.1009
5.5871 -2.0137 1.0546
5.5926 -2.8722 1.0413
5.6175 -1.9026 1.055
5.6756 -1.6267 1.0543
5.68 -1.1861 1.0657
5.6923 -2.0617 1.0551
5.6944 -2.5423 1.047
5.7381 -2.0081 1.0591
5.792 -2.7855 1.0439
5.7964 -2.6726 1.0455
5.8156 -2.6143 1.0481
5.8214 -1.6592 1.0606
5.8236 -2.0881 1.0544
5.8335 -1.701 1.0579
5.8404 -2.7329 1.0438
5.862 -2.1968 1.0909
5.9145 -1.6264 1.0601
5.9167 -2.3619 1.0497
5.9208 -2.7069 1.044
5.9332 -2.7136 1.0554
5.9423 -2.6479 1.0512
5.9436 -2.3376 1.0534
5.9478 -2.3075 1.0561
5.9531 -2.0595 1.0598
5.9578 -1.7467 1.0643
6.0065 -1.4968 1.0666
6.0308 -2.3425 1.0572
6.0588 -2.2252 1.0534
6.0591 -1.8025 1.0636
6.0644 -1.8327 1.0608
6.0744 -2.0788 1.0565
6.0808 -1.5946 1.0662
6.0816 0.15582 0.64234
6.0846 -1.4727 1.0631
6.087 -1.6494 1.0622
6.1168 -1.7818 1.0562
6.1203 -2.2133 1.0562
6.1323 -2.6162 1.0418
6.1338 -2.635 1.0425
6.1382 -3.0612 0.79827
6.1456 -1.4104 1.0652
6.1495 -1.6357 1.0605
6.1517 -2.5263 1.0419
6.1547 -3.0427 1.0172
6.1552 -2.6561 1.0421
6.1595 -2.0924 1.0577
6.1647 -2.192 1.0598
6.1672 -2.4149 1.0528
6.1741 -2.1489 1.055
6.1786 -2.6648 1.0365
6.1904 -2.5489 1.0758
6.2086 -1.2591 1.069
6.22 -1.9647 1.0447
6.2325 -2.5402 1.0464
6.2394 -3.0354 0.88596
6.2475 -2.6685 1.0423
6.2515 -2.8455 1.0422
6.2516 -2.4962 1.0501
6.2539 -1.7804 1.0429
6.2654 -1.9511 1.0516
6.2662 -1.9829 1.0483
6.2771 -2.1423 1.0635
6.2784 -2.498 1.0493
6.2839 -2.407 1.0596
6.2886 -1.9754 1.0481
6.2921 -1.9448 1.0602
6.3033 -1.7985 1.0587
6.3112 -2.3213 1.0615
6.3125 -2.1675 1.0506
6.3202 -2.3831 1.0407
6.3226 -1.8659 1.0598
6.3433 -2.1805 1.0744
6.3441 -1.8349 1.0579
6.3457 -0.95208 1.066
6.354 -2.1641 1.0599
6.3644 -2.2903 1.0551
6.3647 -2.6824 1.0412
6.3705 -2.0352 1.0599
6.3752 -2.2287 1.06
6.3772 -1.7869 1.076
6.3856 -3.0389 0.98327
6.3948 -2.0633 1.0558
6.3963 -2.0942 1.0489
6.3969 -2.4639 1.0502
6.4 -2.2366 1.0485
6.4017 -2.2321 1.1097
6.4031 -2.1206 1.0578
6.4037 -1.3743 1.0659
6.4053 -2.8173 1.0469
6.4055 -2.0647 1.0591
6.4069 -2.5703 1.0467
6.4147 -2.0925 1.0819
6.4199 -2.3418 1.0508
6.4211 -2.6955 1.0447
6.4232 -2.5181 1.05
6.424 -2.4181 1.0544
6.4244 -2.1023 1.0616
6.4305 -2.0475 1.0545
6.4362 -2.6126 1.0439
6.4396 -1.0997 1.0767
6.4439 -1.1591 1.0716
6.4546 -3.0816 1.004
6.4604 -2.2156 1.0449
6.4615 -1.6754 1.0667
6.4657 -2.5804 1.0538
6.469 -2.4158 1.0565
6.4748 -3.0929 0.97193
6.4758 -2.4955 1.0354
6.4778 -2.2317 1.0524
6.4785 -2.2729 1.047
6.4926 -2.0274 1.0494
6.4932 -2.0292 1.0419
6.5118 -2.3054 1.0423
6.5162 -1.9479 1.056
6.5241 -2.1946 1.0583
6.5313 -2.0595 1.0556
6.5352 -2.0167 1.0568
6.5426 -1.8879 1.061
6.5599 -2.4386 1.0481
6.5664 -2.4866 1.0473
6.5702 -3.1448 0.99115
6.5719 -2.1691 1.0501
6.5784 -3.0539 1.0183
6.5792 -3.1298 0.90834
6.5824 -3.0983 0.697
6.5914 -2.0046 1.059
6.5926 -2.5402 1.0465
6.5934 -1.743 1.0498
6.5942 -2.7181 1.0453
6.6132 -1.756 1.0466
6.6167 -1.9572 1.0626
6.64 -2.0575 1.058
6.6595 -1.7477 1.0639
6.6646 -1.9921 1.0633
6.6657 -2.2375 1.0482
6.6778 -1.7593 1.0591
6.6919 -1.6083 1.0676
6.6965 -1.9233 1.0558
6.7008 -2.1457 1.0522
6.7011 -1.8427 1.056
6.7407 -1.9845 1.069
6.7416 -1.941 1.0553
6.7476 -2.9932 1.0413
6.7524 -3.2151 0.97947
6.76 -2.0589 1.0457
6.7605 -1.9669 1.0595
6.772 -2.1634 1.0465
6.7757 -2.8831 1.0478
6.7807 -1.9804 1.0551
6.7939 -2.5326 1.044
6.796 -1.8577 1.0574
6.8008 -2.7817 1.0446
6.8219 -3.1934 1.0397
6.8248 -3.1126 1.0364
6.8358 -1.8549 1.061
6.8402 -2.0221 1.0506
6.8443 -0.96512 1.0695
6.8548 -2.1771 1.0541
6.8597 -1.9726 1.0526
6.8651 -3.1191 1.0395
6.8684 -1.0517 1.0665
6.8737 -1.785 1.0574
6.8863 -1.9877 1.0527
6.8896 -2.2908 1.0445
6.9186 -2.7356 1.0448
6.9214 -1.7826 1.0634
6.9249 -1.8939 1.0601
6.9341 -1.9258 1.0591
6.9345 -2.5512 1.0505
6.9384 -1.8773 1.0437
6.9516 -1.9496 1.0392
6.9706 -2.1761 1.051
6.9891 -1.905 1.0556
6.992 -2.2106 1.0376
7.0077 -1.8185 1.047
7.017 -1.489 1.063
7.019 -2.5767 1.0502
7.0223 -2.6821 1.0444
7.0241 -1.8116 1.0615
7.0342 -2.4276 1.049
7.0556 -1.9496 1.0579
7.0565 -1.2633 1.0645
7.0656 -1.8676 1.0552
7.0772 -1.8604 1.06
7.0902 -2.8824 1.0536
7.1011 -2.2797 1.0571
7.1142 -2.2951 1.0306
7.1401 -2.3042 1.0491
7.1445 -1.986 1.0519
7.1522 -1.1642 0.96462
7.1523 -0.16919 0.99111
7.1556 -1.2332 0.87955
7.1614 -1.1691 1.0373
7.162 0.045312 0.93657
7.1669 -0.2086 0.74438
7.1694 -1.9045 1.0504
7.1731 -1.1943 0.92939
7.1845 -0.14236 0.99489
7.186 -2.9053 1.0437
7.1943 -1.1882 0.82901
7.1966 -1.9131 1.0527
7.2041 -1.2001 0.9103
7.2097 -1.1745 0.95394
7.2228 -1.212 0.91143
7.2416 -0.098207 0.85995
7.2513 -0.13237 0.63703
7.2517 -1.4876 1.0563
7.2689 -0.22609 1.0111
7.2813 -0.29075 0.93777
7.2857 -2.4426 1.0609
7.2892 -1.8168 1.0529
7.2967 -1.7652 1.0542
7.3075 -2.5341 1.0515
7.3082 -2.0646 1.0511
7.3201 -1.5171 1.0501
7.3253 -2.6803 1.0602
7.3334 -1.5086 1.0628
7.3349 -1.6982 1.0589
7.3438 -1.1632 0.93351
7.3472 -1.8361 1.0499
7.3554 -1.8114 1.0643
7.4029 -2.4123 1.0495
7.4122 -2.4423 1.3776
7.4574 -2.3157 0.92244
7.4715 -1.5314 1.0572
7.4763 -1.8017 1.0531
7.4868 -2.2983 1.0561
7.5042 -2.3323 1.0586
7.5101 -2.3643 1.0555
7.5133 -1.5804 1.0572
7.5201 -1.9834 1.0593
7.5375 -3.7377 0.64924
7.5419 -2.3043 1.0697
7.5503 -2.5163 1.0531
7.5579 -2.3427 1.0674
7.5656 -2.4014 1.0352
7.5779 -2.3724 1.0561
7.5878 -2.31 1.0858
7.6173 -2.3357 1.0529
7.6234 -1.8233 1.0484
7.625 -2.2808 1.063
7.6266 -2.1841 1.0527
7.6444 -1.2498 0.64496
7.6492 -2.2401 1.0256
7.652 -1.501 1.0576
7.6572 -1.2745 0.83522
7.6828 -2.5135 1.0575
7.6944 -2.341 1.0368
7.7012 -2.057 1.0661
7.7032 -3.6795 0.90625
7.7325 -2.2891 1.024
7.7521 -3.3068 0.94225
7.7699 -1.7362 1.0489
7.7874 -1.2815 0.87909
7.7932 -1.2869 0.78918
7.8015 -2.6011 1.0508
7.8147 -2.1952 1.0603
7.8332 -2.3214 1.1502
7.8343 -1.291 0.82777
7.8356 -1.292 0.91114
7.8416 -2.162 1.0578
7.8496 -2.1787 1.0611
7.8546 -2.4227 1.128
7.8871 -2.2741 1.0575
7.9117 -2.4091 1.0478
7.931 -2.4507 1.1497
7.9381 -1.3044 0.91081
7.9483 -1.2922 0.95266
7.9484 -1.3046 0.94053
7.9555 -1.3229 0.92768
7.9693 -1.6177 1.0615
7.9701 -2.5547 1.0509
7.9767 -2.6174 1.0557
7.9806 -2.3883 1.0571
8.0027 -2.221 1.0563
8.003 -2.8464 1.0446
8.0083 -1.3154 0.87477
8.0227 -1.4011 1.0677
8.041 -2.2944 1.0574
8.0538 -2.4839 1.0592
8.0561 -1.3023 0.96052
8.0566 -1.31 0.95336
8.0604 -2.4107 1.1037
8.0618 -2.2772 1.0561
8.0689 -1.3266 0.94321
8.0881 -2.6616 1.0554
8.091 -1.4598 1.0677
8.1062 -3.3346 1.0309
8.1127 -2.948 1.051
8.1149 -3.3542 0.96717
8.1195 -3.3441 0.92004
8.1234 -3.017 1.0481
8.1322 -1.4709 1.0654
8.1359 -2.5012 1.4862
8.149 -2.0813 1.0578
8.16 -2.0788 1.0619
8.1901 -3.06 1.052
8.2005 -2.1169 1.0558
8.2022 -2.3095 1.0671
8.2034 -2.9216 1.0526
8.2186 -2.1314 1.0695
8.2343 -2.1529 1.0637
8.2648 -1.4896 1.0647
8.2742 -2.5908 1.0717
8.2947 -2.7799 1.0503
8.3099 -1.4995 1.0674
8.313 -2.215 1.0633
8.3337 -2.7043 1.0587
8.3423 -2.2011 1.0586
8.3597 -2.4337 1.0603
8.3685 -1.3661 0.93331
8.4002 -2.6083 1.2919
8.4099 -1.3572 0.84637
8.4114 -2.2477 1.0616
8.4185 -2.3943 1.0615
8.4375 -2.172 1.0687
8.4487 -2.3013 1.0643
8.4553 -3.1584 1.0574
8.4627 -2.1549 1.0614
8.4647 -2.1976 1.062
8.4707 -2.6855 1.0558
8.4733 -2.7469 1.0583
8.4763 -3.1266 1.0546
8.4965 -1.5342 1.068
8.5085 -2.7461 1.0617
8.5089 -1.3924 0.94968
8.5108 -1.3797 0.91337
8.5134 -1.3852 0.82658
8.5165 -2.2332 1.0668
8.5228 -1.5574 1.0547
8.5409 -2.3766 1.0734
8.5505 -2.5731 1.0529
8.5571 -1.5351 1.0761
8.5601 -1.7387 1.069
8.5745 -1.3882 0.79002
8.5786 -1.5646 1.0633
8.6059 -1.46 0.90096
8.6172 -1.5733 1.0663
8.6265 -2.6093 1.0635
8.6309 -1.55 1.0707
8.6384 -2.0541 1.0607
8.6573 -1.4095 0.84974
8.6686 -1.5747 1.0701
8.6888 -1.4112 0.85798
8.692 -2.0944 1.0586
8.6927 -2.094 1.0593
8.6933 -2.5835 1.0589
8.708 -1.7337 1.0683
8.7109 -1.424 0.85589
8.7134 -2.0594 1.0753
8.7215 -2.6264 1.0477
8.7264 -3.2051 1.0561
8.7361 -1.4538 0.91526
8.738 -2.6321 1.0642
8.7454 -1.4289 0.85055
8.7592 -1.4191 0.80326
8.7605 -3.0167 1.0598
8.7627 -2.4653 1.0119
8.7705 -2.6103 1.0615
8.8096 -2.6221 1.1057
8.8188 -1.4314 0.87523
8.8289 -1.9323 1.0641
8.8542 -3.5281 1.0466
8.8546 -2.7403 1.0653
8.855 -1.4321 0.79371
8.8551 -3.1072 1.0619
8.8872 -1.6112 1.0692
8.8892 -1.4366 0.77647
8.8906 -2.4774 1.0699
8.9111 -1.8257 1.0564
8.9124 -1.6298 1.0695
8.9161 -2.616 1.0682
8.9171 -1.306 1.052
8.9348 -1.8258 1.066
8.9611 -1.4426 0.92591
8.9709 -1.6396 1.0653
8.9716 -1.4531 0.81214
8.9742 -1.8258 1.0742
8.9771 -2.5376 1.0732
8.9781 -2.2509 1.0679
8.987 -2.5122 1.0831
8.9888 -1.481 0.90472
8.9949 -1.6096 1.0815
9.0035 -1.8384 1.0725
9.0053 -1.6365 1.0744
9.0068 -3.2649 1.0547
9.0183 -2.6282 1.0647
9.0204 -2.7463 1.0554
9.0206 -1.4509 0.79275
9.0253 -2.6068 1.0588
9.041 -2.5692 1.056
9.048 -1.4647 0.90547
9.0575 -1.6427 1.0762
9.0584 -1.464 0.88449
9.0704 -2.1139 1.0666
9.0808 -2.4855 1.0575
9.0876 -1.4766 0.92472
9.0924 -2.7003 1.0876
9.1006 -1.6695 1.0718
9.1033 -1.8514 1.0726
9.1042 -1.8473 1.0768
9.1121 -2.0308 1.0695
9.1336 -2.5302 1.074
9.1352 -1.6589 1.0756
9.1373 -1.8526 1.0777
9.1527 -2.7887 1.0709
9.154 -3.4872 1.0291
9.1579 -1.8561 1.0781
9.1589 -1.4828 0.88087
9.1625 -3.4518 0.88586
9.1627 -1.643 1.0689
9.1654 -3.0635 1.0615
9.1659 -2.646 1.0875
9.1749 -2.6119 1.0627
9.1778 -3.4801 0.91813
9.179 -1.483 0.94659
9.1873 -3.4962 0.82781
9.1953 -1.6446 1.0716
9.196 -1.8635 1.0797
9.1979 -2.3051 1.0634
9.2001 -2.302 1.0695
9.2017 -2.5569 1.0965
9.2024 -2.3159 1.0728
9.2037 -2.6531 1.052
9.2061 -1.4857 0.74247
9.2097 -2.6352 1.0574
9.2215 -1.4806 0.83981
9.2233 -2.6366 1.0697
9.2401 -1.6797 1.079
9.2408 -1.4895 0.95972
9.253 -2.874 1.0623
9.2565 -3.2147 1.0638
9.2578 -1.4926 0.83403
9.258 -3.1995 1.0545
9.2652 -1.9498 1.0699
9.2681 -2.3688 1.063
9.2682 -1.6784 1.073
9.2706 -1.516 0.92146
9.2745 -2.6252 1.0332
9.2747 -3.0708 1.0516
9.2774 -1.4977 0.8776
9.2826 -2.3098 1.0614
9.286 -2.3762 1.0761
9.2905 -1.4944 0.81675
9.2951 -3.1865 1.0643
9.2976 -3.2183 1.0502
9.2984 -2.1979 1.0707
9.3018 -3.222 1.0486
9.3019 -3.103 1.0606
9.3019 -2.3397 1.0665
9.3126 -3.3146 1.0609
9.313 -1.8975 1.0719
9.3146 -1.8193 1.0732
9.316 -2.4904 1.0582
9.3169 -1.6952 1.0696
9.3173 -3.2355 1.0562
9.3211 -3.083 1.0739
9.3246 -2.3099 1.0711
9.3291 -1.9324 1.0729
9.344 -3.2333 1.0638
9.3466 -1.5056 0.86817
9.3618 -2.279 1.0698
9.3844 -3.1648 1.0548
9.3844 -2.3282 1.0684
9.3856 -2.3292 1.0738
9.3968 -1.7295 1.0683
9.4022 -1.526 0.67744
9.4023 -1.5159 0.92373
9.4083 -3.1035 1.0656
9.4119 -3.134 1.1036
9.4254 -2.745 1.0616
9.4311 -1.8114 1.0767
9.4326 -1.9184 1.0715
9.4372 -1.9127 1.0719
9.4557 -2.4313 1.0734
9.4569 -2.3644 1.0693
9.4581 -3.2449 1.0584
9.4593 -1.5426 1.0743
9.46 -1.544 1.0746
9.462 -2.8508 1.0664
9.4629 -1.709 1.0798
9.4669 -2.4087 1.0707
9.4721 -1.922 1.0728
9.4944 -3.4466 1.0592
9.5051 -1.9386 1.066
9.513 -2.5799 1.0694
9.5227 -1.7441 1.075
9.5235 -3.5518 0.90808
9.533 -1.5295 0.93322
9.538 -2.4814 1.0659
9.5392 -1.7292 1.0742
9.5414 -2.6622 1.0173
9.5445 -1.7636 1.0652
9.5488 -3.5257 0.68925
9.55 -2.1732 1.0699
9.5501 -3.5576 1.0518
9.552 -1.9237 1.0785
9.5524 -3.5697 0.97581
9.571 -2.3376 1.0705
9.5806 -3.2641 1.0524
9.5882 -2.4718 1.0755
9.5892 -3.4436 1.0598
9.5895 -2.3712 1.0733
9.5915 -1.5451 0.90143
9.5998 -2.4698 1.0678
9.6043 -1.7452 1.0734
9.6044 -1.9272 1.08
9.6106 -1.7671 1.0839
9.6153 -3.5609 0.77216
9.6166 -1.5232 0.85946
9.6212 -1.9372 1.0702
9.6374 -1.7549 1.0724
9.6519 -2.5063 1.0732
9.6558 -2.3433 1.072
9.657 -2.3444 1.075
9.6682 -1.7624 1.0749
9.67 -1.5506 0.90965
9.6769 -1.7804 1.0709
9.6799 -2.7877 1.0776
9.6868 -1.7008 1.0747
9.6884 -1.5432 0.83461
9.6913 -2.6213 1.0871
9.6915 -2.5817 1.0664
9.7028 -2.3276 1.0677
9.7127 -2.377 1.0592
9.7147 -1.7705 1.0775
9.7194 -2.926 1.0668
9.7381 -1.7889 1.0719
9.7414 -2.6567 1.07
9.7432 -2.0147 1.0681
9.7437 -1.7422 1.1122
9.7543 -1.5635 0.95046
9.7632 -2.3765 1.0865
9.7701 -2.3623 1.0708
9.7894 -1.7848 1.0788
9.7964 -1.5659 0.94381
9.7964 -3.0573 1.0668
9.8098 -1.5916 0.93666
9.8157 -1.77 1.0953
9.8242 -2.7328 1.0575
9.837 -1.5743 0.60284
9.8432 -1.7792 1.0848
9.8466 -1.575 0.8505
9.8502 -1.571 0.84936
9.8676 -1.8035 1.0725
9.8701 -1.5763 0.9119
9.8742 -2.7662 1.2922
9.8881 -2.7206 1.1127
9.9247 -1.7865 1.1
9.9322 -1.7838 1.0997
9.9375 -1.5935 0.90274
9.9388 -2.6793 1.0906
9.9713 -1.5969 0.90782
9.9905 -1.6018 0.94169
10.026 -1.604 0.89414
10.041 -1.6058 0.81718
10.061 -1.6091 0.94084
10.076 -2.2738 1.0727
10.091 -1.614 0.94005
10.1 -1.6044 0.59506
10.114 -2.8308 1.0677
10.114 -1.6183 0.82515
10.115 -1.617 0.9409
10.136 -1.621 0.88504
10.138 -1.6283 0.92658
10.152 -1.5589 1.0008
10.157 -2.1746 1.0784
10.17 -1.6213 0.54375
10.183 -1.6151 0.90736
10.193 -1.6224 0.96447
10.196 -1.6352 0.93537
10.225 -2.5059 1.0716
10.226 -1.7428 0.81362
10.23 -2.5484 1.0696
10.231 -2.9734 1.0721
10.237 -2.8582 1.0706
10.247 -3.0251 1.0669
10.252 -1.6321 0.96263
10.257 -1.6342 0.68025
10.257 -1.6407 0.89795
10.261 -1.6403 0.93997
10.261 -1.6259 0.52143
10.285 -1.6388 0.94434
10.301 -2.3868 1.0738
10.308 -1.6421 0.86138
10.31 -1.6429 0.94379
10.317 -2.0359 1.0854
10.342 -3.1509 1.0682
10.36 -1.6496 0.95163
10.364 -1.6655 0.86484
10.366 -3.0909 1.0678
10.372 -1.6506 0.36641
10.383 -1.6622 0.9171
10.385 -1.6548 0.84291
10.386 -1.6539 0.71664
10.389 -2.1162 1.0704
10.399 -2.7372 1.074
10.402 -2.0792 1.0742
10.405 -1.6829 0.61786
10.411 -2.564 1.0662
10.422 -3.4646 1.0648
10.422 -1.6649 0.95161
10.448 -3.5885 1.0668
10.458 -1.6659 0.8666
10.47 -1.6665 0.8364
10.477 -1.6678 0.95923
10.483 -1.6805 0.94305
10.492 -1.6822 0.91969
10.496 -1.6745 0.92923
10.512 -1.6644 0.8727
10.521 -2.7833 0.92246
10.532 -1.9421 1.0797
10.537 -2.2143 1.0776
10.54 -2.2769 1.0739
10.54 -2.469 1.0776
10.541 -1.6685 0.55672
10.541 -2.4671 1.0806
10.555 -2.0875 1.0815
10.558 -1.6779 0.95407
10.582 -2.5144 1.0773
10.595 -3.2967 1.0548
10.596 -1.6452 0.37453
10.597 -3.3021 1.0658
10.598 -1.7457 1.0932
10.61 -1.6778 0.40149
10.617 -3.0591 1.0678
10.62 -1.6844 0.7444
10.624 -1.7303 1.0833
10.626 -2.1 1.0692
10.637 -1.6862 0.86206
10.64 -3.5783 1.0667
10.646 -4.1931 0.93737
10.652 -2.8209 1.0453
10.653 -2.7509 1.0434
10.662 -2.6807 1.0764
10.663 -2.6861 1.0789
10.666 -1.6961 0.95801
10.685 -2.8102 1.0672
10.711 -1.686 0.90712
10.711 -3.7425 0.83433
10.714 -3.7278 0.91272
10.717 -3.7113 0.92978
10.718 -3.7208 0.96657
10.719 -3.7147 0.93232
10.729 -3.727 1.0044
10.732 -1.7004 0.50236
10.761 -1.7027 0.9172
10.763 -2.4235 1.0772
10.764 -1.6942 0.42563
10.772 -3.7708 0.97464
10.782 -1.7195 0.8489
10.886 -1.7277 0.92595
10.891 -1.7193 0.84763
10.911 -1.7165 0.46997
10.938 -1.7316 0.91395
10.947 -2.6728 1.0734
10.963 -2.883 1.0724
10.989 -1.7688 0.92586
11.017 -3.7024 0.86953
11.035 -1.7471 0.96309
11.055 -2.5541 1.075
11.058 -2.5491 1.0796
11.067 -1.8301 0.84876
11.082 -1.748 0.96461
11.101 -3.7779 0.93763
11.101 -3.7781 0.93796
11.103 -1.7458 0.91382
11.105 -3.7839 0.94078
11.107 -3.7824 0.94777
11.111 -3.792 0.94561
11.132 -2.8465 1.0817
11.146 -2.9434 1.0774
11.148 -2.5505 1.0741
11.155 -1.7357 1.0235
11.159 -2.6435 1.0789
11.183 -1.7452 0.97734
11.192 -1.7696 1.0538
11.212 -3.0474 1.072
11.213 -1.7763 1.0223
11.218 -1.7985 0.97369
11.22 -1.7646 0.85319
11.223 -2.4855 1.0817
11.225 -2.5006 1.0897
11.263 -1.7531 1.0355
11.271 -1.7673 0.86976
11.277 -1.7666 1.0232
11.28 -3.0008 1.0767
11.284 -3.0439 1.2706
11.286 -1.7617 0.85199
11.304 -3.0508 1.0839
11.312 -2.7123 1.092
11.349 -1.8329 1.0972
11.351 -1.7865 0.82935
11.354 -1.7779 0.93455
11.357 -2.8722 1.0688
11.364 -1.8815 1.0753
11.366 -1.8786 1.0845
11.383 -1.7888 0.93095
11.39 -1.7803 0.36022
11.409 -2.4931 1.0802
11.414 -1.7932 0.8922
11.417 -2.9321 1.1503
11.423 -2.8864 1.1242
11.425 -1.8663 1.111
11.433 -1.7993 1.0892
11.443 -1.7968 1.0311
11.455 -2.7386 1.102
11.46 -2.9649 1.1706
11.466 -1.7963 0.87669
11.466 -2.7661 1.0868
11.504 -1.8009 0.89856
11.512 -2.0711 1.095
11.517 -1.8054 0.95872
11.545 -2.356 1.0947
11.605 -2.8816 1.1004
11.607 -2.8144 1.0666
11.614 -2.7607 1.1044
11.614 -1.9046 1.0944
11.62 -1.8222 0.95481
11.624 -1.8215 0.74332
11.627 -2.3627 1.0858
11.635 -1.8267 0.96645
11.643 -2.8769 1.067
11.655 -1.8222 0.86164
11.683 -2.8089 1.1037
11.684 -2.8115 1.1124
11.687 -1.8152 0.97246
11.693 -1.9014 1.0999
11.693 -2.8497 1.0532
11.697 -1.8232 0.49216
11.705 -2.2744 1.0942
11.708 -2.3376 1.0898
11.71 -1.8274 0.95097
11.725 -2.4257 1.0877
11.731 -1.8454 0.95112
11.738 -1.8312 0.96617
11.738 -1.8299 0.96783
11.742 -2.6333 1.0861
11.745 -2.9123 1.08
11.747 -2.3401 1.0885
11.75 -1.8334 0.92715
11.752 -2.4711 1.0862
11.761 -2.3658 1.089
11.77 -2.4931 1.0881
11.772 -2.8554 1.082
11.775 -2.9072 1.0866
11.776 -2.6284 1.0836
11.788 -2.5277 1.0861
11.792 -2.3782 1.0854
11.793 -3.1067 1.4693
11.82 -2.0699 1.1257
11.853 -2.3916 1.0901
11.858 -2.1534 1.0935
11.858 -1.8435 0.79648
11.863 -2.9656 1.1588
11.87 -2.3694 1.0914
11.873 -2.3387 1.0882
11.873 -2.3672 1.091
11.874 -2.3386 1.0892
11.887 -1.9649 0.86377
11.895 -3.0582 1.1328
11.922 -1.8621 0.95426
11.924 -1.8568 0.90322
11.926 -1.8558 0.6557
11.933 -1.8453 0.50373
11.951 -3.0705 1.3742
11.975 -1.8553 0.46742
11.983 -1.6734 0.35767
11.99 -2.1308 1.0921
11.991 -1.7638 1.061
12.024 -1.8596 0.9815
12.04 -2.9877 1.102
12.059 -2.9352 1.0851
12.066 -1.8695 0.71233
12.114 -1.8825 0.95792
12.129 -2.6977 1.0843
12.138 -1.8788 0.51068
12.17 -3.8861 0.91402
12.174 -2.1318 1.0909
12.175 -1.8953 0.46076
12.177 -2.8867 1.0879
12.21 -1.9033 0.95058
12.212 -2.7 1.0957
12.225 -3.1964 1.0835
12.236 -1.8981 0.88531
12.279 -1.9086 1.0774
12.283 -1.8945 0.54801
12.293 -1.8987 0.81677
12.314 -1.8976 0.97858
12.316 -1.9211 0.9487
12.338 -1.9094 0.69869
12.34 -2.9826 1.0951
12.362 -2.5919 1.0873
12.364 -2.6015 1.0896
12.373 -3.5641 1.0766
12.38 -1.8881 0.99301
12.397 -3.5381 1.0695
12.409 -3.5586 1.0719
12.416 -3.5274 1.0758
12.417 -1.9325 0.93037
12.437 -3.1232 1.0902
12.443 -3.8103 0.9503
12.473 -1.9106 0.95698
12.491 -1.89 0.99569
12.494 -2.8447 1.0867
12.505 -3.4004 1.0764
12.51 -3.9779 0.95305
12.516 -2.6511 1.0917
12.516 -3.3018 1.0833
12.517 -3.9908 0.95749
12.519 -1.9356 0.95812
12.523 -2.8623 1.0872
12.524 -2.8976 1.0874
12.524 -2.8975 1.0877
12.525 -3.9205 0.99406
12.526 -3.9516 1.0574
12.526 -3.6748 1.0872
12.532 -3.0982 1.0863
12.543 -2.5944 1.0918
12.548 -1.9547 1.0985
12.552 -1.931 0.65206
12.554 -1.9363 0.90368
12.556 -1.9381 0.85184
12.569 -3.9273 1.058
12.571 -3.0376 1.174
12.573 -2.7714 1.0855
12.579 -3.9476 1.0378
12.58 -3.9518 1.041
12.582 -3.9531 1.0417
12.591 -1.9388 0.88623
12.599 -1.9439 0.85272
12.603 -1.9386 0.6784
12.616 -3.2222 1.1405
12.621 -2.7619 1.0911
12.626 -2.7611 1.0892
12.627 -2.7937 1.081
12.639 -2.7883 1.0938
12.648 -3.8838 0.90606
12.654 -2.447 1.0928
12.66 -3.9504 0.94863
12.66 -1.9482 0.88584
12.666 -3.9694 0.95817
12.667 -1.8978 1.0115
12.667 -2.8145 1.0936
12.678 -3.2893 1.091
12.698 -3.0251 1.0649
12.713 -2.1326 1.0868
12.714 -2.3546 1.0949
12.722 -3.0702 1.081
12.726 -3.4723 1.0868
12.737 -3.1064 1.0808
12.74 -3.0116 1.0869
12.74 -3.0375 1.0889
12.743 -3.1111 1.0873
12.746 -3.132 1.0799
12.751 -1.9602 0.68737
12.755 -1.969 0.72053
12.758 -2.6755 1.0893
12.767 -2.4713 1.0961
12.773 -3.1577 1.1091
12.791 -3.1544 1.0882
12.796 -2.6129 1.091
12.802 -2.6383 1.0894
12.803 -3.8399 1.0758
12.814 -2.8187 1.0827
12.822 -3.0701 1.1327
12.849 -2.6002 1.0921
12.854 -2.5754 1.0945
12.87 -3.1197 1.0327
12.883 -4.0239 0.97775
12.889 -3.0565 1.0954
12.889 -2.6035 1.0948
12.892 -1.9878 0.95086
12.894 -3.0833 1.0913
12.894 -2.6053 1.0987
12.901 -2.9049 1.0908
12.911 -2.9341 1.0958
12.927 -4.0036 1.0435
12.951 -1.9951 0.94029
12.966 -3.0862 1.1747
12.97 -3.1523 1.086
12.972 -3.1547 1.0916
12.977 -3.1391 1.1402
12.986 -1.9939 0.91446
12.989 -3.1903 1.0875
12.991 -1.9941 0.89259
13.01 -2.0089 0.91287
13.011 -3.5695 1.0803
13.016 -3.2546 1.0869
13.034 -2.0072 0.61854
13.036 -3.3811 1.0852
13.046 -3.1362 1.0886
13.063 -3.9646 1.0029
13.064 -4.0434 0.95945
13.069 -2.0064 0.82982
13.07 -4.047 1.0653
13.07 -2.9781 1.0818
13.078 -1.9992 0.46111
13.083 -3.0815 1.0873
13.097 -3.1977 1.0822
13.152 -2.3835 1.0965
13.152 -2.0145 0.94857
13.154 -1.9941 0.99521
13.156 -2.0087 0.48425
13.157 -3.0586 1.101
13.161 -3.6328 1.0739
13.165 -3.6407 1.0753
13.168 -3.9314 0.89371
13.172 -3.6783 1.0864
13.176 -2.0177 0.9404
13.18 -3.1048 1.0821
13.202 -2.0226 0.88007
13.207 -4.0306 0.91143
13.211 -4.0096 0.87649
13.213 -3.0998 1.1013
13.215 -2.5017 1.0943
13.216 -2.9967 1.0921
13.218 -2.5001 1.0963
13.225 -4.0474 0.96112
13.251 -2.0332 0.93154
13.274 -3.1016 1.0886
13.278 -2.0344 0.86865
13.295 -2.7374 1.0942
13.295 -4.0386 1.0365
13.298 -2.0234 0.97243
13.302 -2.0367 0.87561
13.314 -2.0416 0.97568
13.344 -3.572 1.0837
13.344 -2.0427 0.92403
13.348 -3.8866 1.0744
13.351 -3.4358 1.0846
13.352 -2.42 1.1012
13.355 -2.0429 0.89626
13.358 -3.0022 1.094
13.36 -2.0396 0.8425
13.36 -3.0083 1.0886
13.367 -3.0168 1.0922
13.379 -3.0519 1.0914
13.392 -3.0848 1.0846
13.398 -2.0531 1.1004
13.407 -3.1144 1.0895
13.42 -3.333 1.0861
13.431 -3.1596 1.0908
13.435 -2.0505 0.66364
13.441 -3.0376 1.1025
13.442 -3.1822 1.0914
13.448 -3.3361 1.0856
13.451 -4.1344 1.0031
13.455 -3.0544 1.0936
13.459 -2.0582 0.82629
13.468 -2.0352 0.36272
13.478 -3.3142 1.0843
13.485 -4.0998 0.97483
13.493 -2.0803 0.96206
13.494 -3.3042 1.0929
13.501 -3.057 1.0949
13.501 -1.9803 0.37073
13.503 -2.9527 1.1005
13.507 -2.5746 1.0985
13.508 -2.5785 1.0999
13.518 -2.0707 0.97079
13.52 -3.3336 1.0888
13.521 -2.0345 1.0052
13.521 -2.0677 0.94084
13.536 -3.3102 1.0927
13.541 -2.0648 0.8132
13.544 -3.5602 1.0845
13.555 -2.3607 1.1015
13.557 -2.0672 0.35917
13.56 -3.0889 1.1023
13.562 -3.5429 1.0874
13.572 -4.0835 1.0377
13.572 -2.067 0.97557
13.573 -3.1126 1.2196
13.575 -2.43 1.1027
13.582 -2.4123 1.0971
13.582 -2.4143 1.093
13.584 -2.7691 1.0885
13.591 -3.6885 1.0814
13.594 -2.0588 0.95871
13.597 -2.0537 0.38484
13.597 -2.0659 0.98207
13.597 -2.0667 0.98251
13.605 -2.0491 0.97503
13.606 -2.0477 0.9885
13.607 -2.7561 1.1022
13.611 -4.127 0.98424
13.612 -2.4599 1.1008
13.62 -4.13 0.96011
13.62 -4.1444 0.99573
13.661 -2.6545 1.1041
13.711 -2.6153 1.1066
13.722 -2.5137 1.1034
13.751 -2.6464 1.1012
13.764 -3.5173 1.0984
13.773 -4.0995 0.9124
13.779 -3.6453 1.0851
13.799 -2.4702 1.0997
13.802 -2.4364 1.1085
13.826 -3.2697 1.4307
13.834 -2.343 1.1047
13.838 -2.5253 1.0991
13.842 -3.5788 1.0834
13.848 -2.4041 1.1053
13.85 -2.4696 1.1053
13.863 -3.2416 1.482
13.864 -2.1289 1.1076
13.904 -2.56 1.1032
13.927 -2.5048 1.1039
13.929 -2.4681 1.103
13.937 -3.0794 1.1036
13.946 -2.6875 1.1045
13.963 -3.3229 1.0813
13.963 -3.1715 1.0943
13.973 -3.3252 1.0921
13.987 -2.9636 1.1065
14.01 -2.4102 1.1135
14.015 -2.5544 1.1148
14.087 -4.2007 1.0078
14.087 -2.473 1.1051
14.095 -2.3974 1.1079
14.097 -3.3992 1.092
14.101 -2.5726 1.1063
14.11 -4.1982 0.94939
14.152 -1.5214 1.1158
14.164 -4.2273 1.0778
14.171 -3.4319 1.0926
14.184 -2.9522 1.1019
14.213 -4.2183 0.74787
14.228 -3.6407 1.0923
14.243 -3.5876 1.0894
14.251 -3.1822 1.1015
14.254 -3.0268 1.0933
14.276 -3.6348 1.0881
14.279 -1.4832 1.1182
14.289 -3.4926 1.0958
14.331 -2.7108 1.1019
14.332 -3.3816 1.1006
14.396 -3.4272 1.1139
14.487 -3.8568 1.0884
14.505 -1.9151 1.1184
14.521 -3.6412 1.1028
14.541 -3.5952 1.0923
14.551 -2.7505 1.1045
14.552 -3.4941 1.0989
14.614 -3.2132 1.1158
14.62 -3.5723 1.0988
14.637 -3.1341 1.1035
14.716 -4.0602 1.0927
14.72 -3.0603 1.1026
14.763 -3.716 1.0987
14.855 -3.154 1.1038
14.923 -3.588 1.0992
14.957 -2.9532 1.1114
14.978 -3.656 1.0827
15.067 -3.3973 1.0835
15.081 -3.5091 1.077
15.095 -2.5868 1.1219
15.113 -4.2807 0.91505
15.113 -4.8683 0.9214
15.125 -3.6003 1.0976
15.129 -3.5301 1.1057
15.144 -2.5557 1.1021
15.147 -3.4182 1.1069
15.168 -4.3821 0.9316
15.169 -4.3491 0.95928
15.17 -4.3513 0.96252
15.171 -2.5724 1.1178
15.171 -4.3528 0.96405
15.172 -4.3513 0.96178
15.173 -4.3511 0.89903
15.175 -4.3905 0.93485
15.178 -4.377 1.0164
15.182 -4.4003 1.026
15.184 -4.356 0.7979
15.198 -4.3939 0.99336
15.198 -3.4161 1.1291
15.215 -2.427 1.1124
15.237 -2.7147 1.1007
15.243 -3.0714 1.1116
15.249 -4.4911 0.95469
15.258 -3.2878 1.1099
15.263 -2.7109 1.1173
15.271 -2.466 1.1148
15.286 -3.0567 1.1095
15.287 -2.0871 1.1234
15.291 -2.8573 1.1092
15.333 -3.1357 1.1063
15.347 -3.3218 1.0969
15.363 -3.2134 1.107
15.372 -3.5499 1.0887
15.373 -2.8913 1.1078
15.377 -2.9541 1.111
15.378 -2.8665 1.1085
15.385 -3.1549 1.1122
15.389 -3.1838 1.1118
15.413 -3.3247 1.1067
15.413 -3.1614 1.1019
15.415 -3.509 1.004
15.415 -3.1617 1.1035
15.416 -3.1636 1.1077
15.431 -3.6681 1.0977
15.434 -3.7583 1.0941
15.435 -3.1631 1.1104
15.437 -3.4821 1.1021
15.454 -3.1426 1.1093
15.471 -3.5807 1.116
15.481 -3.582 1.1727
15.495 -3.5434 1.1238
15.501 -1.6894 1.1232
15.508 -3.6729 1.1082
15.512 -1.1551 1.1212
15.513 -3.0848 1.1145
15.525 -4.7474 1.0071
15.543 -4.3415 0.78295
15.553 -3.6623 1.0997
15.556 -3.2237 1.1059
15.559 -3.4295 1.0973
15.56 -4.4071 0.99412
15.561 -4.3685 0.71723
15.561 -4.4088 0.9853
15.561 -4.4101 0.98799
15.563 -4.3709 0.83269
15.564 -4.4149 1.0877
15.565 -4.3748 0.74285
15.573 -4.4114 0.95125
15.578 -4.422 0.95898
15.616 -3.0051 1.1074
15.65 -2.4236 1.0965
15.654 -3.817 1.0969
15.671 -3.0941 1.1077
15.673 -3.4321 1.0994
15.694 -3.1188 1.1098
15.7 -2.4274 1.1106
15.726 -4.1639 1.0968
15.738 -3.1015 1.1109
15.752 -3.4114 1.1051
15.761 -2.4101 1.122
15.767 -3.6018 1.0899
15.77 -3.2983 1.08
15.785 -2.7679 1.1185
15.826 -2.3749 1.0606
15.827 -3.3362 1.1019
15.83 -3.3561 1.1118
15.832 -3.3251 1.1052
15.834 -3.4979 1.2356
15.838 -3.0578 1.1124
15.856 -3.5753 1.1034
15.862 -3.5097 1.114
15.865 -2.3171 1.1152
15.871 -3.2879 1.1133
15.881 -3.2674 1.1085
15.905 -2.938 1.1169
15.909 -3.2354 1.1119
15.917 -3.9041 1.1016
15.918 -3.1004 1.1031
15.948 -3.1474 1.1207
15.949 -3.2024 1.109
15.997 -3.4287 1.1061
16.005 -2.3351 1.1337
16.033 -3.7447 1.1684
16.046 -3.4256 1.1162
16.073 -3.7521 1.1621
16.092 -3.2133 1.1123
16.092 -2.4837 0.91088
16.095 -3.2174 1.1127
16.11 -2.5214 0.8776
16.12 -3.6306 1.3411
16.123 -1.3378 0.75811
16.135 -2.5021 0.8973
16.142 -1.181 0.47314
16.173 -1.3064 0.60822
16.186 -2.5358 0.86566
16.202 -3.4655 1.1091
16.204 -2.4036 1.1022
16.205 -1.1813 0.99949
16.207 -2.3978 1.1059
16.216 -2.4232 0.37768
16.217 -2.4376 0.97205
16.217 -3.0851 1.122
16.219 -1.3289 0.50756
16.223 -2.3955 1.026
16.225 -2.3921 1.0239
16.232 -2.3911 0.43287
16.233 -2.4327 0.96524
16.247 -1.3082 0.45376
16.25 -3.4825 1.1125
16.26 -3.818 1.1098
16.262 -2.425 0.88677
16.267 -2.4404 1.0933
16.27 -2.4245 1.0039
16.282 -2.436 0.87862
16.283 -2.4107 0.41659
16.285 -2.4288 0.82808
16.285 -2.432 0.98719
16.29 -2.4137 0.92771
16.303 -1.302 0.34563
16.305 -1.343 0.98408
16.307 -2.4119 0.70727
16.308 -2.4475 0.98492
16.308 -2.3329 0.34922
16.32 -1.3183 0.22214
16.327 -1.2965 0.26872
16.336 -4.9014 1.0754
16.34 -1.3303 0.31349
16.358 -3.0363 1.1199
16.37 -1.2807 0.15307
16.384 -2.4432 0.84157
16.384 -2.4435 0.89153
16.404 -2.9337 1.1112
16.412 -2.5427 0.86074
16.413 -2.4518 0.81959
16.421 -2.3982 0.94864
16.444 -3.921 1.1126
16.451 -2.4593 0.82064
16.467 -2.5786 1.1238
16.477 -2.4544 0.75711
16.489 -2.7498 1.1285
16.521 -2.717 1.122
16.524 -3.1434 1.1187
16.526 -2.4601 0.89269
16.528 -3.4437 1.115
16.539 -3.2678 1.1136
16.539 -2.7977 1.1246
16.54 -3.6483 1.1291
16.566 -2.4644 0.70099
16.567 -3.3253 1.1174
16.578 -2.4563 0.98824
16.6 -2.4764 0.98794
16.6 -2.4455 1.0387
16.603 -3.2825 1.1212
16.606 -2.5019 0.97636
16.607 -3.5677 1.119
16.609 -2.9577 1.1131
16.609 -4.253 1.1023
16.63 -2.3234 0.36519
16.641 -2.4836 1.0103
16.643 -3.1875 1.1246
16.657 -3.6243 1.117
16.664 -2.8993 1.1229
16.665 -3.0287 1.1208
16.677 -2.4771 0.88139
16.679 -2.3562 0.39432
16.694 -3.7672 1.1203
16.695 -3.6752 1.1995
16.722 -2.4847 0.99502
16.725 -2.4767 1.0012
16.726 -2.4413 0.99278
16.731 -2.4938 0.93147
16.735 -2.4881 0.94105
16.735 -3.6418 1.4033
16.743 -2.4812 0.71312
16.746 -2.4772 0.70894
16.756 -4.5675 1.0667
16.761 -2.5011 0.98936
16.781 -4.5944 1.0424
16.783 -4.5812 0.85042
16.791 -2.5163 0.97681
16.792 -2.487 0.82198
16.795 -4.581 0.98618
16.796 -4.5282 0.91635
16.796 -2.4901 0.79604
16.799 -4.577 1.099
16.802 -2.4804 0.99101
16.803 -4.545 0.9406
16.803 -2.8919 1.1263
16.806 -4.5889 1.108
16.809 -2.4955 0.8465
16.811 -4.5662 0.95785
16.811 -2.4932 0.93622
16.814 -2.4934 0.93765
16.815 -4.5686 0.99459
16.815 -4.5704 0.99611
16.827 -2.521 0.97225
16.827 -4.6149 1.0001
16.837 -2.5178 0.95328
16.837 -2.4582 1.0195
16.841 -2.5098 0.95919
16.842 -2.512 0.9488
16.844 -2.4964 0.793
16.847 -2.4958 0.85475
16.848 -2.4958 0.90417
16.86 -2.4971 0.44658
16.876 -3.3245 1.1225
16.886 -3.5069 1.117
16.891 -2.5006 0.82057
16.892 -3.2965 1.1152
16.899 -3.6878 1.1124
16.909 -2.4127 0.3589
16.915 -2.5 0.61892
16.919 -2.4999 0.86407
16.926 -2.5031 0.82808
16.927 -2.9727 1.1234
16.931 -3.4322 1.1233
16.938 -2.4341 1.0563
16.957 -2.495 0.91686
16.958 -2.4088 0.36241
16.964 -4.4753 1.1088
16.969 -2.498 0.60939
16.977 -2.5052 0.77798
16.988 -2.5194 0.87833
16.989 -2.5132 0.83423
16.995 -3.7256 1.2215
16.998 -2.5041 0.62425
17.008 -4.5585 0.96384
17.011 -2.5133 0.38717
17.013 -4.6058 1.0109
17.019 -2.514 0.83445
17.024 -2.5181 0.61892
17.026 -2.5173 0.76969
17.049 -2.9755 1.125
17.06 -2.5155 0.75008
17.073 -4.6008 1.0035
17.073 -4.601 1.0036
17.075 -4.6057 1.0066
17.077 -3.7022 1.1131
17.077 -2.5187 0.90693
17.101 -4.2065 1.1105
17.107 -2.5178 0.61844
17.108 -4.6105 1.0044
17.11 -3.5967 1.1282
17.11 -2.5135 0.84525
17.114 -4.1673 1.1086
17.129 -3.6134 1.1263
17.145 -2.4373 0.36087
17.147 -2.4958 0.83452
17.154 -4.6244 1.0897
17.157 -4.6222 0.95975
17.161 -4.6268 0.96255
17.175 -4.6397 1.0117
17.175 -4.6433 1.0407
17.18 -3.5797 1.0393
17.181 -4.6465 1.116
17.186 -2.9877 1.1295
17.192 -4.6067 0.86763
17.194 -2.9849 1.1335
17.2 -2.4686 0.35747
17.201 -4.6193 0.80188
17.225 -2.9964 1.1203
17.226 -2.5386 0.44473
17.25 -3.0477 1.1177
17.252 -4.6457 0.77722
17.253 -3.041 1.1243
17.258 -3.6183 1.2789
17.261 -3.0213 1.1206
17.261 -3.7186 1.123
17.273 -4.6546 0.8416
17.275 -3.4223 1.1248
17.279 -2.5262 1.0118
17.282 -3.5968 1.1164
17.306 -2.552 0.49386
17.307 -3.9941 1.1157
17.325 -2.9946 1.1246
17.336 -2.549 0.40177
17.338 -3.138 1.1238
17.355 -2.5589 0.89994
17.379 -2.5594 0.98303
17.379 -2.6095 0.95615
17.392 -2.5219 1.0202
17.395 -3.8904 1.1905
17.413 -3.6892 1.1325
17.416 -2.5771 0.7644
17.424 -2.5585 0.95606
17.434 -2.567 0.64189
17.435 -2.5716 0.88045
17.436 -2.5892 0.98243
17.46 -3.7601 1.2078
17.474 -2.5747 0.81304
17.481 -2.5808 0.96021
17.483 -3.0354 1.1147
17.484 -4.2246 1.1137
17.518 -2.571 0.98946
17.518 -3.8296 1.1147
17.521 -2.5551 0.36758
17.529 -2.5851 0.95153
17.53 -2.5855 0.81389
17.531 -3.9372 1.3185
17.533 -2.5848 0.88121
17.536 -3.0217 1.1311
17.554 -2.5888 0.98169
17.587 -3.0292 1.1296
17.593 -2.5963 0.62899
17.608 -2.6018 0.38538
17.61 -2.646 0.89908
17.614 -2.6187 0.97963
17.615 -2.5973 0.96524
17.624 -2.568 1.0052
17.641 -2.5986 0.39481
17.648 -2.5925 0.97679
17.669 -2.6126 0.97783
17.677 -2.5822 1.0003
17.677 -2.5299 0.40099
17.681 -2.5701 0.65776
17.69 -4.1552 1.1171
17.697 -3.0865 1.1182
17.709 -3.9651 1.116
17.745 -3.8791 1.1232
17.75 -2.5918 0.89312
17.769 -5.1504 1.1059
17.77 -4.2604 1.1123
17.777 -2.6088 0.40861
17.795 -2.5465 0.96396
17.819 -2.6285 0.76225
17.821 -3.8382 1.1409
17.822 -3.8671 1.1592
17.823 -2.6229 1.0737
17.827 -2.6214 0.7342
17.828 -3.9528 1.1208
17.829 -2.6158 0.9991
17.831 -2.6235 0.38948
17.898 -4.149 1.1106
17.93 -2.6518 0.84656
17.935 -2.6461 0.89611
17.943 -3.2972 1.1186
17.945 -2.6355 0.85768
17.95 -3.2448 1.1181
17.95 -2.6465 0.38658
17.951 -3.6169 1.1328
17.956 -3.6113 1.1146
17.981 -3.6133 1.1247
17.995 -3.2444 1.1305
17.999 -3.6824 1.1234
18.04 -3.7918 1.121
18.084 -3.6622 1.1174
18.123 -2.6676 0.89413
18.124 -4.1579 1.1108
18.179 -5.253 0.97755
18.189 -3.8117 1.1191
18.196 -2.7195 0.95562
18.203 -2.6702 0.92834
18.214 -2.6752 0.98106
18.227 -2.6806 0.38704
18.231 -3.8025 1.1314
18.236 -4.7649 0.96804
18.249 -4.7908 0.97402
18.25 -2.6753 0.94315
18.252 -4.763 0.96261
18.267 -2.6882 0.98926
18.285 -4.1079 1.1131
18.298 -4.0976 1.1117
18.314 -4.1138 1.1141
18.351 -3.6867 1.1139
18.36 -2.6931 0.99037
18.366 -2.6877 0.99487
18.369 -3.6932 1.1093
18.379 -2.7069 0.79655
18.381 -3.3665 1.1219
18.381 -2.7106 0.78875
18.386 -2.6976 0.99383
18.401 -2.7012 0.86369
18.409 -2.6961 0.86831
18.438 -2.7121 0.8503
18.439 -3.1298 1.118
18.444 -3.8921 1.1075
18.446 -2.7132 0.78926
18.446 -2.7122 0.7948
18.446 -3.132 1.1177
18.472 -2.7221 0.85089
18.48 -2.7072 0.86121
18.496 -3.9012 1.1726
18.509 -2.7164 0.98771
18.51 -2.7088 0.99373
18.51 -3.5141 1.118
18.51 -4.8019 0.98425
18.523 -4.7421 0.9218
18.549 -2.7288 1.0289
18.549 -3.7815 1.1193
18.569 -3.4032 1.1253
18.592 -3.5413 1.1238
18.596 -2.7244 0.88904
18.598 -2.7334 1.0289
18.605 -2.874 0.88509
18.607 -3.7521 1.1194
18.611 -3.8701 1.1141
18.615 -4.8136 0.96937
18.617 -4.8159 0.971
18.62 -4.8169 0.97942
18.623 -4.8395 1.0644
18.625 -3.7561 1.1454
18.642 -4.8372 0.98042
18.647 -3.8682 1.1268
18.66 -2.7445 0.74435
18.668 -2.7433 0.76896
18.672 -3.8272 1.1175
18.688 -4.4017 1.1141
18.714 -2.7312 0.80236
18.715 -3.565 1.1224
18.721 -3.5611 1.1297
18.731 -4.8272 0.90308
18.741 -2.7389 0.99146
18.773 -4.8638 0.94293
18.787 -2.7634 0.99303
18.788 -3.5692 1.1108
18.802 -2.7991 0.9692
18.875 -2.7803 0.98617
18.879 -2.7668 0.99442
18.901 -4.1536 1.1091
18.909 -2.732 0.89666
18.918 -3.8142 1.105
18.948 -3.9979 1.1138
18.96 -4.2767 1.1036
18.971 -4.0587 1.122
18.971 -2.7794 0.88802
18.972 -4.4733 1.1063
19.004 -3.5461 1.116
19.024 -4.0033 1.1761
19.06 -3.7828 1.1249
19.065 -3.7005 1.1049
19.069 -3.667 1.119
19.072 -4.6218 1.0979
19.09 -3.696 1.1335
19.174 -2.8074 0.93427
19.184 -4.8978 0.92487
19.184 -2.7891 0.98094
19.21 -2.8267 1.0328
19.263 -4.2214 1.1089
19.278 -5.0622 1.0444
19.294 -2.8298 0.75145
19.306 -4.1935 1.0923
19.339 -2.8331 1.0442
19.36 -2.6652 1.1673
19.369 -4.2249 1.1957
19.369 -3.9034 1.1164
19.376 -2.8413 0.96883
19.377 -2.8523 0.80341
19.387 -5.045 0.76652
19.409 -2.8504 0.99511
19.412 -3.6076 1.1227
19.424 -2.8506 0.43091
19.428 -4.6172 1.1055
19.44 -2.8632 0.98064
19.469 -5.01 0.82548
19.486 -3.93 1.1084
19.496 -5.0434 0.78648
19.51 -2.827 0.98032
19.528 -3.4901 1.118
19.549 -2.8005 1.0408
19.552 -5.1078 0.81089
19.556 -4.0199 1.1119
19.559 -5.0224 0.84371
19.571 -5.0504 0.78239
19.578 -5.0467 1.0352
19.58 -5.0487 1.0368
19.583 -4.7846 0.82951
19.588 -5.053 0.85547
19.595 -3.1871 1.1232
19.607 -5.0794 1.0632
19.621 -5.0748 0.83689
19.669 -2.8724 0.9878
19.698 -3.1894 1.1269
19.729 -5.1216 0.96289
19.73 -2.9653 1.1296
19.759 -2.8862 1.1111
19.771 -2.8919 0.9094
19.785 -4.3465 1.1157
19.815 -2.9065 0.98493
19.817 -5.1027 0.94477
19.819 -2.9 0.98952
19.829 -4.4101 1.111
19.829 -2.9355 1.1282
19.835 -2.9038 0.9389
19.84 -4.4043 1.1111
19.844 -4.145 1.1142
19.866 -5.0317 0.96479
19.866 -4.9836 0.96459
19.882 -4.1646 1.128
19.884 -4.9628 0.94363
19.912 -4.1379 1.09
19.917 -4.9515 0.91541
19.941 -2.9085 0.99722
19.944 -4.0207 1.1133
19.959 -3.736 1.1214
19.961 -4.0935 1.115
19.961 -5.3396 0.97334
19.976 -3.6593 1.0475
19.988 -3.8834 1.1177
20.007 -2.9376 0.98614
20.02 -4.3194 1.1149
20.049 -3.631 1.1199
20.05 -3.2988 1.1199
20.075 -2.9759 1.1327
20.096 -2.9426 0.80452
20.101 -5.1102 1.0249
20.116 -2.9432 0.98805
20.122 -3.7297 1.1223
20.127 -2.9339 0.44546
20.139 -2.8726 0.37369
20.139 -2.9472 0.65321
20.142 -2.9483 0.93049
20.155 -4.9562 0.81668
20.181 -5.0053 0.93039
20.199 -2.9697 0.95629
20.203 -4.1268 1.1097
20.204 -2.8765 0.42424
20.206 -2.9592 0.984
20.21 -2.9548 0.98791
20.23 -2.9156 0.41324
20.236 -2.9478 0.411
20.243 -5.03 1.092
20.244 -3.8166 1.1236
20.249 -2.8994 1.0408
20.258 -2.9442 0.92853
20.262 -2.9538 0.72536
20.274 -4.0983 1.1145
20.275 -2.9855 0.97475
20.278 -5.0253 0.77298
20.283 -5.0599 1.0318
20.29 -5.0624 1.0275
20.29 -5.0452 1.0671
20.301 -5.0708 1.0516
20.302 -5.0766 1.0571
20.305 -5.0641 1.0455
20.308 -5.0751 1.0545
20.309 -5.0541 1.088
20.319 -4.1263 1.1226
20.32 -5.0638 1.0731
20.323 -5.0619 1.069
20.339 -5.0388 0.88358
20.35 -2.9601 0.98506
20.357 -3.2754 1.1245
20.37 -2.9675 0.89278
20.37 -4.0062 1.1243
20.381 -3.7533 1.1244
20.382 -4.1045 1.1111
20.388 -4.1027 1.1123
20.39 -2.9636 0.99643
20.392 -5.0972 1.1158
20.413 -3.9764 1.1155
20.419 -3.5608 1.1257
20.424 -2.9864 0.87623
20.43 -3.8697 1.1179
20.459 -3.8954 1.1179
20.463 -2.9944 0.85663
20.467 -4.4627 1.1118
20.471 -4.0326 1.1125
20.48 -4.3821 1.1098
20.488 -5.1142 0.84517
20.497 -3.0096 0.94589
20.556 -4.3376 1.11
20.598 -3.886 1.2171
20.602 -3.8204 1.1148
20.607 -4.5263 1.1026
20.633 -3.0041 0.97227
20.634 -5.2219 0.83074
20.643 -3.017 1.1237
20.654 -3.0287 0.39346
20.668 -4.5986 1.1198
20.677 -3.0198 0.45149
20.678 -2.9861 0.4195
20.694 -3.0082 0.99172
20.696 -3.8302 1.1278
20.703 -3.3542 1.1273
20.708 -3.9051 1.1214
20.711 -4.0267 1.1209
20.723 -3.0199 0.52706
20.746 -3.9992 1.1204
20.756 -4.0514 1.1168
20.773 -3.0303 0.98699
20.789 -4.4558 1.1235
20.802 -4.2974 1.1161
20.807 -4.4455 1.1205
20.823 -4.425 1.1158
20.835 -3.0372 0.76429
20.856 -3.0404 0.4717
20.871 -3.8737 1.1198
20.884 -4.2876 1.1284
20.89 -3.0359 0.98829
20.907 -3.0396 0.40058
20.909 -3.0356 0.91026
20.909 -3.0406 0.57891
20.913 -4.2005 1.1188
20.921 -3.0524 0.42123
20.944 -4.272 1.1123
20.955 -4.5143 1.1077
20.96 -3.9374 1.1218
20.963 -3.0489 0.77943
20.963 -3.0454 0.81926
20.966 -3.0516 0.70698
20.977 -4.0309 1.1206
20.982 -4.1402 1.1201
21.01 -3.977 1.1309
21.011 -3.2737 1.1317
21.017 -3.7723 1.1223
21.049 -3.2638 1.1338
21.052 -4.3913 1.1186
21.058 -3.754 1.1312
21.066 -4.3325 1.1408
21.082 -4.0011 1.1041
21.084 -3.0632 1.0026
21.086 -3.0648 0.91259
21.095 -3.1036 1.1303
21.098 -4.3438 1.1371
21.105 -3.0769 0.98699
21.13 -3.7117 1.1289
21.131 -3.7111 1.1292
21.131 -5.0761 0.87951
21.135 -3.7134 1.1361
21.145 -3.0817 0.50684
21.147 -4.1695 1.1205
21.162 -3.0753 0.91818
21.164 -4.297 1.1189
21.179 -4.1583 1.1171
21.182 -3.1451 0.40461
21.189 -3.0789 0.39191
21.22 -3.0892 0.92853
21.223 -3.0715 0.98313
21.227 -3.0894 0.87615
21.251 -5.6953 0.94714
21.256 -3.0793 0.9332
21.262 -4.0964 1.1233
21.267 -3.0938 0.566
21.267 -3.0915 0.72364
21.282 -3.0956 0.47316
21.289 -3.1088 0.96803
21.292 -3.0923 0.98971
21.298 -3.3563 1.1342
21.305 -5.1778 1.0923
21.309 -5.1697 0.73475
21.31 -3.3267 1.1414
21.311 -5.1553 0.97047
21.312 -5.1735 0.77868
21.316 -5.1776 0.818
21.32 -5.1679 0.97962
21.325 -4.5916 1.1108
21.327 -5.1793 0.98516
21.338 -5.1364 0.91661
21.345 -3.1151 0.82655
21.372 -3.0429 0.42947
21.375 -3.086 0.84593
21.376 -5.2562 0.9955
21.378 -4.5474 1.1202
21.383 -5.2552 1.0253
21.392 -3.7464 1.1272
21.403 -3.0155 0.37665
21.421 -3.968 1.1257
21.422 -3.5004 1.1323
21.428 -5.1177 0.91037
21.429 -5.4105 0.99976
21.437 -5.2095 0.98232
21.441 -3.091 1.0029
21.448 -3.1076 0.9505
21.451 -3.1169 0.90513
21.474 -3.1195 0.83419
21.482 -4.1587 1.1243
21.492 -3.7939 1.1277
21.492 -3.1267 0.99801
21.504 -4.1581 1.1175
21.523 -4.2525 1.1126
21.526 -3.7487 1.1271
21.528 -3.8067 1.1246
21.531 -3.1232 0.95676
21.535 -3.1272 0.92224
21.538 -4.6097 1.1144
21.539 -4.5858 1.1144
21.539 -4.586 1.1153
21.54 -3.7662 1.1305
21.541 -3.1296 0.683
21.543 -4.8914 1.1119
21.549 -4.1713 1.1257
21.554 -3.1327 0.99607
21.562 -3.1211 0.87137
21.571 -3.1397 0.81936
21.578 -3.1727 0.40214
21.589 -3.1294 0.9696
21.603 -4.2138 1.1208
21.633 -4.5415 1.1157
21.652 -3.1569 0.76844
21.672 -3.1408 1.0112
21.69 -5.2203 0.98019
21.691 -5.2209 0.97796
21.694 -5.2262 0.97659
21.705 -5.2328 1.1057
21.712 -3.6064 1.1316
21.715 -5.212 0.7463
21.727 -5.2548 1.0459
21.755 -3.1767 1.1357
21.767 -3.1556 0.84177
21.78 -5.2173 0.93601
21.809 -5.2468 0.79712
21.822 -4.5601 1.1216
21.832 -4.5893 1.1209
21.837 -4.5713 1.1199
21.841 -5.2375 0.86248
21.844 -4.1447 1.1307
21.847 -4.3606 1.1298
21.895 -3.8907 1.1363
21.899 -4.0364 1.1283
21.909 -3.1756 0.77008
21.916 -3.1852 0.99846
21.929 -4.4682 1.1241
21.976 -4.2319 1.1231
21.985 -4.3154 1.1302
21.987 -4.7011 1.1223
21.991 -3.8428 1.1335
22.006 -3.1915 0.82285
22.007 -4.3228 1.111
22.009 -4.493 1.1244
22.012 -4.3083 1.125
22.012 -4.4947 1.1235
22.014 -4.1007 1.1227
22.014 -3.6509 1.1407
22.018 -4.3159 1.1136
22.02 -3.177 0.65717
22.024 -4.475 1.118
22.024 -3.1914 0.93799
22.025 -4.4764 1.12
22.026 -3.6233 1.1533
22.03 -4.3256 1.1225
22.035 -4.3248 1.1205
22.045 -4.3426 1.1246
22.053 -4.5666 1.0975
22.055 -4.6456 1.9834
22.061 -4.3208 1.0837
22.076 -4.3479 1.1253
22.08 -4.2913 1.1273
22.11 -4.3058 1.1581
22.113 -3.2081 0.71162
22.124 -3.2002 0.95693
22.136 -4.5073 1.248
22.144 -3.2111 1.0026
22.159 -4.228 1.1293
22.174 -3.9211 1.1264
22.179 -4.5698 1.0512
22.199 -3.7221 1.1317
22.205 -3.6829 1.1305
22.205 -4.4809 1.12
22.207 -3.2449 1.1372
22.227 -3.6974 1.1321
22.236 -4.194 1.1357
22.236 -3.1965 0.99589
22.239 -3.1991 0.99322
22.257 -4.0639 1.1319
22.268 -3.2982 0.9165
22.271 -4.4833 1.1137
22.331 -3.2755 0.86978
22.331 -3.2336 0.99088
22.341 -3.2323 0.89568
22.357 -5.0046 1.1212
22.361 -4.2986 1.1318
22.382 -3.2333 0.52713
22.387 -3.2358 0.92672
22.465 -3.2414 1.0029
22.468 -4.5021 1.1256
22.5 -4.3634 1.1235
22.509 -4.0017 1.1301
22.526 -4.43 1.1957
22.53 -4.351 1.1636
22.545 -3.2741 0.98509
22.545 -3.5981 1.1315
22.549 -4.5176 1.1412
22.563 -4.688 1.1437
22.563 -4.3927 1.1293
22.578 -3.2747 0.92197
22.6 -3.3412 0.77321
22.616 -3.2796 0.99558
22.627 -4.4372 1.1361
22.639 -4.4883 1.125
22.639 -4.6921 1.1194
22.672 -3.2747 0.47596
22.678 -3.2744 0.91279
22.697 -3.2641 0.40051
22.725 -3.3002 0.93196
22.74 -3.3415 0.86305
22.745 -3.2713 1.0231
22.748 -3.264 1.0218
22.749 -3.2666 0.46181
22.753 -3.2887 0.78023
22.759 -3.2664 0.42716
22.763 -4.4108 1.3745
22.797 -4.474 1.1248
22.817 -4.5102 1.1186
22.818 -5.8006 0.93644
22.834 -5.7951 0.93516
22.835 -5.8398 0.90788
22.839 -4.4862 1.1245
22.848 -3.2673 0.90351
22.864 -4.734 1.1457
22.879 -5.9283 0.99488
22.908 -5.3888 0.89244
22.91 -4.703 1.1256
22.911 -5.3754 0.96432
22.912 -5.3985 0.9787
22.928 -5.0206 1.1142
22.944 -5.4222 0.96286
22.963 -3.1534 0.9606
23.004 -2.0619 0.35192
23.006 -4.5653 1.2603
23.029 -3.2005 0.9038
23.041 -5.1214 1.1103
23.046 -4.5133 1.2515
23.065 -5.0712 1.1221
23.072 -4.7058 1.1297
23.083 -5.363 1.1038
23.111 -5.1282 1.1076
23.12 -4.5903 1.1257
23.12 -4.5854 1.1245
23.139 -4.3001 1.1266
23.15 -4.4682 1.0837
23.164 -4.4577 1.122
23.165 -3.0109 1.0606
23.18 -4.1684 1.1372
23.209 -2.8597 1.1279
23.219 -3.9379 1.1298
23.222 -3.1789 1.0239
23.223 -3.1626 1.0028
23.25 -3.1505 1.0218
23.284 -5.4262 1.0998
23.288 -5.4289 1.0115
23.288 -5.4309 1.0136
23.304 -5.4084 0.72484
23.306 -5.3955 0.81368
23.323 -4.5307 1.1151
23.338 -5.0845 1.1128
23.347 -4.6153 1.2821
23.348 -3.3872 1.1378
23.354 -3.003 1.1299
23.356 -5.4462 0.87404
23.358 -2.959 1.1387
23.359 -4.6494 1.1293
23.363 -2.9349 1.145
23.364 -5.4302 0.92138
23.367 -4.9224 1.1092
23.373 -3.2978 1.018
23.375 -3.0518 1.0968
23.392 -2.9907 1.1099
23.401 -2.9566 1.0808
23.402 -2.8867 1.1252
23.413 -5.109 1.1341
23.424 -3.0018 1.0478
23.425 -2.9694 1.0715
23.426 -3.6749 1.1435
23.454 -3.2063 1.0699
23.473 -2.9844 1.1195
23.483 -3.0629 1.1247
23.484 -3.0485 1.1344
23.484 -5.5192 1.0744
23.484 -3.0653 1.1233
23.494 -3.0971 1.0654
23.498 -3.0828 1.1269
23.502 -3.0131 1.12
23.522 -4.5605 1.124
23.537 -2.8912 1.1299
23.539 -2.8814 1.1048
23.546 -3.0606 1.1009
23.546 -3.0157 1.1119
23.555 -3.0898 1.0663
23.557 -3.0209 1.121
23.56 -3.1143 1.0911
23.562 -2.993 1.1486
23.604 -2.8905 1.1999
23.607 -4.0248 1.1391
23.608 -3.1343 1.1246
23.62 -3.0929 1.1273
23.625 -3.0806 1.1349
23.629 -3.156 1.1182
23.629 -3.1547 1.1195
23.648 -2.9821 1.1315
23.651 -3.0949 1.1205
23.652 -3.09 1.1231
23.656 -3.0832 1.1284
23.697 -4.7235 2.0496
23.708 -3.1118 1.1536
23.71 -3.1354 1.1247
23.716 -3.0534 1.1718
23.733 -3.0643 1.0853
23.737 -5.5319 0.9416
23.758 -3.2207 1.1043
23.76 -3.2012 1.1213
23.761 -3.2001 1.122
23.765 -3.1886 1.1329
23.773 -3.2593 1.109
23.774 -3.2582 1.1103
23.781 -3.2176 1.1412
23.782 -3.2212 1.1377
23.786 -2.945 1.1598
23.814 -4.7579 1.1263
23.816 -3.7759 1.1408
23.838 -3.0742 1.0877
23.865 -4.3444 1.127
23.89 -3.884 1.1435
23.899 -3.7278 1.1462
23.91 -4.797 1.1307
23.913 -3.1732 1.0973
23.913 -2.9124 1.1897
23.916 -3.1478 1.0494
23.922 -3.1868 1.0284
23.93 -3.0924 1.0894
23.93 -4.4152 1.1352
23.932 -3.1482 1.1186
23.941 -3.1806 1.1273
23.942 -3.1799 1.1274
23.942 -3.1808 1.1267
23.947 -2.7836 1.0927
23.959 -3.0379 1.2282
23.961 -3.9009 1.146
23.972 -2.7196 1.0727
23.978 -3.9295 1.1445
23.987 -3.2047 1.017
24.009 -3.9597 1.1372
24.025 -3.9654 1.1466
24.031 -4.2917 1.1401
24.071 -2.7327 1.0702
24.072 -4.2719 1.1405
24.076 -2.7932 1.0942
24.089 -3.4979 1.1456
24.124 -4.2629 1.1384
24.17 -3.143 1.0736
24.171 -3.0837 1.1073
24.198 -5.2563 1.1197
24.199 -4.0529 1.1438
24.216 -4.3382 1.1377
24.224 -3.1745 1.0564
24.235 -5.2658 1.1233
24.262 -5.0785 2.4431
24.274 -4.3556 1.1465
24.327 -5.4922 0.92079
24.345 -3.9314 1.1446
24.371 -6.0751 1.0077
24.372 -4.6218 1.1511
24.375 -5.5695 1.0215
24.378 -5.5729 1.1115
24.407 -3.8478 1.1482
24.411 -5.5453 0.95829
24.421 -3.0938 1.1221
24.423 -5.487 0.92452
24.441 -4.3307 1.1404
24.446 -4.562 1.1296
24.467 -4.6013 1.1366
24.487 -3.1269 1.1115
24.504 -3.995 1.1439
24.559 -5.027 1.131
24.614 -4.5174 1.1435
24.621 -4.2594 1.1422
24.63 -5.5675 0.95646
24.633 -2.9743 1.0145
24.637 -2.9805 0.92419
24.649 -3.5785 1.1547
24.659 -3.2502 1.1235
24.66 -3.2805 1.1337
24.662 -3.1837 1.0954
24.663 -2.9886 0.57592
24.665 -3.007 1.037
24.683 -5.6933 1.1899
24.689 -4.4729 1.1559
24.693 -4.1587 1.1529
24.701 -3.6999 1.1543
24.703 -4.4213 1.1459
24.705 -3.7978 1.1471
24.713 -2.8608 0.81803
24.719 -2.8536 1.0487
24.722 -3.7043 1.1654
24.739 -2.835 0.98206
24.751 -5.6092 0.9778
24.766 -5.6235 1.1266
24.769 -4.3522 1.1399
24.772 -5.6379 1.0489
24.778 -4.1776 1.151
24.78 -5.5979 0.89628
24.787 -4.359 1.1546
24.814 -4.7025 1.1344
24.814 -4.4733 1.1447
24.829 -4.6675 1.1488
24.843 -4.8801 1.1386
24.852 -4.1562 1.15
24.855 -4.5357 1.1495
24.858 -4.9462 1.7836
24.901 -3.8328 1.1618
24.905 -3.4212 1.1577
24.92 -4.1314 1.152
24.924 -3.1541 1.0757
24.924 -4.8726 1.1399
24.943 -5.2308 1.1332
24.957 -4.3797 1.1482
24.959 -3.1381 1.0894
24.966 -5.287 1.1346
24.993 -3.6117 1.1541
25.022 -3.3074 1.2392
25.043 -2.4198 1.1391
25.078 -5.0397 1.1398
25.089 -4.9546 1.0835
25.102 -4.5918 1.1442
25.106 -4.9461 1.1338
25.12 -4.0732 1.1474
25.129 -4.2181 1.1513
25.131 -4.4198 1.1467
25.137 -4.6238 1.1463
25.137 -3.7216 1.1487
25.138 -4.402 1.142
25.156 -2.4608 1.1036
25.16 -4.9456 1.1498
25.162 -3.6865 1.1539
25.165 -4.0822 1.1536
25.165 -3.6819 1.1583
25.166 -3.4657 1.1504
25.175 -4.7619 1.1442
25.178 -5.0109 1.1468
25.198 -5.0228 1.1319
25.199 -4.9842 1.1422
25.208 -4.0053 1.1543
25.209 -4.1443 1.1515
25.214 -5.0155 1.0854
25.215 -4.8107 1.1693
25.216 -5.3209 1.1383
25.217 -3.8887 1.1549
25.22 -4.9479 1.153
25.223 -5.0037 1.1148
25.242 -5.0696 1.1398
25.252 -5.2408 3.4095
25.264 -5.0493 1.1401
25.266 -4.245 1.15
25.278 -5.0276 1.1354
25.281 -5.9644 1.3235
25.284 -5.0691 1.1422
25.299 -5.161 1.1324
25.299 -5.0462 1.1139
25.3 -2.3492 1.0418
25.301 -5.1638 1.1314
25.302 -5.1081 1.1444
25.305 -4.9368 1.1478
25.309 -4.2391 1.1536
25.311 -5.0938 1.1591
25.317 -4.4209 1.148
25.319 -5.0114 1.1425
25.322 -5.1001 1.1342
25.323 -5.1303 1.1314
25.33 -4.9865 1.1345
25.341 -2.9101 0.98264
25.344 -4.9138 1.1495
25.355 -2.9803 0.86395
25.357 -2.4709 0.96213
25.358 -3.9321 1.1454
25.362 -2.9098 0.64164
25.363 -4.528 1.1484
25.369 -3.0703 1.0363
25.369 -2.9561 0.79148
25.37 -3.0105 1.0965
25.376 -3.0396 1.0628
25.378 -2.9418 0.73072
25.39 -3.0099 0.96239
25.391 -2.9881 0.93775
25.395 -3.1826 1.1064
25.399 -4.9899 1.1438
25.399 -4.5264 1.1472
25.401 -5.2732 1.136
25.401 -3.2394 1.0894
25.402 -2.9972 0.95155
25.404 -2.9924 0.8663
25.405 -5.0473 1.1786
25.413 -4.8988 1.142
25.413 -4.939 1.3956
25.417 -3.1834 1.0875
25.437 -2.9476 0.68245
25.437 -2.9441 0.72662
25.445 -3.2179 1.0794
25.452 -2.9858 0.87123
25.453 -3.2579 1.0966
25.456 -2.9982 0.9506
25.456 -2.9198 0.64009
25.458 -3.0826 1.0724
25.462 -3.0803 1.069
25.463 -2.9643 0.87311
25.463 -3.0321 1.067
25.468 -3.0972 1.1415
25.485 -4.2615 1.1537
25.494 -3.7468 1.1569
25.518 -3.222 1.1472
25.526 -3.2427 1.1111
25.534 -3.8485 1.1572
25.543 -3.0672 1.0728
25.544 -3.2873 0.95952
25.565 -3.1966 1.1143
25.565 -4.0594 1.1486
25.569 -3.9334 1.1558
25.573 -3.2307 1.086
25.575 -4.187 1.1514
25.577 -5.2284 1.1389
25.577 -4.3796 1.1462
25.647 -4.4068 1.1465
25.667 -4.2787 1.1587
25.684 -5.1475 1.1485
25.685 -4.1591 1.1534
25.693 -5.615 1.1365
25.715 -5.2937 1.1359
25.715 -5.029 1.1466
25.72 -5.8178 1.1312
25.745 -3.525 1.1301
25.757 -3.1292 1.0621
25.758 -3.5261 1.0987
25.76 -3.5177 1.1032
25.776 -4.9947 1.134
25.786 -5.0435 1.1442
25.794 -6.1989 0.75781
25.803 -3.1934 1.1245
25.808 -6.2411 0.98301
25.815 -6.2382 0.68889
25.838 -4.304 1.1524
25.852 -3.0788 1.0991
25.858 -4.7045 1.1491
25.861 -5.1605 1.1457
25.866 -2.9912 1.0878
25.872 -5.0586 1.1502
25.878 -5.3063 1.1409
25.886 -5.057 1.161
25.892 -3.0829 0.9821
25.892 -3.0932 1.0056
25.894 -5.0456 1.1412
25.895 -2.9387 0.95934
25.896 -3.1128 1.0747
25.9 -5.3562 1.1408
25.901 -2.9155 0.81089
25.91 -3.0574 0.90892
25.91 -2.8889 0.6762
25.911 -4.8899 1.1744
25.912 -3.0629 0.90151
25.914 -3.0185 0.74147
25.923 -3.0054 0.70721
25.926 -2.8507 0.5195
25.927 -4.5133 1.1489
25.928 -3.0151 0.74359
25.93 -3.3984 1.138
25.94 -3.0567 0.94768
25.951 -2.9873 0.65877
25.952 -5.7715 0.96811
25.965 -2.9109 0.36428
25.968 -3.2182 1.1245
25.977 -3.2316 1.1187
25.986 -5.7807 0.79949
25.987 -5.771 0.61032
25.992 -3.3559 1.173
25.996 -5.7857 1.0206
25.997 -5.7857 0.84579
26.008 -5.7637 0.73583
26.021 -4.7084 1.1475
26.027 -3.4005 1.1474
26.043 -4.6598 1.145
26.054 -3.346 1.036
26.062 -3.3128 1.0258
26.063 -3.4387 1.1429
26.073 -4.0488 1.1565
26.086 -3.2685 1.1026
26.096 -3.4461 1.1408
26.109 -3.4164 1.0667
26.111 -3.3253 1.1192
26.116 -3.2261 1.1326
26.133 -3.3395 1.1042
26.143 -3.3861 1.1307
26.147 -3.2437 1.0269
26.153 -3.2965 1.1366
26.165 -3.4028 1.1792
26.18 -3.383 1.1372
26.188 -3.2816 1.1143
26.213 -3.3277 1.103
26.219 -3.4753 1.1403
26.24 -3.3604 1.1559
26.244 -3.3528 1.1127
26.253 -3.1515 1.0789
26.256 -3.4802 1.1427
26.268 -2.8961 0.40242
26.282 -3.0321 1.0568
26.289 -3.3769 1.098
26.289 -3.4779 1.1486
26.294 -3.2338 1.1881
26.299 -3.3311 1.1804
26.306 -3.1905 1.205
26.313 -3.1548 1.0686
26.316 -2.9724 0.47217
26.316 -2.8841 0.48659
26.316 -3.4764 1.1491
26.321 -2.8338 0.55331
26.323 -3.0388 0.74318
26.323 -2.9005 0.67859
26.324 -3.0543 0.71781
26.324 -2.9411 0.77574
26.327 -2.9163 0.52497
26.33 -3.0919 0.94927
26.33 -3.0143 1.0611
26.335 -2.9382 0.66536
26.336 -3.0588 1.0829
26.341 -2.9683 0.95957
26.344 -2.9645 0.81402
26.347 -2.5522 0.51592
26.348 -3.1168 0.99412
26.349 -2.9679 0.67788
26.35 -3.0364 0.92372
26.355 -3.1534 1.1538
26.356 -3.0276 1.0993
26.358 -5.8158 0.99187
26.359 -3.2865 1.1118
26.363 -3.1404 1.1302
26.364 -3.1415 1.1393
26.366 -3.3536 1.1243
26.367 -5.8072 0.99738
26.368 -3.3481 1.1284
26.382 -3.0589 1.2567
26.387 -2.9851 0.95202
26.392 -3.4255 1.1358
26.392 -3.4173 1.1416
26.398 -3.1161 1.0809
26.402 -5.7916 0.94741
26.414 -3.4926 1.049
26.422 -3.4588 1.1476
26.428 -3.3702 1.1292
26.434 -3.4381 1.0797
26.439 -3.4603 1.1179
26.488 -3.4454 1.0884
26.494 -2.9428 0.9827
26.501 -3.4959 1.1386
26.517 -3.6008 1.0311
26.518 -5.8961 1.0942
26.561 -3.4578 1.1172
26.563 -3.4258 1.1482
26.564 -3.9643 1.1599
26.568 -3.9289 1.1647
26.588 -2.888 0.86641
26.595 -3.3393 1.162
26.612 -3.3593 1.1313
26.615 -3.3931 1.1289
26.619 -3.4218 1.1359
26.623 -3.3898 1.1597
26.637 -3.4451 1.1362
26.648 -3.4352 1.1893
26.65 -4.9084 1.1519
26.651 -3.3933 1.161
26.664 -4.7463 1.149
26.671 -3.4655 1.1572
26.671 -3.4637 1.1586
26.677 -4.6569 1.1503
26.686 -2.8314 0.91679
26.69 -3.4858 1.1585
26.697 -3.5069 1.1663
26.714 -3.5434 1.1519
26.737 -2.6062 0.69223
26.741 -4.6943 1.152
26.744 -3.5631 1.1593
26.75 -3.3602 1.1949
26.754 -3.434 1.2207
26.784 -4.4905 1.1638
26.804 -3.2294 1.263
26.819 -2.5986 0.74251
26.92 -3.4439 1.2461
26.941 -2.8919 1.1423
26.96 -5.0267 1.1413
26.97 -2.9996 0.78085
26.977 -2.9678 0.67435
26.98 -2.9362 0.86423
27.005 -2.5468 1.0349
27.078 -2.7303 0.66179
27.089 -2.9343 0.65525
27.125 -2.6248 0.65002
27.126 -2.7383 0.59972
27.128 -4.037 1.17
27.142 -2.7972 0.61748
27.212 -2.9434 0.63955
27.227 -2.8994 0.6074
27.235 -2.8022 0.63782
27.236 -4.7778 1.1537
27.248 -4.809 1.1601
27.281 -4.047 1.1662
27.283 -4.6548 1.158
27.311 -2.8986 0.64509
27.317 -2.611 0.56922
27.356 -2.6458 0.52036
27.367 -2.9531 0.84498
27.38 -2.9903 0.96805
27.385 -2.7181 0.58628
27.386 -2.9136 0.66951
27.395 -5.8974 0.96316
27.403 -2.9704 0.96033
27.405 -2.9339 0.69319
27.409 -5.9177 0.97177
27.422 -2.992 0.74327
27.423 -4.9634 1.1499
27.433 -5.4772 1.1339
27.437 -2.9673 0.68111
27.459 -2.9199 0.65291
27.46 -4.6533 1.1536
27.468 -2.4243 0.76859
27.471 -5.9356 0.99629
27.49 -5.9201 0.9657
27.494 -5.6155 1.1325
27.514 -5.3259 1.141
27.529 -2.7634 0.70196
27.564 -4.2391 1.1543
27.573 -4.2352 1.1614
27.68 -4.9117 1.1535
27.695 -5.3119 2.1444
27.714 -4.9061 1.1422
27.729 -4.6774 1.1551
27.734 -4.8225 1.1517
27.739 -2.6403 0.86266
27.76 -4.3883 1.1563
27.761 -4.4843 1.1554
27.776 -4.8731 1.1353
27.782 -4.7614 1.1505
27.786 -5.9908 1.0068
27.802 -4.9632 1.1528
27.819 -5.9882 1.0486
27.82 -5.9794 1.1234
27.823 -5.9855 1.1303
27.824 -5.9886 1.132
27.825 -5.9871 1.1232
27.839 -5.9348 1.0772
27.844 -4.962 1.1504
27.872 -4.6801 1.1524
27.872 -4.8176 1.1521
27.884 -4.9101 1.1494
27.887 -5.9964 0.84391
27.894 -4.9284 1.1491
27.93 -4.8742 1.1545
27.939 -5.0922 1.1571
27.941 -5.9504 1.08
27.963 -5.9917 1.0253
27.977 -4.9517 1.1548
28.001 -4.8808 1.1564
28.008 -5.1805 1.145
28.017 -5.3657 1.1448
28.051 -4.8458 1.1529
28.057 -6.0383 0.86333
28.092 -6.0052 1.0244
28.136 -6.0655 0.91146
28.154 -3.1081 1.501
28.174 -4.5689 1.1468
28.175 -6.0296 1.0372
28.177 -3.0046 0.86331
28.206 -2.7212 0.70173
28.234 -4.523 1.1608
28.256 -6.1332 1.0911
28.267 -6.0475 1.0403
28.281 -6.0803 1.1514
28.288 -4.4918 1.1586
28.295 -5.1468 1.1573
28.318 -6.1832 0.99625
28.336 -6.1152 1.0774
28.339 -4.1527 1.163
28.364 -6.0772 1.0518
28.37 -6.0677 1.0262
28.372 -6.0699 1.0275
28.374 -6.0855 0.92554
28.377 -2.7522 0.69831
28.394 -4.5678 1.1567
28.395 -6.1546 0.98806
28.397 -2.793 1.0494
28.398 -2.7036 0.78602
28.403 -4.5638 1.164
28.405 -2.7217 1.1226
28.419 -2.7461 1.0717
28.42 -4.7103 1.1578
28.426 -6.2519 1.1008
28.426 -3.8022 1.1616
28.426 -2.7697 1.0331
28.427 -6.2349 1.0913
28.429 -5.2109 1.1518
28.443 -2.7129 0.64914
28.443 -6.107 1.1553
28.445 -2.75 0.86467
28.449 -2.859 0.69295
28.458 -2.7995 0.63605
28.461 -2.7741 0.79248
28.462 -4.4878 1.1539
28.469 -2.6023 0.73812
28.471 -6.0544 1.1159
28.481 -2.7546 0.7241
28.484 -5.2087 1.145
28.488 -6.0876 1.141
28.488 -2.7297 0.54828
28.495 -2.7356 1.1015
28.505 -5.8852 0.92841
28.51 -2.8751 1.1361
28.522 -4.4673 1.1578
28.553 -6.3031 1.3441
28.556 -6.0515 1.1076
28.558 -6.0655 1.0321
28.563 -6.0713 0.99067
28.566 -6.0874 1.045
28.566 -2.7407 1.1934
28.569 -2.8485 0.95452
28.572 -5.3212 1.1496
28.577 -6.0939 0.93796
28.582 -4.4304 1.1671
28.588 -5.8216 1.1438
28.59 -6.0818 0.96991
28.591 -4.5516 1.16
28.61 -2.8963 0.9547
28.64 -6.072 1.0265
28.646 -4.416 1.1686
28.647 -6.0825 1.0335
28.652 -2.9315 0.92556
28.658 -4.7799 1.1565
28.672 -4.8145 1.1563
28.68 -2.7863 0.90921
28.682 -6.1401 0.93285
28.684 -4.8926 1.1528
28.706 -2.7738 0.75175
28.721 -2.6264 0.76199
28.722 -6.1015 1.1296
28.725 -2.9167 0.99652
28.733 -2.9432 0.5781
28.747 -2.893 0.65905
28.768 -4.2695 1.1645
28.784 -6.0815 1.1067
28.792 -6.0934 1.0322
28.801 -6.1828 1.0903
28.815 -5.0796 1.1548
28.823 -2.9415 0.80578
28.823 -2.9406 0.74145
28.823 -6.0554 1.0841
28.828 -2.9256 0.69078
28.831 -6.141 1.0611
28.835 -2.9171 0.69851
28.839 -6.1265 1.0471
28.841 -5.1593 1.1504
28.849 -2.8602 0.84585
28.856 -2.781 0.85631
28.859 -4.127 1.1664
28.872 -4.9935 1.1574
28.878 -3.9209 1.1693
28.886 -5.4757 1.1519
28.897 -2.9686 0.57018
28.924 -6.1404 1.0544
28.935 -5.374 1.1562
28.944 -6.1487 1.0339
28.952 -4.1113 1.1693
28.96 -4.0456 1.1629
28.962 -5.3348 1.1495
28.965 -4.0275 1.1652
28.967 -3.993 1.1654
28.97 -3.9654 1.1732
28.976 -3.9416 1.1906
28.981 -2.6471 1.0969
28.995 -2.7394 1.0407
29.004 -4.4543 1.1685
29.006 -4.0574 1.1652
29.015 -3.9958 1.1672
29.026 -6.1637 1.1476
29.033 -4.4471 1.1603
29.037 -5.0267 1.1534
29.066 -4.0495 1.1689
29.071 -3.9568 1.1653
29.076 -3.677 1.183
29.081 -5.2406 1.1487
29.088 -4.4618 1.1582
29.09 -4.4568 1.1615
29.091 -4.7983 1.151
29.094 -4.8297 1.1564
29.102 -4.4679 1.1664
29.106 -4.4191 1.1652
29.113 -4.7403 1.162
29.114 -4.539 1.1695
29.12 -6.1131 0.98651
29.126 -4.9478 1.1607
29.146 -5.2674 1.1962
29.146 -3.1518 1.1249
29.148 -3.2444 1.0708
29.149 -3.2236 1.1225
29.154 -6.123 0.97547
29.159 -3.1832 1.1531
29.169 -2.8948 1.1213
29.186 -3.1731 1.151
29.188 -3.1739 1.1494
29.189 -3.1736 1.1506
29.192 -5.4293 1.1561
29.196 -3.0466 0.51192
29.206 -5.412 1.1537
29.208 -4.413 1.1657
29.211 -2.9885 0.33763
29.214 -3.1258 1.165
29.214 -6.083 0.94582
29.238 -2.9015 0.82647
29.239 -5.0815 1.1604
29.244 -5.1175 1.1607
29.255 -4.4387 1.1647
29.259 -5.2359 1.1557
29.259 -2.8062 1.0583
29.269 -5.0711 1.1595
29.27 -4.434 1.1731
29.271 -5.0742 1.1639
29.271 -4.4138 1.1581
29.275 -4.3794 1.1678
29.284 -4.3709 1.1761
29.296 -5.2341 1.1556
29.303 -3.2312 1.1454
29.306 -3.2258 1.0914
29.307 -5.2544 1.1826
29.319 -5.1383 1.1634
29.327 -4.3684 1.1704
29.334 -2.9449 0.28753
29.346 -4.4215 1.1645
29.35 -4.4176 1.168
29.353 -5.3011 1.1593
29.363 -4.3658 1.1728
29.365 -6.185 0.46257
29.368 -4.3655 1.1752
29.377 -5.4171 1.1568
29.399 -5.3739 1.3267
29.406 -4.6348 1.1596
29.409 -4.6279 1.1735
29.412 -3.1982 1.1724
29.421 -5.0654 1.1646
29.429 -3.2468 1.1414
29.432 -5.477 1.9081
29.44 -6.1771 1.0025
29.464 -5.2792 1.1525
29.467 -5.2861 1.1595
29.47 -5.3853 1.1546
29.471 -6.2045 1.0243
29.492 -5.0982 1.1626
29.507 -6.1928 0.824
29.511 -5.1922 1.1566
29.531 -5.0378 1.1588
29.533 -6.238 1.1362
29.562 -4.8773 1.1605
29.567 -3.2464 1.1505
29.576 -5.3571 1.1746
29.582 -4.5497 1.1671
29.583 -5.3393 1.16
29.596 -5.3028 1.1555
29.632 -5.3351 1.1614
29.649 -6.0294 1.1444
29.653 -5.0098 1.1669
29.667 -5.0822 1.1689
29.67 -3.7706 1.1775
29.694 -3.2606 1.1507
29.709 -3.0827 0.47127
29.725 -5.2713 1.1352
29.735 -6.0917 1.1447
29.747 -3.2076 1.1824
29.763 -5.3279 1.4211
29.798 -5.0904 1.164
29.805 -4.2535 1.169
29.813 -3.1273 1.2268
29.817 -4.9747 1.161
29.825 -3.2656 1.1574
29.825 -5.3921 1.1567
29.84 -3.9375 1.1736
29.865 -3.762 1.1677
29.882 -5.2955 1.1774
29.883 -3.0337 0.46912
29.894 -5.2065 1.1583
29.903 -4.6945 1.1923
29.918 -3.2809 1.1705
29.921 -3.004 1.2348
29.921 -3.3535 1.1548
29.921 -3.3522 1.1572
29.922 -5.14 1.1606
29.929 -3.3164 1.178
29.929 -5.2536 1.1547
29.933 -4.9656 1.1611
29.936 -5.2573 1.1645
29.95 -5.2004 1.1627
29.972 -5.1156 1.1336
29.975 -3.3026 1.0933
29.985 -4.9564 1.162
29.988 -4.6742 1.1652
29.99 -5.1095 1.1512
30.031 -4.7302 1.1498
30.031 -5.6077 2.241
30.032 -5.0746 1.1658
30.034 -3.39 1.1064
30.039 -4.7248 1.1635
30.044 -4.9202 1.1569
30.055 -5.226 1.1612
30.055 -3.1028 1.1942
30.062 -3.7521 1.177
30.11 -5.4523 1.3517
30.113 -5.3001 1.3379
30.119 -2.9946 1.2556
30.13 -4.8751 1.1614
30.132 -3.3926 1.1598
30.137 -4.1964 1.1665
30.15 -5.1469 1.1584
30.188 -5.3217 1.1473
30.204 -4.7782 1.1691
30.216 -3.9635 0.81551
30.232 -2.8804 1.3994
30.251 -5.3438 1.1842
30.252 -5.5291 1.4644
30.254 -5.1415 1.1599
30.264 -5.3239 1.1638
30.272 -5.4453 1.2038
30.306 -5.1474 1.1589
30.327 -5.1406 1.1466
30.337 -4.9418 1.1656
30.337 -5.3277 1.2045
30.339 -5.121 1.1553
30.368 -3.3899 1.0703
30.381 -5.1531 1.1529
30.388 -3.1723 1.1825
30.395 -5.5784 1.1558
30.4 -4.1786 1.1796
30.434 -5.6046 1.1471
30.452 -5.1582 1.1643
30.467 -6.7982 0.83352
30.47 -3.2405 1.2263
30.486 -3.2195 0.48613
30.504 -5.3178 1.1151
30.529 -3.1234 0.59792
30.543 -5.3902 1.141
30.55 -5.2093 1.1987
30.552 -6.3503 0.99557
30.552 -5.1827 1.1373
30.606 -3.2267 0.44763
30.627 -5.508 1.553
30.632 -5.6362 1.6201
30.672 -5.5615 1.1194
30.682 -2.9749 0.55831
30.715 -5.1935 1.1732
30.72 -4.9403 1.1627
30.725 -3.5375 1.1469
30.743 -3.3213 0.96219
30.779 -3.4026 1.0914
30.846 -3.2927 1.1506
30.876 -3.6492 0.91749
30.901 -5.3888 1.2035
30.912 -5.4813 1.1489
30.913 -5.2589 1.1519
30.914 -5.2579 1.1537
30.935 -6.3782 1.0132
30.937 -5.8029 1.9291
30.952 -5.6283 1.7002
30.983 -6.3542 1.0138
30.984 -3.0114 0.54413
31.041 -5.2047 1.163
31.05 -5.2921 1.163
31.062 -5.5176 1.2591
31.064 -5.6307 1.1615
31.087 -5.5031 1.1761
31.102 -5.6336 1.1724
31.134 -2.6915 0.36944
31.148 -4.758 1.1745
31.237 -5.7444 1.1479
31.282 -5.7725 1.1559
31.284 -5.5816 1.173
31.292 -3.0365 1.3233
31.299 -4.2902 1.1821
31.303 -5.6927 1.1499
31.315 -5.7426 1.1579
31.321 -5.6461 1.1658
31.323 -5.6038 1.159
31.327 -5.14 1.1584
31.335 -3.3735 1.0848
31.35 -4.2911 1.1829
31.372 -5.1593 1.1714
31.398 -5.6043 1.1882
31.402 -2.4087 0.47861
31.412 -3.3379 1.1867
31.422 -5.4765 1.2804
31.431 -4.7256 1.1657
31.432 -5.5044 1.1731
31.441 -5.3883 1.1645
31.453 -4.5974 1.1779
31.457 -3.5139 1.1162
31.465 -3.3583 1.1846
31.485 -6.4763 0.49608
31.49 -6.4277 1.0152
31.492 -5.8323 1.1538
31.494 -5.6419 1.163
31.504 -5.6528 1.1711
31.509 -4.8343 1.1679
31.509 -5.9779 1.1542
31.511 -5.5506 1.1729
31.535 -6.3406 1.1411
31.555 -6.5285 1.023
31.603 -2.3375 0.56928
31.609 -3.2048 1.1966
31.629 -4.6673 1.1797
31.642 -5.3573 1.1649
31.648 -3.6586 1.1935
31.663 -2.1057 0.61169
31.671 -5.5758 1.3355
31.692 -4.5523 1.1825
31.702 -2.4047 0.59429
31.705 -3.4375 1.1484
31.72 -3.3888 1.1358
31.724 -3.6861 1.1784
31.73 -3.316 0.77598
31.731 -3.4589 1.0786
31.731 -3.4309 0.99374
31.735 -1.7603 0.48969
31.735 -3.4224 0.98888
31.741 -6.6979 1.1147
31.765 -3.2621 0.85963
31.782 -6.239 1.1525
31.782 -5.5623 1.1756
31.785 -6.2653 1.1472
31.801 -3.1198 1.3036
31.808 -5.5811 1.1917
31.812 -3.3719 0.94711
31.812 -6.154 1.1559
31.826 -6.461 1.0141
31.835 -6.4674 1.0697
31.843 -6.4867 1.075
31.849 -6.4768 1.1492
31.853 -1.787 0.52984
31.857 -1.7978 0.40218
31.857 -5.0457 1.1733
31.86 -6.4958 1.0502
31.862 -6.4873 1.1597
31.874 -2.7276 1.4692
31.886 -1.6963 0.63997
31.893 -5.9244 1.1571
31.908 -2.8603 1.2422
31.933 -5.77 1.156
31.938 -3.7439 1.1758
31.951 -5.5959 1.1663
31.991 -3.7598 1.165
32.02 -6.2677 1.1557
32.03 -5.2211 1.1716
32.03 -3.3271 1.1053
32.043 -5.2581 1.1708
32.053 -5.6187 1.1776
32.063 -1.3285 0.54168
32.069 -5.6197 1.2479
32.085 -1.7762 0.77731
32.094 -5.7626 2.4852
32.101 -3.1825 1.1863
32.104 -5.961 1.1661
32.112 -5.9295 1.1452
32.114 -5.9189 1.162
32.124 -4.684 1.18
32.138 -5.3666 1.1717
32.173 -2.6579 1.508
32.186 -5.4395 1.1697
32.191 -5.5058 1.1632
32.215 -3.4601 1.0456
32.222 -5.2887 1.1707
32.24 -4.9464 1.1646
32.253 -3.352 1.1672
32.256 -3.347 1.163
32.261 -6.0422 1.1618
32.269 -5.9767 1.1565
32.289 -5.5253 1.1678
32.29 -5.9429 1.1623
32.292 -5.4571 1.169
32.294 -5.4581 1.174
32.308 -5.9705 1.1637
32.323 -5.5071 1.1713
32.328 -5.5924 1.1653
32.334 -5.5459 1.1698
32.348 -3.1915 1.0654
32.349 -3.1938 1.0522
32.361 -5.3461 1.177
32.368 -5.6593 1.1695
32.376 -5.6184 1.1654
32.388 -3.2473 1.0841
32.396 -5.6158 1.2263
32.397 -4.9223 1.1772
32.401 -1.0961 0.75617
32.411 -5.3087 1.1743
32.424 -3.3299 1.0285
32.426 -6.0699 1.1674
32.427 -5.5824 1.1766
32.443 -3.3923 1.1363
32.462 -3.3191 0.9956
32.466 -3.3233 0.80439
32.474 -3.3233 0.87801
32.476 -3.3371 0.91249
32.477 -3.3391 0.90951
32.48 -3.326 0.79205
32.481 -3.356 1.107
32.484 -3.3218 0.84888
32.485 -3.3063 0.76568
32.519 -5.7364 1.167
32.527 -3.2915 1.1998
32.529 -3.3402 0.99593
32.542 -5.8709 1.1663
32.556 -0.84235 0.71049
32.588 -5.4011 1.1741
32.595 -3.4838 1.3673
32.596 -5.2083 1.1755
32.596 -5.1232 1.1849
32.616 -5.7395 1.1622
32.631 -3.2296 1.2172
32.647 -6.1469 1.1609
32.648 -5.8684 1.169
32.652 -3.3493 1.1512
32.667 -5.6322 1.1709
32.674 -3.2542 1.1735
32.677 -5.4821 1.1697
32.681 -5.7431 1.1628
32.718 -3.2862 1.1215
32.723 -5.9281 1.163
32.735 -5.4611 1.1797
32.739 -5.4631 1.1766
32.789 -3.3012 1.0528
32.789 -5.5584 1.1669
32.806 -3.4746 1.1621
32.81 -3.3093 1.0989
32.811 -3.2022 1.0709
32.815 -3.2448 0.61561
32.815 -3.5345 0.48484
32.818 -3.4611 0.57533
32.823 -5.0266 1.1868
32.828 -3.5411 0.54767
32.828 -3.4406 0.62867
32.829 -6.0335 1.1623
32.83 -3.3744 1.0929
32.841 -3.426 1.0909
32.844 -5.1209 1.1742
32.849 -3.491 0.80993
32.854 -5.5578 1.1676
32.864 -5.0095 1.1786
32.872 -5.879 1.1563
32.879 -3.5847 0.51619
32.881 -3.4972 1.1223
32.889 -3.4238 1.0761
32.891 -3.162 1.2039
32.894 -3.3487 1.1161
32.9 -5.8863 1.1706
32.901 -3.6411 1.0405
32.903 -5.6659 1.1702
32.904 -3.5576 1.1713
32.913 -3.43 1.0043
32.919 -3.2913 0.62255
32.924 -3.2246 0.61884
32.925 -3.2261 0.62274
32.928 -3.5473 1.1556
32.929 -3.7294 0.60974
32.931 -3.5374 1.1637
32.938 -3.6571 0.53336
32.941 -3.5059 1.0996
32.944 -3.7133 0.60888
32.946 -3.5923 0.51945
32.947 -3.3674 1.0228
32.948 -3.9394 1.1815
32.96 -3.3796 1.1186
32.961 -3.5168 1.131
32.967 -3.4024 1.0641
32.974 -3.4307 1.148
32.977 -3.4975 0.66018
32.977 -3.428 1.1445
33.021 -5.5103 1.17
33.062 -4.7495 1.1839
33.118 -5.8506 1.862
33.12 -3.5304 0.59854
33.125 -3.4074 1.0209
33.128 -3.3997 1.0212
33.128 -3.3979 1.0238
33.14 -5.3755 1.1743
33.175 -3.5326 0.6001
33.219 -1.305 0.83828
33.238 -3.6896 1.3278
33.245 -5.4991 1.1653
33.258 -7.2068 1.0825
33.27 -5.1926 1.1815
33.273 -5.9782 1.1631
33.273 -5.9788 1.163
33.28 -6.3491 0.80349
33.324 -5.9957 1.1688
33.331 -5.8785 1.1692
33.347 -3.4217 1.0403
33.347 -3.4216 1.0384
33.365 -3.5158 0.60335
33.367 -4.7144 1.1837
33.399 -5.8845 1.1815
33.413 -4.9772 1.1886
33.45 -3.5364 0.59983
33.471 -5.6729 1.2221
33.49 -5.1649 1.1824
33.508 -5.0512 1.1824
33.529 -3.542 0.59866
33.534 -3.4435 1.0527
33.538 -7.1251 1.0672
33.556 -5.8788 1.1689
33.573 -5.8583 1.1677
33.59 -3.4864 1.1442
33.619 -3.8055 1.0939
33.633 -5.9006 1.1718
33.639 -5.8786 1.1748
33.677 -5.9505 0.86715
33.683 -3.7571 1.0983
33.693 -5.0994 1.1852
33.761 -3.4746 1.0537
33.772 -7.2543 1.1283
33.784 -3.5594 0.60767
33.809 -5.2095 1.1779
33.817 -3.5953 1.1168
33.826 -5.6863 1.1666
33.844 -3.4878 1.1624
33.856 -3.5865 0.6043
33.866 -3.6664 1.1457
33.868 -3.7078 1.1704
33.879 -7.1714 0.97861
33.9 -3.6662 1.1882
33.913 -3.5781 1.0465
33.917 -3.6162 0.56191
33.92 -3.5699 1.0501
33.923 -3.4803 1.1732
33.936 -3.5731 1.1168
33.937 -3.5703 1.1189
33.945 -3.6055 0.64143
33.948 -3.6813 0.52635
33.975 -3.6521 1.1234
33.98 -3.7303 0.5164
33.981 -3.5402 1.2174
33.983 -3.7185 1.176
34.004 -3.7199 1.1683
34.014 -3.5833 0.8441
34.025 -3.2719 0.48699
34.025 -3.7889 0.54929
34.026 -3.5509 1.1007
34.026 -3.576 0.84741
34.036 -3.8371 0.59769
34.037 -3.5579 0.66175
34.045 -3.4064 0.47552
34.053 -3.6404 0.75947
34.061 -3.6336 1.1979
34.064 -3.6052 1.0308
34.065 -3.6046 1.0337
34.074 -3.6701 0.67025
34.074 -3.6725 0.66918
34.078 -3.6014 0.63798
34.092 -3.5913 1.0017
34.098 -3.6102 0.96088
34.105 -3.5965 0.9681
34.109 -3.5896 0.84476
34.109 -5.488 1.174
34.189 -5.2941 1.1873
34.233 -5.9474 1.1603
34.264 -3.5741 1.2543
34.274 -7.1874 1.0004
34.296 -6.269 0.63217
34.319 -7.2378 1.0236
34.335 -6.3791 0.62546
34.342 -3.6011 0.5857
34.38 -6.7794 1.0079
34.382 -6.7664 1.0709
34.394 -6.7424 1.0308
34.397 -6.7481 1.0338
34.397 -6.7139 1.0718
34.398 -3.5683 0.99453
34.43 -3.4533 0.54123
34.434 -3.4911 0.59559
34.434 -5.9716 1.1881
34.447 -3.4376 0.53907
34.482 -3.4535 1.0305
34.486 -6.236 1.1858
34.499 -3.4314 1.0239
34.535 -6.2294 1.1876
34.544 -6.3185 0.78942
34.548 -6.2084 1.0921
34.553 -6.3104 0.95825
34.553 -6.7076 1.1477
34.564 -6.3396 1.008
34.569 -6.2806 1.0404
34.572 -6.393 1.049
34.573 -6.3137 1.109
34.574 -6.3349 1.1758
34.578 -6.2186 1.1657
34.596 0.016144 0.86083
34.598 -6.3228 1.0375
34.601 -3.4929 0.74588
34.61 -6.4899 0.67083
34.613 -3.6194 0.60205
34.617 -6.2648 1.1652
34.63 -6.2771 1.1702
34.643 -3.508 0.80402
34.654 -3.5716 0.73989
34.656 -3.5719 0.74128
34.656 -3.4939 0.96891
34.66 -3.4079 0.7553
34.672 -6.3187 1.015
34.686 -6.2632 1.0875
34.687 -3.5961 0.79374
34.697 -3.4489 1.0566
34.705 -6.4147 0.87236
34.711 -3.5932 0.66128
34.725 -6.4737 0.67421
34.729 -3.5861 0.7422
34.73 -3.6086 0.86985
34.76 -6.3572 1.0319
34.767 1.0386 0.5627
34.779 -3.6494 0.59317
34.787 -3.6176 0.548
34.79 -3.5844 0.94463
34.862 -6.5302 1.0331
34.867 -3.5989 0.913
34.875 -6.098 1.7806
34.905 -4.6087 0.87252
34.907 -6.6909 0.65904
34.918 -6.4467 0.94029
34.947 -3.5394 1.1358
34.975 -6.817 1.028
34.992 -3.5828 0.98981
35.009 -6.4834 1.0331
35.015 -6.6051 0.65268
35.015 -3.6422 1.0265
35.027 -3.6334 1.0244
35.064 -3.6312 1.1627
35.225 -4.2797 1.0703
35.252 -6.7432 0.65501
35.262 -4.5189 0.98206
35.287 -4.1879 0.64573
35.299 -4.1927 1.1722
35.308 -4.1863 1.1722
35.32 -4.2245 1.1328
35.32 -4.1424 1.03
35.326 -3.7769 1.1864
35.333 -4.0776 0.56679
35.339 -3.8106 1.1518
35.343 -3.9846 0.75037
35.344 -4.4376 0.95237
35.351 -4.0878 0.92894
35.356 -4.378 1.167
35.361 -4.2713 1.0462
35.361 -4.196 1.0678
35.363 -4.1637 0.96076
35.365 -4.3417 1.077
35.371 -4.0801 0.67207
35.373 -4.2855 0.89608
35.376 -4.1871 1.0671
35.385 -4.2269 0.97448
35.385 -4.2534 1.1618
35.398 -4.2809 1.1827
35.403 -4.2912 0.98778
35.404 -3.7938 1.1104
35.405 -3.5403 1.0605
35.426 -4.0008 1.1985
35.43 -4.1741 0.66136
35.43 -3.9879 1.1558
35.431 -4.1018 1.1838
35.437 -4.2309 0.88681
35.438 -4.1087 0.91351
35.44 -4.4037 0.91114
35.443 -4.1512 1.0889
35.449 -4.1172 0.98415
35.449 -6.8559 1.1039
35.456 -3.9689 1.1698
35.464 -4.0839 1.2217
35.464 -3.9607 0.52555
35.469 -6.7239 1.0418
35.47 -4.1841 1.0575
35.474 -4.1538 1.175
35.477 -4.0556 0.77155
35.478 -4.0707 1.1974
35.49 -3.9384 1.0921
35.495 -4.3567 1.0559
35.495 -4.0389 1.0273
35.497 -4.1404 0.97098
35.497 -4.0672 1.2355
35.5 -4.2443 0.97868
35.511 -4.3058 0.91609
35.512 -4.1111 0.90025
35.526 -4.3457 1.0838
35.534 -4.3144 1.1167
35.536 -6.8431 0.67998
35.537 -4.3224 1.007
35.555 -4.2811 0.92733
35.564 -3.7648 1.2134
35.57 -4.2725 0.93406
35.594 -4.2606 1.0861
35.615 -4.2934 1.1032
35.623 -4.1499 0.67221
35.631 -4.2113 0.87747
35.632 -4.5563 0.93771
35.635 -4.1969 0.93219
35.65 -3.7777 1.2181
35.671 -4.2944 1.1846
35.672 -4.1482 0.73674
35.681 -4.2345 1.0634
35.723 -4.014 1.1529
35.73 -4.4558 1.0501
35.772 -6.2553 2.1363
35.835 -4.6767 0.87567
35.843 -4.1815 0.74071
35.858 -4.061 0.50631
35.858 -6.5055 2.2303
35.865 -4.197 0.88186
35.873 -3.8499 1.3661
35.877 -4.1646 0.94234
35.941 -4.1193 1.1199
35.977 -4.2132 0.93974
35.99 -4.1828 0.66015
36.021 -4.1859 1.0975
36.082 -4.1317 1.0186
36.089 -3.9887 0.78226
36.105 -4.1941 0.88241
36.108 -4.4069 0.98948
36.177 -4.1892 0.99458
36.18 -4.4088 0.99498
36.265 -4.1761 1.1107
36.279 -4.1836 1.1836
36.309 -4.3973 1.1093
36.348 -4.1807 0.89484
36.412 -4.1827 1.0091
36.413 -4.2081 1.1067
36.461 -4.1004 0.78058
36.559 -4.2129 0.99643
36.575 -4.1786 0.90045
36.638 -4.1821 1.0128
36.764 -6.4273 3.2374
36.856 -4.1884 1.0143
36.922 -4.1822 1.1349
37.124 -4.1937 1.1327
37.128 -4.3498 1.0551
37.176 -4.1395 1.036
37.372 -4.3676 1.0996
37.418 -7.5693 1.0178
37.503 -7.1266 1.166
37.559 -4.1204 1.1861
37.656 -4.2837 1.245
37.659 -6.6315 3.2661
37.675 -4.4185 1.1228
37.706 -4.4286 1.1255
37.779 -4.3833 0.97018
37.935 -4.517 1.0491
37.959 -4.0127 1.3719
38.029 -7.1772 1.0172
38.078 -4.5313 1.2281
38.324 -3.8508 1.205
38.486 -3.9993 0.79433
38.587 -7.2704 1.0219
38.725 -7.1296 1.0766
38.955 -4.2861 1.4085
38.963 -6.758 1.1031
38.993 -7.2679 1.0091
39.051 -4.043 1.4068
39.126 -6.9671 1.0335


==> graphs/real_data/inliers_map_2020_09_21_21_42_03_frHfr.txt <==
0.28773 -1.2573 1.0262
0.33977 -1.2144 1.0328
0.34328 -1.1995 1.0295
0.3931 -1.7296 1.018
0.41583 -1.6323 1.0195
0.42396 -1.4907 1.0235
0.46539 -1.623 1.0398
0.46996 -1.6442 1.0446
0.47314 -1.7352 1.0356
0.52444 -1.9791 1.0265
0.52646 -1.9545 1.0181
0.54198 -1.2247 1.0312
0.54233 -1.2245 1.0332
0.5512 -1.4185 1.0002
0.55617 -1.2798 1.0229
0.57564 -0.85284 1.0361
0.58061 -1.3891 1.0222
0.58176 -1.3891 1.0249
0.58497 -1.2918 1.0269
0.60216 -2.1773 1.0095
0.61152 -1.4605 1.0333
0.62493 -2.2401 0.91243
0.62749 -2.1898 0.98439
0.63546 -1.5007 1.0204
0.6403 -2.1879 0.99064
0.641 -2.24 0.8851
0.65929 -1.4171 1.2832
0.67364 -1.7326 1.025
0.67511 -1.7943 1.0143
0.6842 -1.4544 1.0292
0.71269 -1.4013 1.0411
0.71966 -0.2187 0.69971
0.72092 -1.0251 1.034
0.72206 -1.0083 1.0038
0.72226 -1.0229 1.0355
0.73406 -0.21727 0.92441
0.73901 -1.5981 1.034
0.74156 -1.6664 1.0215
0.74392 -1.0292 1.0335
0.74509 -0.22689 0.85693
0.74913 -0.2405 0.90644
0.8012 -1.6092 1.0257
0.80227 -1.6124 1.0277
0.82322 -0.23674 0.82151
0.82478 -1.625 1.0255
0.84927 -0.93464 1.0342
0.86143 -1.2741 1.0365
0.86598 -1.8791 1.0222
0.88901 -1.3072 1.0341
0.90299 -1.0633 1.037
0.92882 -1.4325 1.0296
0.94 -1.5075 1.0283
0.95991 -1.1176 1.0302
0.96188 -1.9441 1.0281
0.97294 -1.3436 1.0288
0.97424 -1.3442 1.0269
0.99444 -1.8139 1.0254
0.99588 -1.506 1.0324
1.0045 -1.2392 1.0319
1.0085 -2.2656 1.0202
1.0102 -0.2689 0.62203
1.0154 -0.26217 0.83669
1.0315 -0.2693 0.8673
1.0436 -1.4277 1.0318
1.0545 -1.0654 1.0344
1.0595 -2.6143 0.58855
1.0642 -1.9135 1.0208
1.0663 -0.2758 0.43054
1.067 -1.2168 1.029
1.0693 -1.2578 1.032
1.0743 -0.278 0.32546
1.0826 -2.6806 0.73842
1.0916 -2.7239 0.84366
1.0961 -1.0853 1.0349
1.102 -0.5948 1.0396
1.1039 -0.87132 1.0388
1.1069 -2.6848 0.67988
1.117 -1.2924 1.0353
1.1188 -0.28192 0.72042
1.1253 -2.6907 0.72512
1.1269 -0.28459 0.61796
1.1499 -1.4627 1.0306
1.1556 -1.096 1.0296
1.1606 -2.7297 0.66495
1.1614 -0.28544 0.91887
1.165 -1.7759 1.0306
1.169 -1.1116 1.0372
1.1718 -1.7377 1.0286
1.1821 -0.2694 0.32033
1.1886 -0.29638 0.814
1.2037 -1.4529 1.0299
1.2363 -0.29781 0.76033
1.2411 -0.31668 0.89876
1.2523 -1.4047 1.0328
1.2722 -1.0888 1.0362
1.2905 -1.4157 1.0295
1.2951 -0.72138 1.0369
1.2987 -0.91626 1.0388
1.3135 -1.948 1.0233
1.3304 -1.1379 1.0363
1.3412 -1.7761 1.0269
1.3547 -0.31724 0.91427
1.3681 -0.31325 0.67926
1.3873 -0.3207 0.88321
1.3934 -1.6164 1.0284
1.3955 -0.33359 0.90797
1.4146 -1.2438 1.0347
1.4259 -1.6848 1.0315
1.4266 -1.4181 1.0329
1.4298 -1.483 1.072
1.4355 -1.028 1.0357
1.4385 -1.5933 1.0271
1.4492 -0.34052 1.0369
1.4492 -0.34035 1.0361
1.4542 -1.6087 1.0048
1.4732 -0.92181 1.036
1.4746 -1.6697 1.0266
1.4891 -1.9484 1.0233
1.4922 -0.55475 1.0372
1.5052 -0.32819 0.86183
1.5406 -1.2134 1.0301
1.5416 -1.6995 1.0209
1.5429 -0.44793 1.0433
1.5516 -0.85331 1.0376
1.558 -1.4945 1.0219
1.5616 -1.4982 1.0307
1.5659 -1.4923 1.0233
1.5674 -1.1981 1.0297
1.5687 -1.5531 1.0231
1.5689 -0.41102 1.0372
1.5711 -1.4365 1.0328
1.5825 -0.35088 0.63375
1.5847 -1.9127 1.0147
1.5903 -0.40174 1.0367
1.5964 -0.85333 1.0319
1.5969 -1.2661 1.0319
1.5994 -1.432 1.0289
1.6013 -0.34524 0.80233
1.6171 -1.2032 1.0343
1.6184 -1.1721 1.0282
1.6231 -0.62782 1.0444
1.6244 -1.0947 1.0361
1.6462 -0.36137 0.79488
1.6494 -0.358 0.89095
1.6607 -0.36344 0.4581
1.6617 -1.2286 1.0307
1.6796 -0.36486 0.83661
1.7215 -2.0851 1.0126
1.7267 -1.0451 1.0435
1.7311 -1.2991 1.0307
1.7319 -2.1193 1.0158
1.7371 -2.8626 0.89303
1.7399 -2.145 1.0271
1.741 -1.1045 1.0247
1.741 -1.1099 1.0321
1.7419 -0.36881 0.86664
1.7438 -2.1607 1.0409
1.7744 -0.90244 1.0422
1.7749 -1.2334 1.0322
1.7806 -1.0947 1.0417
1.7853 -0.36868 0.92525
1.7935 -1.4056 1.0282
1.8033 -1.0613 1.0345
1.8034 -1.4295 1.0323
1.8254 -2.4271 0.95985
1.8285 -2.4341 0.90221
1.8373 -2.4037 0.87668
1.843 -2.4181 1.0131
1.8504 -2.0119 1.0238
1.8512 -2.3841 0.84615
1.8514 -1.2748 1.0337
1.853 -0.38955 0.6508
1.8683 -1.7593 1.0233
1.8781 -0.73219 1.0365
1.8814 -1.4547 1.0358
1.8863 -1.7365 1.0017
1.8878 -1.3509 1.0273
1.9002 -1.2865 1.0308
1.9307 -1.282 1.034
1.9396 -1.792 1.0284
1.9453 -0.94906 1.0274
1.9514 -0.93695 1.0315
1.9542 -1.6352 1.03
1.9609 -0.32393 0.42249
1.9635 -0.962 1.0374
1.9644 -0.84445 1.0379
1.9718 -0.36956 0.30853
1.9833 -0.68564 1.0418
1.9837 -0.41261 0.70783
1.9852 -0.80024 1.048
1.9877 -0.80704 1.0395
2.0084 -2.0927 1.0196
2.0136 -0.40444 0.33417
2.0147 -1.5926 1.0343
2.0238 -1.37 0.97057
2.0265 -0.39601 0.80692
2.0266 -1.2997 1.0301
2.0392 -0.53468 1.0408
2.0492 -1.1193 1.0363
2.0514 -1.297 1.0378
2.0569 -0.41804 0.78576
2.0651 -1.3181 1.0342
2.0689 -1.7765 1.0271
2.0722 -1.8758 1.025
2.0765 -1.3858 1.0232
2.0775 -1.7374 1.0353
2.0795 -0.99556 1.0358
2.1014 -1.712 1.0336
2.1136 -0.39982 0.30372
2.1204 -0.43838 0.3518
2.1224 -0.35651 0.3094
2.1255 -1.2964 1.0329
2.1306 -1.0153 1.0356
2.1371 -2.067 1.0224
2.1505 -1.3662 1.0322
2.1512 -2.3527 1.0146
2.1541 -1.2589 1.0053
2.1593 -2.0497 1.0168
2.1642 -2.4583 0.958
2.1646 -1.957 1.0239
2.1653 -1.4911 1.031
2.1673 -1.3355 1.0418
2.1687 -1.8428 1.0269
2.1688 -1.7049 1.0273
2.1753 -2.0122 1.0259
2.1787 -1.966 1.0396
2.1833 -2.4645 0.87792
2.1834 -0.44335 0.58628
2.1924 -2.4721 0.92212
2.1939 -2.4705 0.92014
2.1981 -2.4677 1.0104
2.2035 -1.3594 1.0299
2.2047 -1.8915 1.0258
2.2217 -2.4647 0.67229
2.2291 -0.45101 0.92012
2.2329 -1.2385 1.0303
2.2457 -1.203 1.0434
2.2498 -1.4128 1.0313
2.2624 -1.7212 1.0209
2.2667 -1.7249 1.026
2.2678 -1.3575 1.0395
2.2747 -1.31 1.0359
2.2814 -1.2844 1.03
2.2896 -0.462 0.91802
2.2904 -1.5695 1.0362
2.2995 -0.46117 0.40047
2.3008 -1.6608 1.0352
2.3061 -1.8873 1.0232
2.3069 -0.46463 0.47073
2.3084 -1.9344 1.0208
2.312 -1.343 1.0346
2.3226 -0.849 1.0341
2.3262 -0.97402 1.0357
2.3369 -1.7869 1.0248
2.3426 -1.4174 1.0342
2.3564 -1.8181 1.0255
2.3622 -1.6843 1.0182
2.3628 -1.3155 1.033
2.3671 -1.0444 1.0343
2.368 -0.48572 1.0449
2.3778 -2.4897 1.0198
2.3866 -1.0877 1.0282
2.3991 -1.7076 1.0333
2.4002 -1.0647 1.0385
2.402 -1.4606 1.0327
2.4108 -0.48837 0.89143
2.4198 -0.48022 0.89603
2.4256 -1.9336 1.0215
2.437 -1.4624 1.0363
2.4375 -1.4621 1.0358
2.44 -0.48324 0.86797
2.4407 -1.7541 1.03
2.4465 -1.9366 1.0207
2.4512 -1.5802 1.015
2.4799 -1.7363 1.0382
2.4866 -0.48669 0.88741
2.487 -0.48459 0.88893
2.4935 -1.6249 1.0294
2.4948 -1.8353 1.0218
2.4971 -1.7201 1.0232
2.5003 -1.6005 1.0334
2.5033 -1.7643 1.0269
2.5202 -1.8108 1.0696
2.5358 -0.50126 0.66255
2.544 -1.8708 1.0265
2.5449 -1.7827 1.0334
2.5558 -0.49957 0.5055
2.5676 -1.6509 1.0213
2.5732 -0.6148 1.0417
2.5777 -0.50364 0.79292
2.5784 -0.58839 1.0392
2.5819 -1.6327 1.0277
2.5821 -1.6668 1.0344
2.5947 -2.2526 1.0195
2.5964 -0.78909 1.0461
2.6005 -1.9597 1.025
2.6018 -0.51728 1.0378
2.6096 -1.5329 1.0212
2.6315 -1.0018 1.0396
2.6433 -1.6872 1.0285
2.7178 -1.6573 1.0293
2.7392 -1.1249 1.0361
2.7548 -2.0841 1.0242
2.7612 -0.52157 0.80372
2.7673 -1.4387 1.0362
2.7679 -0.51937 0.85501
2.7965 -1.9643 1.0264
2.8054 -2.003 1.0245
2.8128 -1.7015 1.0252
2.8221 -1.9806 1.0261
2.8426 -1.9226 1.0287
2.8464 -1.8949 1.028
2.8603 -0.56642 0.64244
2.8706 -0.549 0.65208
2.8727 -1.8488 1.168
2.9365 -1.8547 1.0414
2.9832 -1.714 1.0274
2.9857 -1.5276 1.0354
2.9935 -1.7667 1.0204
2.9974 -1.8908 1.031
3.0146 -1.6718 1.0333
3.0249 -1.6736 1.039
3.0297 -2.0557 0.99438
3.0527 -2.0777 1.018
3.0564 -0.58198 0.58875
3.071 -2.0679 1.0268
3.0783 -0.57556 0.87924
3.0904 -0.59611 0.85399
3.1303 -1.8306 1.0284
3.131 -0.58541 0.56892
3.1312 -0.58634 0.9068
3.1363 -2.0209 1.0192
3.1419 -0.92523 1.054
3.1477 -1.6628 1.0113
3.153 -1.7855 1.0347
3.1574 -1.727 1.0311
3.1631 -3.1032 0.90746
3.178 -2.0149 1.0311
3.1877 -0.56197 0.93225
3.1971 -0.58308 0.88226
3.2008 -2.0214 1.6035
3.2147 -1.889 1.0336
3.2217 -2.6429 0.88975
3.2247 -1.8859 1.0395
3.2256 -1.4255 1.0392
3.2273 -2.6102 0.87128
3.2298 -0.97018 1.0165
3.2571 -2.6502 0.87343
3.2653 -0.596 0.8553
3.324 -1.6191 1.0369
3.3546 -1.5066 1.037
3.3563 -0.9341 1.0454
3.3682 -0.10809 0.30447
3.3757 -0.99928 1.0382
3.3903 -1.6373 1.0378
3.4036 -1.8893 1.0447
3.4293 -1.7941 1.0387
3.4337 -1.5309 1.0393
3.4367 -1.4346 1.0476
3.44 -1.8704 1.0327
3.4445 -1.931 1.2953
3.4684 -2.0704 1.5213
3.469 -2.0309 1.0344
3.4837 -1.8382 1.4566
3.4906 -1.5737 1.0379
3.5013 -1.45 1.0461
3.5261 -1.5913 1.0424
3.5281 -1.2889 1.0437
3.5405 -1.7097 1.0383
3.5478 -1.5582 1.0302
3.5545 -1.4595 1.047
3.5574 -1.5618 1.0382
3.5611 -1.4948 1.0398
3.5615 -1.3102 1.0449
3.5658 -1.7736 1.0374
3.5737 -1.6174 1.0346
3.5762 -1.9987 1.0952
3.5918 -2.1001 1.0276
3.5962 -0.65568 0.88001
3.6017 -2.6854 0.90307
3.6436 -1.9659 1.0863
3.645 -1.6996 1.0422
3.6537 -2.0406 1.5923
3.6577 -0.67495 0.37937
3.6598 -1.2152 1.0503
3.6608 -0.67288 0.51533
3.6644 -1.6193 1.0432
3.6653 -0.66709 0.9197
3.6701 -1.7104 1.044
3.6719 -1.3347 1.0438
3.6801 -1.5364 1.0487
3.6903 -0.62687 0.9549
3.6914 -0.66431 0.929
3.7224 -1.1854 1.0462
3.7241 -1.3053 1.0481
3.7243 -1.3659 1.0484
3.7282 -0.67509 0.83291
3.7449 -1.1972 1.0456
3.7534 -1.301 1.0468
3.7821 -0.68146 0.85089
3.7839 -0.6884 0.74315
3.7885 -0.68946 0.78691
3.7892 -0.68597 0.61671
3.8062 -1.5559 1.0449
3.8428 -0.68409 0.9258
3.8799 -2.0723 1.0423
3.8853 -0.6927 0.9271
3.8887 -1.9961 1.0829
3.894 -0.70029 1.0558
3.8964 -0.69686 0.84581
3.9041 -0.71267 0.90392
3.9045 -2.0447 0.99712
3.9303 -1.4979 1.0467
3.9428 -2.5201 1.0429
3.9439 -1.237 1.0594
3.9687 -0.71596 0.79759
3.9827 -1.2373 1.0494
3.9854 -0.71058 0.9305
4.0107 -2.4486 1.0313
4.0187 -0.72402 0.90854
4.0323 -0.73114 0.87537
4.0357 -0.73091 0.8427
4.0745 -0.72032 0.93361
4.0902 -0.73999 0.73817
4.0914 -0.74318 0.61905
4.094 -0.73509 0.67874
4.1052 -0.74032 0.90775
4.1102 -2.0034 1.0997
4.1312 -0.74535 0.89132
4.1608 -1.5411 1.0393
4.1837 -1.6059 1.0436
4.2007 -2.1674 1.033
4.2197 -0.75909 0.77607
4.2215 -1.5398 1.0442
4.2417 -1.8783 1.0422
4.2425 -0.75784 0.86791
4.2503 -0.77385 0.35568
4.2915 -0.77879 0.43801
4.292 -0.76726 0.8564
4.3003 -1.5116 1.0859
4.3031 -0.77993 0.90948
4.3414 -2.3777 1.0382
4.3627 -2.0991 1.0342
4.3787 -0.78821 0.87032
4.3913 -1.04 1.0495
4.4022 -0.80558 0.3577
4.4253 -1.7158 1.0396
4.4266 -2.1736 1.013
4.4334 -1.2833 1.0459
4.4433 -2.2058 1.0406
4.4539 -1.5043 1.0392
4.4702 -0.78091 0.91753
4.4798 -0.79388 0.64419
4.4846 -1.3169 1.0492
4.4943 -0.80462 0.68031
4.5025 -2.0702 1.0393
4.5099 -2.2382 2.147
4.5367 -1.5705 1.0776
4.5373 -2.2737 1.0425
4.5378 -0.80469 0.7646
4.5409 -2.0071 0.99465
4.5629 -0.81245 0.53416
4.5712 -2.0457 1.0371
4.5724 -2.1036 0.98595
4.5919 -0.81912 0.76698
4.6074 -1.6822 1.0446
4.6095 -2.3119 1.0377
4.6153 -1.7854 1.0475
4.6235 -1.545 1.0419
4.6261 -2.0331 1.0554
4.6299 -2.1183 1.0165
4.6348 -1.4773 1.0468
4.6372 -2.2759 1.0463
4.6479 -0.80094 0.37304
4.648 -0.81614 0.80121
4.648 -0.81131 0.9202
4.6517 -0.80567 0.92391
4.6626 -0.78841 1.0082
4.6669 -0.81993 0.77804
4.6702 -0.81166 0.75594
4.6731 -0.80519 0.75872
4.6852 -0.797 0.97711
4.6872 -2.1605 1.0544
4.6899 -1.1589 1.0511
4.6923 -2.0259 1.0664
4.6978 -2.0876 1.0642
4.6993 -1.2182 1.0498
4.7256 -2.0201 1.053
4.7322 -2.4084 1.0377
4.7334 -1.5694 1.0449
4.7357 -1.6388 1.0454
4.7391 -1.011 1.0542
4.7468 -2.0545 1.0926
4.7475 -1.8716 1.0473
4.759 -2.0146 1.0477
4.7666 -1.9925 1.0501
4.7734 -1.4572 1.0514
4.7781 -2.0738 1.0643
4.7798 -1.7361 1.0428
4.7862 -2.0103 1.0521
4.7896 -2.8785 0.94618
4.7919 -1.9458 1.049
4.7954 -2.8589 0.92371
4.7957 -1.9257 1.0407
4.803 -2.8011 0.82632
4.8059 -2.5239 1.0404
4.8067 -2.8204 0.86533
4.8142 -1.7282 1.0521
4.8157 -2.8529 0.90751
4.8176 -2.8325 0.87545
4.8206 -1.9344 1.0561
4.8264 -2.4303 1.0385
4.8643 -1.8099 1.0513
4.872 -2.3931 1.0437
4.8764 -2.5138 1.0439
4.8783 -1.963 1.0462
4.8834 -1.7018 1.0463
4.8992 -2.5119 1.0611
4.8997 -1.3937 1.0526
4.8998 -2.4678 1.0422
4.9028 -1.8073 1.0529
4.9155 -2.0107 1.3797
4.9159 -2.4368 1.044
4.9255 0.23322 0.2772
4.9349 -1.4185 1.055
4.945 -1.4495 1.0535
4.9527 -1.6996 1.0531
4.9678 -2.4303 1.0402
4.969 -2.3622 1.048
4.9829 -1.7547 1.0551
4.9866 0.25285 0.2621
5.012 -1.9897 1.0503
5.0233 -2.6214 1.0513
5.0239 -2.4973 1.0486
5.0578 -2.4688 1.0459
5.0646 -1.9384 1.0488
5.0687 -1.918 1.1488
5.0688 -2.4154 1.0444
5.0849 -1.383 1.049
5.0871 -2.6757 1.0423
5.0954 -1.8016 1.0535
5.0968 -2.5365 1.1139
5.1023 -2.3931 1.0485
5.1108 -2.4893 1.0488
5.1246 -1.7809 1.0554
5.1368 -1.8167 1.0518
5.1452 -2.9129 0.91885
5.1508 -2.8961 1.0262
5.1551 -2.1578 1.0149
5.1665 -1.9637 1.041
5.1695 -2.8819 0.99732
5.1738 0.26851 0.33482
5.1914 -2.8725 0.74957
5.2053 -2.2645 1.0486
5.2149 -1.8679 1.0494
5.2276 -2.9213 1.0022
5.2421 -1.8929 1.0598
5.2448 -1.0656 1.0527
5.2595 -1.7232 1.0591
5.2679 -2.5675 1.0439
5.2822 -2.1782 1.057
5.2954 -2.04 1.0635
5.2966 -1.8513 1.0528
5.31 -1.9576 1.0516
5.3161 -2.4147 1.0481
5.3166 -2.3246 1.0394
5.3271 -2.1394 1.0518
5.328 -1.8725 1.0544
5.3819 -2.9195 1.0374
5.3894 -2.2628 1.0462
5.4016 -1.7623 1.0524
5.4273 -2.2932 1.0423
5.4323 -2.6006 1.0439
5.4325 -2.6821 1.0425
5.4356 -1.6636 1.0609
5.4483 -1.9295 1.0538
5.4538 -1.8512 1.0498
5.4596 -2.3235 1.0505
5.4703 -2.299 1.0506
5.5184 -2.3372 1.0576
5.5502 -1.9636 1.0658
5.5655 -2.1164 1.053
5.5732 -1.2219 1.069
5.5786 -2.2065 1.1009
5.5871 -2.0137 1.0546
5.5926 -2.8722 1.0413
5.6175 -1.9026 1.055
5.6756 -1.6267 1.0543
5.68 -1.1861 1.0657
5.6923 -2.0617 1.0551
5.6944 -2.5423 1.047
5.7381 -2.0081 1.0591
5.792 -2.7855 1.0439
5.7964 -2.6726 1.0455
5.8156 -2.6143 1.0481
5.8214 -1.6592 1.0606
5.8236 -2.0881 1.0544
5.8335 -1.701 1.0579
5.8404 -2.7329 1.0438
5.862 -2.1968 1.0909
5.9145 -1.6264 1.0601
5.9167 -2.3619 1.0497
5.9208 -2.7069 1.044
5.9332 -2.7136 1.0554
5.9423 -2.6479 1.0512
5.9436 -2.3376 1.0534
5.9478 -2.3075 1.0561
5.9531 -2.0595 1.0598
5.9578 -1.7467 1.0643
6.0065 -1.4968 1.0666
6.0308 -2.3425 1.0572
6.0588 -2.2252 1.0534
6.0591 -1.8025 1.0636
6.0644 -1.8327 1.0608
6.0744 -2.0788 1.0565
6.0808 -1.5946 1.0662
6.0816 0.15582 0.64234
6.0846 -1.4727 1.0631
6.087 -1.6494 1.0622
6.1168 -1.7818 1.0562
6.1203 -2.2133 1.0562
6.1323 -2.6162 1.0418
6.1338 -2.635 1.0425
6.1382 -3.0612 0.79827
6.1456 -1.4104 1.0652
6.1495 -1.6357 1.0605
6.1517 -2.5263 1.0419
6.1547 -3.0427 1.0172
6.1552 -2.6561 1.0421
6.1595 -2.0924 1.0577
6.1647 -2.192 1.0598
6.1672 -2.4149 1.0528
6.1741 -2.1489 1.055
6.1786 -2.6648 1.0365
6.1904 -2.5489 1.0758
6.2086 -1.2591 1.069
6.22 -1.9647 1.0447
6.2325 -2.5402 1.0464
6.2394 -3.0354 0.88596
6.2475 -2.6685 1.0423
6.2515 -2.8455 1.0422
6.2516 -2.4962 1.0501
6.2539 -1.7804 1.0429
6.2654 -1.9511 1.0516
6.2662 -1.9829 1.0483
6.2771 -2.1423 1.0635
6.2784 -2.498 1.0493
6.2839 -2.407 1.0596
6.2886 -1.9754 1.0481
6.2921 -1.9448 1.0602
6.3033 -1.7985 1.0587
6.3112 -2.3213 1.0615
6.3125 -2.1675 1.0506
6.3202 -2.3831 1.0407
6.3226 -1.8659 1.0598
6.3433 -2.1805 1.0744
6.3441 -1.8349 1.0579
6.3457 -0.95208 1.066
6.354 -2.1641 1.0599
6.3644 -2.2903 1.0551
6.3647 -2.6824 1.0412
6.3705 -2.0352 1.0599
6.3752 -2.2287 1.06
6.3772 -1.7869 1.076
6.3856 -3.0389 0.98327
6.3948 -2.0633 1.0558
6.3963 -2.0942 1.0489
6.3969 -2.4639 1.0502
6.4 -2.2366 1.0485
6.4017 -2.2321 1.1097
6.4031 -2.1206 1.0578
6.4037 -1.3743 1.0659
6.4053 -2.8173 1.0469
6.4055 -2.0647 1.0591
6.4069 -2.5703 1.0467
6.4147 -2.0925 1.0819
6.4199 -2.3418 1.0508
6.4211 -2.6955 1.0447
6.4232 -2.5181 1.05
6.424 -2.4181 1.0544
6.4244 -2.1023 1.0616
6.4305 -2.0475 1.0545
6.4362 -2.6126 1.0439
6.4396 -1.0997 1.0767
6.4439 -1.1591 1.0716
6.4546 -3.0816 1.004
6.4604 -2.2156 1.0449
6.4615 -1.6754 1.0667
6.4657 -2.5804 1.0538
6.469 -2.4158 1.0565
6.4748 -3.0929 0.97193
6.4758 -2.4955 1.0354
6.4778 -2.2317 1.0524
6.4785 -2.2729 1.047
6.4926 -2.0274 1.0494
6.4932 -2.0292 1.0419
6.5118 -2.3054 1.0423
6.5162 -1.9479 1.056
6.5241 -2.1946 1.0583
6.5313 -2.0595 1.0556
6.5352 -2.0167 1.0568
6.5422 -3.0586 1.0067
6.5426 -1.8879 1.061
6.5599 -2.4386 1.0481
6.5608 -3.1048 0.90413
6.5664 -2.4866 1.0473
6.5702 -3.1448 0.99115
6.5719 -2.1691 1.0501
6.5765 -2.4595 2.0185
6.5784 -3.0539 1.0183
6.5792 -3.1298 0.90834
6.5824 -3.0983 0.697
6.5914 -2.0046 1.059
6.5926 -2.5402 1.0465
6.5934 -1.743 1.0498
6.5942 -2.7181 1.0453
6.6132 -1.756 1.0466
6.6167 -1.9572 1.0626
6.64 -2.0575 1.058
6.6595 -1.7477 1.0639
6.6646 -1.9921 1.0633
6.6657 -2.2375 1.0482
6.6778 -1.7593 1.0591
6.6919 -1.6083 1.0676
6.6965 -1.9233 1.0558
6.7008 -2.1457 1.0522
6.7011 -1.8427 1.056
6.7407 -1.9845 1.069
6.7416 -1.941 1.0553
6.7476 -2.9932 1.0413
6.7524 -3.2151 0.97947
6.76 -2.0589 1.0457
6.7605 -1.9669 1.0595
6.7711 -3.028 1.0392
6.772 -2.1634 1.0465
6.7757 -2.8831 1.0478
6.7807 -1.9804 1.0551
6.7939 -2.5326 1.044
6.796 -1.8577 1.0574
6.8008 -2.7817 1.0446
6.8219 -3.1934 1.0397
6.8248 -3.1126 1.0364
6.8358 -1.8549 1.061
6.8402 -2.0221 1.0506
6.8443 -0.96512 1.0695
6.8548 -2.1771 1.0541
6.8597 -1.9726 1.0526
6.8651 -3.1191 1.0395
6.8684 -1.0517 1.0665
6.8737 -1.785 1.0574
6.8863 -1.9877 1.0527
6.8896 -2.2908 1.0445
6.9186 -2.7356 1.0448
6.9214 -1.7826 1.0634
6.9249 -1.8939 1.0601
6.9341 -1.9258 1.0591
6.9345 -2.5512 1.0505
6.9384 -1.8773 1.0437
6.9516 -1.9496 1.0392
6.9706 -2.1761 1.051
6.9891 -1.905 1.0556
6.992 -2.2106 1.0376
7.0077 -1.8185 1.047
7.017 -1.489 1.063
7.019 -2.5767 1.0502
7.0223 -2.6821 1.0444
7.0241 -1.8116 1.0615
7.0342 -2.4276 1.049
7.0556 -1.9496 1.0579
7.0565 -1.2633 1.0645
7.0656 -1.8676 1.0552
7.0772 -1.8604 1.06
7.0902 -2.8824 1.0536
7.1011 -2.2797 1.0571
7.1142 -2.2951 1.0306
7.1401 -2.3042 1.0491
7.1445 -1.986 1.0519
7.1522 -1.1642 0.96462
7.1523 -0.16919 0.99111
7.1556 -1.2332 0.87955
7.1614 -1.1691 1.0373
7.162 0.045312 0.93657
7.1669 -0.2086 0.74438
7.1694 -1.9045 1.0504
7.1731 -1.1943 0.92939
7.1845 -0.14236 0.99489
7.186 -2.9053 1.0437
7.1943 -1.1882 0.82901
7.1966 -1.9131 1.0527
7.2041 -1.2001 0.9103
7.2097 -1.1745 0.95394
7.2228 -1.212 0.91143
7.2233 -0.76841 0.44453
7.2416 -0.098207 0.85995
7.2513 -0.13237 0.63703
7.2517 -1.4876 1.0563
7.2591 -0.45648 0.64032
7.2602 -2.2187 1.1369
7.2689 -0.22609 1.0111
7.2743 -0.18392 0.28676
7.2813 -0.29075 0.93777
7.2857 -2.4426 1.0609
7.2892 -1.8168 1.0529
7.2967 -1.7652 1.0542
7.3075 -2.5341 1.0515
7.3082 -2.0646 1.0511
7.3201 -1.5171 1.0501
7.3253 -2.6803 1.0602
7.3334 -1.5086 1.0628
7.3349 -1.6982 1.0589
7.3438 -1.1632 0.93351
7.3472 -1.8361 1.0499
7.3554 -1.8114 1.0643
7.4029 -2.4123 1.0495
7.4122 -2.4423 1.3776
7.4574 -2.3157 0.92244
7.4715 -1.5314 1.0572
7.4763 -1.8017 1.0531
7.4868 -2.2983 1.0561
7.4927 -1.2811 0.65916
7.5042 -2.3323 1.0586
7.5101 -2.3643 1.0555
7.5133 -1.5804 1.0572
7.5201 -1.9834 1.0593
7.5375 -3.7377 0.64924
7.5419 -2.3043 1.0697
7.5447 -1.2523 0.67649
7.5503 -2.5163 1.0531
7.5522 -1.2485 0.64416
7.5532 -1.2518 0.60356
7.5579 -2.3427 1.0674
7.5656 -2.4014 1.0352
7.5779 -2.3724 1.0561
7.5878 -2.31 1.0858
7.6053 -1.2613 0.64372
7.6173 -2.3357 1.0529
7.6234 -1.8233 1.0484
7.625 -2.2808 1.063
7.6266 -2.1841 1.0527
7.6334 -1.2633 0.36125
7.6444 -1.2498 0.64496
7.649 -1.2636 0.39509
7.6492 -2.2401 1.0256
7.652 -1.501 1.0576
7.6572 -1.2745 0.83522
7.6767 -1.2627 0.37348
7.6828 -2.5135 1.0575
7.6944 -2.341 1.0368
7.6962 -1.2741 0.34519
7.7003 -1.0648 0.34699
7.7012 -2.057 1.0661
7.7032 -3.6795 0.90625
7.7325 -2.2891 1.024
7.7521 -3.3068 0.94225
7.7609 -1.2713 0.57201
7.7699 -1.7362 1.0489
7.7874 -1.2815 0.87909
7.7932 -1.2869 0.78918
7.799 -1.2732 0.33446
7.8008 -1.2872 0.67997
7.8015 -2.6011 1.0508
7.8147 -2.1952 1.0603
7.8332 -2.3214 1.1502
7.8343 -1.291 0.82777
7.8356 -1.292 0.91114
7.8389 -1.2498 0.41274
7.8416 -2.162 1.0578
7.8496 -2.1787 1.0611
7.8546 -2.4227 1.128
7.8555 -1.294 0.76855
7.8871 -2.2741 1.0575
7.9001 -1.3003 0.39671
7.9051 -1.3012 0.36681
7.9117 -2.4091 1.0478
7.931 -2.4507 1.1497
7.948 -1.3033 0.94048
7.9483 -1.2922 0.95266
7.9484 -1.3046 0.94053
7.9555 -1.3229 0.92768
7.9693 -1.6177 1.0615
7.9701 -2.5547 1.0509
7.9767 -2.6174 1.0557
7.9806 -2.3883 1.0571
8.0027 -2.221 1.0563
8.003 -2.8464 1.0446
8.0083 -1.3154 0.87477
8.0101 -3.248 0.69478
8.0227 -1.4011 1.0677
8.041 -2.2944 1.0574
8.0538 -2.4839 1.0592
8.0561 -1.3023 0.96052
8.0604 -2.4107 1.1037
8.0618 -2.2772 1.0561
8.0689 -1.3266 0.94321
8.0881 -2.6616 1.0554
8.091 -1.4598 1.0677
8.1062 -3.3346 1.0309
8.1127 -2.948 1.051
8.1147 -3.2922 0.78655
8.1149 -3.3542 0.96717
8.1195 -3.3441 0.92004
8.1234 -3.017 1.0481
8.1322 -1.4709 1.0654
8.1359 -2.5012 1.4862
8.149 -2.0813 1.0578
8.1546 -3.3913 0.78161
8.16 -2.0788 1.0619
8.1697 -1.3252 0.40637
8.1792 -1.3228 0.37857
8.1901 -3.06 1.052
8.1941 -1.3392 0.41457
8.2005 -2.1169 1.0558
8.2022 -2.3095 1.0671
8.2034 -2.9216 1.0526
8.205 -1.3171 0.36336
8.208 -1.3359 0.56202
8.2084 -1.343 0.36893
8.2186 -2.1314 1.0695
8.2259 -1.2911 0.32507
8.2331 -1.3384 0.39969
8.2343 -2.1529 1.0637
8.2479 -1.2986 0.42648
8.2648 -1.4896 1.0647
8.2742 -2.5908 1.0717
8.2947 -2.7799 1.0503
8.2951 -1.3475 0.41082
8.2971 -1.3586 0.37907
8.3099 -1.4995 1.0674
8.313 -2.215 1.0633
8.3337 -2.7043 1.0587
8.3413 -1.3406 0.36642
8.3423 -2.2011 1.0586
8.3597 -2.4337 1.0603
8.361 -1.3585 0.35073
8.3675 -1.3599 0.40838
8.3685 -1.3661 0.93331
8.3806 -1.3638 0.37437
8.4002 -2.6083 1.2919
8.4099 -1.3572 0.84637
8.4114 -2.2477 1.0616
8.4185 -2.3943 1.0615
8.4359 -1.3544 0.44655
8.4375 -2.172 1.0687
8.4487 -2.3013 1.0643
8.4553 -3.1584 1.0574
8.4627 -2.1549 1.0614
8.4647 -2.1976 1.062
8.4662 -1.3759 0.41503
8.4707 -2.6855 1.0558
8.4733 -2.7469 1.0583
8.4763 -3.1266 1.0546
8.4965 -1.5342 1.068
8.5085 -2.7461 1.0617
8.5089 -1.3924 0.94968
8.5108 -1.3797 0.91337
8.5134 -1.3852 0.82658
8.5165 -2.2332 1.0668
8.5228 -1.5574 1.0547
8.5296 -1.3738 0.41961
8.5336 -1.3808 0.51431
8.5409 -2.3766 1.0734
8.5505 -2.5731 1.0529
8.5566 -1.3861 0.91924
8.5571 -1.5351 1.0761
8.5601 -1.7387 1.069
8.5745 -1.3882 0.79002
8.5786 -1.5646 1.0633
8.6059 -1.46 0.90096
8.6172 -1.5733 1.0663
8.6265 -2.6093 1.0635
8.6309 -1.55 1.0707
8.6384 -2.0541 1.0607
8.6573 -1.4095 0.84974
8.6586 -1.4096 0.84623
8.6686 -1.5747 1.0701
8.6725 -1.4102 0.77675
8.6888 -1.4112 0.85798
8.692 -2.0944 1.0586
8.6927 -2.094 1.0593
8.6933 -2.5835 1.0589
8.708 -1.7337 1.0683
8.7109 -1.424 0.85589
8.7134 -2.0594 1.0753
8.7215 -2.6264 1.0477
8.7264 -3.2051 1.0561
8.7361 -1.4538 0.91526
8.738 -2.6321 1.0642
8.7454 -1.4289 0.85055
8.7592 -1.4191 0.80326
8.7605 -3.0167 1.0598
8.7624 -1.4218 0.84674
8.7627 -2.4653 1.0119
8.7705 -2.6103 1.0615
8.8096 -2.6221 1.1057
8.8188 -1.4314 0.87523
8.8289 -1.9323 1.0641
8.8542 -3.5281 1.0466
8.8546 -2.7403 1.0653
8.855 -1.4321 0.79371
8.8551 -3.1072 1.0619
8.8872 -1.6112 1.0692
8.8892 -1.4366 0.77647
8.8906 -2.4774 1.0699
8.9111 -1.8257 1.0564
8.9124 -1.6298 1.0695
8.9161 -2.616 1.0682
8.9171 -1.306 1.052
8.9348 -1.8258 1.066
8.9611 -1.4426 0.92591
8.9709 -1.6396 1.0653
8.9716 -1.4531 0.81214
8.9742 -1.8258 1.0742
8.9771 -2.5376 1.0732
8.9774 -1.4447 0.461
8.9781 -2.2509 1.0679
8.987 -2.5122 1.0831
8.9888 -1.481 0.90472
8.9949 -1.6096 1.0815
9.0035 -1.8384 1.0725
9.0053 -1.6365 1.0744
9.0068 -3.2649 1.0547
9.0183 -2.6282 1.0647
9.0204 -2.7463 1.0554
9.0206 -1.4509 0.79275
9.0253 -2.6068 1.0588
9.041 -2.5692 1.056
9.0462 -1.456 0.67131
9.048 -1.4647 0.90547
9.0575 -1.6427 1.0762
9.0584 -1.464 0.88449
9.0633 -1.4793 0.93496
9.0704 -2.1139 1.0666
9.0808 -2.4855 1.0575
9.0876 -1.4766 0.92472
9.0924 -2.7003 1.0876
9.1006 -1.6695 1.0718
9.1033 -1.8514 1.0726
9.1042 -1.8473 1.0768
9.1121 -2.0308 1.0695
9.1336 -2.5302 1.074
9.1352 -1.6589 1.0756
9.1373 -1.8526 1.0777
9.1509 -0.79594 0.19359
9.1527 -2.7887 1.0709
9.154 -3.4872 1.0291
9.1579 -1.8561 1.0781
9.1589 -1.4828 0.88087
9.1625 -3.4518 0.88586
9.1627 -1.643 1.0689
9.1654 -3.0635 1.0615
9.1659 -2.646 1.0875
9.1749 -2.6119 1.0627
9.1778 -3.4801 0.91813
9.1778 -1.4763 0.58814
9.179 -1.483 0.94659
9.1873 -3.4962 0.82781
9.1932 -0.37442 -0.034408
9.1953 -1.6446 1.0716
9.196 -1.8635 1.0797
9.1979 -2.3051 1.0634
9.2001 -2.302 1.0695
9.2017 -2.5569 1.0965
9.2024 -2.3159 1.0728
9.2037 -2.6531 1.052
9.2061 -1.4857 0.74247
9.2097 -2.6352 1.0574
9.217 -3.5327 0.96912
9.2215 -1.4806 0.83981
9.2233 -2.6366 1.0697
9.2401 -1.6797 1.079
9.2408 -1.4895 0.95972
9.2436 -1.4882 0.73641
9.253 -2.874 1.0623
9.2565 -3.2147 1.0638
9.2578 -1.4926 0.83403
9.258 -3.1995 1.0545
9.2585 -1.4918 0.83099
9.2652 -1.9498 1.0699
9.2681 -2.3688 1.063
9.2682 -1.6784 1.073
9.2693 -3.0608 1.0514
9.2706 -1.516 0.92146
9.2745 -2.6252 1.0332
9.2747 -3.0708 1.0516
9.2774 -1.4977 0.8776
9.2826 -2.3098 1.0614
9.286 -2.3762 1.0761
9.2905 -1.4944 0.81675
9.2951 -3.1865 1.0643
9.2976 -3.2183 1.0502
9.2984 -2.1979 1.0707
9.3018 -3.222 1.0486
9.3019 -3.103 1.0606
9.3019 -2.3397 1.0665
9.3126 -3.3146 1.0609
9.313 -1.8975 1.0719
9.3146 -1.8193 1.0732
9.316 -2.4904 1.0582
9.3169 -1.6952 1.0696
9.3173 -3.2355 1.0562
9.3211 -3.083 1.0739
9.3246 -2.3099 1.0711
9.3291 -1.9324 1.0729
9.3432 -0.79836 0.18117
9.344 -3.2333 1.0638
9.3466 -1.5056 0.86817
9.3618 -2.279 1.0698
9.3844 -3.1648 1.0548
9.3844 -2.3282 1.0684
9.3856 -2.3292 1.0738
9.3968 -1.7295 1.0683
9.4022 -1.526 0.67744
9.4023 -1.5159 0.92373
9.4083 -3.1035 1.0656
9.4119 -3.134 1.1036
9.4254 -2.745 1.0616
9.4311 -1.8114 1.0767
9.4326 -1.9184 1.0715
9.4372 -1.9127 1.0719
9.4377 -1.5286 0.66257
9.4557 -2.4313 1.0734
9.4569 -2.3644 1.0693
9.4581 -3.2449 1.0584
9.4593 -1.5426 1.0743
9.46 -1.544 1.0746
9.462 -2.8508 1.0664
9.4629 -1.709 1.0798
9.4669 -2.4087 1.0707
9.4721 -1.922 1.0728
9.4944 -3.4466 1.0592
9.5051 -1.9386 1.066
9.513 -2.5799 1.0694
9.5227 -1.7441 1.075
9.5235 -3.5518 0.90808
9.533 -1.5295 0.93322
9.538 -2.4814 1.0659
9.5392 -1.7292 1.0742
9.5414 -2.6622 1.0173
9.5445 -1.7636 1.0652
9.5488 -3.5257 0.68925
9.55 -2.1732 1.0699
9.5501 -3.5576 1.0518
9.5519 -3.5656 0.96841
9.552 -1.9237 1.0785
9.5524 -3.5697 0.97581
9.5563 -3.5655 0.93786
9.5565 -1.5272 0.3817
9.571 -2.3376 1.0705
9.5806 -3.2641 1.0524
9.5882 -2.4718 1.0755
9.5892 -3.4436 1.0598
9.5895 -2.3712 1.0733
9.5915 -1.5451 0.90143
9.5998 -2.4698 1.0678
9.6028 -1.5339 0.52599
9.6043 -1.7452 1.0734
9.6044 -1.9272 1.08
9.6106 -1.7671 1.0839
9.6153 -3.5609 0.77216
9.6166 -1.5232 0.85946
9.6212 -1.9372 1.0702
9.6374 -1.7549 1.0724
9.6519 -2.5063 1.0732
9.6558 -2.3433 1.072
9.657 -2.3444 1.075
9.6682 -1.7624 1.0749
9.67 -1.5506 0.90965
9.6726 -1.5513 0.82402
9.6769 -1.7804 1.0709
9.6799 -2.7877 1.0776
9.6868 -1.7008 1.0747
9.6884 -1.5432 0.83461
9.6913 -2.6213 1.0871
9.6915 -2.5817 1.0664
9.7028 -2.3276 1.0677
9.7127 -2.377 1.0592
9.7147 -1.7705 1.0775
9.7194 -2.926 1.0668
9.7381 -1.7889 1.0719
9.7414 -2.6567 1.07
9.7432 -2.0147 1.0681
9.7435 -1.593 0.93056
9.7437 -1.7422 1.1122
9.7543 -1.5635 0.95046
9.7632 -2.3765 1.0865
9.7701 -2.3623 1.0708
9.7894 -1.7848 1.0788
9.7964 -1.5659 0.94381
9.7964 -3.0573 1.0668
9.8098 -1.5916 0.93666
9.8157 -1.77 1.0953
9.8242 -2.7328 1.0575
9.837 -1.5743 0.60284
9.8432 -1.7792 1.0848
9.8466 -1.575 0.8505
9.8502 -1.571 0.84936
9.8676 -1.8035 1.0725
9.8701 -1.5763 0.9119
9.8742 -2.7662 1.2922
9.8881 -2.7206 1.1127
9.9247 -1.7865 1.1
9.9322 -1.7838 1.0997
9.9375 -1.5935 0.90274
9.9388 -2.6793 1.0906
9.9713 -1.5969 0.90782
9.9905 -1.6018 0.94169
10.026 -1.604 0.89414
10.041 -1.6058 0.81718
10.046 -1.5991 0.42323
10.061 -1.6091 0.94084
10.076 -2.2738 1.0727
10.091 -1.614 0.94005
10.1 -1.6044 0.59506
10.114 -2.8308 1.0677
10.114 -1.6183 0.82515
10.115 -1.617 0.9409
10.136 -1.621 0.88504
10.138 -1.6283 0.92658
10.152 -1.5589 1.0008
10.157 -2.1746 1.0784
10.17 -1.6213 0.54375
10.183 -1.6151 0.90736
10.193 -1.6224 0.96447
10.196 -1.6352 0.93537
10.225 -2.5059 1.0716
10.226 -1.7428 0.81362
10.23 -2.5484 1.0696
10.231 -2.9734 1.0721
10.237 -2.8582 1.0706
10.247 -3.0251 1.0669
10.252 -1.6321 0.96263
10.257 -1.6342 0.68025
10.257 -1.6346 0.67935
10.257 -1.6407 0.89795
10.257 -1.6301 0.42956
10.261 -1.6403 0.93997
10.261 -1.6259 0.52143
10.285 -1.6388 0.94434
10.301 -2.3868 1.0738
10.306 -1.5605 0.33406
10.308 -1.6421 0.86138
10.31 -1.6429 0.94379
10.342 -3.1509 1.0682
10.36 -1.6496 0.95163
10.364 -1.6655 0.86484
10.366 -3.0909 1.0678
10.372 -1.6506 0.36641
10.383 -1.6622 0.9171
10.385 -1.6548 0.84291
10.386 -1.6539 0.71664
10.389 -2.1162 1.0704
10.399 -2.7372 1.074
10.402 -2.0792 1.0742
10.411 -2.564 1.0662
10.419 -1.5541 0.33691
10.422 -3.4646 1.0648
10.422 -1.6649 0.95161
10.426 -1.6372 0.36096
10.448 -3.5885 1.0668
10.458 -1.6659 0.8666
10.47 -1.6665 0.8364
10.477 -1.6678 0.95923
10.483 -1.6805 0.94305
10.492 -1.6822 0.91969
10.496 -1.6745 0.92923
10.512 -1.6644 0.8727
10.521 -2.7833 0.92246
10.532 -1.9421 1.0797
10.54 -2.2769 1.0739
10.54 -2.469 1.0776
10.541 -1.6685 0.55672
10.541 -2.4671 1.0806
10.555 -1.6027 0.94281
10.555 -2.0875 1.0815
10.558 -1.6779 0.95407
10.574 -0.94172 0.18356
10.582 -2.5144 1.0773
10.595 -3.2967 1.0548
10.596 -1.6452 0.37453
10.597 -3.3021 1.0658
10.598 -1.7457 1.0932
10.61 -1.6778 0.40149
10.617 -3.0591 1.0678
10.62 -1.6844 0.7444
10.624 -1.7303 1.0833
10.626 -2.1 1.0692
10.637 -1.6862 0.86206
10.64 -3.5783 1.0667
10.646 -4.1931 0.93737
10.652 -2.8209 1.0453
10.653 -2.7509 1.0434
10.662 -2.6807 1.0764
10.663 -2.6861 1.0789
10.666 -1.6961 0.95801
10.676 -2.0957 1.0895
10.678 -1.6924 0.78518
10.685 -2.8102 1.0672
10.711 -1.686 0.90712
10.711 -3.7425 0.83433
10.714 -3.7278 0.91272
10.717 -3.7113 0.92978
10.718 -3.7208 0.96657
10.719 -3.7147 0.93232
10.726 -1.7025 0.79088
10.729 -3.727 1.0044
10.732 -1.7004 0.50236
10.761 -1.7027 0.9172
10.763 -2.4235 1.0772
10.764 -1.6942 0.42563
10.772 -3.7708 0.97464
10.782 -1.7195 0.8489
10.857 -1.7128 0.80857
10.886 -1.7277 0.92595
10.891 -1.7193 0.84763
10.911 -1.7165 0.46997
10.926 -1.7255 0.77782
10.938 -1.7316 0.91395
10.947 -2.6728 1.0734
10.963 -2.883 1.0724
10.989 -1.7688 0.92586
11.017 -3.7024 0.86953
11.035 -1.7471 0.96309
11.041 -1.6188 0.34506
11.055 -2.5541 1.075
11.058 -2.5491 1.0796
11.067 -1.8301 0.84876
11.082 -1.748 0.96461
11.101 -3.7779 0.93763
11.101 -3.7781 0.93796
11.103 -1.7458 0.91382
11.105 -3.7839 0.94078
11.107 -3.7824 0.94777
11.111 -3.792 0.94561
11.132 -2.8465 1.0817
11.146 -2.9434 1.0774
11.148 -2.5505 1.0741
11.152 -2.7765 1.2563
11.155 -1.7357 1.0235
11.157 -1.7378 0.42013
11.159 -2.6435 1.0789
11.183 -1.7452 0.97734
11.192 -1.7696 1.0538
11.212 -3.0474 1.072
11.213 -1.7763 1.0223
11.218 -1.7985 0.97369
11.22 -1.7646 0.85319
11.223 -2.4855 1.0817
11.225 -2.5006 1.0897
11.242 -1.7702 0.60727
11.263 -1.7531 1.0355
11.271 -1.7673 0.86976
11.277 -1.7666 1.0232
11.28 -3.0008 1.0767
11.284 -3.0439 1.2706
11.286 -1.7617 0.85199
11.304 -3.0508 1.0839
11.312 -2.7123 1.092
11.349 -1.8329 1.0972
11.351 -1.7865 0.82935
11.354 -1.7779 0.93455
11.357 -2.8722 1.0688
11.364 -1.8815 1.0753
11.366 -1.8786 1.0845
11.383 -1.7888 0.93095
11.39 -1.7803 0.36022
11.409 -2.4931 1.0802
11.414 -1.7932 0.8922
11.417 -2.9321 1.1503
11.421 -1.7894 0.62241
11.423 -2.8864 1.1242
11.425 -1.8663 1.111
11.433 -1.7993 1.0892
11.443 -1.7968 1.0311
11.455 -2.7386 1.102
11.46 -2.9649 1.1706
11.466 -1.7963 0.87669
11.466 -2.7661 1.0868
11.502 -0.81086 0.28797
11.504 -1.8009 0.89856
11.51 -1.8038 0.73339
11.51 -1.8039 0.79064
11.511 -1.802 0.65565
11.512 -2.0711 1.095
11.517 -1.8054 0.95872
11.545 -2.356 1.0947
11.579 -1.1119 0.28635
11.605 -2.8816 1.1004
11.607 -2.8144 1.0666
11.614 -2.7607 1.1044
11.614 -1.9046 1.0944
11.62 -1.8222 0.95481
11.624 -1.8215 0.74332
11.627 -2.3627 1.0858
11.628 -1.8166 0.68295
11.635 -1.8267 0.96645
11.643 -2.8769 1.067
11.655 -1.8222 0.86164
11.683 -2.8089 1.1037
11.684 -2.8115 1.1124
11.687 -1.8152 0.97246
11.693 -1.9014 1.0999
11.693 -2.8497 1.0532
11.697 -1.8232 0.49216
11.705 -2.2744 1.0942
11.708 -2.3376 1.0898
11.71 -1.8274 0.95097
11.725 -2.4257 1.0877
11.731 -1.8454 0.95112
11.738 -1.8312 0.96617
11.738 -1.8299 0.96783
11.742 -2.6333 1.0861
11.745 -2.9123 1.08
11.746 -1.8335 0.72793
11.747 -2.3401 1.0885
11.75 -1.8334 0.92715
11.752 -2.4711 1.0862
11.761 -2.3658 1.089
11.77 -2.4931 1.0881
11.772 -2.8554 1.082
11.775 -2.9072 1.0866
11.776 -2.6284 1.0836
11.788 -2.5277 1.0861
11.792 -2.3782 1.0854
11.793 -3.1067 1.4693
11.82 -2.0699 1.1257
11.853 -2.3916 1.0901
11.855 -1.8481 0.77289
11.858 -2.1534 1.0935
11.858 -1.8435 0.79648
11.863 -2.9656 1.1588
11.87 -2.3694 1.0914
11.873 -2.3387 1.0882
11.873 -2.3672 1.091
11.874 -2.3386 1.0892
11.887 -1.9649 0.86377
11.895 -3.0582 1.1328
11.913 -3.2715 2.0547
11.922 -1.8621 0.95426
11.924 -1.8568 0.90322
11.933 -1.8453 0.50373
11.951 -3.0705 1.3742
11.975 -1.8553 0.46742
11.983 -1.6734 0.35767
11.99 -2.1308 1.0921
11.991 -1.7638 1.061
12.024 -1.8596 0.9815
12.037 -3.0929 1.7482
12.04 -2.9877 1.102
12.059 -2.9352 1.0851
12.066 -1.8695 0.71233
12.114 -1.8825 0.95792
12.123 -1.8836 0.7458
12.129 -2.6977 1.0843
12.138 -1.8788 0.51068
12.142 -0.34024 0.31748
12.144 -1.8856 0.65266
12.16 -1.0489 0.27687
12.17 -3.8861 0.91402
12.174 -2.1318 1.0909
12.175 -1.8953 0.46076
12.177 -2.8867 1.0879
12.21 -1.9033 0.95058
12.212 -2.7 1.0957
12.225 -3.1964 1.0835
12.236 -1.8981 0.88531
12.272 -1.281 0.16938
12.279 -1.9086 1.0774
12.283 -1.8945 0.54801
12.293 -1.8987 0.81677
12.31 -1.9041 0.43244
12.314 -1.8976 0.97858
12.316 -1.9211 0.9487
12.338 -1.9094 0.69869
12.34 -2.9826 1.0951
12.341 -1.8979 0.37834
12.341 -1.9065 0.62095
12.343 -1.9014 0.51139
12.347 -1.9011 0.55366
12.362 -2.5919 1.0873
12.364 -2.6015 1.0896
12.373 -3.5641 1.0766
12.38 -1.8881 0.99301
12.397 -3.5381 1.0695
12.409 -3.5586 1.0719
12.416 -3.5274 1.0758
12.417 -1.9325 0.93037
12.437 -3.1232 1.0902
12.443 -3.8103 0.9503
12.473 -1.9106 0.95698
12.473 -1.9252 0.62395
12.491 -1.89 0.99569
12.494 -2.8447 1.0867
12.502 -1.9144 0.50741
12.505 -3.4004 1.0764
12.51 -3.9779 0.95305
12.516 -2.6511 1.0917
12.516 -3.3018 1.0833
12.517 -3.9908 0.95749
12.519 -1.9356 0.95812
12.523 -2.8623 1.0872
12.524 -2.8976 1.0874
12.524 -2.8975 1.0877
12.525 -3.9205 0.99406
12.526 -3.9516 1.0574
12.526 -3.6748 1.0872
12.532 -3.0982 1.0863
12.543 -2.5944 1.0918
12.545 -3.7998 0.93778
12.548 -1.9547 1.0985
12.548 -1.9407 0.79243
12.552 -1.931 0.65206
12.554 -1.9363 0.90368
12.555 -1.9325 0.72424
12.556 -1.9381 0.85184
12.569 -3.9273 1.058
12.571 -3.0376 1.174
12.572 -1.9331 0.64824
12.573 -2.7714 1.0855
12.577 -3.9425 1.0343
12.579 -3.9476 1.0378
12.58 -3.9518 1.041
12.582 -3.9531 1.0417
12.591 -1.9388 0.88623
12.599 -1.9439 0.85272
12.603 -1.9386 0.6784
12.606 -1.9103 0.9805
12.616 -3.2222 1.1405
12.621 -2.7619 1.0911
12.626 -2.7611 1.0892
12.627 -2.7937 1.081
12.639 -2.7883 1.0938
12.648 -3.8838 0.90606
12.654 -2.447 1.0928
12.66 -3.9504 0.94863
12.66 -1.9482 0.88584
12.661 -1.9494 0.76729
12.666 -3.9694 0.95817
12.667 -1.8978 1.0115
12.667 -2.8145 1.0936
12.678 -3.2893 1.091
12.698 -3.0251 1.0649
12.702 -1.2084 0.27908
12.713 -2.1326 1.0868
12.713 -1.9599 0.60847
12.714 -2.3546 1.0949
12.722 -3.0702 1.081
12.726 -3.4723 1.0868
12.737 -3.1064 1.0808
12.74 -3.0116 1.0869
12.74 -3.0375 1.0889
12.743 -3.1111 1.0873
12.746 -3.132 1.0799
12.751 -1.9602 0.68737
12.755 -1.969 0.72053
12.758 -2.6755 1.0893
12.767 -2.4713 1.0961
12.769 -1.9652 0.5469
12.773 -3.1577 1.1091
12.791 -3.1544 1.0882
12.796 -2.6129 1.091
12.802 -2.6383 1.0894
12.803 -3.8399 1.0758
12.814 -2.8187 1.0827
12.822 -3.0701 1.1327
12.836 -3.1262 1.1187
12.849 -2.6002 1.0921
12.854 -2.5754 1.0945
12.87 -3.1197 1.0327
12.883 -4.0239 0.97775
12.889 -3.0565 1.0954
12.889 -2.6035 1.0948
12.892 -1.9878 0.95086
12.894 -3.0833 1.0913
12.894 -2.6053 1.0987
12.901 -2.9049 1.0908
12.911 -2.9341 1.0958
12.915 -1.2357 0.34368
12.927 -4.0036 1.0435
12.951 -1.9951 0.94029
12.964 -1.9847 0.54088
12.966 -3.0862 1.1747
12.97 -3.1523 1.086
12.972 -3.1547 1.0916
12.973 -1.9886 0.47531
12.977 -3.1391 1.1402
12.986 -1.9939 0.91446
12.989 -3.1903 1.0875
12.991 -1.9941 0.89259
13.01 -2.0089 0.91287
13.011 -3.5695 1.0803
13.016 -3.2546 1.0869
13.027 -1.9931 0.53887
13.034 -2.0072 0.61854
13.036 -3.3811 1.0852
13.046 -3.1362 1.0886
13.063 -3.9646 1.0029
13.064 -4.0434 0.95945
13.069 -2.0064 0.82982
13.07 -4.047 1.0653
13.07 -2.9781 1.0818
13.077 -1.9979 0.50209
13.078 -1.9992 0.46111
13.083 -3.0815 1.0873
13.097 -3.1977 1.0822
13.152 -2.3835 1.0965
13.152 -2.0145 0.94857
13.154 -1.9941 0.99521
13.156 -2.0087 0.48425
13.157 -3.0586 1.101
13.161 -3.6328 1.0739
13.165 -3.6407 1.0753
13.168 -3.9314 0.89371
13.172 -1.3882 0.31609
13.172 -3.6783 1.0864
13.175 -2.0161 0.41145
13.176 -2.0177 0.9404
13.18 -3.1048 1.0821
13.182 -2.0175 0.5857
13.182 -1.4364 0.32696
13.202 -2.0226 0.88007
13.207 -4.0306 0.91143
13.211 -4.0096 0.87649
13.213 -3.0998 1.1013
13.215 -2.5017 1.0943
13.216 -2.9967 1.0921
13.218 -2.5001 1.0963
13.223 -2.0159 0.40127
13.225 -4.0474 0.96112
13.251 -2.0332 0.93154
13.272 -1.4057 0.32287
13.274 -3.1016 1.0886
13.278 -2.0344 0.86865
13.286 -2.0327 0.35862
13.295 -2.7374 1.0942
13.295 -4.0386 1.0365
13.298 -2.0234 0.97243
13.302 -2.0367 0.87561
13.314 -2.0416 0.97568
13.344 -3.572 1.0837
13.344 -2.0427 0.92403
13.348 -3.8866 1.0744
13.349 -2.0282 0.36185
13.351 -3.4358 1.0846
13.351 -4.1066 0.98821
13.352 -2.42 1.1012
13.355 -2.0429 0.89626
13.358 -3.0022 1.094
13.36 -2.0396 0.8425
13.36 -3.0083 1.0886
13.367 -3.0168 1.0922
13.379 -3.0519 1.0914
13.381 -1.9813 0.3374
13.392 -3.0848 1.0846
13.398 -2.0531 1.1004
13.403 -2.0589 0.35591
13.407 -3.1144 1.0895
13.413 -2.0427 0.629
13.42 -3.333 1.0861
13.43 -2.0257 0.32104
13.431 -3.1596 1.0908
13.435 -2.0505 0.66364
13.441 -3.0376 1.1025
13.442 -3.1822 1.0914
13.448 -3.3361 1.0856
13.451 -4.1344 1.0031
13.455 -3.0544 1.0936
13.459 -2.0582 0.82629
13.468 -2.0352 0.36272
13.473 -1.9282 0.34643
13.478 -3.3142 1.0843
13.485 -4.0998 0.97483
13.493 -2.0803 0.96206
13.494 -3.3042 1.0929
13.501 -3.057 1.0949
13.501 -2.0427 0.36106
13.501 -1.9803 0.37073
13.503 -2.9527 1.1005
13.507 -2.5746 1.0985
13.508 -2.5785 1.0999
13.509 -2.0636 0.73604
13.516 -2.0589 0.35645
13.518 -2.0707 0.97079
13.52 -3.3336 1.0888
13.521 -2.0345 1.0052
13.521 -2.0677 0.94084
13.536 -3.3102 1.0927
13.541 -2.0648 0.8132
13.544 -3.5602 1.0845
13.555 -2.3607 1.1015
13.557 -2.0672 0.35917
13.56 -3.0889 1.1023
13.562 -3.5429 1.0874
13.569 -2.0624 0.43796
13.57 -2.026 0.35539
13.572 -4.0835 1.0377
13.572 -2.067 0.97557
13.573 -3.1126 1.2196
13.575 -2.43 1.1027
13.582 -2.4123 1.0971
13.582 -2.4143 1.093
13.583 -4.1602 1.0057
13.584 -2.7691 1.0885
13.591 -3.6885 1.0814
13.593 -2.0641 0.35958
13.594 -2.0588 0.95871
13.597 -2.0537 0.38484
13.597 -2.0659 0.98207
13.597 -2.0667 0.98251
13.605 -2.0491 0.97503
13.606 -2.0477 0.9885
13.607 -2.7561 1.1022
13.611 -4.127 0.98424
13.612 -2.4599 1.1008
13.613 -1.9926 1.0208
13.62 -4.13 0.96011
13.62 -4.1444 0.99573
13.661 -2.6545 1.1041
13.711 -2.6153 1.1066
13.722 -2.5137 1.1034
13.751 -2.6464 1.1012
13.764 -3.5173 1.0984
13.773 -4.0995 0.9124
13.779 -3.6453 1.0851
13.799 -2.4702 1.0997
13.802 -2.4364 1.1085
13.826 -3.2697 1.4307
13.834 -2.343 1.1047
13.838 -2.5253 1.0991
13.842 -3.5788 1.0834
13.848 -2.4041 1.1053
13.85 -2.4696 1.1053
13.863 -3.2416 1.482
13.864 -2.1289 1.1076
13.904 -2.56 1.1032
13.927 -2.5048 1.1039
13.929 -2.4681 1.103
13.937 -3.0794 1.1036
13.946 -2.6875 1.1045
13.963 -3.3229 1.0813
13.963 -3.1715 1.0943
13.973 -3.3252 1.0921
13.987 -2.9636 1.1065
14.01 -2.4102 1.1135
14.015 -2.5544 1.1148
14.087 -4.2007 1.0078
14.087 -2.473 1.1051
14.095 -2.3974 1.1079
14.097 -3.3992 1.092
14.101 -2.5726 1.1063
14.104 -3.4104 1.0982
14.11 -4.1982 0.94939
14.152 -1.5214 1.1158
14.164 -4.2273 1.0778
14.171 -3.4319 1.0926
14.184 -2.9522 1.1019
14.213 -4.2183 0.74787
14.228 -3.6407 1.0923
14.243 -3.5876 1.0894
14.251 -3.1822 1.1015
14.254 -3.0268 1.0933
14.276 -3.6348 1.0881
14.279 -1.4832 1.1182
14.289 -3.4926 1.0958
14.331 -2.7108 1.1019
14.332 -3.3816 1.1006
14.396 -3.4272 1.1139
14.487 -3.8568 1.0884
14.505 -1.9151 1.1184
14.521 -3.6412 1.1028
14.541 -3.5952 1.0923
14.551 -2.7505 1.1045
14.552 -3.4941 1.0989
14.614 -3.2132 1.1158
14.62 -3.5723 1.0988
14.637 -3.1341 1.1035
14.716 -4.0602 1.0927
14.72 -3.0603 1.1026
14.763 -3.716 1.0987
14.815 2.9173 0.46795
14.855 -3.154 1.1038
14.923 -3.588 1.0992
14.931 -1.0055 0.59107
14.957 -2.9532 1.1114
14.978 -3.656 1.0827
15.067 -3.3973 1.0835
15.081 -3.5091 1.077
15.095 -2.5868 1.1219
15.113 -4.2807 0.91505
15.113 -4.8683 0.9214
15.125 -3.6003 1.0976
15.129 -3.5301 1.1057
15.144 -2.5557 1.1021
15.147 -3.4182 1.1069
15.168 -4.3821 0.9316
15.169 -4.3491 0.95928
15.17 -4.3513 0.96252
15.171 -2.5724 1.1178
15.171 -4.3528 0.96405
15.172 -4.3513 0.96178
15.173 -4.3511 0.89903
15.175 -4.3905 0.93485
15.178 -4.377 1.0164
15.182 -4.3509 0.73799
15.182 -4.4003 1.026
15.184 -4.356 0.7979
15.198 -4.3939 0.99336
15.198 -3.4161 1.1291
15.215 -2.427 1.1124
15.237 -2.7147 1.1007
15.243 -3.0714 1.1116
15.249 -4.4911 0.95469
15.258 -3.2878 1.1099
15.263 -2.7109 1.1173
15.271 -2.466 1.1148
15.286 -3.0567 1.1095
15.287 -2.0871 1.1234
15.291 -2.8573 1.1092
15.333 -3.1357 1.1063
15.347 -3.3218 1.0969
15.363 -3.2134 1.107
15.372 -3.5499 1.0887
15.373 -2.8913 1.1078
15.377 -2.9541 1.111
15.378 -2.8665 1.1085
15.385 -3.1549 1.1122
15.389 -3.1838 1.1118
15.413 -3.3247 1.1067
15.413 -3.1614 1.1019
15.415 -3.509 1.004
15.415 -3.1617 1.1035
15.416 -3.1636 1.1077
15.431 -3.6681 1.0977
15.434 -3.7583 1.0941
15.435 -3.1631 1.1104
15.437 -3.4821 1.1021
15.454 -3.1426 1.1093
15.471 -3.5807 1.116
15.481 -3.582 1.1727
15.495 -3.5434 1.1238
15.501 -1.6894 1.1232
15.508 -3.6729 1.1082
15.512 -1.1551 1.1212
15.513 -3.0848 1.1145
15.525 -4.7474 1.0071
15.543 -4.3415 0.78295
15.553 -3.6623 1.0997
15.556 -3.2237 1.1059
15.559 -3.4295 1.0973
15.56 -4.4071 0.99412
15.561 -4.3685 0.71723
15.561 -4.4088 0.9853
15.561 -4.4101 0.98799
15.563 -4.3709 0.83269
15.564 -4.4149 1.0877
15.565 -4.3748 0.74285
15.573 -4.4114 0.95125
15.578 -4.422 0.95898
15.616 -3.0051 1.1074
15.65 -2.4236 1.0965
15.654 -3.817 1.0969
15.671 -3.0941 1.1077
15.673 -3.4321 1.0994
15.694 -3.1188 1.1098
15.7 -2.4274 1.1106
15.726 -4.1639 1.0968
15.738 -3.1015 1.1109
15.752 -3.4114 1.1051
15.761 -2.4101 1.122
15.767 -3.6018 1.0899
15.77 -3.2983 1.08
15.785 -2.7679 1.1185
15.826 -2.3749 1.0606
15.827 -3.3362 1.1019
15.83 -3.3561 1.1118
15.832 -3.3251 1.1052
15.834 -3.4979 1.2356
15.838 -3.0578 1.1124
15.856 -3.5753 1.1034
15.862 -3.5097 1.114
15.865 -2.3171 1.1152
15.871 -3.2879 1.1133
15.881 -3.2674 1.1085
15.905 -2.938 1.1169
15.909 -3.2354 1.1119
15.917 -3.9041 1.1016
15.918 -3.1004 1.1031
15.948 -3.1474 1.1207
15.949 -3.2024 1.109
15.964 -1.1557 0.50042
15.997 -3.4287 1.1061
16.005 -2.3351 1.1337
16.033 -3.7447 1.1684
16.046 -3.4256 1.1162
16.073 -3.7521 1.1621
16.092 -3.2133 1.1123
16.092 -2.4837 0.91088
16.095 -3.2174 1.1127
16.11 -2.5214 0.8776
16.12 -3.6306 1.3411
16.123 -1.3378 0.75811
16.135 -2.5021 0.8973
16.142 -1.181 0.47314
16.173 -1.3064 0.60822
16.176 -1.3232 0.037782
16.186 -2.5358 0.86566
16.202 -3.4655 1.1091
16.204 -2.4036 1.1022
16.205 -1.1813 0.99949
16.207 -2.3978 1.1059
16.216 -2.4232 0.37768
16.217 -2.4376 0.97205
16.217 -3.0851 1.122
16.219 -1.3289 0.50756
16.223 -2.3955 1.026
16.225 -2.3921 1.0239
16.227 -2.4443 0.97477
16.228 -2.4271 0.40615
16.232 -2.3911 0.43287
16.233 -2.4327 0.96524
16.247 -1.3082 0.45376
16.25 -3.4825 1.1125
16.26 -3.818 1.1098
16.262 -2.425 0.88677
16.267 -2.4404 1.0933
16.27 -2.4245 1.0039
16.282 -2.436 0.87862
16.283 -2.4291 0.72155
16.283 -2.4107 0.41659
16.285 -2.4288 0.82808
16.285 -2.432 0.98719
16.29 -2.4137 0.92771
16.303 -1.302 0.34563
16.305 -1.343 0.98408
16.307 -2.4119 0.70727
16.308 -2.4475 0.98492
16.308 -2.3329 0.34922
16.32 -1.3183 0.22214
16.327 -1.2965 0.26872
16.336 -4.9014 1.0754
16.337 -1.2375 0.23323
16.34 -1.3303 0.31349
16.358 -3.0363 1.1199
16.37 -1.2807 0.15307
16.384 -2.4432 0.84157
16.384 -2.4435 0.89153
16.403 -1.3547 0.094023
16.404 -2.9337 1.1112
16.412 -2.5427 0.86074
16.413 -2.4518 0.81959
16.415 -4.3117 1.0992
16.421 -2.3982 0.94864
16.444 -3.921 1.1126
16.451 -2.4593 0.82064
16.467 -2.5786 1.1238
16.477 -2.4544 0.75711
16.489 -2.7498 1.1285
16.495 -2.4512 0.41095
16.521 -2.717 1.122
16.524 -3.1434 1.1187
16.526 -2.4601 0.89269
16.528 -3.4437 1.115
16.533 -4.249 1.0966
16.539 -3.2678 1.1136
16.539 -2.7977 1.1246
16.54 -3.6483 1.1291
16.566 -2.4644 0.70099
16.567 -3.3253 1.1174
16.57 -2.4602 0.62555
16.578 -2.4563 0.98824
16.6 -2.4764 0.98794
16.6 -2.4455 1.0387
16.603 -3.2825 1.1212
16.606 -2.5019 0.97636
16.607 -3.5677 1.119
16.609 -2.9577 1.1131
16.609 -4.253 1.1023
16.63 -2.3234 0.36519
16.641 -2.4836 1.0103
16.643 -3.1875 1.1246
16.657 -3.6243 1.117
16.661 -2.423 1.0551
16.664 -2.8993 1.1229
16.665 -3.0287 1.1208
16.673 -1.2409 0.28366
16.677 -2.4771 0.88139
16.679 -2.3562 0.39432
16.694 -3.7672 1.1203
16.695 -3.6752 1.1995
16.722 -2.4847 0.99502
16.725 -2.4767 1.0012
16.726 -2.4413 0.99278
16.731 -2.4938 0.93147
16.735 -2.4881 0.94105
16.735 -3.6418 1.4033
16.739 -2.4875 0.659
16.743 -2.4812 0.71312
16.756 -4.5675 1.0667
16.761 -2.5011 0.98936
16.781 -4.5944 1.0424
16.783 -4.5812 0.85042
16.791 -2.5163 0.97681
16.792 -2.487 0.82198
16.795 -4.581 0.98618
16.796 -4.5282 0.91635
16.796 -2.4901 0.79604
16.799 -4.577 1.099
16.802 -2.4804 0.99101
16.803 -2.4888 0.7305
16.803 -4.545 0.9406
16.803 -2.8919 1.1263
16.806 -4.5889 1.108
16.809 -2.4955 0.8465
16.811 -4.5662 0.95785
16.811 -2.4932 0.93622
16.814 -2.4934 0.93765
16.815 -4.5686 0.99459
16.815 -4.5704 0.99611
16.827 -2.521 0.97225
16.827 -4.6149 1.0001
16.837 -2.5178 0.95328
16.837 -2.4582 1.0195
16.841 -2.5098 0.95919
16.842 -2.512 0.9488
16.844 -2.4964 0.793
16.847 -2.4958 0.85475
16.847 -2.4893 0.73573
16.848 -2.4958 0.90417
16.86 -2.4971 0.44658
16.876 -3.3245 1.1225
16.886 -3.5069 1.117
16.891 -2.5006 0.82057
16.892 -3.2965 1.1152
16.899 -3.6878 1.1124
16.909 -2.4127 0.3589
16.915 -2.5 0.61892
16.919 -2.4999 0.86407
16.926 -2.5031 0.82808
16.927 -2.9727 1.1234
16.931 -3.4322 1.1233
16.938 -2.4341 1.0563
16.946 -3.7441 1.0971
16.957 -2.495 0.91686
16.958 -2.4088 0.36241
16.964 -4.4753 1.1088
16.969 -2.498 0.60939
16.977 -2.5052 0.77798
16.988 -2.5194 0.87833
16.989 -2.5132 0.83423
16.995 -3.7256 1.2215
16.998 -2.5041 0.62425
17.008 -4.5585 0.96384
17.011 -2.5133 0.38717
17.013 -4.6058 1.0109
17.019 -2.514 0.83445
17.024 -2.5181 0.61892
17.026 -2.5173 0.76969
17.049 -2.9755 1.125
17.06 -4.6089 0.44058
17.06 -2.5155 0.75008
17.073 -4.6008 1.0035
17.073 -4.601 1.0036
17.075 -4.6057 1.0066
17.077 -3.7022 1.1131
17.077 -2.5187 0.90693
17.101 -4.2065 1.1105
17.107 -2.5178 0.61844
17.108 -4.6105 1.0044
17.11 -3.5967 1.1282
17.11 -2.5135 0.84525
17.114 -4.1673 1.1086
17.129 -3.6134 1.1263
17.145 -2.4373 0.36087
17.147 -2.4958 0.83452
17.154 -4.6244 1.0897
17.157 -4.6222 0.95975
17.16 -4.6204 1.0938
17.161 -4.6268 0.96255
17.164 -4.6315 0.99744
17.175 -4.6397 1.0117
17.175 -4.6433 1.0407
17.176 -2.5353 0.56111
17.18 -3.5797 1.0393
17.181 -4.6465 1.116
17.185 -4.5949 0.74657
17.186 -2.9877 1.1295
17.191 -2.3529 0.37265
17.192 -4.6067 0.86763
17.194 -2.9849 1.1335
17.2 -2.4686 0.35747
17.201 -4.6193 0.80188
17.225 -2.9964 1.1203
17.226 -2.5386 0.44473
17.25 -3.0477 1.1177
17.252 -4.6457 0.77722
17.253 -3.041 1.1243
17.258 -3.6183 1.2789
17.261 -3.0213 1.1206
17.261 -3.7186 1.123
17.273 -4.6546 0.8416
17.275 -3.4223 1.1248
17.279 -2.5262 1.0118
17.282 -3.5968 1.1164
17.306 -2.552 0.49386
17.307 -3.9941 1.1157
17.325 -2.9946 1.1246
17.336 -2.549 0.40177
17.338 -3.138 1.1238
17.355 -2.5589 0.89994
17.358 -2.5208 0.36776
17.379 -2.5594 0.98303
17.379 -2.6095 0.95615
17.392 -2.5219 1.0202
17.395 -3.8904 1.1905
17.413 -3.6892 1.1325
17.414 -2.5587 1.001
17.416 -2.5771 0.7644
17.418 -2.5713 0.38402
17.424 -2.5585 0.95606
17.427 -2.5763 0.66716
17.428 -2.5756 0.58312
17.434 -2.567 0.64189
17.435 -2.5716 0.88045
17.436 -2.5892 0.98243
17.454 -2.5698 0.9079
17.46 -3.7601 1.2078
17.474 -2.5747 0.81304
17.481 -2.5808 0.96021
17.483 -3.0354 1.1147
17.484 -4.2246 1.1137
17.518 -2.571 0.98946
17.518 -3.8296 1.1147
17.521 -2.5551 0.36758
17.529 -2.5851 0.95153
17.53 -2.5855 0.81389
17.531 -3.9372 1.3185
17.533 -2.5848 0.88121
17.536 -3.0217 1.1311
17.554 -2.5888 0.98169
17.587 -3.0292 1.1296
17.593 -2.5963 0.62899
17.608 -2.6018 0.38538
17.61 -2.646 0.89908
17.614 -2.6187 0.97963
17.615 -2.5973 0.96524
17.624 -2.568 1.0052
17.641 -2.5986 0.39481
17.647 -2.6021 0.57727
17.648 -2.5871 0.64998
17.648 -2.5925 0.97679
17.669 -2.6126 0.97783
17.677 -2.5822 1.0003
17.677 -2.5299 0.40099
17.681 -2.5701 0.65776
17.69 -4.1552 1.1171
17.697 -3.0865 1.1182
17.709 -3.9651 1.116
17.745 -3.8791 1.1232
17.75 -2.5918 0.89312
17.769 -5.1504 1.1059
17.77 -4.2604 1.1123
17.777 -2.6088 0.40861
17.795 -2.5465 0.96396
17.801 -4.9935 0.88499
17.819 -2.6285 0.76225
17.821 -3.8382 1.1409
17.822 -3.8671 1.1592
17.823 -2.6229 1.0737
17.827 -2.6214 0.7342
17.828 -3.9528 1.1208
17.829 -2.6158 0.9991
17.831 -2.6235 0.38948
17.845 -2.6315 0.70442
17.857 -2.6344 0.4049
17.892 -4.0731 2.1776
17.898 -4.149 1.1106
17.93 -2.6518 0.84656
17.935 -2.6461 0.89611
17.943 -3.2972 1.1186
17.945 -2.6355 0.85768
17.95 -3.2448 1.1181
17.95 -2.6465 0.38658
17.951 -3.6169 1.1328
17.956 -3.6113 1.1146
17.981 -3.6133 1.1247
17.995 -3.2444 1.1305
17.999 -3.6824 1.1234
18.04 -3.7918 1.121
18.084 -3.6622 1.1174
18.123 -2.6676 0.89413
18.124 -4.1579 1.1108
18.172 -4.0785 1.1102
18.179 -5.253 0.97755
18.189 -3.8117 1.1191
18.196 -2.7195 0.95562
18.203 -2.6702 0.92834
18.214 -2.6752 0.98106
18.227 -2.6806 0.38704
18.231 -3.8025 1.1314
18.236 -4.7649 0.96804
18.249 -4.7908 0.97402
18.252 -4.763 0.96261
18.267 -2.6882 0.98926
18.279 -4.0928 1.0919
18.285 -4.1079 1.1131
18.298 -4.0976 1.1117
18.314 -4.1138 1.1141
18.351 -3.6867 1.1139
18.36 -2.6931 0.99037
18.366 -2.6877 0.99487
18.369 -3.6932 1.1093
18.379 -2.7069 0.79655
18.381 -3.3665 1.1219
18.381 -2.7106 0.78875
18.386 -2.6976 0.99383
18.401 -2.7012 0.86369
18.409 -2.6961 0.86831
18.438 -2.7121 0.8503
18.439 -3.1298 1.118
18.444 -3.8921 1.1075
18.446 -2.7132 0.78926
18.446 -2.7122 0.7948
18.446 -3.132 1.1177
18.472 -2.7221 0.85089
18.48 -2.7072 0.86121
18.496 -3.9012 1.1726
18.509 -2.7164 0.98771
18.51 -2.7088 0.99373
18.51 -3.5141 1.118
18.51 -4.8019 0.98425
18.515 -2.7112 0.71987
18.523 -4.7421 0.9218
18.549 -2.7288 1.0289
18.549 -3.7815 1.1193
18.569 -3.4032 1.1253
18.592 -3.5413 1.1238
18.596 -2.7244 0.88904
18.598 -2.7334 1.0289
18.605 -2.874 0.88509
18.607 -3.7521 1.1194
18.611 -3.8701 1.1141
18.615 -4.8136 0.96937
18.617 -4.8159 0.971
18.62 -4.8169 0.97942
18.623 -4.8395 1.0644
18.625 -3.7561 1.1454
18.642 -4.8372 0.98042
18.647 -3.8682 1.1268
18.66 -2.7445 0.74435
18.665 -2.738 0.78067
18.668 -2.7433 0.76896
18.672 -3.8272 1.1175
18.688 -4.4017 1.1141
18.714 -2.7312 0.80236
18.715 -3.565 1.1224
18.721 -3.5611 1.1297
18.731 -4.8272 0.90308
18.741 -2.7389 0.99146
18.753 -2.7569 0.42922
18.773 -4.8638 0.94293
18.787 -2.7634 0.99303
18.788 -3.5692 1.1108
18.802 -2.7991 0.9692
18.875 -2.7803 0.98617
18.879 -2.7668 0.99442
18.901 -4.1536 1.1091
18.909 -2.732 0.89666
18.918 -3.8142 1.105
18.948 -3.9979 1.1138
18.96 -4.2767 1.1036
18.971 -4.0587 1.122
18.971 -2.7794 0.88802
18.972 -4.4733 1.1063
19.004 -3.5461 1.116
19.024 -4.0033 1.1761
19.06 -3.7828 1.1249
19.065 -3.7005 1.1049
19.069 -3.667 1.119
19.072 -4.6218 1.0979
19.09 -3.696 1.1335
19.174 -2.8074 0.93427
19.184 -4.8978 0.92487
19.184 -2.7891 0.98094
19.21 -2.8267 1.0328
19.263 -4.2214 1.1089
19.278 -5.0622 1.0444
19.294 -2.8298 0.75145
19.306 -4.1935 1.0923
19.339 -2.8331 1.0442
19.36 -2.6652 1.1673
19.369 -4.2249 1.1957
19.369 -3.9034 1.1164
19.376 -2.8413 0.96883
19.377 -2.8523 0.80341
19.387 -5.045 0.76652
19.409 -2.8504 0.99511
19.412 -3.6076 1.1227
19.424 -2.8506 0.43091
19.428 -4.6172 1.1055
19.44 -2.8632 0.98064
19.469 -5.01 0.82548
19.486 -3.93 1.1084
19.496 -5.0434 0.78648
19.51 -2.827 0.98032
19.528 -3.4901 1.118
19.549 -2.8005 1.0408
19.552 -5.1078 0.81089
19.556 -4.0199 1.1119
19.559 -5.0224 0.84371
19.571 -5.0504 0.78239
19.578 -5.0467 1.0352
19.58 -5.0487 1.0368
19.583 -4.7846 0.82951
19.588 -5.053 0.85547
19.595 -3.1871 1.1232
19.607 -5.0794 1.0632
19.621 -5.0748 0.83689
19.669 -2.8724 0.9878
19.673 -2.8866 0.54898
19.698 -3.1894 1.1269
19.7 -2.8928 0.39627
19.729 -5.1216 0.96289
19.73 -2.9653 1.1296
19.759 -2.8862 1.1111
19.771 -2.8919 0.9094
19.785 -4.3465 1.1157
19.815 -2.9065 0.98493
19.817 -5.1027 0.94477
19.819 -2.9 0.98952
19.829 -4.4101 1.111
19.829 -2.9355 1.1282
19.835 -2.9038 0.9389
19.844 -4.145 1.1142
19.866 -5.0317 0.96479
19.866 -4.9836 0.96459
19.868 -4.9865 0.96598
19.882 -4.1646 1.128
19.884 -4.9628 0.94363
19.912 -4.1379 1.09
19.917 -4.9515 0.91541
19.927 -2.9126 0.47788
19.941 -2.9085 0.99722
19.944 -4.0207 1.1133
19.959 -3.736 1.1214
19.961 -4.0935 1.115
19.961 -5.3396 0.97334
19.976 -3.6593 1.0475
19.988 -3.8834 1.1177
20.007 -2.9376 0.98614
20.02 -4.3194 1.1149
20.049 -3.631 1.1199
20.05 -3.2988 1.1199
20.075 -2.9759 1.1327
20.096 -2.9426 0.80452
20.101 -5.1102 1.0249
20.116 -2.9432 0.98805
20.122 -3.7297 1.1223
20.127 -2.9339 0.44546
20.139 -2.9472 0.65321
20.142 -2.9483 0.93049
20.155 -4.9562 0.81668
20.181 -5.0053 0.93039
20.183 -2.9419 1.0029
20.199 -2.9697 0.95629
20.203 -4.1268 1.1097
20.204 -2.8765 0.42424
20.206 -2.9592 0.984
20.21 -2.9548 0.98791
20.23 -2.9156 0.41324
20.236 -2.9478 0.411
20.243 -5.03 1.092
20.244 -3.8166 1.1236
20.249 -2.8994 1.0408
20.25 -5.0436 0.99058
20.251 -5.0301 0.94747
20.258 -2.9442 0.92853
20.262 -2.9538 0.72536
20.274 -4.0983 1.1145
20.275 -2.9855 0.97475
20.278 -5.0253 0.77298
20.283 -5.0599 1.0318
20.29 -5.0624 1.0275
20.29 -5.0452 1.0671
20.291 -2.9741 0.73037
20.301 -5.0708 1.0516
20.302 -5.0766 1.0571
20.305 -5.0641 1.0455
20.308 -5.0751 1.0545
20.309 -5.0541 1.088
20.319 -4.1263 1.1226
20.32 -5.0638 1.0731
20.323 -5.0619 1.069
20.338 -2.9735 0.7442
20.339 -5.0388 0.88358
20.35 -2.9601 0.98506
20.357 -3.2754 1.1245
20.369 -2.9752 0.60458
20.37 -2.9675 0.89278
20.37 -4.0062 1.1243
20.381 -3.7533 1.1244
20.382 -4.1045 1.1111
20.386 -2.9715 0.75318
20.388 -4.1027 1.1123
20.39 -2.9636 0.99643
20.392 -5.0972 1.1158
20.413 -3.9764 1.1155
20.418 -2.9849 0.55315
20.419 -3.5608 1.1257
20.424 -2.9864 0.87623
20.43 -3.8697 1.1179
20.439 -2.9865 0.64595
20.459 -3.8954 1.1179
20.463 -2.9944 0.85663
20.464 -3.002 0.71708
20.467 -4.4627 1.1118
20.471 -4.0326 1.1125
20.48 -4.3821 1.1098
20.488 -5.1142 0.84517
20.497 -3.0096 0.94589
20.503 -2.9887 0.85289
20.556 -4.3376 1.11
20.598 -3.886 1.2171
20.602 -3.8204 1.1148
20.607 -4.5263 1.1026
20.629 -3.0112 0.60301
20.633 -3.0041 0.97227
20.634 -5.2219 0.83074
20.643 -3.017 1.1237
20.654 -3.0287 0.39346
20.661 -2.9974 0.81348
20.668 -4.5986 1.1198
20.672 -3.4609 1.1335
20.677 -3.0198 0.45149
20.678 -3.0114 0.94525
20.678 -2.9861 0.4195
20.694 -3.0082 0.99172
20.696 -3.8302 1.1278
20.703 -3.3542 1.1273
20.708 -3.9051 1.1214
20.711 -4.0267 1.1209
20.723 -3.0199 0.52706
20.746 -3.9992 1.1204
20.756 -4.0514 1.1168
20.773 -3.0303 0.98699
20.789 -4.4558 1.1235
20.802 -4.2974 1.1161
20.807 -4.4455 1.1205
20.823 -4.425 1.1158
20.835 -3.0372 0.76429
20.856 -3.0404 0.4717
20.871 -3.8737 1.1198
20.88 -3.0462 0.44952
20.884 -4.2876 1.1284
20.89 -3.0359 0.98829
20.907 -3.0396 0.40058
20.909 -3.0356 0.91026
20.909 -3.0406 0.57891
20.913 -4.2005 1.1188
20.921 -3.0524 0.42123
20.944 -4.272 1.1123
20.955 -4.5143 1.1077
20.96 -3.9374 1.1218
20.963 -3.0489 0.77943
20.963 -3.0454 0.81926
20.966 -3.0516 0.70698
20.976 -3.0547 0.63269
20.977 -4.0309 1.1206
20.982 -4.1402 1.1201
21.01 -3.977 1.1309
21.011 -3.2737 1.1317
21.017 -3.7723 1.1223
21.038 -4.3279 1.1079
21.049 -3.2638 1.1338
21.052 -4.3913 1.1186
21.058 -3.754 1.1312
21.066 -4.3325 1.1408
21.082 -4.0011 1.1041
21.084 -3.0632 1.0026
21.086 -3.0648 0.91259
21.095 -3.1036 1.1303
21.098 -4.3438 1.1371
21.105 -3.0769 0.98699
21.13 -3.7117 1.1289
21.131 -3.7111 1.1292
21.131 -5.0761 0.87951
21.135 -3.7134 1.1361
21.145 -3.0817 0.50684
21.147 -4.1695 1.1205
21.162 -3.0753 0.91818
21.164 -4.297 1.1189
21.179 -4.1583 1.1171
21.182 -3.1451 0.40461
21.189 -3.0789 0.39191
21.197 -5.7604 0.84837
21.22 -3.0892 0.92853
21.223 -3.0715 0.98313
21.227 -3.0894 0.87615
21.251 -5.6953 0.94714
21.256 -3.0793 0.9332
21.262 -4.0964 1.1233
21.267 -3.0938 0.566
21.267 -3.0915 0.72364
21.282 -3.0956 0.47316
21.289 -3.1088 0.96803
21.292 -3.0923 0.98971
21.296 -3.0779 0.39684
21.298 -3.3563 1.1342
21.305 -5.1778 1.0923
21.309 -5.1697 0.73475
21.31 -3.3267 1.1414
21.311 -5.1553 0.97047
21.312 -5.1735 0.77868
21.316 -5.1776 0.818
21.32 -5.1679 0.97962
21.325 -4.5916 1.1108
21.327 -5.1793 0.98516
21.338 -5.1364 0.91661
21.345 -4.5098 1.1019
21.345 -3.1151 0.82655
21.372 -3.0429 0.42947
21.375 -3.086 0.84593
21.376 -5.2562 0.9955
21.378 -4.5474 1.1202
21.383 -5.2552 1.0253
21.386 -3.1032 0.6913
21.392 -3.7464 1.1272
21.403 -3.0155 0.37665
21.421 -3.968 1.1257
21.422 -3.5004 1.1323
21.428 -5.1177 0.91037
21.429 -5.4105 0.99976
21.437 -5.2095 0.98232
21.441 -3.091 1.0029
21.448 -3.1076 0.9505
21.451 -3.1169 0.90513
21.474 -3.1195 0.83419
21.482 -4.1587 1.1243
21.492 -3.7939 1.1277
21.492 -3.1267 0.99801
21.504 -4.1581 1.1175
21.523 -4.2525 1.1126
21.526 -3.7487 1.1271
21.528 -3.8067 1.1246
21.531 -3.1232 0.95676
21.535 -3.1272 0.92224
21.538 -4.6097 1.1144
21.539 -4.5858 1.1144
21.539 -4.586 1.1153
21.54 -3.7662 1.1305
21.541 -3.1296 0.683
21.543 -4.8914 1.1119
21.549 -4.1713 1.1257
21.554 -3.1327 0.99607
21.562 -3.1211 0.87137
21.562 -3.1484 0.38992
21.571 -3.1397 0.81936
21.578 -3.1727 0.40214
21.589 -3.1294 0.9696
21.603 -4.2138 1.1208
21.633 -4.5415 1.1157
21.652 -3.1569 0.76844
21.672 -3.1408 1.0112
21.69 -5.2203 0.98019
21.691 -5.2209 0.97796
21.694 -5.2262 0.97659
21.705 -5.2328 1.1057
21.712 -3.6064 1.1316
21.715 -5.212 0.7463
21.727 -5.2548 1.0459
21.755 -3.1767 1.1357
21.767 -3.1556 0.84177
21.767 -5.2081 0.88904
21.78 -5.2173 0.93601
21.782 -3.157 0.53612
21.809 -5.2468 0.79712
21.822 -4.5601 1.1216
21.832 -4.5893 1.1209
21.837 -4.5713 1.1199
21.841 -5.2375 0.86248
21.844 -4.1447 1.1307
21.847 -4.3606 1.1298
21.895 -3.8907 1.1363
21.899 -4.0364 1.1283
21.909 -3.1756 0.77008
21.916 -3.1852 0.99846
21.929 -4.4682 1.1241
21.976 -4.2319 1.1231
21.985 -4.3154 1.1302
21.987 -4.7011 1.1223
21.991 -3.8428 1.1335
22.006 -3.1915 0.82285
22.007 -4.3228 1.111
22.009 -4.493 1.1244
22.012 -4.3083 1.125
22.012 -4.4947 1.1235
22.014 -4.1007 1.1227
22.014 -3.6509 1.1407
22.018 -4.3159 1.1136
22.02 -3.177 0.65717
22.024 -4.475 1.118
22.024 -3.1914 0.93799
22.025 -4.4764 1.12
22.026 -3.6233 1.1533
22.03 -4.3256 1.1225
22.035 -4.3248 1.1205
22.045 -4.3426 1.1246
22.053 -4.5666 1.0975
22.055 -4.6456 1.9834
22.061 -4.3208 1.0837
22.076 -4.3479 1.1253
22.08 -4.2913 1.1273
22.106 -1.9302 0.3164
22.11 -4.3058 1.1581
22.113 -3.2081 0.71162
22.116 -3.2047 0.70868
22.124 -3.2002 0.95693
22.136 -4.5073 1.248
22.144 -3.2111 1.0026
22.146 -4.4909 0.91516
22.159 -4.228 1.1293
22.174 -3.9211 1.1264
22.179 -4.5698 1.0512
22.199 -3.7221 1.1317
22.205 -3.6829 1.1305
22.205 -4.4809 1.12
22.207 -3.2449 1.1372
22.227 -3.6974 1.1321
22.236 -4.194 1.1357
22.236 -3.1965 0.99589
22.239 -3.1991 0.99322
22.257 -4.0639 1.1319
22.268 -3.2982 0.9165
22.271 -4.4833 1.1137
22.331 -3.2755 0.86978
22.331 -3.2336 0.99088
22.341 -3.2323 0.89568
22.344 -3.2416 0.91549
22.357 -5.0046 1.1212
22.361 -4.2986 1.1318
22.382 -3.2333 0.52713
22.387 -3.2358 0.92672
22.465 -3.2414 1.0029
22.468 -4.5021 1.1256
22.5 -4.3634 1.1235
22.509 -4.0017 1.1301
22.526 -4.43 1.1957
22.53 -4.351 1.1636
22.545 -3.2741 0.98509
22.545 -3.5981 1.1315
22.549 -4.5176 1.1412
22.563 -4.688 1.1437
22.563 -4.3927 1.1293
22.578 -3.2747 0.92197
22.587 -3.2702 0.92702
22.6 -3.3412 0.77321
22.616 -3.2796 0.99558
22.627 -4.4372 1.1361
22.639 -4.4883 1.125
22.639 -4.6921 1.1194
22.662 -3.2776 0.55949
22.665 -3.2786 0.44138
22.672 -3.2747 0.47596
22.678 -3.2744 0.91279
22.697 -3.2641 0.40051
22.724 -3.29 0.50489
22.74 -3.3415 0.86305
22.745 -3.2713 1.0231
22.748 -3.264 1.0218
22.749 -3.2666 0.46181
22.753 -3.2887 0.78023
22.759 -3.2664 0.42716
22.763 -4.4108 1.3745
22.77 -3.2588 0.53358
22.773 -3.267 0.86955
22.776 -3.2719 0.81716
22.797 -4.474 1.1248
22.817 -4.5102 1.1186
22.818 -5.8006 0.93644
22.834 -5.7951 0.93516
22.835 -5.8398 0.90788
22.839 -4.4862 1.1245
22.848 -3.2673 0.90351
22.864 -4.734 1.1457
22.867 -3.217 0.91353
22.879 -5.9283 0.99488
22.904 -4.5697 1.3088
22.908 -5.3888 0.89244
22.91 -4.703 1.1256
22.911 -5.3754 0.96432
22.912 -5.3985 0.9787
22.928 -5.0206 1.1142
22.944 -5.4222 0.96286
22.963 -3.1534 0.9606
22.974 -4.6068 1.1744
23.004 -2.0619 0.35192
23.006 -4.5653 1.2603
23.029 -3.2005 0.9038
23.041 -5.1214 1.1103
23.046 -4.5133 1.2515
23.065 -5.0712 1.1221
23.072 -4.7058 1.1297
23.083 -5.363 1.1038
23.093 -5.5777 1.0531
23.111 -5.1282 1.1076
23.12 -4.5903 1.1257
23.12 -4.5854 1.1245
23.139 -4.3001 1.1266
23.15 -4.4682 1.0837
23.154 -2.9594 1.1027
23.164 -4.4577 1.122
23.165 -3.0109 1.0606
23.18 -4.1684 1.1372
23.209 -2.8597 1.1279
23.219 -3.9379 1.1298
23.222 -3.1789 1.0239
23.223 -3.1626 1.0028
23.25 -3.1505 1.0218
23.283 -5.4189 1.0848
23.284 -5.4262 1.0998
23.287 -5.3814 0.74775
23.288 -5.4289 1.0115
23.288 -5.4309 1.0136
23.304 -5.4084 0.72484
23.306 -5.3955 0.81368
23.323 -4.5307 1.1151
23.338 -5.0845 1.1128
23.347 -4.6153 1.2821
23.348 -3.3872 1.1378
23.354 -3.003 1.1299
23.356 -5.4462 0.87404
23.358 -2.959 1.1387
23.359 -4.6494 1.1293
23.363 -2.9349 1.145
23.364 -5.4302 0.92138
23.367 -4.9224 1.1092
23.373 -3.2978 1.018
23.375 -3.0518 1.0968
23.392 -2.9907 1.1099
23.401 -2.9566 1.0808
23.402 -2.8867 1.1252
23.413 -5.109 1.1341
23.424 -3.0018 1.0478
23.425 -2.9694 1.0715
23.426 -3.6749 1.1435
23.454 -3.2063 1.0699
23.473 -2.9844 1.1195
23.483 -3.0629 1.1247
23.484 -3.0485 1.1344
23.484 -5.5192 1.0744
23.484 -3.0653 1.1233
23.494 -3.0971 1.0654
23.498 -3.0828 1.1269
23.502 -3.0131 1.12
23.522 -4.5605 1.124
23.537 -2.8912 1.1299
23.539 -2.8814 1.1048
23.546 -3.0606 1.1009
23.546 -3.0157 1.1119
23.555 -3.0898 1.0663
23.557 -3.0209 1.121
23.56 -3.1143 1.0911
23.562 -2.993 1.1486
23.579 -4.4222 1.1337
23.604 -2.8905 1.1999
23.607 -4.0248 1.1391
23.608 -3.1343 1.1246
23.62 -3.0929 1.1273
23.623 -3.114 1.1148
23.625 -3.0806 1.1349
23.629 -3.156 1.1182
23.629 -3.1547 1.1195
23.648 -2.9821 1.1315
23.651 -3.0949 1.1205
23.652 -3.09 1.1231
23.656 -3.0832 1.1284
23.697 -4.7235 2.0496
23.708 -3.1118 1.1536
23.71 -3.1354 1.1247
23.716 -3.0534 1.1718
23.733 -3.0643 1.0853
23.737 -5.5319 0.9416
23.758 -3.2207 1.1043
23.76 -3.2012 1.1213
23.761 -3.2001 1.122
23.765 -3.1886 1.1329
23.773 -3.2593 1.109
23.774 -3.2582 1.1103
23.781 -3.2176 1.1412
23.782 -3.2212 1.1377
23.786 -2.945 1.1598
23.814 -4.7579 1.1263
23.816 -3.7759 1.1408
23.838 -3.0742 1.0877
23.865 -4.3444 1.127
23.89 -3.884 1.1435
23.899 -3.7278 1.1462
23.91 -4.797 1.1307
23.913 -3.1732 1.0973
23.913 -2.9124 1.1897
23.916 -3.1478 1.0494
23.922 -3.1868 1.0284
23.93 -3.0924 1.0894
23.93 -4.4152 1.1352
23.932 -3.1482 1.1186
23.941 -3.1806 1.1273
23.942 -3.1799 1.1274
23.942 -3.1808 1.1267
23.947 -2.7836 1.0927
23.959 -3.0379 1.2282
23.961 -3.9009 1.146
23.972 -2.7196 1.0727
23.978 -3.9295 1.1445
23.987 -3.2047 1.017
24.009 -3.9597 1.1372
24.025 -3.9654 1.1466
24.031 -4.2917 1.1401
24.071 -2.7327 1.0702
24.072 -4.2719 1.1405
24.076 -2.7932 1.0942
24.089 -3.4979 1.1456
24.124 -4.2629 1.1384
24.17 -3.143 1.0736
24.171 -3.0837 1.1073
24.198 -5.2563 1.1197
24.199 -4.0529 1.1438
24.216 -4.3382 1.1377
24.224 -3.1745 1.0564
24.227 -5.1062 2.7317
24.235 -5.2658 1.1233
24.262 -5.0785 2.4431
24.274 -4.3556 1.1465
24.327 -5.4922 0.92079
24.345 -3.9314 1.1446
24.371 -6.0751 1.0077
24.372 -4.6218 1.1511
24.375 -5.5695 1.0215
24.378 -5.5729 1.1115
24.407 -3.8478 1.1482
24.411 -5.5453 0.95829
24.421 -3.0938 1.1221
24.423 -5.487 0.92452
24.441 -4.3307 1.1404
24.446 -4.562 1.1296
24.467 -4.6013 1.1366
24.487 -3.1269 1.1115
24.504 -3.995 1.1439
24.559 -5.027 1.131
24.563 -2.9623 0.57639
24.572 -5.5492 0.95775
24.614 -4.5174 1.1435
24.621 -4.2594 1.1422
24.63 -5.5675 0.95646
24.633 -2.9743 1.0145
24.637 -2.9805 0.92419
24.649 -3.5785 1.1547
24.659 -3.2502 1.1235
24.66 -3.2805 1.1337
24.662 -3.1837 1.0954
24.663 -2.9886 0.57592
24.665 -3.007 1.037
24.673 -3.251 1.0982
24.683 -5.6933 1.1899
24.689 -4.4729 1.1559
24.693 -4.1587 1.1529
24.701 -3.6999 1.1543
24.703 -4.4213 1.1459
24.705 -3.7978 1.1471
24.713 -2.8608 0.81803
24.719 -2.8536 1.0487
24.722 -3.7043 1.1654
24.739 -2.835 0.98206
24.751 -5.6092 0.9778
24.766 -5.6235 1.1266
24.769 -4.3522 1.1399
24.772 -5.6379 1.0489
24.778 -4.1776 1.151
24.78 -5.5979 0.89628
24.787 -4.359 1.1546
24.814 -4.7025 1.1344
24.814 -4.4733 1.1447
24.829 -4.6675 1.1488
24.843 -4.8801 1.1386
24.852 -4.1562 1.15
24.855 -4.5357 1.1495
24.858 -4.9462 1.7836
24.901 -3.8328 1.1618
24.905 -3.4212 1.1577
24.92 -4.1314 1.152
24.924 -3.1541 1.0757
24.924 -4.8726 1.1399
24.943 -5.2308 1.1332
24.957 -4.3797 1.1482
24.959 -3.1381 1.0894
24.966 -5.287 1.1346
24.993 -3.6117 1.1541
25.022 -3.3074 1.2392
25.043 -2.4198 1.1391
25.078 -5.0397 1.1398
25.089 -4.9546 1.0835
25.102 -4.5918 1.1442
25.106 -4.9461 1.1338
25.12 -4.0732 1.1474
25.129 -4.2181 1.1513
25.131 -4.4198 1.1467
25.137 -4.6238 1.1463
25.137 -3.7216 1.1487
25.138 -4.402 1.142
25.156 -2.4608 1.1036
25.16 -4.9456 1.1498
25.162 -3.6865 1.1539
25.165 -4.0822 1.1536
25.165 -3.6819 1.1583
25.166 -4.9582 1.1347
25.166 -3.4657 1.1504
25.175 -4.7619 1.1442
25.178 -5.0109 1.1468
25.191 -4.9327 1.1392
25.198 -5.0228 1.1319
25.199 -4.9842 1.1422
25.208 -4.0053 1.1543
25.209 -4.1443 1.1515
25.214 -5.0155 1.0854
25.215 -4.8107 1.1693
25.216 -5.3209 1.1383
25.217 -3.8887 1.1549
25.22 -4.9479 1.153
25.223 -5.0037 1.1148
25.242 -5.0696 1.1398
25.252 -5.2408 3.4095
25.264 -5.0493 1.1401
25.266 -4.245 1.15
25.278 -5.0276 1.1354
25.281 -5.9644 1.3235
25.284 -5.0691 1.1422
25.299 -5.161 1.1324
25.299 -5.0462 1.1139
25.3 -2.3492 1.0418
25.301 -5.1638 1.1314
25.302 -5.1081 1.1444
25.305 -4.9368 1.1478
25.309 -4.2391 1.1536
25.311 -5.0938 1.1591
25.312 -3.9671 1.1547
25.317 -4.4209 1.148
25.319 -5.0114 1.1425
25.322 -5.1001 1.1342
25.323 -5.1303 1.1314
25.33 -4.9865 1.1345
25.341 -2.9101 0.98264
25.344 -4.9138 1.1495
25.355 -2.9803 0.86395
25.357 -2.4709 0.96213
25.358 -3.9321 1.1454
25.362 -2.9098 0.64164
25.363 -4.528 1.1484
25.369 -3.0703 1.0363
25.369 -2.9561 0.79148
25.37 -3.0105 1.0965
25.372 -2.956 0.81929
25.376 -3.0396 1.0628
25.378 -2.9418 0.73072
25.38 -2.9101 0.68942
25.39 -3.0099 0.96239
25.391 -2.9881 0.93775
25.395 -3.1826 1.1064
25.399 -4.9899 1.1438
25.399 -4.5264 1.1472
25.401 -5.2732 1.136
25.401 -3.2394 1.0894
25.402 -2.9972 0.95155
25.404 -2.9924 0.8663
25.405 -5.0473 1.1786
25.413 -4.8988 1.142
25.413 -4.939 1.3956
25.417 -3.1834 1.0875
25.437 -2.9476 0.68245
25.437 -2.9441 0.72662
25.445 -3.2179 1.0794
25.452 -2.9858 0.87123
25.453 -3.2579 1.0966
25.456 -2.9982 0.9506
25.456 -2.9198 0.64009
25.458 -3.0826 1.0724
25.462 -3.0803 1.069
25.463 -2.9643 0.87311
25.463 -3.0321 1.067
25.468 -3.0972 1.1415
25.485 -4.2615 1.1537
25.494 -3.7468 1.1569
25.518 -3.222 1.1472
25.518 -6.0041 0.89561
25.526 -3.2427 1.1111
25.534 -3.8485 1.1572
25.543 -3.0672 1.0728
25.544 -3.2873 0.95952
25.554 -3.0765 1.0859
25.565 -3.1966 1.1143
25.565 -4.0594 1.1486
25.569 -3.9334 1.1558
25.573 -3.2307 1.086
25.575 -4.187 1.1514
25.577 -5.2284 1.1389
25.577 -4.3796 1.1462
25.647 -4.4068 1.1465
25.667 -4.2787 1.1587
25.684 -5.1475 1.1485
25.685 -4.1591 1.1534
25.693 -5.615 1.1365
25.715 -5.2937 1.1359
25.715 -5.029 1.1466
25.72 -5.8178 1.1312
25.745 -3.525 1.1301
25.757 -3.1292 1.0621
25.758 -3.5261 1.0987
25.759 -2.8882 0.31718
25.76 -3.5177 1.1032
25.776 -4.9943 1.1335
25.776 -4.9947 1.134
25.786 -5.0435 1.1442
25.794 -6.1989 0.75781
25.803 -3.1934 1.1245
25.808 -6.2411 0.98301
25.815 -6.2382 0.68889
25.838 -4.304 1.1524
25.852 -3.0788 1.0991
25.858 -4.7045 1.1491
25.861 -5.1605 1.1457
25.866 -2.9912 1.0878
25.872 -5.0586 1.1502
25.878 -5.3063 1.1409
25.886 -5.057 1.161
25.891 -6.1334 0.69074
25.892 -3.0829 0.9821
25.892 -3.0932 1.0056
25.894 -5.0456 1.1412
25.895 -2.9387 0.95934
25.896 -3.1128 1.0747
25.9 -5.3562 1.1408
25.901 -2.9155 0.81089
25.91 -3.0574 0.90892
25.91 -2.8889 0.6762
25.911 -6.1404 0.8857
25.911 -4.8899 1.1744
25.912 -3.0629 0.90151
25.914 -3.0185 0.74147
25.923 -3.0054 0.70721
25.925 -6.1168 0.97861
25.926 -2.8507 0.5195
25.927 -4.5133 1.1489
25.928 -3.0151 0.74359
25.93 -2.9248 0.40155
25.93 -3.3984 1.138
25.94 -3.0567 0.94768
25.951 -2.9873 0.65877
25.952 -5.7715 0.96811
25.965 -2.9109 0.36428
25.968 -3.2182 1.1245
25.973 -5.7599 0.50377
25.977 -3.2316 1.1187
25.986 -5.7807 0.79949
25.987 -5.771 0.61032
25.991 -5.7758 0.68786
25.992 -3.3559 1.173
25.996 -5.7857 1.0206
25.997 -5.7857 0.84579
26.008 -5.7637 0.73583
26.021 -4.7084 1.1475
26.027 -3.4005 1.1474
26.042 -4.9516 1.2801
26.054 -3.346 1.036
26.062 -3.3128 1.0258
26.063 -3.4387 1.1429
26.073 -4.0488 1.1565
26.086 -3.2685 1.1026
26.096 -3.4461 1.1408
26.109 -3.4164 1.0667
26.111 -3.3253 1.1192
26.116 -3.2261 1.1326
26.133 -3.3395 1.1042
26.143 -3.3861 1.1307
26.147 -3.2437 1.0269
26.153 -3.2965 1.1366
26.165 -3.4028 1.1792
26.18 -3.383 1.1372
26.188 -3.2816 1.1143
26.213 -3.3277 1.103
26.219 -3.4753 1.1403
26.24 -3.3604 1.1559
26.244 -3.3528 1.1127
26.253 -3.1515 1.0789
26.256 -3.4802 1.1427
26.268 -2.8961 0.40242
26.282 -3.0321 1.0568
26.289 -3.3769 1.098
26.289 -3.4779 1.1486
26.294 -3.2338 1.1881
26.299 -3.3311 1.1804
26.306 -3.1905 1.205
26.313 -3.1548 1.0686
26.316 -2.9724 0.47217
26.316 -2.8841 0.48659
26.316 -3.4764 1.1491
26.321 -2.8338 0.55331
26.323 -3.0388 0.74318
26.323 -2.9005 0.67859
26.323 -5.4002 1.1328
26.324 -2.9493 0.41327
26.324 -3.0543 0.71781
26.324 -2.9411 0.77574
26.327 -2.9163 0.52497
26.33 -3.0919 0.94927
26.33 -3.0143 1.0611
26.331 -2.8766 0.39809
26.335 -2.9382 0.66536
26.336 -3.0588 1.0829
26.341 -2.9683 0.95957
26.344 -2.9645 0.81402
26.347 -2.5522 0.51592
26.348 -3.1168 0.99412
26.349 -2.9679 0.67788
26.35 -3.0364 0.92372
26.355 -3.1534 1.1538
26.356 -3.0276 1.0993
26.358 -5.8158 0.99187
26.359 -3.2865 1.1118
26.363 -3.1404 1.1302
26.364 -3.1415 1.1393
26.366 -3.3536 1.1243
26.367 -5.8072 0.99738
26.368 -3.3481 1.1284
26.369 -5.0659 1.145
26.387 -2.9851 0.95202
26.392 -3.4255 1.1358
26.392 -3.4173 1.1416
26.398 -3.1161 1.0809
26.402 -5.7916 0.94741
26.422 -3.4588 1.1476
26.428 -3.3702 1.1292
26.434 -3.4381 1.0797
26.439 -3.4603 1.1179
26.488 -3.4454 1.0884
26.494 -2.9428 0.9827
26.501 -3.4959 1.1386
26.509 -3.3514 1.1476
26.517 -3.6008 1.0311
26.518 -5.8961 1.0942
26.561 -3.4578 1.1172
26.563 -3.4258 1.1482
26.564 -3.9643 1.1599
26.568 -3.9289 1.1647
26.588 -2.888 0.86641
26.595 -3.3393 1.162
26.612 -3.3593 1.1313
26.615 -3.3931 1.1289
26.619 -3.4218 1.1359
26.623 -3.3898 1.1597
26.637 -3.4451 1.1362
26.648 -3.4352 1.1893
26.65 -4.9084 1.1519
26.651 -3.3933 1.161
26.664 -4.7463 1.149
26.671 -3.4655 1.1572
26.671 -3.4637 1.1586
26.677 -4.6569 1.1503
26.686 -2.8314 0.91679
26.69 -3.4858 1.1585
26.697 -3.5069 1.1663
26.714 -3.5434 1.1519
26.737 -2.6062 0.69223
26.741 -4.6943 1.152
26.744 -3.5631 1.1593
26.75 -3.3602 1.1949
26.754 -3.434 1.2207
26.784 -4.4905 1.1638
26.804 -3.2294 1.263
26.819 -2.5986 0.74251
26.92 -3.4439 1.2461
26.941 -2.8919 1.1423
26.96 -5.0267 1.1413
26.97 -2.9996 0.78085
26.977 -2.9678 0.67435
26.98 -2.9362 0.86423
27.005 -2.5468 1.0349
27.078 -2.7303 0.66179
27.089 -2.9343 0.65525
27.118 -2.8308 0.63639
27.125 -2.6248 0.65002
27.126 -2.7383 0.59972
27.128 -4.037 1.17
27.142 -2.7972 0.61748
27.212 -2.9434 0.63955
27.227 -2.8994 0.6074
27.235 -2.8022 0.63782
27.236 -4.7778 1.1537
27.238 -2.58 0.62958
27.266 -2.8241 0.6936
27.281 -4.047 1.1662
27.283 -4.6548 1.158
27.311 -2.8986 0.64509
27.317 -2.611 0.56922
27.356 -2.6458 0.52036
27.367 -2.9531 0.84498
27.38 -2.9903 0.96805
27.385 -2.7181 0.58628
27.386 -2.9136 0.66951
27.395 -5.8974 0.96316
27.403 -2.9704 0.96033
27.409 -5.9177 0.97177
27.419 -2.9616 0.93088
27.422 -2.992 0.74327
27.423 -4.9634 1.1499
27.433 -5.4772 1.1339
27.437 -2.9673 0.68111
27.459 -2.9199 0.65291
27.46 -4.6533 1.1536
27.468 -2.4243 0.76859
27.471 -5.9356 0.99629
27.49 -5.9201 0.9657
27.494 -5.6155 1.1325
27.514 -5.3259 1.141
27.529 -2.7634 0.70196
27.564 -4.2391 1.1543
27.573 -4.2352 1.1614
27.63 -6.0803 1.0666
27.68 -4.9117 1.1535
27.695 -5.3119 2.1444
27.714 -4.9061 1.1422
27.729 -4.6774 1.1551
27.734 -4.8225 1.1517
27.739 -2.6403 0.86266
27.76 -4.3883 1.1563
27.761 -4.4843 1.1554
27.776 -4.8731 1.1353
27.782 -4.7614 1.1505
27.786 -5.9908 1.0068
27.802 -4.9632 1.1528
27.819 -5.9882 1.0486
27.82 -5.9794 1.1234
27.823 -5.9855 1.1303
27.824 -5.9886 1.132
27.825 -5.9871 1.1232
27.839 -5.9348 1.0772
27.844 -4.962 1.1504
27.872 -4.6801 1.1524
27.872 -4.8176 1.1521
27.874 -5.9807 1.1197
27.884 -4.9101 1.1494
27.894 -4.9284 1.1491
27.916 -6.0736 1.0878
27.93 -4.8742 1.1545
27.939 -5.0922 1.1571
27.941 -5.9504 1.08
27.963 -5.9917 1.0253
27.977 -4.9517 1.1548
28.001 -4.8808 1.1564
28.005 -5.9703 1.0084
28.008 -5.1805 1.145
28.017 -5.3657 1.1448
28.023 -5.1841 1.1561
28.051 -4.8458 1.1529
28.057 -6.0383 0.86333
28.092 -6.0052 1.0244
28.136 -6.0655 0.91146
28.137 -6.0011 1.0197
28.174 -6.0561 1.143
28.174 -4.5689 1.1468
28.175 -6.0296 1.0372
28.177 -3.0046 0.86331
28.206 -2.7212 0.70173
28.234 -4.523 1.1608
28.256 -6.1332 1.0911
28.267 -6.0475 1.0403
28.281 -6.0803 1.1514
28.288 -4.4918 1.1586
28.295 -5.1468 1.1573
28.318 -6.1832 0.99625
28.336 -6.1152 1.0774
28.339 -4.1527 1.163
28.364 -6.0772 1.0518
28.37 -6.0677 1.0262
28.372 -6.0699 1.0275
28.374 -6.0855 0.92554
28.377 -2.7522 0.69831
28.394 -4.5678 1.1567
28.395 -6.1546 0.98806
28.397 -2.793 1.0494
28.398 -2.7036 0.78602
28.403 -4.5638 1.164
28.405 -2.7217 1.1226
28.408 -2.7163 1.1257
28.419 -2.7461 1.0717
28.42 -4.7103 1.1578
28.426 -6.2519 1.1008
28.426 -3.8022 1.1616
28.426 -2.7697 1.0331
28.427 -6.2349 1.0913
28.429 -5.2109 1.1518
28.443 -2.7129 0.64914
28.443 -6.107 1.1553
28.445 -2.75 0.86467
28.449 -2.859 0.69295
28.452 -2.7191 0.48618
28.458 -2.7995 0.63605
28.461 -2.7741 0.79248
28.462 -4.4878 1.1539
28.469 -2.6023 0.73812
28.471 -6.0544 1.1159
28.481 -2.7546 0.7241
28.484 -5.2087 1.145
28.488 -6.0876 1.141
28.488 -2.7297 0.54828
28.495 -2.7356 1.1015
28.502 -2.6969 0.85404
28.51 -2.8751 1.1361
28.522 -4.4673 1.1578
28.553 -2.8685 0.99084
28.553 -6.3031 1.3441
28.556 -6.0515 1.1076
28.558 -6.0655 1.0321
28.559 -2.8284 0.93338
28.563 -6.0713 0.99067
28.566 -6.0874 1.045
28.566 -2.7407 1.1934
28.569 -2.8485 0.95452
28.569 -2.5927 0.56803
28.572 -5.3212 1.1496
28.577 -6.0939 0.93796
28.582 -4.4304 1.1671
28.588 -5.8216 1.1438
28.591 -4.5516 1.16
28.607 -2.9028 0.9529
28.61 -2.8963 0.9547
28.623 -6.5254 0.86556
28.635 -2.7965 0.9296
28.64 -6.072 1.0265
28.646 -4.416 1.1686
28.647 -6.0825 1.0335
28.649 -2.9384 0.92756
28.652 -2.9315 0.92556
28.658 -4.7799 1.1565
28.672 -4.8145 1.1563
28.68 -2.7863 0.90921
28.682 -6.1401 0.93285
28.684 -4.8926 1.1528
28.706 -2.7738 0.75175
28.721 -2.6264 0.76199
28.722 -6.1015 1.1296
28.725 -2.9167 0.99652
28.733 -2.9432 0.5781
28.747 -2.893 0.65905
28.768 -4.2695 1.1645
28.784 -6.0815 1.1067
28.786 -2.8394 1.0208
28.792 -6.0934 1.0322
28.801 -6.1828 1.0903
28.815 -5.0796 1.1548
28.823 -2.9415 0.80578
28.823 -2.9406 0.74145
28.823 -6.0554 1.0841
28.828 -2.9256 0.69078
28.831 -6.141 1.0611
28.835 -2.9171 0.69851
28.839 -6.1265 1.0471
28.841 -5.1593 1.1504
28.849 -2.8602 0.84585
28.854 -2.8991 0.64633
28.856 -2.781 0.85631
28.859 -4.127 1.1664
28.872 -4.9935 1.1574
28.878 -3.9209 1.1693
28.886 -5.4757 1.1519
28.89 -2.9856 0.56603
28.897 -2.9686 0.57018
28.924 -6.1404 1.0544
28.935 -5.374 1.1562
28.944 -6.1487 1.0339
28.952 -4.1113 1.1693
28.96 -4.0456 1.1629
28.962 -5.3348 1.1495
28.965 -4.0275 1.1652
28.967 -3.993 1.1654
28.97 -3.9654 1.1732
28.976 -3.9416 1.1906
28.981 -2.6471 1.0969
28.995 -2.7394 1.0407
29.004 -4.4543 1.1685
29.006 -4.0574 1.1652
29.015 -3.9958 1.1672
29.026 -6.1637 1.1476
29.033 -4.4471 1.1603
29.037 -5.0267 1.1534
29.066 -4.0495 1.1689
29.071 -3.9568 1.1653
29.076 -3.677 1.183
29.081 -5.2406 1.1487
29.088 -4.4618 1.1582
29.09 -4.4568 1.1615
29.091 -4.7983 1.151
29.094 -4.8297 1.1564
29.102 -4.4679 1.1664
29.106 -4.4191 1.1652
29.113 -4.7403 1.162
29.114 -4.539 1.1695
29.12 -6.1131 0.98651
29.124 -6.16 1.16
29.126 -4.9478 1.1607
29.146 -5.2674 1.1962
29.146 -3.1518 1.1249
29.148 -3.2444 1.0708
29.149 -3.2236 1.1225
29.154 -6.123 0.97547
29.159 -3.1832 1.1531
29.169 -2.8948 1.1213
29.185 -3.0333 0.41032
29.186 -3.1731 1.151
29.188 -3.1739 1.1494
29.189 -3.1736 1.1506
29.192 -5.4293 1.1561
29.196 -3.0466 0.51192
29.206 -5.412 1.1537
29.208 -4.413 1.1657
29.211 -2.9885 0.33763
29.211 -2.7855 1.0462
29.214 -3.1258 1.165
29.214 -6.083 0.94582
29.238 -2.9015 0.82647
29.239 -5.0815 1.1604
29.244 -5.1175 1.1607
29.255 -4.4387 1.1647
29.259 -5.2359 1.1557
29.259 -2.8062 1.0583
29.269 -5.0711 1.1595
29.27 -4.434 1.1731
29.271 -5.0742 1.1639
29.271 -4.4138 1.1581
29.275 -4.3794 1.1678
29.282 -4.34 1.211
29.284 -4.3709 1.1761
29.296 -5.2341 1.1556
29.303 -3.2312 1.1454
29.306 -3.2258 1.0914
29.307 -5.2544 1.1826
29.319 -5.1383 1.1634
29.327 -4.3684 1.1704
29.334 -2.9449 0.28753
29.346 -4.4215 1.1645
29.347 -6.0935 0.94462
29.35 -4.4176 1.168
29.353 -5.3011 1.1593
29.363 -4.3658 1.1728
29.365 -6.185 0.46257
29.368 -4.3655 1.1752
29.377 -5.4171 1.1568
29.399 -5.3739 1.3267
29.406 -4.6348 1.1596
29.409 -4.6279 1.1735
29.412 -3.1982 1.1724
29.421 -5.0654 1.1646
29.429 -3.2468 1.1414
29.431 -2.7616 1.1253
29.432 -5.477 1.9081
29.44 -6.1771 1.0025
29.442 -5.1304 1.1663
29.464 -5.2792 1.1525
29.467 -5.2861 1.1595
29.47 -5.3853 1.1546
29.471 -6.2045 1.0243
29.492 -5.0982 1.1626
29.507 -6.1928 0.824
29.511 -5.1922 1.1566
29.531 -5.0378 1.1588
29.533 -6.238 1.1362
29.562 -4.8773 1.1605
29.567 -3.2464 1.1505
29.576 -5.3571 1.1746
29.582 -4.5497 1.1671
29.583 -5.3393 1.16
29.596 -5.3028 1.1555
29.632 -5.3351 1.1614
29.649 -6.0294 1.1444
29.653 -5.0098 1.1669
29.667 -5.0822 1.1689
29.67 -3.7706 1.1775
29.694 -3.2606 1.1507
29.709 -3.0827 0.47127
29.725 -5.2713 1.1352
29.735 -6.0917 1.1447
29.747 -3.2076 1.1824
29.763 -5.3279 1.4211
29.798 -5.0904 1.164
29.805 -4.2535 1.169
29.813 -3.1273 1.2268
29.817 -4.9747 1.161
29.825 -3.2656 1.1574
29.825 -5.3921 1.1567
29.84 -3.9375 1.1736
29.865 -3.762 1.1677
29.882 -5.2955 1.1774
29.883 -3.0337 0.46912
29.894 -5.2065 1.1583
29.903 -4.6945 1.1923
29.918 -3.2809 1.1705
29.921 -3.004 1.2348
29.921 -3.3535 1.1548
29.921 -3.3522 1.1572
29.922 -5.14 1.1606
29.929 -3.3164 1.178
29.929 -5.2536 1.1547
29.933 -4.9656 1.1611
29.936 -5.2573 1.1645
29.95 -5.2004 1.1627
29.972 -5.1156 1.1336
29.975 -3.3026 1.0933
29.985 -4.9564 1.162
29.988 -4.6742 1.1652
29.99 -5.1095 1.1512
30.023 -3.3194 1.1546
30.031 -4.7302 1.1498
30.031 -5.6077 2.241
30.032 -5.0746 1.1658
30.034 -3.39 1.1064
30.039 -4.7248 1.1635
30.043 -2.751 0.50355
30.044 -4.9202 1.1569
30.055 -5.226 1.1612
30.055 -3.1028 1.1942
30.062 -3.7521 1.177
30.11 -5.4523 1.3517
30.113 -5.3001 1.3379
30.119 -2.9946 1.2556
30.13 -4.8751 1.1614
30.132 -3.3926 1.1598
30.137 -4.1964 1.1665
30.15 -5.1469 1.1584
30.188 -5.3217 1.1473
30.194 -4.9216 1.1554
30.204 -4.7782 1.1691
30.216 -3.9635 0.81551
30.232 -2.8804 1.3994
30.251 -5.3438 1.1842
30.252 -5.5291 1.4644
30.264 -5.3239 1.1638
30.272 -5.4453 1.2038
30.306 -5.1474 1.1589
30.313 -6.2058 0.9209
30.327 -5.1406 1.1466
30.337 -4.9418 1.1656
30.337 -5.3277 1.2045
30.339 -5.121 1.1553
30.368 -3.3899 1.0703
30.381 -5.1531 1.1529
30.388 -3.1723 1.1825
30.395 -5.5784 1.1558
30.4 -4.1786 1.1796
30.434 -5.6046 1.1471
30.452 -5.1582 1.1643
30.467 -6.7982 0.83352
30.47 -3.2405 1.2263
30.486 -3.2195 0.48613
30.504 -5.3178 1.1151
30.509 -3.1879 0.43528
30.529 -3.1234 0.59792
30.543 -5.3902 1.141
30.55 -5.2093 1.1987
30.552 -6.3503 0.99557
30.552 -5.1827 1.1373
30.592 -5.3945 1.6414
30.606 -3.2267 0.44763
30.627 -5.508 1.553
30.632 -5.6362 1.6201
30.672 -5.5615 1.1194
30.682 -2.9749 0.55831
30.715 -5.1935 1.1732
30.72 -4.9403 1.1627
30.725 -3.5375 1.1469
30.743 -3.3213 0.96219
30.779 -3.4026 1.0914
30.846 -3.2927 1.1506
30.876 -3.6492 0.91749
30.901 -5.3888 1.2035
30.912 -5.4813 1.1489
30.913 -5.2589 1.1519
30.914 -5.2579 1.1537
30.935 -6.3782 1.0132
30.938 -6.3154 0.89189
30.952 -5.6283 1.7002
30.983 -6.3542 1.0138
30.984 -3.0114 0.54413
31.021 -3.5496 0.96788
31.05 -5.2921 1.163
31.062 -5.5176 1.2591
31.064 -5.6307 1.1615
31.079 -3.7081 0.97219
31.087 -5.5031 1.1761
31.102 -5.6336 1.1724
31.134 -2.6915 0.36944
31.148 -4.758 1.1745
31.237 -5.7444 1.1479
31.282 -5.7725 1.1559
31.284 -5.5816 1.173
31.289 -2.9036 0.34656
31.292 -3.0365 1.3233
31.299 -4.2902 1.1821
31.3 -3.3601 0.83037
31.303 -5.6927 1.1499
31.313 -2.7607 0.3614
31.315 -5.7426 1.1579
31.321 -5.6461 1.1658
31.323 -5.6038 1.159
31.327 -5.14 1.1584
31.335 -3.3735 1.0848
31.35 -4.2911 1.1829
31.372 -5.1593 1.1714
31.398 -5.6043 1.1882
31.402 -2.4087 0.47861
31.412 -3.3379 1.1867
31.422 -5.4765 1.2804
31.431 -4.7256 1.1657
31.432 -5.5044 1.1731
31.441 -5.3883 1.1645
31.453 -4.5974 1.1779
31.457 -3.5139 1.1162
31.465 -3.3583 1.1846
31.466 -6.5211 1.0165
31.485 -6.4763 0.49608
31.49 -6.4277 1.0152
31.492 -5.8323 1.1538
31.494 -5.6419 1.163
31.495 -2.8378 0.54386
31.505 -3.25 0.61112
31.509 -4.8343 1.1679
31.509 -5.9779 1.1542
31.511 -5.5506 1.1729
31.535 -6.3406 1.1411
31.555 -6.5285 1.023
31.609 -3.2048 1.1966
31.629 -4.6673 1.1797
31.642 -5.3573 1.1649
31.648 -3.6586 1.1935
31.663 -2.1057 0.61169
31.671 -5.5758 1.3355
31.692 -4.5523 1.1825
31.702 -2.4047 0.59429
31.705 -3.4375 1.1484
31.72 -3.3888 1.1358
31.724 -3.6861 1.1784
31.73 -3.316 0.77598
31.731 -3.4589 1.0786
31.731 -3.4309 0.99374
31.735 -1.7603 0.48969
31.735 -3.4224 0.98888
31.741 -6.6979 1.1147
31.75 -3.2107 0.32372
31.765 -3.2621 0.85963
31.782 -6.239 1.1525
31.782 -5.5623 1.1756
31.785 -6.2653 1.1472
31.801 -3.1198 1.3036
31.808 -5.5811 1.1917
31.812 -3.3719 0.94711
31.812 -6.154 1.1559
31.826 -6.461 1.0141
31.829 -2.0622 0.56418
31.835 -6.4674 1.0697
31.842 -6.4499 0.815
31.843 -6.4867 1.075
31.849 -6.4768 1.1492
31.853 -1.787 0.52984
31.857 -1.7978 0.40218
31.857 -5.0457 1.1733
31.86 -6.4958 1.0502
31.862 -6.4873 1.1597
31.874 -2.7276 1.4692
31.886 -1.6963 0.63997
31.893 -5.9244 1.1571
31.908 -2.8603 1.2422
31.933 -5.77 1.156
31.938 -3.7439 1.1758
31.951 -5.5959 1.1663
31.991 -3.7598 1.165
32.02 -6.2677 1.1557
32.03 -5.2211 1.1716
32.03 -3.3271 1.1053
32.043 -5.2581 1.1708
32.053 -5.6187 1.1776
32.063 -1.3285 0.54168
32.069 -5.6197 1.2479
32.085 -1.7762 0.77731
32.101 -3.1825 1.1863
32.104 -5.961 1.1661
32.112 -5.9295 1.1452
32.114 -5.9189 1.162
32.124 -4.684 1.18
32.138 -5.3666 1.1717
32.186 -5.4395 1.1697
32.191 -5.5058 1.1632
32.215 -3.4601 1.0456
32.222 -5.2887 1.1707
32.24 -4.9464 1.1646
32.253 -3.352 1.1672
32.256 -3.347 1.163
32.261 -6.0422 1.1618
32.269 -5.9767 1.1565
32.289 -5.5253 1.1678
32.29 -5.9429 1.1623
32.292 -5.4571 1.169
32.294 -5.4581 1.174
32.308 -5.9705 1.1637
32.323 -5.5071 1.1713
32.328 -5.5924 1.1653
32.334 -5.5459 1.1698
32.348 -3.1915 1.0654
32.349 -3.1938 1.0522
32.354 -1.5236 0.53202
32.361 -5.3461 1.177
32.368 -5.6593 1.1695
32.376 -5.6184 1.1654
32.388 -3.2473 1.0841
32.396 -5.6158 1.2263
32.397 -4.9223 1.1772
32.401 -1.0961 0.75617
32.411 -5.3087 1.1743
32.424 -3.3299 1.0285
32.426 -6.0699 1.1674
32.427 -5.5824 1.1766
32.443 -3.3923 1.1363
32.462 -3.3191 0.9956
32.466 -3.3233 0.80439
32.474 -3.3233 0.87801
32.476 -3.3371 0.91249
32.477 -3.3391 0.90951
32.48 -3.326 0.79205
32.481 -3.356 1.107
32.484 -3.3218 0.84888
32.485 -3.3063 0.76568
32.49 -3.3405 1.0214
32.519 -5.7364 1.167
32.522 -1.1945 0.55879
32.527 -3.2915 1.1998
32.529 -3.3402 0.99593
32.542 -5.8709 1.1663
32.556 -0.84235 0.71049
32.588 -5.4011 1.1741
32.595 -3.4838 1.3673
32.596 -5.2083 1.1755
32.596 -5.1232 1.1849
32.616 -5.7395 1.1622
32.631 -3.2296 1.2172
32.647 -6.1469 1.1609
32.648 -5.8684 1.169
32.652 -3.3493 1.1512
32.667 -5.6322 1.1709
32.674 -3.2542 1.1735
32.677 -5.4821 1.1697
32.681 -5.7431 1.1628
32.718 -3.2862 1.1215
32.723 -5.9281 1.163
32.735 -5.4611 1.1797
32.739 -5.4631 1.1766
32.777 -6.0441 1.1553
32.784 -6.0057 1.1615
32.789 -3.3012 1.0528
32.789 -5.5584 1.1669
32.806 -3.4746 1.1621
32.808 -3.5982 0.59753
32.81 -3.3093 1.0989
32.811 -3.2022 1.0709
32.815 -3.2448 0.61561
32.815 -3.5345 0.48484
32.818 -3.4611 0.57533
32.823 -5.0266 1.1868
32.828 -3.5411 0.54767
32.828 -3.4406 0.62867
32.829 -6.0335 1.1623
32.83 -3.3744 1.0929
32.841 -3.426 1.0909
32.844 -5.1209 1.1742
32.849 -3.491 0.80993
32.854 -5.5578 1.1676
32.859 -3.5916 1.1029
32.864 -5.0095 1.1786
32.872 -5.879 1.1563
32.879 -3.5847 0.51619
32.881 -3.4972 1.1223
32.889 -3.4238 1.0761
32.891 -3.162 1.2039
32.894 -3.3487 1.1161
32.9 -5.8863 1.1706
32.901 -3.6411 1.0405
32.903 -5.6659 1.1702
32.904 -3.5576 1.1713
32.913 -3.43 1.0043
32.919 -3.2913 0.62255
32.924 -3.2246 0.61884
32.925 -3.2261 0.62274
32.928 -3.5473 1.1556
32.929 -3.7294 0.60974
32.931 -3.5374 1.1637
32.938 -3.6571 0.53336
32.941 -3.5059 1.0996
32.944 -3.7133 0.60888
32.946 -3.5923 0.51945
32.947 -3.3674 1.0228
32.948 -3.9394 1.1815
32.952 -6.1904 1.163
32.96 -3.3796 1.1186
32.961 -3.5168 1.131
32.967 -3.4024 1.0641
32.974 -3.4307 1.148
32.977 -3.4975 0.66018
32.977 -3.428 1.1445
33.007 -5.8989 1.1636
33.021 -5.5103 1.17
33.062 -4.7495 1.1839
33.118 -5.8506 1.862
33.125 -3.4074 1.0209
33.128 -3.3997 1.0212
33.128 -3.3979 1.0238
33.14 -5.3755 1.1743
33.175 -3.5326 0.6001
33.219 -1.305 0.83828
33.238 -3.6896 1.3278
33.245 -5.4991 1.1653
33.258 -7.2068 1.0825
33.27 -5.1926 1.1815
33.273 -5.9782 1.1631
33.273 -5.9788 1.163
33.28 -6.3491 0.80349
33.295 -0.11587 0.47375
33.307 -1.2976 0.48138
33.324 -5.9957 1.1688
33.331 -5.8785 1.1692
33.347 -3.4217 1.0403
33.347 -3.4216 1.0384
33.365 -3.5158 0.60335
33.367 -4.7144 1.1837
33.396 -6.3561 1.1612
33.398 -6.3153 1.1608
33.399 -5.8845 1.1815
33.45 -3.5364 0.59983
33.471 -5.6729 1.2221
33.49 -5.1649 1.1824
33.508 -5.0512 1.1824
33.529 -3.542 0.59866
33.534 -3.4435 1.0527
33.538 -6.6052 1.1595
33.538 -7.1251 1.0672
33.556 -5.8788 1.1689
33.573 -5.8583 1.1677
33.575 -3.5743 0.59255
33.59 -3.4864 1.1442
33.619 -3.8055 1.0939
33.633 -5.9006 1.1718
33.639 -5.8786 1.1748
33.677 -5.9505 0.86715
33.683 -3.7571 1.0983
33.693 -5.0994 1.1852
33.761 -3.4746 1.0537
33.772 -7.2543 1.1283
33.784 -3.5594 0.60767
33.809 -5.2095 1.1779
33.817 -3.5953 1.1168
33.826 -5.6863 1.1666
33.844 -3.4878 1.1624
33.852 -5.9608 1.1749
33.856 -3.5865 0.6043
33.866 -3.6664 1.1457
33.868 -3.7078 1.1704
33.879 -7.1714 0.97861
33.9 -3.6662 1.1882
33.913 -3.5781 1.0465
33.917 -3.6162 0.56191
33.92 -3.5699 1.0501
33.923 -3.4803 1.1732
33.936 -3.5731 1.1168
33.937 -3.5703 1.1189
33.945 -3.6055 0.64143
33.948 -3.6813 0.52635
33.968 -6.511 0.89481
33.975 -3.6521 1.1234
33.98 -3.7303 0.5164
33.981 -3.5402 1.2174
33.983 -3.7185 1.176
34.004 -3.7199 1.1683
34.014 -3.5833 0.8441
34.025 -3.2719 0.48699
34.025 -3.7889 0.54929
34.026 -3.5509 1.1007
34.026 -3.576 0.84741
34.036 -3.8371 0.59769
34.037 -3.5579 0.66175
34.045 -3.4064 0.47552
34.053 -3.6404 0.75947
34.061 -3.6336 1.1979
34.064 -3.6052 1.0308
34.065 -3.6046 1.0337
34.074 -3.6701 0.67025
34.074 -3.6725 0.66918
34.078 -3.6014 0.63798
34.092 -3.5913 1.0017
34.098 -3.6102 0.96088
34.105 -3.5965 0.9681
34.109 -3.5896 0.84476
34.109 -5.488 1.174
34.233 -5.9474 1.1603
34.264 -3.5741 1.2543
34.274 -7.1874 1.0004
34.296 -6.269 0.63217
34.319 -7.2378 1.0236
34.335 -6.3791 0.62546
34.342 -3.6011 0.5857
34.379 -6.7789 1.0031
34.38 -6.7794 1.0079
34.382 -6.7664 1.0709
34.394 -6.7424 1.0308
34.397 -6.7481 1.0338
34.397 -6.7139 1.0718
34.398 -3.5683 0.99453
34.43 -3.4533 0.54123
34.434 -3.4911 0.59559
34.434 -5.9716 1.1881
34.444 -3.3716 0.57601
34.447 -3.4376 0.53907
34.454 -6.4093 0.82537
34.482 -3.4535 1.0305
34.486 -6.236 1.1858
34.499 -3.4314 1.0239
34.51 -6.3241 1.1512
34.516 -6.4943 0.69579
34.521 -6.5044 0.71016
34.535 -6.2294 1.1876
34.544 -6.3185 0.78942
34.548 -6.2084 1.0921
34.553 -6.3104 0.95825
34.553 -6.7076 1.1477
34.562 -3.5863 0.18567
34.564 -6.3396 1.008
34.565 -6.422 0.8611
34.569 -6.2806 1.0404
34.572 -6.393 1.049
34.573 -6.3137 1.109
34.574 -6.3349 1.1758
34.578 -6.2186 1.1657
34.596 0.016144 0.86083
34.598 -6.3228 1.0375
34.601 -3.4929 0.74588
34.608 -3.633 0.052834
34.61 -6.4899 0.67083
34.613 -3.6194 0.60205
34.617 -6.2648 1.1652
34.622 -3.6015 0.10578
34.63 -6.2771 1.1702
34.643 -3.508 0.80402
34.654 -3.5716 0.73989
34.656 -3.5719 0.74128
34.656 -3.4939 0.96891
34.66 -3.4079 0.7553
34.672 -6.3187 1.015
34.686 -6.2632 1.0875
34.687 -3.5961 0.79374
34.697 -3.4489 1.0566
34.705 -6.4147 0.87236
34.711 -3.5932 0.66128
34.725 -6.4737 0.67421
34.729 -3.5861 0.7422
34.73 -3.6086 0.86985
34.76 -6.3572 1.0319
34.767 1.0386 0.5627
34.779 -3.6494 0.59317
34.787 -3.6176 0.548
34.79 -3.5844 0.94463
34.793 -6.4851 0.926
34.862 -6.5302 1.0331
34.865 -6.7703 0.35189
34.867 -3.5989 0.913
34.875 -6.098 1.7806
34.9 -6.5653 0.65573
34.9 -6.2367 1.4483
34.905 -4.6087 0.87252
34.907 -6.6909 0.65904
34.908 -6.6855 1.2797
34.918 -6.4467 0.94029
34.947 -3.5394 1.1358
34.975 -6.817 1.028
34.992 -3.5828 0.98981
35.009 -6.4834 1.0331
35.015 -6.6051 0.65268
35.015 -3.6422 1.0265
35.027 -3.6334 1.0244
35.042 -6.7183 0.58664
35.064 -3.6312 1.1627
35.225 -4.2797 1.0703
35.252 -6.7432 0.65501
35.262 -4.5189 0.98206
35.287 -4.1879 0.64573
35.299 -4.1927 1.1722
35.308 -4.1863 1.1722
35.32 -4.2245 1.1328
35.32 -4.1424 1.03
35.326 -3.7769 1.1864
35.333 -4.0776 0.56679
35.339 -3.8106 1.1518
35.343 -3.9846 0.75037
35.344 -4.4376 0.95237
35.351 -4.0878 0.92894
35.351 -4.0229 0.38424
35.356 -4.378 1.167
35.361 -4.2713 1.0462
35.361 -4.196 1.0678
35.363 -4.1637 0.96076
35.365 -4.3417 1.077
35.371 -4.0801 0.67207
35.373 -4.2855 0.89608
35.376 -4.1871 1.0671
35.385 -4.2269 0.97448
35.385 -4.2534 1.1618
35.398 -4.2809 1.1827
35.403 -4.2912 0.98778
35.404 -3.7938 1.1104
35.405 -3.5403 1.0605
35.426 -4.0008 1.1985
35.43 -4.1741 0.66136
35.43 -3.9879 1.1558
35.431 -4.1018 1.1838
35.437 -4.2309 0.88681
35.438 -4.1087 0.91351
35.443 -4.1512 1.0889
35.449 -4.1172 0.98415
35.449 -6.8559 1.1039
35.456 -3.9689 1.1698
35.464 -4.0839 1.2217
35.464 -3.9607 0.52555
35.469 -6.7239 1.0418
35.47 -4.1841 1.0575
35.474 -4.1538 1.175
35.477 -4.0556 0.77155
35.478 -4.0707 1.1974
35.49 -3.9384 1.0921
35.495 -4.3567 1.0559
35.495 -4.0389 1.0273
35.497 -4.1404 0.97098
35.497 -4.0672 1.2355
35.5 -4.2443 0.97868
35.511 -4.3058 0.91609
35.512 -4.1111 0.90025
35.526 -4.3457 1.0838
35.534 -4.3144 1.1167
35.536 -6.8431 0.67998
35.537 -4.3224 1.007
35.555 -4.2811 0.92733
35.564 -3.7648 1.2134
35.57 -4.2725 0.93406
35.594 -4.2606 1.0861
35.615 -4.2934 1.1032
35.623 -4.1499 0.67221
35.631 -4.2113 0.87747
35.632 -4.5563 0.93771
35.635 -4.1969 0.93219
35.65 -3.7777 1.2181
35.671 -4.2944 1.1846
35.672 -4.1482 0.73674
35.681 -4.2345 1.0634
35.723 -4.014 1.1529
35.73 -4.4558 1.0501
35.772 -6.2553 2.1363
35.835 -4.6767 0.87567
35.843 -4.1815 0.74071
35.858 -4.061 0.50631
35.865 -4.197 0.88186
35.873 -3.8499 1.3661
35.877 -4.1646 0.94234
35.941 -4.1193 1.1199
35.977 -4.2132 0.93974
35.99 -4.1828 0.66015
36.021 -4.1859 1.0975
36.082 -4.1317 1.0186
36.089 -3.9887 0.78226
36.105 -4.1941 0.88241
36.108 -4.4069 0.98948
36.177 -4.1892 0.99458
36.18 -4.4088 0.99498
36.265 -4.1761 1.1107
36.279 -4.1836 1.1836
36.309 -4.3973 1.1093
36.348 -4.1807 0.89484
36.412 -4.1827 1.0091
36.413 -4.2081 1.1067
36.461 -4.1004 0.78058
36.559 -4.2129 0.99643
36.575 -4.1786 0.90045
36.638 -4.1821 1.0128
36.764 -6.4273 3.2374
36.856 -4.1884 1.0143
36.922 -4.1822 1.1349
36.94 -6.5584 3.5521
37.124 -4.1937 1.1327
37.125 -6.97 0.93961
37.128 -4.3498 1.0551
37.176 -4.1395 1.036
37.372 -4.3676 1.0996
37.418 -7.5693 1.0178
37.431 -4.1617 0.78455
37.503 -7.1266 1.166
37.559 -4.1204 1.1861
37.656 -4.2837 1.245
37.659 -6.6315 3.2661
37.675 -4.4185 1.1228
37.706 -4.4286 1.1255
37.779 -4.3833 0.97018
37.935 -4.517 1.0491
37.959 -4.0127 1.3719
38.029 -7.1772 1.0172
38.078 -4.5313 1.2281
38.324 -3.8508 1.205
38.465 -7.0137 1.1091
38.486 -3.9993 0.79433
38.587 -7.2704 1.0219
38.725 -7.1296 1.0766
38.955 -4.2861 1.4085
38.963 -6.758 1.1031
38.993 -7.2679 1.0091
39.051 -4.043 1.4068
39.126 -6.9671 1.0335


==> graphs/real_data/inliers_map_2020_09_21_21_42_03_icpr.txt <==
0.28773 -1.2573 1.0262
0.33977 -1.2144 1.0328
0.34328 -1.1995 1.0295
0.3931 -1.7296 1.018
0.40049 -0.17668 0.80678
0.40139 -0.17569 0.80743
0.41583 -1.6323 1.0195
0.42396 -1.4907 1.0235
0.46539 -1.623 1.0398
0.46996 -1.6442 1.0446
0.47314 -1.7352 1.0356
0.52444 -1.9791 1.0265
0.52646 -1.9545 1.0181
0.54198 -1.2247 1.0312
0.54233 -1.2245 1.0332
0.5512 -1.4185 1.0002
0.55617 -1.2798 1.0229
0.57564 -0.85284 1.0361
0.58061 -1.3891 1.0222
0.58176 -1.3891 1.0249
0.58497 -1.2918 1.0269
0.60216 -2.1773 1.0095
0.61072 -2.23 1.0055
0.61152 -1.4605 1.0333
0.62493 -2.2401 0.91243
0.62749 -2.1898 0.98439
0.641 -2.24 0.8851
0.65929 -1.4171 1.2832
0.67364 -1.7326 1.025
0.67511 -1.7943 1.0143
0.6842 -1.4544 1.0292
0.71269 -1.4013 1.0411
0.72092 -1.0251 1.034
0.72206 -1.0083 1.0038
0.72226 -1.0229 1.0355
0.73406 -0.21727 0.92441
0.73901 -1.5981 1.034
0.74156 -1.6664 1.0215
0.74392 -1.0292 1.0335
0.74509 -0.22689 0.85693
0.74743 -0.22432 0.81428
0.8012 -1.6092 1.0257
0.80227 -1.6124 1.0277
0.82322 -0.23674 0.82151
0.82478 -1.625 1.0255
0.84927 -0.93464 1.0342
0.86143 -1.2741 1.0365
0.86598 -1.8791 1.0222
0.88901 -1.3072 1.0341
0.90299 -1.0633 1.037
0.92882 -1.4325 1.0296
0.94 -1.5075 1.0283
0.95991 -1.1176 1.0302
0.96188 -1.9441 1.0281
0.97294 -1.3436 1.0288
0.97424 -1.3442 1.0269
0.99444 -1.8139 1.0254
0.99588 -1.506 1.0324
1.0045 -1.2392 1.0319
1.0085 -2.2656 1.0202
1.0102 -0.2689 0.62203
1.0154 -0.26217 0.83669
1.0204 -2.6393 0.97782
1.0315 -0.2693 0.8673
1.0436 -1.4277 1.0318
1.0545 -1.0654 1.0344
1.0642 -1.9135 1.0208
1.067 -1.2168 1.029
1.0693 -1.2578 1.032
1.0826 -2.6806 0.73842
1.0961 -1.0853 1.0349
1.1001 -2.7168 0.92153
1.102 -0.5948 1.0396
1.1039 -0.87132 1.0388
1.117 -1.2924 1.0353
1.1188 -0.28192 0.72042
1.1253 -2.6907 0.72512
1.1499 -1.4627 1.0306
1.1556 -1.096 1.0296
1.1614 -0.28544 0.91887
1.165 -1.7759 1.0306
1.169 -1.1116 1.0372
1.1718 -1.7377 1.0286
1.1886 -0.29638 0.814
1.2037 -1.4529 1.0299
1.2363 -0.29781 0.76033
1.2411 -0.31668 0.89876
1.2523 -1.4047 1.0328
1.2722 -1.0888 1.0362
1.2905 -1.4157 1.0295
1.2951 -0.72138 1.0369
1.2987 -0.91626 1.0388
1.3135 -1.948 1.0233
1.3304 -1.1379 1.0363
1.3412 -1.7761 1.0269
1.3547 -0.31724 0.91427
1.3873 -0.3207 0.88321
1.3934 -1.6164 1.0284
1.3955 -0.33359 0.90797
1.4146 -1.2438 1.0347
1.4259 -1.6848 1.0315
1.4266 -1.4181 1.0329
1.4298 -1.483 1.072
1.4355 -1.028 1.0357
1.4385 -1.5933 1.0271
1.4492 -0.34052 1.0369
1.4492 -0.34035 1.0361
1.4542 -1.6087 1.0048
1.4732 -0.92181 1.036
1.4746 -1.6697 1.0266
1.4891 -1.9484 1.0233
1.4922 -0.55475 1.0372
1.5052 -0.32819 0.86183
1.5406 -1.2134 1.0301
1.5416 -1.6995 1.0209
1.5429 -0.44793 1.0433
1.5516 -0.85331 1.0376
1.558 -1.4945 1.0219
1.5616 -1.4982 1.0307
1.5659 -1.4923 1.0233
1.5674 -1.1981 1.0297
1.5687 -1.5531 1.0231
1.5689 -0.41102 1.0372
1.5711 -1.4365 1.0328
1.5847 -1.9127 1.0147
1.5903 -0.40174 1.0367
1.5964 -0.85333 1.0319
1.5969 -1.2661 1.0319
1.5994 -1.432 1.0289
1.6163 -0.35736 0.4558
1.6171 -1.2032 1.0343
1.6184 -1.1721 1.0282
1.6231 -0.62782 1.0444
1.6244 -1.0947 1.0361
1.6462 -0.36137 0.79488
1.6607 -0.36344 0.4581
1.6617 -1.2286 1.0307
1.6796 -0.36486 0.83661
1.7215 -2.0851 1.0126
1.7267 -1.0451 1.0435
1.7311 -1.2991 1.0307
1.7319 -2.1193 1.0158
1.7371 -2.8626 0.89303
1.7399 -2.145 1.0271
1.741 -1.1045 1.0247
1.741 -1.1099 1.0321
1.7419 -0.36881 0.86664
1.7438 -2.1607 1.0409
1.7744 -0.90244 1.0422
1.7749 -1.2334 1.0322
1.7806 -1.0947 1.0417
1.7853 -0.36868 0.92525
1.7935 -1.4056 1.0282
1.8033 -1.0613 1.0345
1.8034 -1.4295 1.0323
1.8254 -2.4271 0.95985
1.8285 -2.4341 0.90221
1.8373 -2.4037 0.87668
1.843 -2.4181 1.0131
1.8504 -2.0119 1.0238
1.8514 -1.2748 1.0337
1.853 -0.38955 0.6508
1.8683 -1.7593 1.0233
1.8781 -0.73219 1.0365
1.8814 -1.4547 1.0358
1.8863 -1.7365 1.0017
1.8878 -1.3509 1.0273
1.8967 -0.39673 0.49878
1.9002 -1.2865 1.0308
1.9307 -1.282 1.034
1.9396 -1.792 1.0284
1.9453 -0.94906 1.0274
1.9514 -0.93695 1.0315
1.9542 -1.6352 1.03
1.9609 -0.32393 0.42249
1.9635 -0.962 1.0374
1.9644 -0.84445 1.0379
1.9833 -0.68564 1.0418
1.9837 -0.41261 0.70783
1.9852 -0.80024 1.048
1.9877 -0.80704 1.0395
2.0084 -2.0927 1.0196
2.0147 -1.5926 1.0343
2.0238 -1.37 0.97057
2.0265 -0.39601 0.80692
2.0266 -1.2997 1.0301
2.0392 -0.53468 1.0408
2.0492 -1.1193 1.0363
2.0514 -1.297 1.0378
2.0569 -0.41804 0.78576
2.0651 -1.3181 1.0342
2.0689 -1.7765 1.0271
2.0722 -1.8758 1.025
2.0765 -1.3858 1.0232
2.0775 -1.7374 1.0353
2.0795 -0.99556 1.0358
2.1014 -1.712 1.0336
2.1136 -0.39982 0.30372
2.1204 -0.43838 0.3518
2.1224 -0.35651 0.3094
2.1255 -1.2964 1.0329
2.1306 -1.0153 1.0356
2.1371 -2.067 1.0224
2.1505 -1.3662 1.0322
2.1512 -2.3527 1.0146
2.1541 -1.2589 1.0053
2.1593 -2.0497 1.0168
2.1642 -2.4583 0.958
2.1646 -1.957 1.0239
2.1653 -1.4911 1.031
2.1673 -1.3355 1.0418
2.1687 -1.8428 1.0269
2.1688 -1.7049 1.0273
2.1753 -2.0122 1.0259
2.1787 -1.966 1.0396
2.1833 -2.4645 0.87792
2.1834 -0.44335 0.58628
2.1924 -2.4721 0.92212
2.1939 -2.4705 0.92014
2.1981 -2.4677 1.0104
2.2035 -1.3594 1.0299
2.2047 -1.8915 1.0258
2.2291 -0.45101 0.92012
2.2329 -1.2385 1.0303
2.2457 -1.203 1.0434
2.2498 -1.4128 1.0313
2.2624 -1.7212 1.0209
2.2653 -0.37743 0.3139
2.2667 -1.7249 1.026
2.2678 -1.3575 1.0395
2.2747 -1.31 1.0359
2.2814 -1.2844 1.03
2.2896 -0.462 0.91802
2.2904 -1.5695 1.0362
2.2995 -0.46117 0.40047
2.3008 -1.6608 1.0352
2.3061 -1.8873 1.0232
2.3069 -0.46463 0.47073
2.3084 -1.9344 1.0208
2.312 -1.343 1.0346
2.3226 -0.849 1.0341
2.3262 -0.97402 1.0357
2.3369 -1.7869 1.0248
2.3426 -1.4174 1.0342
2.3564 -1.8181 1.0255
2.3622 -1.6843 1.0182
2.3628 -1.3155 1.033
2.3671 -1.0444 1.0343
2.368 -0.48572 1.0449
2.3778 -2.4897 1.0198
2.3866 -1.0877 1.0282
2.3991 -1.7076 1.0333
2.4002 -1.0647 1.0385
2.402 -1.4606 1.0327
2.4108 -0.48837 0.89143
2.4198 -0.48022 0.89603
2.4256 -1.9336 1.0215
2.437 -1.4624 1.0363
2.4375 -1.4621 1.0358
2.4407 -1.7541 1.03
2.4465 -1.9366 1.0207
2.4512 -1.5802 1.015
2.4799 -1.7363 1.0382
2.4866 -0.48669 0.88741
2.487 -0.48459 0.88893
2.4935 -1.6249 1.0294
2.4948 -1.8353 1.0218
2.4971 -1.7201 1.0232
2.5003 -1.6005 1.0334
2.5033 -1.7643 1.0269
2.5202 -1.8108 1.0696
2.5358 -0.50126 0.66255
2.544 -1.8708 1.0265
2.5449 -1.7827 1.0334
2.5558 -0.49957 0.5055
2.5676 -1.6509 1.0213
2.5732 -0.6148 1.0417
2.5784 -0.58839 1.0392
2.5819 -1.6327 1.0277
2.5821 -1.6668 1.0344
2.5947 -2.2526 1.0195
2.5964 -0.78909 1.0461
2.6005 -1.9597 1.025
2.6018 -0.51728 1.0378
2.6096 -1.5329 1.0212
2.6315 -1.0018 1.0396
2.6433 -1.6872 1.0285
2.7178 -1.6573 1.0293
2.7392 -1.1249 1.0361
2.7548 -2.0841 1.0242
2.7612 -0.52157 0.80372
2.7673 -1.4387 1.0362
2.7679 -0.51937 0.85501
2.7965 -1.9643 1.0264
2.8054 -2.003 1.0245
2.8128 -1.7015 1.0252
2.8221 -1.9806 1.0261
2.8426 -1.9226 1.0287
2.8464 -1.8949 1.028
2.8603 -0.56642 0.64244
2.8706 -0.549 0.65208
2.8727 -1.8488 1.168
2.9365 -1.8547 1.0414
2.9832 -1.714 1.0274
2.9857 -1.5276 1.0354
2.9935 -1.7667 1.0204
2.9974 -1.8908 1.031
3.0146 -1.6718 1.0333
3.0249 -1.6736 1.039
3.0297 -2.0557 0.99438
3.0527 -2.0777 1.018
3.0564 -0.58198 0.58875
3.071 -2.0679 1.0268
3.0783 -0.57556 0.87924
3.0904 -0.59611 0.85399
3.1303 -1.8306 1.0284
3.1312 -0.58634 0.9068
3.1363 -2.0209 1.0192
3.1419 -0.92523 1.054
3.1477 -1.6628 1.0113
3.153 -1.7855 1.0347
3.1574 -1.727 1.0311
3.1631 -3.1032 0.90746
3.178 -2.0149 1.0311
3.1877 -0.56197 0.93225
3.1971 -0.58308 0.88226
3.1983 -0.59306 0.9233
3.2008 -2.0214 1.6035
3.2147 -1.889 1.0336
3.2217 -2.6429 0.88975
3.2247 -1.8859 1.0395
3.2256 -1.4255 1.0392
3.2273 -2.6102 0.87128
3.2298 -0.97018 1.0165
3.2571 -2.6502 0.87343
3.2653 -0.596 0.8553
3.324 -1.6191 1.0369
3.3546 -1.5066 1.037
3.3563 -0.9341 1.0454
3.3757 -0.99928 1.0382
3.3903 -1.6373 1.0378
3.4036 -1.8893 1.0447
3.4293 -1.7941 1.0387
3.4337 -1.5309 1.0393
3.4367 -1.4346 1.0476
3.44 -1.8704 1.0327
3.4445 -1.931 1.2953
3.4684 -2.0704 1.5213
3.469 -2.0309 1.0344
3.4837 -1.8382 1.4566
3.4906 -1.5737 1.0379
3.5013 -1.45 1.0461
3.5261 -1.5913 1.0424
3.5281 -1.2889 1.0437
3.5405 -1.7097 1.0383
3.5478 -1.5582 1.0302
3.5545 -1.4595 1.047
3.5574 -1.5618 1.0382
3.5611 -1.4948 1.0398
3.5615 -1.3102 1.0449
3.5658 -1.7736 1.0374
3.5737 -1.6174 1.0346
3.5762 -1.9987 1.0952
3.5918 -2.1001 1.0276
3.5962 -0.65568 0.88001
3.6017 -2.6854 0.90307
3.6436 -1.9659 1.0863
3.645 -1.6996 1.0422
3.6598 -1.2152 1.0503
3.6644 -1.6193 1.0432
3.6653 -0.66709 0.9197
3.6701 -1.7104 1.044
3.6719 -1.3347 1.0438
3.6801 -1.5364 1.0487
3.6903 -0.62687 0.9549
3.6914 -0.66431 0.929
3.7224 -1.1854 1.0462
3.7241 -1.3053 1.0481
3.7243 -1.3659 1.0484
3.7282 -0.67509 0.83291
3.7449 -1.1972 1.0456
3.7534 -1.301 1.0468
3.7821 -0.68146 0.85089
3.7839 -0.6884 0.74315
3.7885 -0.68946 0.78691
3.8062 -1.5559 1.0449
3.8428 -0.68409 0.9258
3.8799 -2.0723 1.0423
3.8853 -0.6927 0.9271
3.8887 -1.9961 1.0829
3.894 -0.70029 1.0558
3.8964 -0.69686 0.84581
3.9041 -0.71267 0.90392
3.9045 -2.0447 0.99712
3.9303 -1.4979 1.0467
3.9428 -2.5201 1.0429
3.9439 -1.237 1.0594
3.9687 -0.71596 0.79759
3.9827 -1.2373 1.0494
3.9854 -0.71058 0.9305
4.0107 -2.4486 1.0313
4.0187 -0.72402 0.90854
4.0323 -0.73114 0.87537
4.0357 -0.73091 0.8427
4.0745 -0.72032 0.93361
4.0902 -0.73999 0.73817
4.1022 -0.7273 0.78616
4.1052 -0.74032 0.90775
4.1102 -2.0034 1.0997
4.1128 -0.73759 0.65373
4.1312 -0.74535 0.89132
4.1608 -1.5411 1.0393
4.1837 -1.6059 1.0436
4.2007 -2.1674 1.033
4.2197 -0.75909 0.77607
4.2215 -1.5398 1.0442
4.2417 -1.8783 1.0422
4.2425 -0.75784 0.86791
4.292 -0.76726 0.8564
4.3003 -1.5116 1.0859
4.3031 -0.77993 0.90948
4.3414 -2.3777 1.0382
4.3627 -2.0991 1.0342
4.3787 -0.78821 0.87032
4.3913 -1.04 1.0495
4.4253 -1.7158 1.0396
4.4266 -2.1736 1.013
4.4334 -1.2833 1.0459
4.4433 -2.2058 1.0406
4.4539 -1.5043 1.0392
4.4575 -0.79738 0.51963
4.4702 -0.78091 0.91753
4.4798 -0.79388 0.64419
4.4846 -1.3169 1.0492
4.4943 -0.80462 0.68031
4.5025 -2.0702 1.0393
4.5099 -2.2382 2.147
4.5367 -1.5705 1.0776
4.5373 -2.2737 1.0425
4.5378 -0.80469 0.7646
4.5629 -0.81245 0.53416
4.5712 -2.0457 1.0371
4.5724 -2.1036 0.98595
4.5919 -0.81912 0.76698
4.6074 -1.6822 1.0446
4.6095 -2.3119 1.0377
4.6153 -1.7854 1.0475
4.6235 -1.545 1.0419
4.6261 -2.0331 1.0554
4.6299 -2.1183 1.0165
4.6348 -1.4773 1.0468
4.6372 -2.2759 1.0463
4.6479 -0.80094 0.37304
4.648 -0.81614 0.80121
4.648 -0.81131 0.9202
4.6517 -0.80567 0.92391
4.6543 -2.2151 1.5091
4.6626 -0.78841 1.0082
4.6702 -0.81166 0.75594
4.6731 -0.80519 0.75872
4.6852 -0.797 0.97711
4.6872 -2.1605 1.0544
4.6899 -1.1589 1.0511
4.6923 -2.0259 1.0664
4.6978 -2.0876 1.0642
4.6993 -1.2182 1.0498
4.7256 -2.0201 1.053
4.7322 -2.4084 1.0377
4.7334 -1.5694 1.0449
4.7357 -1.6388 1.0454
4.7391 -1.011 1.0542
4.7468 -2.0545 1.0926
4.7475 -1.8716 1.0473
4.759 -2.0146 1.0477
4.7666 -1.9925 1.0501
4.7734 -1.4572 1.0514
4.7781 -2.0738 1.0643
4.7798 -1.7361 1.0428
4.7862 -2.0103 1.0521
4.7896 -2.8785 0.94618
4.7919 -1.9458 1.049
4.7954 -2.8589 0.92371
4.7957 -1.9257 1.0407
4.803 -2.8011 0.82632
4.8059 -2.5239 1.0404
4.8067 -2.8204 0.86533
4.8142 -1.7282 1.0521
4.8157 -2.8529 0.90751
4.8176 -2.8325 0.87545
4.8206 -1.9344 1.0561
4.8264 -2.4303 1.0385
4.8643 -1.8099 1.0513
4.872 -2.3931 1.0437
4.8764 -2.5138 1.0439
4.8783 -1.963 1.0462
4.8834 -1.7018 1.0463
4.8992 -2.5119 1.0611
4.8997 -1.3937 1.0526
4.8998 -2.4678 1.0422
4.9028 -1.8073 1.0529
4.9155 -2.0107 1.3797
4.9159 -2.4368 1.044
4.9349 -1.4185 1.055
4.945 -1.4495 1.0535
4.9527 -1.6996 1.0531
4.9678 -2.4303 1.0402
4.969 -2.3622 1.048
4.9829 -1.7547 1.0551
5.012 -1.9897 1.0503
5.0233 -2.6214 1.0513
5.0239 -2.4973 1.0486
5.0578 -2.4688 1.0459
5.0646 -1.9384 1.0488
5.0687 -1.918 1.1488
5.0688 -2.4154 1.0444
5.0849 -1.383 1.049
5.0871 -2.6757 1.0423
5.0954 -1.8016 1.0535
5.0968 -2.5365 1.1139
5.1023 -2.3931 1.0485
5.1108 -2.4893 1.0488
5.1246 -1.7809 1.0554
5.1368 -1.8167 1.0518
5.1452 -2.9129 0.91885
5.1508 -2.8961 1.0262
5.1551 -2.1578 1.0149
5.1665 -1.9637 1.041
5.1695 -2.8819 0.99732
5.1914 -2.8725 0.74957
5.2053 -2.2645 1.0486
5.2149 -1.8679 1.0494
5.2276 -2.9213 1.0022
5.2421 -1.8929 1.0598
5.2448 -1.0656 1.0527
5.2595 -1.7232 1.0591
5.2679 -2.5675 1.0439
5.2822 -2.1782 1.057
5.2954 -2.04 1.0635
5.2966 -1.8513 1.0528
5.31 -1.9576 1.0516
5.3161 -2.4147 1.0481
5.3166 -2.3246 1.0394
5.3271 -2.1394 1.0518
5.328 -1.8725 1.0544
5.3819 -2.9195 1.0374
5.3894 -2.2628 1.0462
5.4016 -1.7623 1.0524
5.4273 -2.2932 1.0423
5.4323 -2.6006 1.0439
5.4325 -2.6821 1.0425
5.4356 -1.6636 1.0609
5.4483 -1.9295 1.0538
5.4538 -1.8512 1.0498
5.4596 -2.3235 1.0505
5.4703 -2.299 1.0506
5.5184 -2.3372 1.0576
5.5502 -1.9636 1.0658
5.5655 -2.1164 1.053
5.5786 -2.2065 1.1009
5.5871 -2.0137 1.0546
5.5926 -2.8722 1.0413
5.6175 -1.9026 1.055
5.6756 -1.6267 1.0543
5.68 -1.1861 1.0657
5.6923 -2.0617 1.0551
5.6944 -2.5423 1.047
5.7381 -2.0081 1.0591
5.792 -2.7855 1.0439
5.7964 -2.6726 1.0455
5.8156 -2.6143 1.0481
5.8214 -1.6592 1.0606
5.8236 -2.0881 1.0544
5.8335 -1.701 1.0579
5.8404 -2.7329 1.0438
5.862 -2.1968 1.0909
5.9145 -1.6264 1.0601
5.9167 -2.3619 1.0497
5.9208 -2.7069 1.044
5.9332 -2.7136 1.0554
5.9423 -2.6479 1.0512
5.9436 -2.3376 1.0534
5.9478 -2.3075 1.0561
5.9531 -2.0595 1.0598
5.9578 -1.7467 1.0643
6.0065 -1.4968 1.0666
6.0308 -2.3425 1.0572
6.0588 -2.2252 1.0534
6.0591 -1.8025 1.0636
6.0644 -1.8327 1.0608
6.0744 -2.0788 1.0565
6.0808 -1.5946 1.0662
6.0846 -1.4727 1.0631
6.087 -1.6494 1.0622
6.1168 -1.7818 1.0562
6.1203 -2.2133 1.0562
6.1323 -2.6162 1.0418
6.1338 -2.635 1.0425
6.1382 -3.0612 0.79827
6.1456 -1.4104 1.0652
6.1495 -1.6357 1.0605
6.1517 -2.5263 1.0419
6.1547 -3.0427 1.0172
6.1552 -2.6561 1.0421
6.1595 -2.0924 1.0577
6.1647 -2.192 1.0598
6.1672 -2.4149 1.0528
6.1741 -2.1489 1.055
6.1786 -2.6648 1.0365
6.1904 -2.5489 1.0758
6.2086 -1.2591 1.069
6.22 -1.9647 1.0447
6.2325 -2.5402 1.0464
6.2394 -3.0354 0.88596
6.2475 -2.6685 1.0423
6.2515 -2.8455 1.0422
6.2516 -2.4962 1.0501
6.2539 -1.7804 1.0429
6.2654 -1.9511 1.0516
6.2662 -1.9829 1.0483
6.2771 -2.1423 1.0635
6.2784 -2.498 1.0493
6.2839 -2.407 1.0596
6.2886 -1.9754 1.0481
6.2921 -1.9448 1.0602
6.3033 -1.7985 1.0587
6.3112 -2.3213 1.0615
6.3125 -2.1675 1.0506
6.3202 -2.3831 1.0407
6.3226 -1.8659 1.0598
6.3433 -2.1805 1.0744
6.3441 -1.8349 1.0579
6.3457 -0.95208 1.066
6.354 -2.1641 1.0599
6.3644 -2.2903 1.0551
6.3647 -2.6824 1.0412
6.3705 -2.0352 1.0599
6.3752 -2.2287 1.06
6.3772 -1.7869 1.076
6.3856 -3.0389 0.98327
6.3948 -2.0633 1.0558
6.3963 -2.0942 1.0489
6.3969 -2.4639 1.0502
6.4 -2.2366 1.0485
6.4017 -2.2321 1.1097
6.4031 -2.1206 1.0578
6.4037 -1.3743 1.0659
6.4053 -2.8173 1.0469
6.4055 -2.0647 1.0591
6.4069 -2.5703 1.0467
6.4147 -2.0925 1.0819
6.4199 -2.3418 1.0508
6.4211 -2.6955 1.0447
6.4232 -2.5181 1.05
6.424 -2.4181 1.0544
6.4244 -2.1023 1.0616
6.4305 -2.0475 1.0545
6.4362 -2.6126 1.0439
6.4396 -1.0997 1.0767
6.4439 -1.1591 1.0716
6.4546 -3.0816 1.004
6.4604 -2.2156 1.0449
6.4615 -1.6754 1.0667
6.4657 -2.5804 1.0538
6.469 -2.4158 1.0565
6.4748 -3.0929 0.97193
6.4758 -2.4955 1.0354
6.4778 -2.2317 1.0524
6.4785 -2.2729 1.047
6.4926 -2.0274 1.0494
6.4932 -2.0292 1.0419
6.5118 -2.3054 1.0423
6.5162 -1.9479 1.056
6.5241 -2.1946 1.0583
6.5313 -2.0595 1.0556
6.5352 -2.0167 1.0568
6.5422 -3.0586 1.0067
6.5426 -1.8879 1.061
6.5599 -2.4386 1.0481
6.5664 -2.4866 1.0473
6.5702 -3.1448 0.99115
6.5719 -2.1691 1.0501
6.5784 -3.0539 1.0183
6.5792 -3.1298 0.90834
6.5824 -3.0983 0.697
6.5914 -2.0046 1.059
6.5926 -2.5402 1.0465
6.5934 -1.743 1.0498
6.5942 -2.7181 1.0453
6.6132 -1.756 1.0466
6.6167 -1.9572 1.0626
6.64 -2.0575 1.058
6.6595 -1.7477 1.0639
6.6646 -1.9921 1.0633
6.6657 -2.2375 1.0482
6.6778 -1.7593 1.0591
6.6919 -1.6083 1.0676
6.6965 -1.9233 1.0558
6.7008 -2.1457 1.0522
6.7011 -1.8427 1.056
6.7407 -1.9845 1.069
6.7416 -1.941 1.0553
6.7476 -2.9932 1.0413
6.7524 -3.2151 0.97947
6.76 -2.0589 1.0457
6.7605 -1.9669 1.0595
6.7711 -3.028 1.0392
6.772 -2.1634 1.0465
6.7757 -2.8831 1.0478
6.7807 -1.9804 1.0551
6.7939 -2.5326 1.044
6.796 -1.8577 1.0574
6.8008 -2.7817 1.0446
6.8219 -3.1934 1.0397
6.8248 -3.1126 1.0364
6.8358 -1.8549 1.061
6.8402 -2.0221 1.0506
6.8443 -0.96512 1.0695
6.8548 -2.1771 1.0541
6.8597 -1.9726 1.0526
6.8651 -3.1191 1.0395
6.8684 -1.0517 1.0665
6.8737 -1.785 1.0574
6.8863 -1.9877 1.0527
6.8896 -2.2908 1.0445
6.9186 -2.7356 1.0448
6.9214 -1.7826 1.0634
6.9249 -1.8939 1.0601
6.9341 -1.9258 1.0591
6.9345 -2.5512 1.0505
6.9384 -1.8773 1.0437
6.9516 -1.9496 1.0392
6.9706 -2.1761 1.051
6.9891 -1.905 1.0556
6.992 -2.2106 1.0376
7.0077 -1.8185 1.047
7.019 -2.5767 1.0502
7.0223 -2.6821 1.0444
7.0241 -1.8116 1.0615
7.0342 -2.4276 1.049
7.0556 -1.9496 1.0579
7.0565 -1.2633 1.0645
7.0656 -1.8676 1.0552
7.0772 -1.8604 1.06
7.0902 -2.8824 1.0536
7.1011 -2.2797 1.0571
7.1142 -2.2951 1.0306
7.1401 -2.3042 1.0491
7.1445 -1.986 1.0519
7.1522 -1.1642 0.96462
7.1523 -0.16919 0.99111
7.1556 -1.2332 0.87955
7.1614 -1.1691 1.0373
7.162 0.045312 0.93657
7.1669 -0.2086 0.74438
7.1694 -1.9045 1.0504
7.1731 -1.1943 0.92939
7.1845 -0.14236 0.99489
7.186 -2.9053 1.0437
7.1943 -1.1882 0.82901
7.1966 -1.9131 1.0527
7.2041 -1.2001 0.9103
7.2097 -1.1745 0.95394
7.2228 -1.212 0.91143
7.2416 -0.098207 0.85995
7.2517 -1.4876 1.0563
7.2591 -0.45648 0.64032
7.2602 -2.2187 1.1369
7.2689 -0.22609 1.0111
7.2813 -0.29075 0.93777
7.2857 -2.4426 1.0609
7.2892 -1.8168 1.0529
7.2967 -1.7652 1.0542
7.3075 -2.5341 1.0515
7.3082 -2.0646 1.0511
7.3201 -1.5171 1.0501
7.3253 -2.6803 1.0602
7.3334 -1.5086 1.0628
7.3349 -1.6982 1.0589
7.3472 -1.8361 1.0499
7.3554 -1.8114 1.0643
7.4029 -2.4123 1.0495
7.4122 -2.4423 1.3776
7.4574 -2.3157 0.92244
7.4715 -1.5314 1.0572
7.4763 -1.8017 1.0531
7.4868 -2.2983 1.0561
7.5042 -2.3323 1.0586
7.5101 -2.3643 1.0555
7.5133 -1.5804 1.0572
7.5201 -1.9834 1.0593
7.5375 -3.7377 0.64924
7.5419 -2.3043 1.0697
7.5447 -1.2523 0.67649
7.5503 -2.5163 1.0531
7.5522 -1.2485 0.64416
7.5532 -1.2518 0.60356
7.5579 -2.3427 1.0674
7.5656 -2.4014 1.0352
7.5728 -1.251 0.40395
7.5779 -2.3724 1.0561
7.5878 -2.31 1.0858
7.6053 -1.2613 0.64372
7.6173 -2.3357 1.0529
7.6234 -1.8233 1.0484
7.625 -2.2808 1.063
7.6266 -2.1841 1.0527
7.6334 -1.2633 0.36125
7.6444 -1.2498 0.64496
7.649 -1.2636 0.39509
7.6492 -2.2401 1.0256
7.652 -1.501 1.0576
7.6572 -1.2745 0.83522
7.6767 -1.2627 0.37348
7.6791 -1.2578 0.33109
7.6828 -2.5135 1.0575
7.6944 -2.341 1.0368
7.6962 -1.2741 0.34519
7.7012 -2.057 1.0661
7.7032 -3.6795 0.90625
7.7325 -2.2891 1.024
7.7521 -3.3068 0.94225
7.7609 -1.2713 0.57201
7.7699 -1.7362 1.0489
7.7874 -1.2815 0.87909
7.7932 -1.2869 0.78918
7.8015 -2.6011 1.0508
7.8147 -2.1952 1.0603
7.8332 -2.3214 1.1502
7.8343 -1.291 0.82777
7.8356 -1.292 0.91114
7.8416 -2.162 1.0578
7.8496 -2.1787 1.0611
7.8546 -2.4227 1.128
7.8871 -2.2741 1.0575
7.9117 -2.4091 1.0478
7.931 -2.4507 1.1497
7.9483 -1.2922 0.95266
7.9484 -1.3046 0.94053
7.9555 -1.3229 0.92768
7.9693 -1.6177 1.0615
7.9701 -2.5547 1.0509
7.9767 -2.6174 1.0557
7.9806 -2.3883 1.0571
7.9899 -2.4077 0.9727
8.0027 -2.221 1.0563
8.003 -2.8464 1.0446
8.0083 -1.3154 0.87477
8.0227 -1.4011 1.0677
8.041 -2.2944 1.0574
8.0538 -2.4839 1.0592
8.0561 -1.3023 0.96052
8.0566 -1.31 0.95336
8.0604 -2.4107 1.1037
8.0618 -2.2772 1.0561
8.0689 -1.3266 0.94321
8.0881 -2.6616 1.0554
8.091 -1.4598 1.0677
8.1062 -3.3346 1.0309
8.1127 -2.948 1.051
8.1149 -3.3542 0.96717
8.1195 -3.3441 0.92004
8.1234 -3.017 1.0481
8.1322 -1.4709 1.0654
8.1359 -2.5012 1.4862
8.149 -2.0813 1.0578
8.16 -2.0788 1.0619
8.1901 -3.06 1.052
8.2005 -2.1169 1.0558
8.2022 -2.3095 1.0671
8.2034 -2.9216 1.0526
8.2186 -2.1314 1.0695
8.2343 -2.1529 1.0637
8.2648 -1.4896 1.0647
8.2742 -2.5908 1.0717
8.2947 -2.7799 1.0503
8.3099 -1.4995 1.0674
8.313 -2.215 1.0633
8.3337 -2.7043 1.0587
8.3423 -2.2011 1.0586
8.3597 -2.4337 1.0603
8.3685 -1.3661 0.93331
8.4002 -2.6083 1.2919
8.4099 -1.3572 0.84637
8.4114 -2.2477 1.0616
8.4185 -2.3943 1.0615
8.4375 -2.172 1.0687
8.4487 -2.3013 1.0643
8.4553 -3.1584 1.0574
8.4627 -2.1549 1.0614
8.4647 -2.1976 1.062
8.4707 -2.6855 1.0558
8.4733 -2.7469 1.0583
8.4763 -3.1266 1.0546
8.4965 -1.5342 1.068
8.5085 -2.7461 1.0617
8.5089 -1.3924 0.94968
8.5108 -1.3797 0.91337
8.5134 -1.3852 0.82658
8.5165 -2.2332 1.0668
8.5228 -1.5574 1.0547
8.5409 -2.3766 1.0734
8.5505 -2.5731 1.0529
8.5566 -1.3861 0.91924
8.5571 -1.5351 1.0761
8.5601 -1.7387 1.069
8.5745 -1.3882 0.79002
8.5786 -1.5646 1.0633
8.6059 -1.46 0.90096
8.6172 -1.5733 1.0663
8.6265 -2.6093 1.0635
8.6384 -2.0541 1.0607
8.6573 -1.4095 0.84974
8.6686 -1.5747 1.0701
8.6725 -1.4102 0.77675
8.6888 -1.4112 0.85798
8.692 -2.0944 1.0586
8.6927 -2.094 1.0593
8.6933 -2.5835 1.0589
8.708 -1.7337 1.0683
8.7109 -1.424 0.85589
8.7134 -2.0594 1.0753
8.7215 -2.6264 1.0477
8.7264 -3.2051 1.0561
8.7361 -1.4538 0.91526
8.738 -2.6321 1.0642
8.7592 -1.4191 0.80326
8.7605 -3.0167 1.0598
8.7624 -1.4218 0.84674
8.7627 -2.4653 1.0119
8.7705 -2.6103 1.0615
8.8096 -2.6221 1.1057
8.8188 -1.4314 0.87523
8.8289 -1.9323 1.0641
8.8542 -3.5281 1.0466
8.8546 -2.7403 1.0653
8.855 -1.4321 0.79371
8.8551 -3.1072 1.0619
8.8872 -1.6112 1.0692
8.8892 -1.4366 0.77647
8.8906 -2.4774 1.0699
8.9111 -1.8257 1.0564
8.9124 -1.6298 1.0695
8.9161 -2.616 1.0682
8.9171 -1.306 1.052
8.9348 -1.8258 1.066
8.9611 -1.4426 0.92591
8.9709 -1.6396 1.0653
8.9716 -1.4531 0.81214
8.9742 -1.8258 1.0742
8.9771 -2.5376 1.0732
8.9781 -2.2509 1.0679
8.987 -2.5122 1.0831
8.9888 -1.481 0.90472
8.9949 -1.6096 1.0815
9.0035 -1.8384 1.0725
9.0053 -1.6365 1.0744
9.0068 -3.2649 1.0547
9.0183 -2.6282 1.0647
9.0204 -2.7463 1.0554
9.0206 -1.4509 0.79275
9.0253 -2.6068 1.0588
9.041 -2.5692 1.056
9.0462 -1.456 0.67131
9.048 -1.4647 0.90547
9.0575 -1.6427 1.0762
9.0584 -1.464 0.88449
9.0633 -1.4793 0.93496
9.0704 -2.1139 1.0666
9.0808 -2.4855 1.0575
9.0876 -1.4766 0.92472
9.0924 -2.7003 1.0876
9.1006 -1.6695 1.0718
9.1033 -1.8514 1.0726
9.1042 -1.8473 1.0768
9.1121 -2.0308 1.0695
9.1336 -2.5302 1.074
9.1352 -1.6589 1.0756
9.1373 -1.8526 1.0777
9.1527 -2.7887 1.0709
9.154 -3.4872 1.0291
9.1579 -1.8561 1.0781
9.1589 -1.4828 0.88087
9.1625 -3.4518 0.88586
9.1627 -1.643 1.0689
9.1654 -3.0635 1.0615
9.1659 -2.646 1.0875
9.1749 -2.6119 1.0627
9.1778 -3.4801 0.91813
9.179 -1.483 0.94659
9.1953 -1.6446 1.0716
9.196 -1.8635 1.0797
9.1979 -2.3051 1.0634
9.2001 -2.302 1.0695
9.2017 -2.5569 1.0965
9.2024 -2.3159 1.0728
9.2037 -2.6531 1.052
9.2061 -1.4857 0.74247
9.2097 -2.6352 1.0574
9.217 -3.5327 0.96912
9.2215 -1.4806 0.83981
9.2233 -2.6366 1.0697
9.2401 -1.6797 1.079
9.2408 -1.4895 0.95972
9.253 -2.874 1.0623
9.2578 -1.4926 0.83403
9.258 -3.1995 1.0545
9.2652 -1.9498 1.0699
9.2681 -2.3688 1.063
9.2682 -1.6784 1.073
9.2693 -3.0608 1.0514
9.2706 -1.516 0.92146
9.2745 -2.6252 1.0332
9.2747 -3.0708 1.0516
9.2774 -1.4977 0.8776
9.2826 -2.3098 1.0614
9.286 -2.3762 1.0761
9.2905 -1.4944 0.81675
9.2951 -3.1865 1.0643
9.2976 -3.2183 1.0502
9.2984 -2.1979 1.0707
9.3018 -3.222 1.0486
9.3019 -3.103 1.0606
9.3019 -2.3397 1.0665
9.3126 -3.3146 1.0609
9.313 -1.8975 1.0719
9.3146 -1.8193 1.0732
9.316 -2.4904 1.0582
9.3169 -1.6952 1.0696
9.3173 -3.2355 1.0562
9.3211 -3.083 1.0739
9.3246 -2.3099 1.0711
9.3291 -1.9324 1.0729
9.3379 -1.489 0.35436
9.344 -3.2333 1.0638
9.3466 -1.5056 0.86817
9.3618 -2.279 1.0698
9.3844 -3.1648 1.0548
9.3844 -2.3282 1.0684
9.3856 -2.3292 1.0738
9.3968 -1.7295 1.0683
9.4022 -1.526 0.67744
9.4023 -1.5159 0.92373
9.4083 -3.1035 1.0656
9.4254 -2.745 1.0616
9.4311 -1.8114 1.0767
9.4326 -1.9184 1.0715
9.4372 -1.9127 1.0719
9.4377 -1.5286 0.66257
9.4484 -1.5136 0.35312
9.4557 -2.4313 1.0734
9.4569 -2.3644 1.0693
9.4581 -3.2449 1.0584
9.4593 -1.5426 1.0743
9.46 -1.544 1.0746
9.462 -2.8508 1.0664
9.4629 -1.709 1.0798
9.4669 -2.4087 1.0707
9.4721 -1.922 1.0728
9.4944 -3.4466 1.0592
9.5051 -1.9386 1.066
9.513 -2.5799 1.0694
9.5227 -1.7441 1.075
9.5235 -3.5518 0.90808
9.533 -1.5295 0.93322
9.538 -2.4814 1.0659
9.5392 -1.7292 1.0742
9.5414 -2.6622 1.0173
9.5445 -1.7636 1.0652
9.5488 -3.5257 0.68925
9.55 -2.1732 1.0699
9.5501 -3.5576 1.0518
9.552 -1.9237 1.0785
9.5524 -3.5697 0.97581
9.5565 -1.5272 0.3817
9.571 -2.3376 1.0705
9.5806 -3.2641 1.0524
9.5882 -2.4718 1.0755
9.5892 -3.4436 1.0598
9.5895 -2.3712 1.0733
9.5915 -1.5451 0.90143
9.5998 -2.4698 1.0678
9.6028 -1.5339 0.52599
9.6043 -1.7452 1.0734
9.6044 -1.9272 1.08
9.6106 -1.7671 1.0839
9.6153 -3.5609 0.77216
9.6166 -1.5232 0.85946
9.6212 -1.9372 1.0702
9.6228 -0.86228 0.17841
9.6374 -1.7549 1.0724
9.6519 -2.5063 1.0732
9.6558 -2.3433 1.072
9.657 -2.3444 1.075
9.6682 -1.7624 1.0749
9.67 -1.5506 0.90965
9.6726 -1.5513 0.82402
9.6769 -1.7804 1.0709
9.6799 -2.7877 1.0776
9.6868 -1.7008 1.0747
9.6884 -1.5432 0.83461
9.6913 -2.6213 1.0871
9.6915 -2.5817 1.0664
9.7028 -2.3276 1.0677
9.7127 -2.377 1.0592
9.7147 -1.7705 1.0775
9.7194 -2.926 1.0668
9.7381 -1.7889 1.0719
9.7414 -2.6567 1.07
9.7432 -2.0147 1.0681
9.7435 -1.593 0.93056
9.7437 -1.7422 1.1122
9.7543 -1.5635 0.95046
9.7632 -2.3765 1.0865
9.7701 -2.3623 1.0708
9.7894 -1.7848 1.0788
9.7964 -1.5659 0.94381
9.7964 -3.0573 1.0668
9.8095 -0.78641 0.28642
9.8098 -1.5916 0.93666
9.8157 -1.77 1.0953
9.8242 -2.7328 1.0575
9.837 -1.5743 0.60284
9.8432 -1.7792 1.0848
9.8466 -1.575 0.8505
9.8502 -1.571 0.84936
9.8676 -1.8035 1.0725
9.8701 -1.5763 0.9119
9.8742 -2.7662 1.2922
9.8881 -2.7206 1.1127
9.9247 -1.7865 1.1
9.9322 -1.7838 1.0997
9.9375 -1.5935 0.90274
9.9388 -2.6793 1.0906
9.9713 -1.5969 0.90782
9.9905 -1.6018 0.94169
10.026 -1.604 0.89414
10.041 -1.6058 0.81718
10.046 -1.5991 0.42323
10.061 -1.6091 0.94084
10.076 -2.2738 1.0727
10.091 -1.614 0.94005
10.1 -1.6044 0.59506
10.114 -2.8308 1.0677
10.114 -1.6183 0.82515
10.115 -1.617 0.9409
10.136 -1.621 0.88504
10.138 -1.6283 0.92658
10.152 -1.5589 1.0008
10.157 -2.1746 1.0784
10.17 -1.6213 0.54375
10.183 -1.6151 0.90736
10.193 -1.6224 0.96447
10.196 -1.6352 0.93537
10.225 -2.5059 1.0716
10.226 -1.7428 0.81362
10.23 -2.5484 1.0696
10.231 -2.9734 1.0721
10.237 -2.8582 1.0706
10.247 -3.0251 1.0669
10.252 -1.6321 0.96263
10.257 -1.6342 0.68025
10.257 -1.6346 0.67935
10.257 -1.6407 0.89795
10.257 -1.6301 0.42956
10.261 -1.6403 0.93997
10.261 -1.6259 0.52143
10.285 -1.6388 0.94434
10.301 -2.3868 1.0738
10.306 -1.5605 0.33406
10.308 -1.6421 0.86138
10.31 -1.6429 0.94379
10.317 -2.0359 1.0854
10.342 -3.1509 1.0682
10.36 -1.6496 0.95163
10.364 -1.6655 0.86484
10.366 -3.0909 1.0678
10.372 -1.6506 0.36641
10.383 -1.6622 0.9171
10.385 -1.6548 0.84291
10.386 -1.6539 0.71664
10.389 -2.1162 1.0704
10.399 -2.7372 1.074
10.402 -2.0792 1.0742
10.405 -1.6829 0.61786
10.411 -2.564 1.0662
10.419 -1.5541 0.33691
10.422 -3.4646 1.0648
10.422 -1.6649 0.95161
10.426 -1.6372 0.36096
10.448 -3.5885 1.0668
10.458 -1.6659 0.8666
10.47 -1.6665 0.8364
10.477 -1.6678 0.95923
10.483 -1.6805 0.94305
10.492 -1.6822 0.91969
10.496 -1.6745 0.92923
10.512 -1.6644 0.8727
10.521 -2.7833 0.92246
10.532 -1.9421 1.0797
10.537 -2.2143 1.0776
10.54 -2.2769 1.0739
10.54 -2.469 1.0776
10.541 -1.6685 0.55672
10.541 -2.4671 1.0806
10.558 -1.6779 0.95407
10.582 -2.5144 1.0773
10.595 -3.2967 1.0548
10.596 -1.6452 0.37453
10.597 -3.3021 1.0658
10.598 -1.7457 1.0932
10.61 -1.6778 0.40149
10.617 -3.0591 1.0678
10.62 -1.6844 0.7444
10.624 -1.7303 1.0833
10.626 -2.1 1.0692
10.637 -1.6862 0.86206
10.64 -3.5783 1.0667
10.646 -4.1931 0.93737
10.652 -2.8209 1.0453
10.653 -2.7509 1.0434
10.662 -2.6807 1.0764
10.663 -2.6861 1.0789
10.666 -1.6961 0.95801
10.676 -2.0957 1.0895
10.685 -2.8102 1.0672
10.711 -1.686 0.90712
10.711 -3.7425 0.83433
10.714 -3.7278 0.91272
10.717 -3.7113 0.92978
10.718 -3.7208 0.96657
10.719 -3.7147 0.93232
10.729 -3.727 1.0044
10.732 -1.7004 0.50236
10.761 -1.7027 0.9172
10.763 -2.4235 1.0772
10.764 -1.6942 0.42563
10.772 -3.7708 0.97464
10.782 -1.7195 0.8489
10.886 -1.7277 0.92595
10.891 -1.7193 0.84763
10.911 -1.7165 0.46997
10.938 -1.7316 0.91395
10.947 -2.6728 1.0734
10.989 -1.7688 0.92586
11.017 -3.7024 0.86953
11.03 -1.6657 0.3372
11.035 -1.7471 0.96309
11.041 -1.6188 0.34506
11.055 -2.5541 1.075
11.058 -2.5491 1.0796
11.067 -1.8301 0.84876
11.082 -1.748 0.96461
11.089 -1.7566 0.57895
11.101 -3.7779 0.93763
11.101 -3.7781 0.93796
11.103 -1.7458 0.91382
11.104 -1.7461 0.53631
11.105 -3.7839 0.94078
11.111 -3.792 0.94561
11.132 -2.8465 1.0817
11.146 -2.9434 1.0774
11.148 -2.5505 1.0741
11.152 -2.7765 1.2563
11.155 -1.7357 1.0235
11.157 -1.7378 0.42013
11.159 -2.6435 1.0789
11.183 -1.7452 0.97734
11.192 -1.7696 1.0538
11.212 -3.0474 1.072
11.213 -1.7763 1.0223
11.218 -1.7985 0.97369
11.22 -1.7646 0.85319
11.223 -2.4855 1.0817
11.225 -2.5006 1.0897
11.242 -1.7702 0.60727
11.263 -1.7531 1.0355
11.271 -1.7673 0.86976
11.277 -1.7666 1.0232
11.28 -3.0008 1.0767
11.284 -3.0439 1.2706
11.286 -1.7617 0.85199
11.304 -3.0508 1.0839
11.312 -2.7123 1.092
11.349 -1.8329 1.0972
11.351 -1.7865 0.82935
11.354 -1.7779 0.93455
11.354 -1.8805 1.0923
11.357 -2.8722 1.0688
11.364 -1.8815 1.0753
11.366 -1.8786 1.0845
11.372 -3.087 2.2881
11.383 -1.7888 0.93095
11.409 -2.4931 1.0802
11.414 -1.7932 0.8922
11.417 -2.9321 1.1503
11.423 -2.8864 1.1242
11.425 -1.8663 1.111
11.433 -1.7993 1.0892
11.443 -1.7968 1.0311
11.455 -2.7386 1.102
11.46 -2.9649 1.1706
11.466 -1.7963 0.87669
11.466 -2.7661 1.0868
11.502 -0.81086 0.28797
11.504 -1.8009 0.89856
11.51 -1.8038 0.73339
11.512 -2.0711 1.095
11.517 -1.8054 0.95872
11.545 -2.356 1.0947
11.579 -1.1119 0.28635
11.605 -2.8816 1.1004
11.607 -2.8144 1.0666
11.614 -2.7607 1.1044
11.614 -1.9046 1.0944
11.62 -1.8222 0.95481
11.627 -2.3627 1.0858
11.635 -1.8267 0.96645
11.643 -2.8769 1.067
11.655 -1.8222 0.86164
11.683 -2.8089 1.1037
11.684 -2.8115 1.1124
11.687 -1.8152 0.97246
11.693 -1.9014 1.0999
11.693 -2.8497 1.0532
11.705 -2.2744 1.0942
11.708 -2.3376 1.0898
11.71 -1.8274 0.95097
11.725 -2.4257 1.0877
11.731 -1.8454 0.95112
11.738 -1.8312 0.96617
11.738 -1.8299 0.96783
11.742 -2.6333 1.0861
11.745 -2.9123 1.08
11.747 -2.3401 1.0885
11.75 -1.8334 0.92715
11.752 -2.4711 1.0862
11.761 -2.3658 1.089
11.77 -2.4931 1.0881
11.772 -2.8554 1.082
11.775 -2.9072 1.0866
11.776 -2.6284 1.0836
11.788 -2.5277 1.0861
11.792 -2.3782 1.0854
11.793 -3.1067 1.4693
11.82 -2.0699 1.1257
11.853 -2.3916 1.0901
11.858 -2.1534 1.0935
11.858 -1.8435 0.79648
11.87 -2.3694 1.0914
11.873 -2.3387 1.0882
11.873 -2.3672 1.091
11.874 -2.3386 1.0892
11.887 -1.9649 0.86377
11.895 -3.0582 1.1328
11.913 -3.2715 2.0547
11.922 -1.8621 0.95426
11.924 -1.8568 0.90322
11.926 -1.8558 0.6557
11.951 -3.0705 1.3742
11.991 -1.7638 1.061
12.024 -1.8596 0.9815
12.037 -3.0929 1.7482
12.04 -2.9877 1.102
12.059 -2.9352 1.0851
12.066 -1.8695 0.71233
12.114 -1.8825 0.95792
12.123 -1.8836 0.7458
12.129 -2.6977 1.0843
12.138 -1.8788 0.51068
12.142 -0.34024 0.31748
12.144 -1.8856 0.65266
12.17 -3.8861 0.91402
12.174 -2.1318 1.0909
12.175 -1.8953 0.46076
12.177 -2.8867 1.0879
12.21 -1.9033 0.95058
12.212 -2.7 1.0957
12.225 -3.1964 1.0835
12.227 -1.8738 0.34929
12.236 -1.8981 0.88531
12.279 -1.9086 1.0774
12.293 -1.8987 0.81677
12.314 -1.8976 0.97858
12.316 -1.9211 0.9487
12.338 -1.9094 0.69869
12.34 -2.9826 1.0951
12.341 -1.9065 0.62095
12.343 -1.9014 0.51139
12.347 -1.9011 0.55366
12.362 -2.5919 1.0873
12.364 -2.6015 1.0896
12.373 -3.5641 1.0766
12.38 -1.8881 0.99301
12.397 -3.5381 1.0695
12.409 -3.5586 1.0719
12.416 -3.5274 1.0758
12.417 -1.9325 0.93037
12.437 -3.1232 1.0902
12.443 -3.8103 0.9503
12.473 -1.9106 0.95698
12.473 -1.9252 0.62395
12.491 -1.89 0.99569
12.494 -2.8447 1.0867
12.502 -1.9144 0.50741
12.505 -3.4004 1.0764
12.51 -3.9779 0.95305
12.516 -2.6511 1.0917
12.516 -3.3018 1.0833
12.517 -3.9908 0.95749
12.519 -1.9356 0.95812
12.523 -2.8623 1.0872
12.524 -2.8976 1.0874
12.524 -2.8975 1.0877
12.525 -3.9205 0.99406
12.526 -3.9516 1.0574
12.526 -3.6748 1.0872
12.532 -3.0982 1.0863
12.543 -2.5944 1.0918
12.545 -3.7998 0.93778
12.548 -1.9547 1.0985
12.548 -1.9407 0.79243
12.552 -1.931 0.65206
12.554 -1.9363 0.90368
12.555 -1.9325 0.72424
12.556 -1.9381 0.85184
12.566 -1.9315 0.35725
12.569 -3.9273 1.058
12.571 -3.0376 1.174
12.572 -1.9331 0.64824
12.573 -2.7714 1.0855
12.577 -3.9425 1.0343
12.579 -3.9476 1.0378
12.58 -3.9518 1.041
12.582 -3.9531 1.0417
12.591 -1.9388 0.88623
12.599 -1.9439 0.85272
12.602 -4.0008 1.0743
12.603 -1.9386 0.6784
12.606 -1.9103 0.9805
12.616 -3.2222 1.1405
12.621 -2.7619 1.0911
12.626 -2.7611 1.0892
12.627 -2.7937 1.081
12.639 -2.7883 1.0938
12.648 -3.8838 0.90606
12.654 -2.447 1.0928
12.66 -3.9504 0.94863
12.66 -1.9482 0.88584
12.661 -1.9494 0.76729
12.666 -3.9694 0.95817
12.667 -1.8978 1.0115
12.667 -2.8145 1.0936
12.678 -3.2893 1.091
12.698 -3.0251 1.0649
12.713 -2.1326 1.0868
12.713 -1.9599 0.60847
12.714 -2.3546 1.0949
12.722 -3.0702 1.081
12.726 -3.4723 1.0868
12.737 -3.1064 1.0808
12.74 -3.0116 1.0869
12.74 -3.0375 1.0889
12.743 -3.1111 1.0873
12.746 -3.132 1.0799
12.751 -1.9602 0.68737
12.755 -1.969 0.72053
12.758 -2.6755 1.0893
12.767 -2.4713 1.0961
12.769 -1.9652 0.5469
12.773 -3.1577 1.1091
12.791 -3.1544 1.0882
12.796 -2.6129 1.091
12.802 -2.6383 1.0894
12.803 -3.8399 1.0758
12.814 -2.8187 1.0827
12.822 -3.0701 1.1327
12.836 -3.1262 1.1187
12.849 -2.6002 1.0921
12.854 -2.5754 1.0945
12.87 -3.1197 1.0327
12.883 -4.0239 0.97775
12.889 -3.0565 1.0954
12.889 -2.6035 1.0948
12.892 -1.9878 0.95086
12.894 -3.0833 1.0913
12.894 -2.6053 1.0987
12.901 -2.9049 1.0908
12.911 -2.9341 1.0958
12.915 -1.2357 0.34368
12.927 -4.0036 1.0435
12.951 -1.9951 0.94029
12.964 -1.9847 0.54088
12.966 -3.0862 1.1747
12.97 -3.1523 1.086
12.972 -3.1547 1.0916
12.977 -3.1391 1.1402
12.986 -1.9939 0.91446
12.989 -3.1903 1.0875
12.991 -1.9941 0.89259
13.01 -2.0089 0.91287
13.011 -3.5695 1.0803
13.016 -3.2546 1.0869
13.034 -2.0072 0.61854
13.036 -3.3811 1.0852
13.046 -3.1362 1.0886
13.063 -3.9646 1.0029
13.064 -4.0434 0.95945
13.069 -2.0064 0.82982
13.07 -4.047 1.0653
13.07 -2.9781 1.0818
13.077 -1.9979 0.50209
13.078 -1.9992 0.46111
13.083 -3.0815 1.0873
13.097 -3.1977 1.0822
13.152 -2.3835 1.0965
13.152 -2.0145 0.94857
13.154 -1.9941 0.99521
13.156 -2.0087 0.48425
13.157 -3.0586 1.101
13.161 -3.6328 1.0739
13.165 -3.6407 1.0753
13.168 -3.9314 0.89371
13.172 -1.3882 0.31609
13.172 -3.6783 1.0864
13.175 -2.0161 0.41145
13.176 -2.0177 0.9404
13.18 -3.1048 1.0821
13.182 -2.0175 0.5857
13.189 -2.017 0.61039
13.202 -2.0226 0.88007
13.207 -4.0306 0.91143
13.213 -3.0998 1.1013
13.215 -2.5017 1.0943
13.216 -2.9967 1.0921
13.218 -2.5001 1.0963
13.223 -2.0159 0.40127
13.225 -4.0474 0.96112
13.251 -2.0332 0.93154
13.272 -1.4057 0.32287
13.274 -3.1016 1.0886
13.278 -2.0344 0.86865
13.295 -2.7374 1.0942
13.295 -4.0386 1.0365
13.298 -2.0234 0.97243
13.302 -2.0367 0.87561
13.306 -2.0346 0.66732
13.314 -2.0416 0.97568
13.344 -3.572 1.0837
13.344 -2.0427 0.92403
13.348 -3.8866 1.0744
13.349 -2.0282 0.36185
13.351 -3.4358 1.0846
13.352 -2.42 1.1012
13.355 -2.0429 0.89626
13.358 -3.0022 1.094
13.36 -2.0396 0.8425
13.36 -3.0083 1.0886
13.367 -3.0168 1.0922
13.379 -3.0519 1.0914
13.392 -3.0848 1.0846
13.398 -2.0531 1.1004
13.403 -2.0589 0.35591
13.407 -3.1144 1.0895
13.42 -3.333 1.0861
13.43 -2.0257 0.32104
13.431 -3.1596 1.0908
13.435 -2.0505 0.66364
13.441 -3.0376 1.1025
13.442 -3.1822 1.0914
13.448 -3.3361 1.0856
13.451 -4.1344 1.0031
13.455 -3.0544 1.0936
13.459 -2.0582 0.82629
13.468 -2.0352 0.36272
13.473 -1.9282 0.34643
13.478 -3.3142 1.0843
13.485 -4.0998 0.97483
13.493 -2.0803 0.96206
13.494 -3.3042 1.0929
13.501 -3.057 1.0949
13.501 -2.0427 0.36106
13.501 -1.9803 0.37073
13.503 -2.9527 1.1005
13.508 -2.5785 1.0999
13.518 -2.0707 0.97079
13.52 -3.3336 1.0888
13.521 -2.0345 1.0052
13.521 -2.0677 0.94084
13.536 -3.3102 1.0927
13.541 -2.0648 0.8132
13.544 -3.5602 1.0845
13.555 -2.3607 1.1015
13.557 -2.0672 0.35917
13.56 -3.0889 1.1023
13.562 -3.5429 1.0874
13.569 -2.0624 0.43796
13.57 -2.026 0.35539
13.572 -4.0835 1.0377
13.572 -2.067 0.97557
13.573 -3.1126 1.2196
13.575 -2.43 1.1027
13.582 -2.4123 1.0971
13.582 -2.4143 1.093
13.583 -4.1602 1.0057
13.584 -2.7691 1.0885
13.591 -3.6885 1.0814
13.597 -2.0537 0.38484
13.597 -2.0659 0.98207
13.597 -2.0667 0.98251
13.605 -2.0491 0.97503
13.606 -2.0477 0.9885
13.607 -2.7561 1.1022
13.611 -4.127 0.98424
13.612 -2.4599 1.1008
13.613 -1.9926 1.0208
13.614 -2.0688 0.58116
13.62 -4.13 0.96011
13.62 -4.1444 0.99573
13.661 -2.6545 1.1041
13.711 -2.6153 1.1066
13.722 -2.5137 1.1034
13.751 -2.6464 1.1012
13.764 -3.5173 1.0984
13.773 -4.0995 0.9124
13.779 -3.6453 1.0851
13.799 -2.4702 1.0997
13.802 -2.4364 1.1085
13.826 -3.2697 1.4307
13.834 -2.343 1.1047
13.838 -2.5253 1.0991
13.842 -3.5788 1.0834
13.848 -2.4041 1.1053
13.85 -2.4696 1.1053
13.863 -3.2416 1.482
13.864 -2.1289 1.1076
13.904 -2.56 1.1032
13.927 -2.5048 1.1039
13.929 -2.4681 1.103
13.937 -3.0794 1.1036
13.946 -2.6875 1.1045
13.963 -3.3229 1.0813
13.963 -3.1715 1.0943
13.973 -3.3252 1.0921
13.987 -2.9636 1.1065
14.01 -2.4102 1.1135
14.015 -2.5544 1.1148
14.087 -4.2007 1.0078
14.087 -2.473 1.1051
14.095 -2.3974 1.1079
14.097 -3.3992 1.092
14.101 -2.5726 1.1063
14.104 -3.4104 1.0982
14.11 -4.1982 0.94939
14.152 -1.5214 1.1158
14.164 -4.2273 1.0778
14.171 -3.4319 1.0926
14.184 -2.9522 1.1019
14.228 -3.6407 1.0923
14.243 -3.5876 1.0894
14.251 -3.1822 1.1015
14.254 -3.0268 1.0933
14.276 -3.6348 1.0881
14.279 -1.4832 1.1182
14.289 -3.4926 1.0958
14.331 -2.7108 1.1019
14.332 -3.3816 1.1006
14.396 -3.4272 1.1139
14.487 -3.8568 1.0884
14.505 -1.9151 1.1184
14.521 -3.6412 1.1028
14.541 -3.5952 1.0923
14.551 -2.7505 1.1045
14.552 -3.4941 1.0989
14.614 -3.2132 1.1158
14.62 -3.5723 1.0988
14.637 -3.1341 1.1035
14.716 -4.0602 1.0927
14.72 -3.0603 1.1026
14.763 -3.716 1.0987
14.855 -3.154 1.1038
14.923 -3.588 1.0992
14.931 -1.0055 0.59107
14.957 -2.9532 1.1114
14.978 -3.656 1.0827
15.067 -3.3973 1.0835
15.081 -3.5091 1.077
15.095 -2.5868 1.1219
15.113 -4.2807 0.91505
15.113 -4.8683 0.9214
15.125 -3.6003 1.0976
15.129 -3.5301 1.1057
15.144 -2.5557 1.1021
15.147 -3.4182 1.1069
15.168 -4.3821 0.9316
15.169 -4.3491 0.95928
15.17 -4.3513 0.96252
15.171 -2.5724 1.1178
15.171 -4.3528 0.96405
15.172 -4.3513 0.96178
15.173 -4.3511 0.89903
15.175 -4.3905 0.93485
15.178 -4.377 1.0164
15.182 -4.3509 0.73799
15.182 -4.4003 1.026
15.184 -4.356 0.7979
15.198 -4.3939 0.99336
15.198 -3.4161 1.1291
15.215 -2.427 1.1124
15.237 -2.7147 1.1007
15.243 -3.0714 1.1116
15.249 -4.4911 0.95469
15.258 -3.2878 1.1099
15.263 -2.7109 1.1173
15.271 -2.466 1.1148
15.286 -3.0567 1.1095
15.287 -2.0871 1.1234
15.291 -2.8573 1.1092
15.333 -3.1357 1.1063
15.347 -3.3218 1.0969
15.363 -3.2134 1.107
15.372 -3.5499 1.0887
15.373 -2.8913 1.1078
15.377 -2.9541 1.111
15.378 -2.8665 1.1085
15.385 -3.1549 1.1122
15.389 -3.1838 1.1118
15.413 -3.3247 1.1067
15.413 -3.1614 1.1019
15.415 -3.509 1.004
15.415 -3.1617 1.1035
15.416 -3.1636 1.1077
15.431 -3.6681 1.0977
15.434 -3.7583 1.0941
15.435 -3.1631 1.1104
15.437 -3.4821 1.1021
15.454 -3.1426 1.1093
15.471 -3.5807 1.116
15.481 -3.582 1.1727
15.495 -3.5434 1.1238
15.501 -1.6894 1.1232
15.508 -3.6729 1.1082
15.512 -1.1551 1.1212
15.513 -3.0848 1.1145
15.543 -4.3415 0.78295
15.553 -3.6623 1.0997
15.556 -3.2237 1.1059
15.559 -3.4295 1.0973
15.56 -4.4071 0.99412
15.561 -4.3685 0.71723
15.561 -4.4088 0.9853
15.561 -4.4101 0.98799
15.564 -4.4149 1.0877
15.565 -4.3748 0.74285
15.573 -4.4114 0.95125
15.578 -4.422 0.95898
15.616 -3.0051 1.1074
15.65 -2.4236 1.0965
15.654 -3.817 1.0969
15.671 -3.0941 1.1077
15.673 -3.4321 1.0994
15.694 -3.1188 1.1098
15.7 -2.4274 1.1106
15.726 -4.1639 1.0968
15.738 -3.1015 1.1109
15.752 -3.4114 1.1051
15.761 -2.4101 1.122
15.767 -3.6018 1.0899
15.77 -3.2983 1.08
15.785 -2.7679 1.1185
15.826 -2.3749 1.0606
15.827 -3.3362 1.1019
15.83 -3.3561 1.1118
15.832 -3.3251 1.1052
15.834 -3.4979 1.2356
15.838 -3.0578 1.1124
15.856 -3.5753 1.1034
15.862 -3.5097 1.114
15.865 -2.3171 1.1152
15.871 -3.2879 1.1133
15.881 -3.2674 1.1085
15.905 -2.938 1.1169
15.909 -3.2354 1.1119
15.917 -3.9041 1.1016
15.918 -3.1004 1.1031
15.948 -3.1474 1.1207
15.949 -3.2024 1.109
15.964 -1.1557 0.50042
15.997 -3.4287 1.1061
16.005 -2.3351 1.1337
16.046 -3.4256 1.1162
16.073 -3.7521 1.1621
16.092 -3.2133 1.1123
16.092 -2.4837 0.91088
16.095 -3.2174 1.1127
16.11 -2.5214 0.8776
16.12 -3.6306 1.3411
16.123 -1.3378 0.75811
16.135 -2.5021 0.8973
16.142 -1.181 0.47314
16.173 -1.3064 0.60822
16.176 -1.3232 0.037782
16.186 -2.5358 0.86566
16.202 -3.4655 1.1091
16.204 -2.4036 1.1022
16.205 -1.1813 0.99949
16.207 -2.3978 1.1059
16.216 -2.4232 0.37768
16.217 -2.4376 0.97205
16.217 -3.0851 1.122
16.219 -1.3289 0.50756
16.223 -2.3955 1.026
16.225 -2.3921 1.0239
16.228 -2.4271 0.40615
16.232 -2.3911 0.43287
16.233 -2.4327 0.96524
16.247 -1.3082 0.45376
16.25 -3.4825 1.1125
16.26 -3.818 1.1098
16.262 -2.425 0.88677
16.267 -2.4404 1.0933
16.27 -2.4245 1.0039
16.282 -2.436 0.87862
16.285 -2.4288 0.82808
16.285 -2.432 0.98719
16.29 -2.4137 0.92771
16.303 -1.302 0.34563
16.305 -1.343 0.98408
16.306 -2.4243 0.38071
16.307 -2.4119 0.70727
16.308 -2.4475 0.98492
16.308 -2.3329 0.34922
16.32 -1.3183 0.22214
16.327 -1.2965 0.26872
16.34 -1.3303 0.31349
16.358 -3.0363 1.1199
16.37 -1.2807 0.15307
16.384 -2.4432 0.84157
16.384 -2.4435 0.89153
16.403 -1.3547 0.094023
16.404 -2.9337 1.1112
16.412 -2.5427 0.86074
16.413 -2.4518 0.81959
16.415 -4.3117 1.0992
16.421 -2.3982 0.94864
16.444 -3.921 1.1126
16.451 -2.4593 0.82064
16.467 -2.5786 1.1238
16.477 -2.4544 0.75711
16.489 -2.7498 1.1285
16.521 -2.717 1.122
16.524 -3.1434 1.1187
16.526 -2.4601 0.89269
16.528 -3.4437 1.115
16.533 -4.249 1.0966
16.539 -3.2678 1.1136
16.539 -2.7977 1.1246
16.54 -3.6483 1.1291
16.566 -2.4644 0.70099
16.567 -3.3253 1.1174
16.57 -2.4602 0.62555
16.578 -2.4563 0.98824
16.6 -2.4764 0.98794
16.6 -2.4455 1.0387
16.603 -3.2825 1.1212
16.606 -2.5019 0.97636
16.607 -3.5677 1.119
16.609 -2.9577 1.1131
16.609 -4.253 1.1023
16.63 -2.3234 0.36519
16.641 -2.4836 1.0103
16.643 -3.1875 1.1246
16.657 -3.6243 1.117
16.661 -2.423 1.0551
16.664 -2.8993 1.1229
16.665 -3.0287 1.1208
16.677 -2.4771 0.88139
16.694 -3.7672 1.1203
16.695 -3.6752 1.1995
16.722 -2.4847 0.99502
16.725 -2.4767 1.0012
16.726 -2.4413 0.99278
16.731 -2.4938 0.93147
16.735 -2.4881 0.94105
16.735 -3.6418 1.4033
16.739 -2.4875 0.659
16.743 -2.4812 0.71312
16.756 -4.5675 1.0667
16.761 -2.5011 0.98936
16.781 -4.5944 1.0424
16.783 -4.5812 0.85042
16.791 -2.5163 0.97681
16.792 -2.487 0.82198
16.795 -4.581 0.98618
16.796 -4.5282 0.91635
16.796 -2.4901 0.79604
16.799 -4.577 1.099
16.802 -2.4804 0.99101
16.803 -2.4888 0.7305
16.803 -4.545 0.9406
16.803 -2.8919 1.1263
16.806 -4.5889 1.108
16.809 -2.4955 0.8465
16.811 -4.5662 0.95785
16.811 -2.4932 0.93622
16.814 -2.4934 0.93765
16.814 -2.4934 0.70468
16.815 -4.5686 0.99459
16.815 -4.5704 0.99611
16.827 -2.521 0.97225
16.827 -4.6149 1.0001
16.837 -2.5178 0.95328
16.841 -2.5098 0.95919
16.842 -2.512 0.9488
16.844 -2.4964 0.793
16.847 -2.4958 0.85475
16.847 -2.4893 0.73573
16.848 -2.4958 0.90417
16.86 -2.4971 0.44658
16.876 -3.3245 1.1225
16.886 -3.5069 1.117
16.891 -2.5006 0.82057
16.892 -3.2965 1.1152
16.899 -3.6878 1.1124
16.909 -2.4127 0.3589
16.915 -2.5 0.61892
16.919 -2.4979 0.42137
16.919 -2.4999 0.86407
16.926 -2.5031 0.82808
16.927 -2.9727 1.1234
16.931 -3.4322 1.1233
16.938 -2.4341 1.0563
16.957 -2.495 0.91686
16.958 -2.4088 0.36241
16.964 -4.4753 1.1088
16.969 -2.498 0.60939
16.977 -2.5052 0.77798
16.988 -2.5194 0.87833
16.989 -2.5132 0.83423
16.995 -3.7256 1.2215
16.998 -2.5041 0.62425
17.003 -2.5089 0.60113
17.011 -2.5133 0.38717
17.013 -4.6058 1.0109
17.019 -2.514 0.83445
17.024 -2.5181 0.61892
17.026 -2.5173 0.76969
17.039 -2.5197 0.38124
17.049 -2.9755 1.125
17.06 -4.6089 0.44058
17.06 -2.5155 0.75008
17.073 -4.6008 1.0035
17.073 -4.601 1.0036
17.075 -4.6057 1.0066
17.077 -3.7022 1.1131
17.077 -2.5187 0.90693
17.101 -4.2065 1.1105
17.107 -2.5178 0.61844
17.108 -4.6105 1.0044
17.11 -3.5967 1.1282
17.11 -2.5135 0.84525
17.114 -4.1673 1.1086
17.129 -3.6134 1.1263
17.145 -2.4373 0.36087
17.147 -2.4958 0.83452
17.154 -4.6244 1.0897
17.157 -4.6222 0.95975
17.16 -4.6204 1.0938
17.161 -4.6268 0.96255
17.175 -4.6397 1.0117
17.175 -4.6433 1.0407
17.176 -2.5353 0.56111
17.18 -3.5797 1.0393
17.181 -4.6465 1.116
17.185 -4.5949 0.74657
17.186 -2.9877 1.1295
17.191 -2.3529 0.37265
17.192 -4.6067 0.86763
17.194 -2.9849 1.1335
17.2 -2.4686 0.35747
17.201 -4.6193 0.80188
17.225 -2.9964 1.1203
17.226 -2.5386 0.44473
17.25 -3.0477 1.1177
17.252 -4.6457 0.77722
17.253 -3.041 1.1243
17.258 -3.6183 1.2789
17.261 -3.0213 1.1206
17.261 -3.7186 1.123
17.273 -4.6546 0.8416
17.275 -3.4223 1.1248
17.279 -2.5262 1.0118
17.282 -3.5968 1.1164
17.306 -2.552 0.49386
17.307 -3.9941 1.1157
17.325 -2.9946 1.1246
17.336 -2.549 0.40177
17.338 -3.138 1.1238
17.355 -2.5589 0.89994
17.358 -2.5208 0.36776
17.379 -2.5594 0.98303
17.379 -2.6095 0.95615
17.392 -2.5219 1.0202
17.395 -3.8904 1.1905
17.413 -3.6892 1.1325
17.414 -2.5587 1.001
17.416 -2.5771 0.7644
17.418 -2.5713 0.38402
17.424 -2.5585 0.95606
17.427 -2.5763 0.66716
17.428 -2.5756 0.58312
17.434 -2.567 0.64189
17.435 -2.5716 0.88045
17.436 -2.5892 0.98243
17.454 -2.5698 0.9079
17.46 -3.7601 1.2078
17.474 -2.5747 0.81304
17.481 -2.5808 0.96021
17.483 -3.0354 1.1147
17.484 -4.2246 1.1137
17.518 -2.571 0.98946
17.518 -3.8296 1.1147
17.521 -2.5551 0.36758
17.529 -2.5851 0.95153
17.53 -2.5855 0.81389
17.531 -3.9372 1.3185
17.533 -2.5848 0.88121
17.536 -3.0217 1.1311
17.554 -2.5888 0.98169
17.587 -3.0292 1.1296
17.593 -2.5963 0.62899
17.61 -2.646 0.89908
17.614 -2.6187 0.97963
17.615 -2.5973 0.96524
17.624 -2.568 1.0052
17.641 -2.5986 0.39481
17.647 -2.6021 0.57727
17.648 -2.5871 0.64998
17.648 -2.5925 0.97679
17.669 -2.6126 0.97783
17.677 -2.5822 1.0003
17.677 -2.5299 0.40099
17.681 -2.5701 0.65776
17.69 -4.1552 1.1171
17.697 -3.0865 1.1182
17.709 -3.9651 1.116
17.745 -3.8791 1.1232
17.75 -2.5918 0.89312
17.769 -5.1504 1.1059
17.77 -4.2604 1.1123
17.795 -2.5465 0.96396
17.801 -4.9935 0.88499
17.819 -2.6285 0.76225
17.821 -3.8382 1.1409
17.822 -3.8671 1.1592
17.823 -2.6229 1.0737
17.827 -2.6214 0.7342
17.828 -3.9528 1.1208
17.829 -2.6158 0.9991
17.845 -2.6315 0.70442
17.892 -4.0731 2.1776
17.898 -4.149 1.1106
17.93 -2.6518 0.84656
17.935 -2.6461 0.89611
17.943 -3.2972 1.1186
17.945 -2.6355 0.85768
17.95 -3.2448 1.1181
17.95 -2.6465 0.38658
17.951 -3.6169 1.1328
17.956 -3.6113 1.1146
17.981 -3.6133 1.1247
17.995 -3.2444 1.1305
17.999 -3.6824 1.1234
18.04 -3.7918 1.121
18.084 -3.6622 1.1174
18.123 -2.6676 0.89413
18.124 -4.1579 1.1108
18.172 -4.0785 1.1102
18.179 -5.253 0.97755
18.189 -3.8117 1.1191
18.196 -2.7195 0.95562
18.203 -2.6702 0.92834
18.214 -2.6752 0.98106
18.227 -2.6806 0.38704
18.231 -3.8025 1.1314
18.236 -4.7649 0.96804
18.249 -4.7908 0.97402
18.25 -2.6753 0.94315
18.252 -4.763 0.96261
18.267 -2.6882 0.98926
18.285 -4.1079 1.1131
18.298 -4.0976 1.1117
18.314 -4.1138 1.1141
18.351 -3.6867 1.1139
18.36 -2.6931 0.99037
18.366 -2.6877 0.99487
18.369 -3.6932 1.1093
18.379 -2.7069 0.79655
18.381 -3.3665 1.1219
18.381 -2.7106 0.78875
18.386 -2.6976 0.99383
18.401 -2.7012 0.86369
18.409 -2.6961 0.86831
18.438 -2.7121 0.8503
18.439 -3.1298 1.118
18.444 -3.8921 1.1075
18.446 -2.7132 0.78926
18.446 -2.7122 0.7948
18.446 -3.132 1.1177
18.447 -2.706 0.38937
18.472 -2.7221 0.85089
18.48 -2.7072 0.86121
18.496 -3.9012 1.1726
18.509 -2.7164 0.98771
18.51 -2.7088 0.99373
18.51 -3.5141 1.118
18.51 -4.8019 0.98425
18.515 -2.7112 0.71987
18.523 -4.7421 0.9218
18.549 -2.7288 1.0289
18.549 -3.7815 1.1193
18.569 -3.4032 1.1253
18.584 -4.7624 0.91092
18.592 -3.5413 1.1238
18.596 -2.7244 0.88904
18.598 -2.7334 1.0289
18.605 -2.874 0.88509
18.607 -3.7521 1.1194
18.611 -3.8701 1.1141
18.615 -4.8136 0.96937
18.617 -4.8159 0.971
18.62 -4.8169 0.97942
18.623 -4.8395 1.0644
18.625 -3.7561 1.1454
18.642 -4.8372 0.98042
18.647 -3.8682 1.1268
18.662 -2.7407 0.74479
18.665 -2.738 0.78067
18.668 -2.7433 0.76896
18.672 -3.8272 1.1175
18.688 -4.4017 1.1141
18.714 -2.7312 0.80236
18.715 -3.565 1.1224
18.721 -3.5611 1.1297
18.731 -4.8272 0.90308
18.741 -2.7389 0.99146
18.773 -4.8638 0.94293
18.787 -2.7634 0.99303
18.788 -3.5692 1.1108
18.802 -2.7991 0.9692
18.875 -2.7803 0.98617
18.879 -2.7668 0.99442
18.901 -4.1536 1.1091
18.909 -2.732 0.89666
18.918 -3.8142 1.105
18.948 -3.9979 1.1138
18.96 -4.2767 1.1036
18.971 -4.0587 1.122
18.971 -2.7794 0.88802
18.972 -4.4733 1.1063
19.004 -3.5461 1.116
19.024 -4.0033 1.1761
19.06 -3.7828 1.1249
19.065 -3.7005 1.1049
19.069 -3.667 1.119
19.072 -4.6218 1.0979
19.09 -3.696 1.1335
19.174 -2.8074 0.93427
19.184 -4.8978 0.92487
19.184 -2.7891 0.98094
19.21 -2.8267 1.0328
19.263 -4.2214 1.1089
19.294 -2.8298 0.75145
19.306 -4.1935 1.0923
19.339 -2.8331 1.0442
19.36 -2.6652 1.1673
19.369 -4.2249 1.1957
19.369 -3.9034 1.1164
19.376 -2.8413 0.96883
19.377 -2.8523 0.80341
19.409 -2.8504 0.99511
19.412 -3.6076 1.1227
19.428 -4.6172 1.1055
19.44 -2.8632 0.98064
19.469 -5.01 0.82548
19.486 -3.93 1.1084
19.496 -5.0434 0.78648
19.51 -2.827 0.98032
19.528 -3.4901 1.118
19.549 -2.8005 1.0408
19.556 -4.0199 1.1119
19.559 -5.0224 0.84371
19.571 -5.0504 0.78239
19.578 -5.0467 1.0352
19.58 -5.0487 1.0368
19.583 -4.7846 0.82951
19.588 -5.053 0.85547
19.595 -3.1871 1.1232
19.607 -5.0794 1.0632
19.621 -5.0748 0.83689
19.669 -2.8724 0.9878
19.673 -2.8866 0.54898
19.698 -3.1894 1.1269
19.7 -2.8928 0.39627
19.729 -5.1216 0.96289
19.73 -2.9653 1.1296
19.759 -2.8862 1.1111
19.771 -2.8919 0.9094
19.785 -4.3465 1.1157
19.815 -2.9065 0.98493
19.817 -5.1027 0.94477
19.819 -2.9 0.98952
19.829 -4.4101 1.111
19.829 -2.9355 1.1282
19.835 -2.9038 0.9389
19.84 -4.4043 1.1111
19.844 -4.145 1.1142
19.866 -5.0317 0.96479
19.866 -4.9836 0.96459
19.882 -4.1646 1.128
19.884 -4.9628 0.94363
19.912 -4.1379 1.09
19.917 -4.9515 0.91541
19.927 -2.9126 0.47788
19.941 -2.9085 0.99722
19.944 -4.0207 1.1133
19.959 -3.736 1.1214
19.961 -4.0935 1.115
19.961 -5.3396 0.97334
19.976 -3.6593 1.0475
19.988 -3.8834 1.1177
20.007 -2.9376 0.98614
20.02 -4.3194 1.1149
20.049 -3.631 1.1199
20.05 -3.2988 1.1199
20.075 -2.9759 1.1327
20.079 -2.9363 0.39516
20.096 -2.9426 0.80452
20.101 -5.1102 1.0249
20.116 -2.9432 0.98805
20.122 -3.7297 1.1223
20.127 -2.9339 0.44546
20.132 -2.8898 0.43911
20.139 -2.8726 0.37369
20.139 -2.9472 0.65321
20.142 -2.9483 0.93049
20.155 -4.9562 0.81668
20.181 -5.0053 0.93039
20.183 -2.9419 1.0029
20.199 -2.9697 0.95629
20.199 -2.9488 0.66666
20.201 -2.9469 0.43497
20.203 -4.1268 1.1097
20.204 -2.8765 0.42424
20.206 -2.9592 0.984
20.21 -2.9548 0.98791
20.23 -2.9156 0.41324
20.236 -2.9478 0.411
20.243 -5.03 1.092
20.244 -3.8166 1.1236
20.249 -2.8994 1.0408
20.25 -5.0436 0.99058
20.258 -2.9442 0.92853
20.262 -2.9538 0.72536
20.274 -4.0983 1.1145
20.275 -2.9855 0.97475
20.278 -5.0253 0.77298
20.283 -5.0599 1.0318
20.288 -2.9573 0.50413
20.29 -5.0624 1.0275
20.291 -2.9741 0.73037
20.301 -5.0708 1.0516
20.302 -5.0766 1.0571
20.305 -5.0641 1.0455
20.308 -5.0751 1.0545
20.319 -4.1263 1.1226
20.32 -5.0638 1.0731
20.323 -5.0619 1.069
20.338 -2.9735 0.7442
20.339 -5.0388 0.88358
20.35 -2.9601 0.98506
20.357 -3.2754 1.1245
20.369 -2.9752 0.60458
20.37 -2.9675 0.89278
20.37 -4.0062 1.1243
20.381 -3.7533 1.1244
20.382 -4.1045 1.1111
20.386 -2.9715 0.75318
20.388 -4.1027 1.1123
20.39 -2.9636 0.99643
20.392 -5.0972 1.1158
20.402 -2.9762 0.39383
20.413 -3.9764 1.1155
20.418 -2.9849 0.55315
20.419 -3.5608 1.1257
20.424 -2.9864 0.87623
20.43 -3.8697 1.1179
20.439 -2.9865 0.64595
20.459 -3.8954 1.1179
20.463 -2.9944 0.85663
20.464 -3.002 0.71708
20.467 -4.4627 1.1118
20.471 -4.0326 1.1125
20.472 -3.0053 0.55235
20.48 -4.3821 1.1098
20.488 -5.1142 0.84517
20.497 -3.0096 0.94589
20.503 -2.9887 0.85289
20.556 -4.3376 1.11
20.598 -3.886 1.2171
20.602 -3.8204 1.1148
20.607 -4.5263 1.1026
20.629 -3.0112 0.60301
20.633 -3.0041 0.97227
20.634 -5.2219 0.83074
20.643 -3.017 1.1237
20.654 -3.0287 0.39346
20.661 -2.9974 0.81348
20.668 -4.5986 1.1198
20.672 -3.4609 1.1335
20.677 -3.0198 0.45149
20.678 -3.0114 0.94525
20.694 -3.0082 0.99172
20.696 -3.8302 1.1278
20.703 -3.3542 1.1273
20.708 -3.9051 1.1214
20.711 -4.0267 1.1209
20.723 -3.0199 0.52706
20.746 -3.9992 1.1204
20.756 -4.0514 1.1168
20.773 -3.0303 0.98699
20.789 -4.4558 1.1235
20.802 -4.2974 1.1161
20.807 -4.4455 1.1205
20.823 -4.425 1.1158
20.835 -3.0372 0.76429
20.856 -3.0404 0.4717
20.871 -3.8737 1.1198
20.88 -3.0462 0.44952
20.884 -4.2876 1.1284
20.89 -3.0359 0.98829
20.907 -3.0396 0.40058
20.909 -3.0406 0.57891
20.913 -4.2005 1.1188
20.921 -3.0524 0.42123
20.944 -4.272 1.1123
20.955 -4.5143 1.1077
20.96 -3.9374 1.1218
20.963 -3.0489 0.77943
20.963 -3.0454 0.81926
20.966 -3.0516 0.70698
20.976 -3.0547 0.63269
20.977 -4.0309 1.1206
20.982 -4.1402 1.1201
21.01 -3.977 1.1309
21.011 -3.2737 1.1317
21.017 -3.7723 1.1223
21.038 -4.3279 1.1079
21.052 -4.3913 1.1186
21.058 -3.754 1.1312
21.066 -4.3325 1.1408
21.082 -4.0011 1.1041
21.084 -3.0632 1.0026
21.086 -3.0648 0.91259
21.095 -3.1036 1.1303
21.098 -4.3438 1.1371
21.105 -3.0769 0.98699
21.13 -3.7117 1.1289
21.131 -3.7111 1.1292
21.131 -5.0761 0.87951
21.135 -3.7134 1.1361
21.145 -3.0817 0.50684
21.147 -4.1695 1.1205
21.162 -3.0753 0.91818
21.164 -4.297 1.1189
21.179 -4.1583 1.1171
21.182 -3.1451 0.40461
21.189 -3.0789 0.39191
21.197 -5.7604 0.84837
21.22 -3.0892 0.92853
21.223 -3.0715 0.98313
21.227 -3.0894 0.87615
21.251 -5.6953 0.94714
21.256 -3.0793 0.9332
21.262 -4.0964 1.1233
21.267 -3.0938 0.566
21.267 -3.0915 0.72364
21.282 -3.0956 0.47316
21.289 -3.1088 0.96803
21.292 -3.0923 0.98971
21.298 -3.3563 1.1342
21.305 -5.1778 1.0923
21.309 -5.1697 0.73475
21.31 -3.3267 1.1414
21.311 -5.1553 0.97047
21.312 -5.1735 0.77868
21.316 -5.1776 0.818
21.32 -5.1679 0.97962
21.325 -4.5916 1.1108
21.345 -4.5098 1.1019
21.345 -3.1151 0.82655
21.375 -3.086 0.84593
21.376 -5.2562 0.9955
21.378 -4.5474 1.1202
21.383 -5.2552 1.0253
21.386 -3.1032 0.6913
21.392 -3.7464 1.1272
21.403 -3.0155 0.37665
21.421 -3.968 1.1257
21.422 -3.5004 1.1323
21.428 -5.1177 0.91037
21.429 -5.4105 0.99976
21.437 -5.2095 0.98232
21.441 -3.091 1.0029
21.448 -3.1076 0.9505
21.451 -3.1169 0.90513
21.467 -3.1177 0.43007
21.474 -3.1195 0.83419
21.482 -4.1587 1.1243
21.492 -3.7939 1.1277
21.492 -3.1267 0.99801
21.504 -4.1581 1.1175
21.523 -4.2525 1.1126
21.526 -3.7487 1.1271
21.528 -3.8067 1.1246
21.531 -3.1232 0.95676
21.535 -3.1272 0.92224
21.538 -4.6097 1.1144
21.539 -4.5858 1.1144
21.539 -4.586 1.1153
21.54 -3.7662 1.1305
21.541 -3.1296 0.683
21.543 -4.8914 1.1119
21.549 -4.1713 1.1257
21.554 -3.1327 0.99607
21.562 -3.1211 0.87137
21.571 -3.1397 0.81936
21.578 -3.1727 0.40214
21.589 -3.1294 0.9696
21.603 -4.2138 1.1208
21.633 -4.5415 1.1157
21.652 -3.1569 0.76844
21.672 -3.1408 1.0112
21.69 -5.2203 0.98019
21.691 -5.2209 0.97796
21.694 -5.2262 0.97659
21.705 -5.2328 1.1057
21.712 -3.6064 1.1316
21.715 -5.212 0.7463
21.727 -5.2548 1.0459
21.755 -3.1767 1.1357
21.767 -3.1556 0.84177
21.78 -5.2173 0.93601
21.782 -3.157 0.53612
21.809 -5.2468 0.79712
21.822 -4.5601 1.1216
21.832 -4.5893 1.1209
21.837 -4.5713 1.1199
21.841 -5.2375 0.86248
21.844 -4.1447 1.1307
21.847 -4.3606 1.1298
21.895 -3.8907 1.1363
21.899 -4.0364 1.1283
21.909 -3.1756 0.77008
21.916 -3.1852 0.99846
21.929 -4.4682 1.1241
21.976 -4.2319 1.1231
21.985 -4.3154 1.1302
21.987 -4.7011 1.1223
21.991 -3.8428 1.1335
22.006 -3.1915 0.82285
22.007 -4.3228 1.111
22.009 -4.493 1.1244
22.012 -4.3083 1.125
22.012 -4.4947 1.1235
22.014 -4.1007 1.1227
22.014 -3.6509 1.1407
22.018 -4.3159 1.1136
22.02 -3.177 0.65717
22.024 -4.475 1.118
22.024 -3.1914 0.93799
22.025 -4.4764 1.12
22.026 -3.6233 1.1533
22.035 -4.3248 1.1205
22.045 -4.3426 1.1246
22.053 -4.5666 1.0975
22.055 -4.6456 1.9834
22.061 -4.3208 1.0837
22.076 -4.3479 1.1253
22.08 -4.2913 1.1273
22.106 -1.9302 0.3164
22.11 -4.3058 1.1581
22.113 -3.2081 0.71162
22.124 -3.2002 0.95693
22.136 -4.5073 1.248
22.144 -3.2111 1.0026
22.159 -4.228 1.1293
22.174 -3.9211 1.1264
22.179 -4.5698 1.0512
22.199 -3.7221 1.1317
22.205 -3.6829 1.1305
22.205 -4.4809 1.12
22.207 -3.2449 1.1372
22.227 -3.6974 1.1321
22.236 -4.194 1.1357
22.236 -3.1965 0.99589
22.239 -3.1991 0.99322
22.257 -4.0639 1.1319
22.268 -3.2982 0.9165
22.271 -4.4833 1.1137
22.331 -3.2755 0.86978
22.331 -3.2336 0.99088
22.341 -3.2323 0.89568
22.344 -3.2416 0.91549
22.357 -5.0046 1.1212
22.361 -4.2986 1.1318
22.382 -3.2333 0.52713
22.387 -3.2358 0.92672
22.465 -3.2414 1.0029
22.468 -4.5021 1.1256
22.5 -4.3634 1.1235
22.509 -4.0017 1.1301
22.526 -4.43 1.1957
22.53 -4.351 1.1636
22.545 -3.2741 0.98509
22.545 -3.5981 1.1315
22.549 -4.5176 1.1412
22.563 -4.688 1.1437
22.563 -4.3927 1.1293
22.578 -3.2747 0.92197
22.587 -3.2702 0.92702
22.6 -3.3412 0.77321
22.616 -3.2796 0.99558
22.627 -4.4372 1.1361
22.639 -4.4883 1.125
22.639 -4.6921 1.1194
22.662 -3.2776 0.55949
22.665 -3.2786 0.44138
22.672 -3.2747 0.47596
22.678 -3.2744 0.91279
22.697 -3.2641 0.40051
22.725 -3.3002 0.93196
22.729 -3.2525 0.39126
22.74 -3.3415 0.86305
22.745 -3.2713 1.0231
22.748 -3.264 1.0218
22.749 -3.2666 0.46181
22.753 -3.2887 0.78023
22.759 -3.2664 0.42716
22.77 -3.2588 0.53358
22.773 -3.267 0.86955
22.776 -3.2719 0.81716
22.797 -4.474 1.1248
22.817 -4.5102 1.1186
22.818 -5.8006 0.93644
22.834 -5.7951 0.93516
22.835 -5.8398 0.90788
22.839 -4.4862 1.1245
22.848 -3.2673 0.90351
22.864 -4.734 1.1457
22.879 -5.9283 0.99488
22.908 -5.3888 0.89244
22.91 -4.703 1.1256
22.912 -5.3985 0.9787
22.928 -5.0206 1.1142
22.944 -5.4222 0.96286
22.963 -3.1534 0.9606
23.004 -2.0619 0.35192
23.006 -4.5653 1.2603
23.029 -3.2005 0.9038
23.041 -5.1214 1.1103
23.046 -4.5133 1.2515
23.065 -5.0712 1.1221
23.072 -4.7058 1.1297
23.083 -5.363 1.1038
23.111 -5.1282 1.1076
23.12 -4.5903 1.1257
23.12 -4.5854 1.1245
23.139 -4.3001 1.1266
23.15 -4.4682 1.0837
23.154 -2.9594 1.1027
23.164 -4.4577 1.122
23.165 -3.0109 1.0606
23.18 -4.1684 1.1372
23.209 -2.8597 1.1279
23.219 -3.9379 1.1298
23.222 -3.1789 1.0239
23.223 -3.1626 1.0028
23.25 -3.1505 1.0218
23.283 -5.4189 1.0848
23.284 -5.4262 1.0998
23.288 -5.4289 1.0115
23.288 -5.4309 1.0136
23.304 -5.4084 0.72484
23.306 -5.3955 0.81368
23.323 -4.5307 1.1151
23.338 -5.0845 1.1128
23.347 -4.6153 1.2821
23.348 -3.3872 1.1378
23.354 -3.003 1.1299
23.356 -5.4462 0.87404
23.358 -2.959 1.1387
23.359 -4.6494 1.1293
23.363 -2.9349 1.145
23.364 -5.4302 0.92138
23.367 -4.9224 1.1092
23.373 -3.2978 1.018
23.375 -3.0518 1.0968
23.392 -2.9907 1.1099
23.401 -2.9566 1.0808
23.402 -2.8867 1.1252
23.413 -5.109 1.1341
23.424 -3.0018 1.0478
23.425 -2.9694 1.0715
23.426 -3.6749 1.1435
23.454 -3.2063 1.0699
23.473 -2.9844 1.1195
23.483 -3.0629 1.1247
23.484 -3.0485 1.1344
23.484 -5.5192 1.0744
23.484 -3.0653 1.1233
23.494 -3.0971 1.0654
23.498 -3.0828 1.1269
23.502 -3.0131 1.12
23.522 -4.5605 1.124
23.537 -2.8912 1.1299
23.539 -2.8814 1.1048
23.546 -3.0606 1.1009
23.546 -3.0157 1.1119
23.555 -3.0898 1.0663
23.557 -3.0209 1.121
23.56 -3.1143 1.0911
23.562 -2.993 1.1486
23.579 -4.4222 1.1337
23.604 -2.8905 1.1999
23.607 -4.0248 1.1391
23.608 -3.1343 1.1246
23.62 -3.0929 1.1273
23.623 -3.114 1.1148
23.625 -3.0806 1.1349
23.629 -3.156 1.1182
23.629 -3.1547 1.1195
23.648 -2.9821 1.1315
23.651 -3.0949 1.1205
23.652 -3.09 1.1231
23.656 -3.0832 1.1284
23.708 -3.1118 1.1536
23.71 -3.1354 1.1247
23.716 -3.0534 1.1718
23.733 -3.0643 1.0853
23.737 -5.5319 0.9416
23.758 -3.2207 1.1043
23.76 -3.2012 1.1213
23.761 -3.2001 1.122
23.765 -3.1886 1.1329
23.773 -3.2593 1.109
23.774 -3.2582 1.1103
23.781 -3.2176 1.1412
23.782 -3.2212 1.1377
23.786 -2.945 1.1598
23.814 -4.7579 1.1263
23.816 -3.7759 1.1408
23.838 -3.0742 1.0877
23.865 -4.3444 1.127
23.89 -3.884 1.1435
23.899 -3.7278 1.1462
23.91 -4.797 1.1307
23.913 -3.1732 1.0973
23.913 -2.9124 1.1897
23.916 -3.1478 1.0494
23.922 -3.1868 1.0284
23.93 -3.0924 1.0894
23.93 -4.4152 1.1352
23.932 -3.1482 1.1186
23.941 -3.1806 1.1273
23.942 -3.1799 1.1274
23.942 -3.1808 1.1267
23.947 -2.7836 1.0927
23.959 -3.0379 1.2282
23.961 -3.9009 1.146
23.972 -2.7196 1.0727
23.978 -3.9295 1.1445
23.987 -3.2047 1.017
24.009 -3.9597 1.1372
24.025 -3.9654 1.1466
24.031 -4.2917 1.1401
24.071 -2.7327 1.0702
24.072 -4.2719 1.1405
24.076 -2.7932 1.0942
24.089 -3.4979 1.1456
24.124 -4.2629 1.1384
24.17 -3.143 1.0736
24.171 -3.0837 1.1073
24.198 -5.2563 1.1197
24.199 -4.0529 1.1438
24.216 -4.3382 1.1377
24.224 -3.1745 1.0564
24.235 -5.2658 1.1233
24.262 -5.0785 2.4431
24.274 -4.3556 1.1465
24.327 -5.4922 0.92079
24.345 -3.9314 1.1446
24.371 -6.0751 1.0077
24.372 -4.6218 1.1511
24.375 -5.5695 1.0215
24.378 -5.5729 1.1115
24.407 -3.8478 1.1482
24.411 -5.5453 0.95829
24.421 -3.0938 1.1221
24.423 -5.487 0.92452
24.441 -4.3307 1.1404
24.446 -4.562 1.1296
24.467 -4.6013 1.1366
24.487 -3.1269 1.1115
24.504 -3.995 1.1439
24.559 -5.027 1.131
24.563 -2.9623 0.57639
24.614 -4.5174 1.1435
24.621 -4.2594 1.1422
24.63 -5.5675 0.95646
24.633 -2.9743 1.0145
24.637 -2.9805 0.92419
24.649 -3.5785 1.1547
24.659 -3.2502 1.1235
24.66 -3.2805 1.1337
24.662 -3.1837 1.0954
24.665 -3.007 1.037
24.673 -3.251 1.0982
24.683 -5.6933 1.1899
24.689 -4.4729 1.1559
24.693 -4.1587 1.1529
24.701 -3.6999 1.1543
24.703 -4.4213 1.1459
24.705 -3.7978 1.1471
24.713 -2.8608 0.81803
24.719 -2.8536 1.0487
24.722 -3.7043 1.1654
24.739 -2.835 0.98206
24.766 -5.6235 1.1266
24.769 -4.3522 1.1399
24.772 -5.6379 1.0489
24.778 -4.1776 1.151
24.78 -5.5979 0.89628
24.787 -4.359 1.1546
24.814 -4.7025 1.1344
24.814 -4.4733 1.1447
24.829 -4.6675 1.1488
24.843 -4.8801 1.1386
24.852 -4.1562 1.15
24.855 -4.5357 1.1495
24.858 -4.9462 1.7836
24.901 -3.8328 1.1618
24.905 -3.4212 1.1577
24.92 -4.1314 1.152
24.924 -3.1541 1.0757
24.924 -4.8726 1.1399
24.943 -5.2308 1.1332
24.957 -4.3797 1.1482
24.966 -5.287 1.1346
24.993 -3.6117 1.1541
25.022 -3.3074 1.2392
25.078 -5.0397 1.1398
25.089 -4.9546 1.0835
25.102 -4.5918 1.1442
25.106 -4.9461 1.1338
25.12 -4.0732 1.1474
25.129 -4.2181 1.1513
25.131 -4.4198 1.1467
25.137 -4.6238 1.1463
25.137 -3.7216 1.1487
25.138 -4.402 1.142
25.156 -2.4608 1.1036
25.16 -4.9456 1.1498
25.162 -3.6865 1.1539
25.165 -4.0822 1.1536
25.165 -3.6819 1.1583
25.166 -4.9582 1.1347
25.166 -3.4657 1.1504
25.175 -4.7619 1.1442
25.178 -5.0109 1.1468
25.191 -4.9327 1.1392
25.199 -4.9842 1.1422
25.208 -4.0053 1.1543
25.209 -4.1443 1.1515
25.214 -5.0155 1.0854
25.215 -4.8107 1.1693
25.216 -5.3209 1.1383
25.217 -3.8887 1.1549
25.22 -4.9479 1.153
25.223 -5.0037 1.1148
25.242 -5.0696 1.1398
25.252 -5.2408 3.4095
25.264 -5.0493 1.1401
25.266 -4.245 1.15
25.278 -5.0276 1.1354
25.281 -5.9644 1.3235
25.284 -5.0691 1.1422
25.299 -5.161 1.1324
25.299 -5.0462 1.1139
25.3 -2.3492 1.0418
25.301 -5.1638 1.1314
25.302 -5.1081 1.1444
25.305 -4.9368 1.1478
25.309 -4.2391 1.1536
25.311 -5.0938 1.1591
25.312 -3.9671 1.1547
25.317 -4.4209 1.148
25.319 -5.0114 1.1425
25.322 -5.1001 1.1342
25.323 -5.1303 1.1314
25.33 -4.9865 1.1345
25.341 -2.9101 0.98264
25.344 -4.9138 1.1495
25.355 -2.9803 0.86395
25.357 -2.4709 0.96213
25.358 -3.9321 1.1454
25.362 -2.9098 0.64164
25.363 -4.528 1.1484
25.369 -3.0703 1.0363
25.369 -2.9561 0.79148
25.37 -3.0105 1.0965
25.376 -3.0396 1.0628
25.378 -2.9418 0.73072
25.38 -2.9101 0.68942
25.39 -3.0099 0.96239
25.391 -2.9881 0.93775
25.395 -3.1826 1.1064
25.399 -4.9899 1.1438
25.399 -4.5264 1.1472
25.401 -5.2732 1.136
25.401 -3.2394 1.0894
25.402 -2.9972 0.95155
25.404 -2.9924 0.8663
25.405 -5.0473 1.1786
25.413 -4.8988 1.142
25.413 -4.939 1.3956
25.417 -3.1834 1.0875
25.437 -2.9476 0.68245
25.437 -2.9441 0.72662
25.445 -3.2179 1.0794
25.452 -2.9858 0.87123
25.453 -3.2579 1.0966
25.456 -2.9982 0.9506
25.456 -2.9198 0.64009
25.458 -3.0826 1.0724
25.462 -3.0803 1.069
25.463 -2.9643 0.87311
25.463 -3.0321 1.067
25.485 -4.2615 1.1537
25.494 -3.7468 1.1569
25.518 -3.222 1.1472
25.518 -6.0041 0.89561
25.526 -3.2427 1.1111
25.534 -3.8485 1.1572
25.543 -3.0672 1.0728
25.544 -3.2873 0.95952
25.554 -3.0765 1.0859
25.565 -3.1966 1.1143
25.565 -4.0594 1.1486
25.569 -3.9334 1.1558
25.573 -3.2307 1.086
25.575 -4.187 1.1514
25.577 -5.2284 1.1389
25.577 -4.3796 1.1462
25.581 -2.8718 0.32002
25.647 -4.4068 1.1465
25.667 -4.2787 1.1587
25.684 -5.1475 1.1485
25.685 -4.1591 1.1534
25.693 -5.615 1.1365
25.715 -5.2937 1.1359
25.715 -5.029 1.1466
25.72 -5.8178 1.1312
25.745 -3.525 1.1301
25.757 -3.1292 1.0621
25.758 -3.5261 1.0987
25.759 -2.8882 0.31718
25.76 -3.5177 1.1032
25.776 -4.9943 1.1335
25.776 -4.9947 1.134
25.786 -5.0435 1.1442
25.794 -6.1989 0.75781
25.803 -3.1934 1.1245
25.808 -6.2411 0.98301
25.838 -4.304 1.1524
25.852 -3.0788 1.0991
25.858 -4.7045 1.1491
25.861 -5.1605 1.1457
25.866 -2.9912 1.0878
25.872 -5.0586 1.1502
25.878 -5.3063 1.1409
25.886 -5.057 1.161
25.891 -6.1334 0.69074
25.892 -3.0829 0.9821
25.892 -3.0932 1.0056
25.894 -5.0456 1.1412
25.895 -2.9387 0.95934
25.896 -3.1128 1.0747
25.9 -5.3562 1.1408
25.901 -2.9155 0.81089
25.91 -3.0574 0.90892
25.91 -2.8889 0.6762
25.911 -4.8899 1.1744
25.912 -3.0629 0.90151
25.923 -3.0054 0.70721
25.925 -6.1168 0.97861
25.926 -2.8507 0.5195
25.927 -4.5133 1.1489
25.928 -3.0151 0.74359
25.93 -3.3984 1.138
25.94 -3.0567 0.94768
25.951 -2.9873 0.65877
25.952 -5.7715 0.96811
25.965 -2.9109 0.36428
25.968 -3.2182 1.1245
25.977 -3.2316 1.1187
25.986 -5.7807 0.79949
25.992 -3.3559 1.173
25.996 -5.7857 1.0206
26.006 -4.728 1.1357
26.008 -5.7637 0.73583
26.021 -4.7084 1.1475
26.027 -3.4005 1.1474
26.042 -4.9516 1.2801
26.043 -4.6598 1.145
26.054 -3.346 1.036
26.062 -3.3128 1.0258
26.063 -3.4387 1.1429
26.073 -4.0488 1.1565
26.086 -3.2685 1.1026
26.096 -3.4461 1.1408
26.109 -3.4164 1.0667
26.111 -3.3253 1.1192
26.116 -3.2261 1.1326
26.133 -3.3395 1.1042
26.143 -3.3861 1.1307
26.147 -3.2437 1.0269
26.153 -3.2965 1.1366
26.165 -3.4028 1.1792
26.18 -3.383 1.1372
26.188 -3.2816 1.1143
26.213 -3.3277 1.103
26.219 -3.4753 1.1403
26.24 -3.3604 1.1559
26.244 -3.3528 1.1127
26.253 -3.1515 1.0789
26.256 -3.4802 1.1427
26.268 -2.8961 0.40242
26.282 -3.0321 1.0568
26.289 -3.3769 1.098
26.289 -3.4779 1.1486
26.294 -3.2338 1.1881
26.299 -3.3311 1.1804
26.306 -3.1905 1.205
26.313 -3.1548 1.0686
26.316 -2.9724 0.47217
26.316 -2.8841 0.48659
26.316 -3.4764 1.1491
26.321 -2.8338 0.55331
26.323 -3.0388 0.74318
26.323 -2.9005 0.67859
26.324 -2.9493 0.41327
26.324 -3.0543 0.71781
26.324 -2.9411 0.77574
26.33 -3.0919 0.94927
26.33 -3.0143 1.0611
26.331 -2.8766 0.39809
26.335 -2.9382 0.66536
26.336 -3.0588 1.0829
26.341 -2.9683 0.95957
26.344 -2.9645 0.81402
26.347 -2.5522 0.51592
26.348 -3.1168 0.99412
26.349 -2.9679 0.67788
26.35 -3.0364 0.92372
26.355 -3.1534 1.1538
26.356 -3.0276 1.0993
26.358 -5.8158 0.99187
26.359 -3.2865 1.1118
26.363 -3.1404 1.1302
26.364 -3.1415 1.1393
26.366 -3.3536 1.1243
26.367 -5.8072 0.99738
26.368 -3.3481 1.1284
26.387 -2.9851 0.95202
26.392 -3.4255 1.1358
26.392 -3.4173 1.1416
26.398 -3.1161 1.0809
26.402 -5.7916 0.94741
26.414 -3.4926 1.049
26.422 -3.4588 1.1476
26.428 -3.3702 1.1292
26.439 -3.4603 1.1179
26.488 -3.4454 1.0884
26.494 -2.9428 0.9827
26.501 -3.4959 1.1386
26.517 -3.6008 1.0311
26.518 -5.8961 1.0942
26.561 -3.4578 1.1172
26.563 -3.4258 1.1482
26.564 -3.9643 1.1599
26.568 -3.9289 1.1647
26.588 -2.888 0.86641
26.595 -3.3393 1.162
26.612 -3.3593 1.1313
26.615 -3.3931 1.1289
26.619 -3.4218 1.1359
26.623 -3.3898 1.1597
26.637 -3.4451 1.1362
26.648 -3.4352 1.1893
26.649 -4.9059 1.1487
26.65 -4.9084 1.1519
26.651 -3.3933 1.161
26.664 -4.7463 1.149
26.671 -3.4655 1.1572
26.671 -3.4637 1.1586
26.673 -4.6787 1.1502
26.677 -4.6569 1.1503
26.686 -2.8314 0.91679
26.69 -3.4858 1.1585
26.714 -3.5434 1.1519
26.737 -2.6062 0.69223
26.741 -4.6943 1.152
26.744 -3.5631 1.1593
26.75 -3.3602 1.1949
26.754 -3.434 1.2207
26.784 -4.4905 1.1638
26.804 -3.2294 1.263
26.819 -2.5986 0.74251
26.92 -3.4439 1.2461
26.941 -2.8919 1.1423
26.97 -2.9996 0.78085
26.977 -2.9678 0.67435
26.98 -2.9362 0.86423
27.005 -2.5468 1.0349
27.078 -2.7303 0.66179
27.089 -2.9343 0.65525
27.125 -2.6248 0.65002
27.126 -2.7383 0.59972
27.128 -4.037 1.17
27.142 -2.7972 0.61748
27.212 -2.9434 0.63955
27.227 -2.8994 0.6074
27.235 -2.8022 0.63782
27.238 -2.58 0.62958
27.248 -4.809 1.1601
27.283 -4.6548 1.158
27.311 -2.8986 0.64509
27.317 -2.611 0.56922
27.356 -2.6458 0.52036
27.367 -2.9531 0.84498
27.38 -2.9903 0.96805
27.385 -2.7181 0.58628
27.386 -2.9136 0.66951
27.395 -5.8974 0.96316
27.403 -2.9704 0.96033
27.419 -2.9616 0.93088
27.422 -2.992 0.74327
27.423 -4.9634 1.1499
27.433 -5.4772 1.1339
27.437 -2.9673 0.68111
27.459 -2.9199 0.65291
27.46 -4.6533 1.1536
27.471 -5.9356 0.99629
27.49 -5.9201 0.9657
27.514 -5.3259 1.141
27.529 -2.7634 0.70196
27.564 -4.2391 1.1543
27.573 -4.2352 1.1614
27.68 -4.9117 1.1535
27.695 -5.3119 2.1444
27.714 -4.9061 1.1422
27.729 -4.6774 1.1551
27.734 -4.8225 1.1517
27.739 -2.6403 0.86266
27.76 -4.3883 1.1563
27.761 -4.4843 1.1554
27.776 -4.8731 1.1353
27.782 -4.7614 1.1505
27.786 -5.9908 1.0068
27.802 -4.9632 1.1528
27.814 -5.9823 1.0442
27.819 -5.9882 1.0486
27.82 -5.9794 1.1234
27.823 -5.9855 1.1303
27.824 -5.9886 1.132
27.825 -5.9871 1.1232
27.839 -5.9348 1.0772
27.844 -4.962 1.1504
27.872 -4.6801 1.1524
27.872 -4.8176 1.1521
27.874 -5.9807 1.1197
27.884 -4.9101 1.1494
27.894 -4.9284 1.1491
27.916 -6.0736 1.0878
27.93 -4.8742 1.1545
27.939 -5.0922 1.1571
27.941 -5.9504 1.08
27.963 -5.9917 1.0253
27.977 -4.9517 1.1548
28.001 -4.8808 1.1564
28.005 -5.9703 1.0084
28.008 -5.1805 1.145
28.017 -5.3657 1.1448
28.023 -5.1841 1.1561
28.051 -4.8458 1.1529
28.057 -6.0383 0.86333
28.092 -6.0052 1.0244
28.136 -6.0655 0.91146
28.137 -6.0011 1.0197
28.174 -4.5689 1.1468
28.175 -6.0296 1.0372
28.177 -3.0046 0.86331
28.206 -2.7212 0.70173
28.234 -4.523 1.1608
28.267 -6.0475 1.0403
28.281 -6.0803 1.1514
28.288 -4.4918 1.1586
28.295 -5.1468 1.1573
28.318 -6.1832 0.99625
28.336 -6.1152 1.0774
28.339 -4.1527 1.163
28.35 -6.0352 1.1142
28.364 -6.0772 1.0518
28.37 -6.0677 1.0262
28.372 -6.0699 1.0275
28.374 -6.0855 0.92554
28.377 -2.7522 0.69831
28.394 -4.5678 1.1567
28.395 -6.1546 0.98806
28.397 -2.793 1.0494
28.398 -2.7036 0.78602
28.403 -4.5638 1.164
28.405 -2.7217 1.1226
28.408 -2.7163 1.1257
28.419 -2.7461 1.0717
28.42 -4.7103 1.1578
28.426 -6.2519 1.1008
28.426 -3.8022 1.1616
28.426 -2.7697 1.0331
28.427 -6.2349 1.0913
28.429 -5.2109 1.1518
28.443 -2.7129 0.64914
28.443 -6.107 1.1553
28.445 -2.75 0.86467
28.449 -2.859 0.69295
28.452 -2.7191 0.48618
28.458 -2.7995 0.63605
28.461 -2.7741 0.79248
28.462 -4.4878 1.1539
28.469 -2.6023 0.73812
28.471 -6.0544 1.1159
28.481 -2.7546 0.7241
28.484 -5.2087 1.145
28.488 -6.0876 1.141
28.488 -2.7297 0.54828
28.495 -2.7356 1.1015
28.502 -2.6969 0.85404
28.505 -5.8852 0.92841
28.51 -2.8751 1.1361
28.522 -4.4673 1.1578
28.552 -6.5604 0.88453
28.553 -2.8685 0.99084
28.556 -6.0515 1.1076
28.558 -6.0655 1.0321
28.559 -2.8284 0.93338
28.563 -6.0713 0.99067
28.566 -6.0874 1.045
28.566 -2.7407 1.1934
28.569 -2.8485 0.95452
28.569 -2.5927 0.56803
28.572 -5.3212 1.1496
28.577 -6.0939 0.93796
28.582 -4.4304 1.1671
28.588 -5.8216 1.1438
28.59 -6.0818 0.96991
28.591 -4.5516 1.16
28.607 -2.9028 0.9529
28.61 -2.8963 0.9547
28.623 -6.5254 0.86556
28.635 -2.7965 0.9296
28.64 -6.072 1.0265
28.646 -4.416 1.1686
28.647 -6.0825 1.0335
28.649 -2.9384 0.92756
28.652 -2.9315 0.92556
28.658 -4.7799 1.1565
28.672 -4.8145 1.1563
28.68 -2.7863 0.90921
28.682 -6.1401 0.93285
28.684 -4.8926 1.1528
28.706 -2.7738 0.75175
28.721 -2.6264 0.76199
28.722 -6.1015 1.1296
28.725 -2.9167 0.99652
28.733 -2.9432 0.5781
28.747 -2.893 0.65905
28.753 -2.9462 0.97118
28.768 -4.2695 1.1645
28.784 -6.0815 1.1067
28.786 -2.8394 1.0208
28.79 -6.158 1.0742
28.792 -6.0934 1.0322
28.801 -6.1828 1.0903
28.815 -5.0796 1.1548
28.823 -2.9415 0.80578
28.823 -2.9406 0.74145
28.823 -6.0554 1.0841
28.828 -2.9256 0.69078
28.831 -6.141 1.0611
28.835 -2.9171 0.69851
28.839 -6.1265 1.0471
28.841 -5.1593 1.1504
28.849 -2.8602 0.84585
28.854 -2.8991 0.64633
28.856 -2.781 0.85631
28.859 -4.127 1.1664
28.872 -4.9935 1.1574
28.878 -3.9209 1.1693
28.886 -5.4757 1.1519
28.89 -2.9856 0.56603
28.897 -2.9686 0.57018
28.924 -6.1404 1.0544
28.935 -5.374 1.1562
28.944 -6.1487 1.0339
28.952 -4.1113 1.1693
28.96 -4.0456 1.1629
28.962 -5.3348 1.1495
28.965 -4.0275 1.1652
28.967 -3.993 1.1654
28.97 -3.9654 1.1732
28.976 -3.9416 1.1906
28.981 -2.6471 1.0969
28.995 -2.7394 1.0407
29.004 -4.4543 1.1685
29.006 -4.0574 1.1652
29.015 -3.9958 1.1672
29.026 -6.1637 1.1476
29.033 -4.4471 1.1603
29.037 -5.0267 1.1534
29.066 -4.0495 1.1689
29.071 -3.9568 1.1653
29.076 -3.677 1.183
29.081 -5.2406 1.1487
29.088 -4.4618 1.1582
29.09 -4.4568 1.1615
29.091 -4.7983 1.151
29.094 -4.8297 1.1564
29.102 -4.4679 1.1664
29.106 -4.4191 1.1652
29.113 -4.7403 1.162
29.114 -4.539 1.1695
29.12 -6.1131 0.98651
29.124 -6.16 1.16
29.126 -4.9478 1.1607
29.146 -5.2674 1.1962
29.146 -3.1518 1.1249
29.148 -3.2444 1.0708
29.149 -3.2236 1.1225
29.154 -6.123 0.97547
29.159 -3.1832 1.1531
29.169 -2.8948 1.1213
29.185 -3.0333 0.41032
29.186 -3.1731 1.151
29.188 -3.1739 1.1494
29.189 -3.1736 1.1506
29.192 -5.4293 1.1561
29.196 -3.0466 0.51192
29.206 -5.412 1.1537
29.208 -4.413 1.1657
29.211 -2.9885 0.33763
29.211 -2.7855 1.0462
29.214 -3.1258 1.165
29.214 -6.083 0.94582
29.238 -2.9015 0.82647
29.239 -5.0815 1.1604
29.244 -5.1175 1.1607
29.255 -4.4387 1.1647
29.259 -5.2359 1.1557
29.259 -2.8062 1.0583
29.269 -5.0711 1.1595
29.27 -4.434 1.1731
29.271 -5.0742 1.1639
29.271 -4.4138 1.1581
29.275 -4.3794 1.1678
29.284 -4.3709 1.1761
29.296 -5.2341 1.1556
29.303 -3.2312 1.1454
29.306 -3.2258 1.0914
29.307 -5.2544 1.1826
29.319 -5.1383 1.1634
29.327 -4.3684 1.1704
29.334 -2.9449 0.28753
29.346 -4.4215 1.1645
29.347 -6.0935 0.94462
29.35 -4.4176 1.168
29.353 -5.3011 1.1593
29.363 -4.3658 1.1728
29.368 -4.3655 1.1752
29.377 -5.4171 1.1568
29.399 -5.3739 1.3267
29.406 -4.6348 1.1596
29.409 -4.6279 1.1735
29.412 -3.1982 1.1724
29.421 -5.0654 1.1646
29.429 -3.2468 1.1414
29.431 -2.7616 1.1253
29.432 -5.477 1.9081
29.44 -6.1771 1.0025
29.442 -5.1304 1.1663
29.464 -5.2792 1.1525
29.467 -5.2861 1.1595
29.47 -5.3853 1.1546
29.471 -6.2045 1.0243
29.492 -5.0982 1.1626
29.507 -6.1928 0.824
29.511 -5.1922 1.1566
29.531 -5.0378 1.1588
29.533 -6.238 1.1362
29.562 -4.8773 1.1605
29.567 -3.2464 1.1505
29.576 -5.3571 1.1746
29.582 -4.5497 1.1671
29.583 -5.3393 1.16
29.596 -5.3028 1.1555
29.632 -5.3351 1.1614
29.649 -6.0294 1.1444
29.653 -5.0098 1.1669
29.667 -5.0822 1.1689
29.67 -3.7706 1.1775
29.694 -3.2606 1.1507
29.709 -3.0827 0.47127
29.725 -5.2713 1.1352
29.735 -6.0917 1.1447
29.747 -3.2076 1.1824
29.763 -5.3279 1.4211
29.805 -4.2535 1.169
29.813 -3.1273 1.2268
29.817 -4.9747 1.161
29.825 -3.2656 1.1574
29.825 -5.3921 1.1567
29.84 -3.9375 1.1736
29.865 -3.762 1.1677
29.882 -5.2955 1.1774
29.894 -5.2065 1.1583
29.903 -4.6945 1.1923
29.921 -3.004 1.2348
29.921 -3.3535 1.1548
29.921 -3.3522 1.1572
29.922 -5.14 1.1606
29.929 -3.3164 1.178
29.929 -5.2536 1.1547
29.933 -4.9656 1.1611
29.936 -5.2573 1.1645
29.95 -5.2004 1.1627
29.972 -5.1156 1.1336
29.975 -3.3026 1.0933
29.985 -4.9564 1.162
29.988 -4.6742 1.1652
29.99 -5.1095 1.1512
30.023 -3.3194 1.1546
30.031 -4.7302 1.1498
30.031 -5.6077 2.241
30.032 -5.0746 1.1658
30.034 -3.39 1.1064
30.039 -4.7248 1.1635
30.044 -4.9202 1.1569
30.055 -5.226 1.1612
30.055 -3.1028 1.1942
30.062 -3.7521 1.177
30.11 -5.4523 1.3517
30.119 -2.9946 1.2556
30.13 -4.8751 1.1614
30.132 -3.3926 1.1598
30.137 -4.1964 1.1665
30.15 -5.1469 1.1584
30.194 -4.9216 1.1554
30.204 -4.7782 1.1691
30.216 -3.9635 0.81551
30.243 -5.3873 1.1637
30.251 -5.3438 1.1842
30.252 -5.5291 1.4644
30.254 -5.1415 1.1599
30.264 -5.3239 1.1638
30.272 -5.4453 1.2038
30.306 -5.1474 1.1589
30.327 -5.1406 1.1466
30.337 -4.9418 1.1656
30.337 -5.3277 1.2045
30.339 -5.121 1.1553
30.368 -3.3899 1.0703
30.381 -5.1531 1.1529
30.388 -3.1723 1.1825
30.395 -5.5784 1.1558
30.4 -4.1786 1.1796
30.434 -5.6046 1.1471
30.452 -5.1582 1.1643
30.467 -6.7982 0.83352
30.47 -3.2405 1.2263
30.486 -3.2195 0.48613
30.504 -5.3178 1.1151
30.529 -3.1234 0.59792
30.543 -5.3902 1.141
30.55 -5.2093 1.1987
30.552 -6.3503 0.99557
30.552 -5.1827 1.1373
30.602 -4.9478 1.1674
30.606 -3.2267 0.44763
30.627 -5.508 1.553
30.672 -5.5615 1.1194
30.682 -2.9749 0.55831
30.715 -5.1935 1.1732
30.72 -4.9403 1.1627
30.725 -3.5375 1.1469
30.743 -3.3213 0.96219
30.846 -3.2927 1.1506
30.876 -3.6492 0.91749
30.913 -5.2589 1.1519
30.914 -5.2579 1.1537
30.935 -6.3782 1.0132
30.937 -5.8029 1.9291
30.938 -6.3154 0.89189
30.952 -5.6283 1.7002
30.983 -6.3542 1.0138
30.984 -3.0114 0.54413
31.021 -3.5496 0.96788
31.05 -5.2921 1.163
31.062 -5.5176 1.2591
31.064 -5.6307 1.1615
31.079 -3.7081 0.97219
31.102 -5.6336 1.1724
31.148 -4.758 1.1745
31.19 -2.3059 0.49888
31.237 -5.7444 1.1479
31.282 -5.7725 1.1559
31.284 -5.5816 1.173
31.289 -2.9036 0.34656
31.292 -3.0365 1.3233
31.299 -4.2902 1.1821
31.303 -5.6927 1.1499
31.315 -5.7426 1.1579
31.321 -5.6461 1.1658
31.323 -5.6038 1.159
31.327 -5.14 1.1584
31.335 -3.3735 1.0848
31.35 -4.2911 1.1829
31.372 -5.1593 1.1714
31.398 -5.6043 1.1882
31.402 -2.4087 0.47861
31.412 -3.3379 1.1867
31.422 -5.4765 1.2804
31.431 -4.7256 1.1657
31.432 -5.5044 1.1731
31.438 -5.355 1.1443
31.441 -5.3883 1.1645
31.453 -4.5974 1.1779
31.465 -3.3583 1.1846
31.485 -6.4763 0.49608
31.49 -6.4277 1.0152
31.492 -5.8323 1.1538
31.494 -5.6419 1.163
31.509 -4.8343 1.1679
31.509 -5.9779 1.1542
31.511 -5.5506 1.1729
31.535 -6.3406 1.1411
31.555 -6.5285 1.023
31.609 -3.2048 1.1966
31.629 -4.6673 1.1797
31.642 -5.3573 1.1649
31.648 -3.6586 1.1935
31.663 -2.1057 0.61169
31.671 -5.5758 1.3355
31.674 -5.5869 1.5875
31.692 -4.5523 1.1825
31.701 -2.9658 1.2111
31.702 -2.4047 0.59429
31.705 -3.4375 1.1484
31.72 -3.3888 1.1358
31.724 -3.6861 1.1784
31.73 -3.316 0.77598
31.731 -3.4589 1.0786
31.731 -3.4309 0.99374
31.735 -1.7603 0.48969
31.735 -3.4224 0.98888
31.75 -3.2107 0.32372
31.765 -3.2621 0.85963
31.782 -6.239 1.1525
31.782 -5.5623 1.1756
31.785 -6.2653 1.1472
31.801 -3.1198 1.3036
31.808 -5.5811 1.1917
31.812 -3.3719 0.94711
31.812 -6.154 1.1559
31.826 -6.461 1.0141
31.829 -2.0622 0.56418
31.835 -6.4674 1.0697
31.843 -6.4867 1.075
31.849 -6.4768 1.1492
31.853 -1.787 0.52984
31.857 -1.7978 0.40218
31.857 -5.0457 1.1733
31.862 -6.4873 1.1597
31.874 -2.7276 1.4692
31.886 -1.6963 0.63997
31.893 -5.9244 1.1571
31.933 -5.77 1.156
31.938 -3.7439 1.1758
31.951 -5.5959 1.1663
31.991 -3.7598 1.165
32.02 -6.2677 1.1557
32.03 -5.2211 1.1716
32.03 -3.3271 1.1053
32.043 -5.2581 1.1708
32.053 -5.6187 1.1776
32.063 -1.3285 0.54168
32.069 -5.6197 1.2479
32.085 -1.7762 0.77731
32.101 -3.1825 1.1863
32.104 -5.961 1.1661
32.112 -5.9295 1.1452
32.114 -5.9189 1.162
32.124 -4.684 1.18
32.138 -5.3666 1.1717
32.173 -2.6579 1.508
32.186 -5.4395 1.1697
32.191 -5.5058 1.1632
32.215 -3.4601 1.0456
32.222 -5.2887 1.1707
32.24 -4.9464 1.1646
32.253 -3.352 1.1672
32.256 -3.347 1.163
32.261 -6.0422 1.1618
32.266 -6.1919 2.9164
32.269 -5.9767 1.1565
32.289 -5.5253 1.1678
32.29 -5.9429 1.1623
32.292 -5.4571 1.169
32.294 -5.4581 1.174
32.308 -5.9705 1.1637
32.323 -5.5071 1.1713
32.328 -5.5924 1.1653
32.334 -5.5459 1.1698
32.348 -3.1915 1.0654
32.349 -3.1938 1.0522
32.354 -1.5236 0.53202
32.361 -5.3461 1.177
32.368 -5.6593 1.1695
32.376 -5.6184 1.1654
32.388 -3.2473 1.0841
32.396 -5.6158 1.2263
32.397 -4.9223 1.1772
32.401 -1.0961 0.75617
32.411 -5.3087 1.1743
32.424 -3.3299 1.0285
32.426 -6.0699 1.1674
32.427 -5.5824 1.1766
32.443 -3.3923 1.1363
32.462 -3.3191 0.9956
32.466 -3.3233 0.80439
32.474 -3.3233 0.87801
32.476 -3.3371 0.91249
32.477 -3.3391 0.90951
32.48 -3.326 0.79205
32.481 -3.356 1.107
32.484 -3.3218 0.84888
32.49 -3.3405 1.0214
32.519 -5.7364 1.167
32.527 -3.2915 1.1998
32.529 -3.3402 0.99593
32.542 -5.8709 1.1663
32.556 -0.84235 0.71049
32.588 -5.4011 1.1741
32.595 -3.4838 1.3673
32.596 -5.2083 1.1755
32.596 -5.1232 1.1849
32.616 -5.7395 1.1622
32.631 -3.2296 1.2172
32.647 -6.1469 1.1609
32.648 -5.8684 1.169
32.652 -3.3493 1.1512
32.667 -5.6322 1.1709
32.674 -3.2542 1.1735
32.677 -5.4821 1.1697
32.681 -5.7431 1.1628
32.718 -3.2862 1.1215
32.723 -5.9281 1.163
32.735 -5.4611 1.1797
32.739 -5.4631 1.1766
32.777 -6.0441 1.1553
32.784 -6.0057 1.1615
32.789 -3.3012 1.0528
32.789 -5.5584 1.1669
32.806 -3.4746 1.1621
32.808 -3.5982 0.59753
32.81 -3.3093 1.0989
32.811 -3.2022 1.0709
32.815 -3.2448 0.61561
32.815 -3.5345 0.48484
32.818 -3.4611 0.57533
32.823 -5.0266 1.1868
32.828 -3.5411 0.54767
32.828 -3.4406 0.62867
32.829 -6.0335 1.1623
32.83 -3.3744 1.0929
32.841 -3.426 1.0909
32.844 -5.1209 1.1742
32.849 -3.491 0.80993
32.854 -5.5578 1.1676
32.864 -5.0095 1.1786
32.872 -5.879 1.1563
32.879 -3.5847 0.51619
32.881 -3.4972 1.1223
32.889 -3.4238 1.0761
32.891 -3.162 1.2039
32.894 -3.3487 1.1161
32.9 -5.8863 1.1706
32.901 -3.6411 1.0405
32.903 -5.6659 1.1702
32.904 -3.5576 1.1713
32.913 -3.43 1.0043
32.919 -3.2913 0.62255
32.925 -3.2261 0.62274
32.928 -3.5473 1.1556
32.929 -3.7294 0.60974
32.931 -3.5374 1.1637
32.938 -3.6571 0.53336
32.941 -3.5059 1.0996
32.944 -3.7133 0.60888
32.946 -3.5923 0.51945
32.947 -3.3674 1.0228
32.948 -3.9394 1.1815
32.952 -6.1904 1.163
32.96 -3.3796 1.1186
32.961 -3.5168 1.131
32.967 -3.4024 1.0641
32.974 -3.4307 1.148
32.977 -3.4975 0.66018
32.977 -3.428 1.1445
33.007 -5.8989 1.1636
33.021 -5.5103 1.17
33.062 -4.7495 1.1839
33.118 -5.8506 1.862
33.12 -3.5304 0.59854
33.125 -3.4074 1.0209
33.128 -3.3997 1.0212
33.128 -3.3979 1.0238
33.14 -5.3755 1.1743
33.175 -3.5326 0.6001
33.197 -6.4463 1.1594
33.219 -1.305 0.83828
33.238 -3.6896 1.3278
33.245 -5.4991 1.1653
33.258 -7.2068 1.0825
33.27 -5.1926 1.1815
33.273 -5.9782 1.1631
33.273 -5.9788 1.163
33.28 -6.3491 0.80349
33.295 -0.11587 0.47375
33.324 -5.9957 1.1688
33.331 -5.8785 1.1692
33.347 -3.4217 1.0403
33.347 -3.4216 1.0384
33.365 -3.5158 0.60335
33.367 -4.7144 1.1837
33.396 -6.3561 1.1612
33.398 -6.3153 1.1608
33.399 -5.8845 1.1815
33.45 -3.5364 0.59983
33.471 -5.6729 1.2221
33.474 -5.52 1.1872
33.49 -5.1649 1.1824
33.508 -5.0512 1.1824
33.529 -3.542 0.59866
33.534 -3.4435 1.0527
33.538 -6.6052 1.1595
33.538 -7.1251 1.0672
33.556 -5.8788 1.1689
33.573 -5.8583 1.1677
33.575 -3.5743 0.59255
33.59 -3.4864 1.1442
33.618 -3.3989 0.61744
33.619 -3.8055 1.0939
33.633 -5.9006 1.1718
33.639 -5.8786 1.1748
33.677 -5.9505 0.86715
33.683 -3.7571 1.0983
33.693 -5.0994 1.1852
33.761 -3.4746 1.0537
33.772 -7.2543 1.1283
33.784 -3.5594 0.60767
33.809 -5.2095 1.1779
33.817 -3.5953 1.1168
33.826 -5.6863 1.1666
33.844 -3.4878 1.1624
33.856 -3.5865 0.6043
33.866 -3.6664 1.1457
33.868 -3.7078 1.1704
33.879 -7.1714 0.97861
33.9 -3.6662 1.1882
33.913 -3.5781 1.0465
33.917 -3.6162 0.56191
33.92 -3.5699 1.0501
33.923 -3.4803 1.1732
33.936 -3.5731 1.1168
33.937 -3.5703 1.1189
33.945 -3.6055 0.64143
33.947 -5.8404 1.2443
33.948 -3.6813 0.52635
33.968 -3.6648 1.124
33.975 -3.6521 1.1234
33.98 -3.7303 0.5164
33.981 -3.5402 1.2174
33.983 -3.7185 1.176
34.004 -3.7199 1.1683
34.014 -3.5833 0.8441
34.025 -3.2719 0.48699
34.025 -3.7889 0.54929
34.026 -3.5509 1.1007
34.026 -3.576 0.84741
34.036 -3.8371 0.59769
34.037 -3.5579 0.66175
34.045 -3.4064 0.47552
34.053 -3.6404 0.75947
34.061 -3.6336 1.1979
34.064 -3.6052 1.0308
34.065 -3.6046 1.0337
34.074 -3.6701 0.67025
34.074 -3.6725 0.66918
34.078 -3.6014 0.63798
34.092 -3.5913 1.0017
34.098 -3.6102 0.96088
34.105 -3.5965 0.9681
34.109 -3.5896 0.84476
34.109 -5.488 1.174
34.189 -5.2941 1.1873
34.233 -5.9474 1.1603
34.263 -5.8648 1.1665
34.264 -3.5741 1.2543
34.274 -7.1874 1.0004
34.319 -7.2378 1.0236
34.335 -6.3791 0.62546
34.342 -3.6011 0.5857
34.36 -6.1939 1.1211
34.38 -6.7794 1.0079
34.382 -6.7664 1.0709
34.394 -6.7424 1.0308
34.397 -6.7481 1.0338
34.397 -6.7139 1.0718
34.398 -3.5683 0.99453
34.43 -3.4533 0.54123
34.434 -3.4911 0.59559
34.434 -5.9716 1.1881
34.447 -3.4376 0.53907
34.454 -6.4093 0.82537
34.482 -3.4535 1.0305
34.486 -6.236 1.1858
34.499 -3.4314 1.0239
34.51 -6.3241 1.1512
34.516 -6.4943 0.69579
34.535 -6.2294 1.1876
34.544 -6.3185 0.78942
34.548 -6.2084 1.0921
34.564 -6.3396 1.008
34.565 -6.422 0.8611
34.569 -6.2806 1.0404
34.572 -6.393 1.049
34.573 -6.3137 1.109
34.574 -6.3349 1.1758
34.578 -6.2186 1.1657
34.593 -6.5685 0.68984
34.596 0.016144 0.86083
34.598 -6.3228 1.0375
34.601 -3.4929 0.74588
34.608 -3.633 0.052834
34.61 -6.4899 0.67083
34.613 -3.6194 0.60205
34.617 -6.2648 1.1652
34.622 -3.6015 0.10578
34.63 -6.2771 1.1702
34.643 -3.508 0.80402
34.654 -3.5716 0.73989
34.656 -3.5719 0.74128
34.656 -3.4939 0.96891
34.66 -3.4079 0.7553
34.672 -6.3187 1.015
34.686 -6.2632 1.0875
34.687 -3.5961 0.79374
34.697 -3.4489 1.0566
34.705 -6.4147 0.87236
34.711 -3.5932 0.66128
34.725 -6.4737 0.67421
34.729 -3.5861 0.7422
34.73 -3.6086 0.86985
34.76 -6.3572 1.0319
34.767 1.0386 0.5627
34.779 -3.6494 0.59317
34.787 -3.6176 0.548
34.79 -3.5844 0.94463
34.793 -6.4851 0.926
34.862 -6.5302 1.0331
34.865 -6.7703 0.35189
34.867 -3.5989 0.913
34.9 -6.5653 0.65573
34.905 -4.6087 0.87252
34.907 -6.6909 0.65904
34.918 -6.4467 0.94029
34.947 -3.5394 1.1358
34.975 -6.817 1.028
34.992 -3.5828 0.98981
35.009 -6.4834 1.0331
35.015 -6.6051 0.65268
35.015 -3.6422 1.0265
35.027 -3.6334 1.0244
35.042 -6.7183 0.58664
35.064 -3.6312 1.1627
35.225 -4.2797 1.0703
35.252 -6.7432 0.65501
35.262 -4.5189 0.98206
35.287 -4.1879 0.64573
35.299 -4.1927 1.1722
35.308 -4.1863 1.1722
35.32 -4.2245 1.1328
35.32 -4.1424 1.03
35.326 -3.7769 1.1864
35.333 -4.0776 0.56679
35.339 -3.8106 1.1518
35.343 -3.9846 0.75037
35.344 -4.4376 0.95237
35.351 -4.0878 0.92894
35.351 -4.0229 0.38424
35.355 -4.336 0.92503
35.356 -4.378 1.167
35.361 -4.2713 1.0462
35.361 -4.196 1.0678
35.363 -4.1637 0.96076
35.365 -4.3417 1.077
35.371 -4.0801 0.67207
35.373 -4.2855 0.89608
35.376 -4.1871 1.0671
35.385 -4.2269 0.97448
35.385 -4.2534 1.1618
35.398 -4.2809 1.1827
35.404 -3.7938 1.1104
35.405 -3.5403 1.0605
35.426 -4.0008 1.1985
35.43 -4.1741 0.66136
35.43 -3.9879 1.1558
35.431 -4.1018 1.1838
35.437 -4.2309 0.88681
35.438 -4.1087 0.91351
35.44 -4.4037 0.91114
35.441 -4.1306 0.53983
35.443 -4.1512 1.0889
35.449 -4.1172 0.98415
35.449 -6.8559 1.1039
35.456 -3.9689 1.1698
35.464 -4.0839 1.2217
35.464 -3.9607 0.52555
35.469 -6.7239 1.0418
35.47 -4.1841 1.0575
35.474 -4.1538 1.175
35.477 -4.0556 0.77155
35.478 -4.0707 1.1974
35.49 -3.9384 1.0921
35.495 -4.3567 1.0559
35.495 -4.0389 1.0273
35.497 -4.1404 0.97098
35.497 -4.0672 1.2355
35.5 -4.2443 0.97868
35.511 -4.3058 0.91609
35.512 -4.1111 0.90025
35.526 -4.3457 1.0838
35.534 -4.3144 1.1167
35.536 -6.8431 0.67998
35.537 -4.3224 1.007
35.555 -4.2811 0.92733
35.564 -3.7648 1.2134
35.57 -4.2725 0.93406
35.594 -4.2606 1.0861
35.615 -4.2934 1.1032
35.623 -4.1499 0.67221
35.631 -4.2113 0.87747
35.632 -4.5563 0.93771
35.635 -4.1969 0.93219
35.65 -3.7777 1.2181
35.671 -4.2944 1.1846
35.672 -4.1482 0.73674
35.681 -4.2345 1.0634
35.723 -4.014 1.1529
35.73 -4.4558 1.0501
35.835 -4.6767 0.87567
35.843 -4.1815 0.74071
35.858 -4.061 0.50631
35.865 -4.197 0.88186
35.873 -3.8499 1.3661
35.877 -4.1646 0.94234
35.941 -4.1193 1.1199
35.945 3.2106 0.67223
35.977 -4.2132 0.93974
35.99 -4.1828 0.66015
36.021 -4.1859 1.0975
36.082 -4.1317 1.0186
36.089 -3.9887 0.78226
36.105 -4.1941 0.88241
36.108 -4.4069 0.98948
36.177 -4.1892 0.99458
36.18 -4.4088 0.99498
36.265 -4.1761 1.1107
36.279 -4.1836 1.1836
36.309 -4.3973 1.1093
36.348 -4.1807 0.89484
36.412 -4.1827 1.0091
36.413 -4.2081 1.1067
36.461 -4.1004 0.78058
36.559 -4.2129 0.99643
36.575 -4.1786 0.90045
36.638 -4.1821 1.0128
36.697 -3.5545 1.4825
36.764 -6.4273 3.2374
36.856 -4.1884 1.0143
36.922 -4.1822 1.1349
36.94 -6.5584 3.5521
37.124 -4.1937 1.1327
37.125 -6.97 0.93961
37.128 -4.3498 1.0551
37.176 -4.1395 1.036
37.372 -4.3676 1.0996
37.418 -7.5693 1.0178
37.431 -4.1617 0.78455
37.559 -4.1204 1.1861
37.656 -4.2837 1.245
37.659 -6.6315 3.2661
37.675 -4.4185 1.1228
37.706 -4.4286 1.1255
37.779 -4.3833 0.97018
37.935 -4.517 1.0491
37.959 -4.0127 1.3719
38.029 -7.1772 1.0172
38.078 -4.5313 1.2281
38.321 -4.1903 1.2629
38.324 -3.8508 1.205
38.465 -7.0137 1.1091
38.486 -3.9993 0.79433
38.587 -7.2704 1.0219
38.725 -7.1296 1.0766
38.955 -4.2861 1.4085
38.963 -6.758 1.1031
38.993 -7.2679 1.0091
39.051 -4.043 1.4068
39.126 -6.9671 1.0335


==> graphs/real_data/inliers_map_2020_09_21_21_42_03_kukelova.txt <==
0.23707 -1.1126 1.041
0.28773 -1.2573 1.0262
0.33977 -1.2144 1.0328
0.34328 -1.1995 1.0295
0.3931 -1.7296 1.018
0.40049 -0.17668 0.80678
0.40139 -0.17569 0.80743
0.41583 -1.6323 1.0195
0.41706 -0.17855 0.76619
0.42396 -1.4907 1.0235
0.46539 -1.623 1.0398
0.46996 -1.6442 1.0446
0.47314 -1.7352 1.0356
0.52444 -1.9791 1.0265
0.52646 -1.9545 1.0181
0.54198 -1.2247 1.0312
0.54233 -1.2245 1.0332
0.54532 -0.19763 0.66892
0.54556 -0.19698 0.6691
0.5512 -1.4185 1.0002
0.55617 -1.2798 1.0229
0.57564 -0.85284 1.0361
0.58061 -1.3891 1.0222
0.58176 -1.3891 1.0249
0.58497 -1.2918 1.0269
0.60216 -2.1773 1.0095
0.61072 -2.23 1.0055
0.61152 -1.4605 1.0333
0.62493 -2.2401 0.91243
0.62749 -2.1898 0.98439
0.63546 -1.5007 1.0204
0.6403 -2.1879 0.99064
0.641 -2.24 0.8851
0.65929 -1.4171 1.2832
0.67364 -1.7326 1.025
0.67511 -1.7943 1.0143
0.6842 -1.4544 1.0292
0.69307 -0.22574 0.7509
0.69744 -0.216 0.75649
0.71269 -1.4013 1.0411
0.71966 -0.2187 0.69971
0.72092 -1.0251 1.034
0.72156 -0.21779 0.61594
0.72206 -1.0083 1.0038
0.72226 -1.0229 1.0355
0.73406 -0.21727 0.92441
0.73901 -1.5981 1.034
0.74156 -1.6664 1.0215
0.74392 -1.0292 1.0335
0.74509 -0.22689 0.85693
0.74743 -0.22432 0.81428
0.74913 -0.2405 0.90644
0.78306 -0.22796 0.67805
0.8012 -1.6092 1.0257
0.80227 -1.6124 1.0277
0.82322 -0.23674 0.82151
0.82478 -1.625 1.0255
0.84927 -0.93464 1.0342
0.86143 -1.2741 1.0365
0.86598 -1.8791 1.0222
0.88901 -1.3072 1.0341
0.90299 -1.0633 1.037
0.92882 -1.4325 1.0296
0.94 -1.5075 1.0283
0.95991 -1.1176 1.0302
0.96188 -1.9441 1.0281
0.97294 -1.3436 1.0288
0.97424 -1.3442 1.0269
0.97868 -0.2617 0.36597
0.99444 -1.8139 1.0254
0.99588 -1.506 1.0324
1.0045 -1.2392 1.0319
1.0085 -2.2656 1.0202
1.0102 -0.2689 0.62203
1.0154 -0.26217 0.83669
1.0204 -2.6393 0.97782
1.0315 -0.2693 0.8673
1.0436 -1.4277 1.0318
1.0545 -1.0654 1.0344
1.0595 -2.6143 0.58855
1.0642 -1.9135 1.0208
1.0663 -0.2758 0.43054
1.067 -1.2168 1.029
1.0693 -1.2578 1.032
1.0743 -0.278 0.32546
1.0826 -2.6806 0.73842
1.0916 -2.7239 0.84366
1.0961 -1.0853 1.0349
1.1001 -2.7168 0.92153
1.101 -1.7996 2.4226
1.102 -0.5948 1.0396
1.1039 -0.87132 1.0388
1.1069 -2.6848 0.67988
1.117 -1.2924 1.0353
1.1188 -0.28192 0.72042
1.1253 -2.6907 0.72512
1.1269 -0.28459 0.61796
1.1366 -1.6684 1.5195
1.1399 -0.28784 0.34667
1.1499 -1.4627 1.0306
1.1556 -1.096 1.0296
1.1606 -2.7297 0.66495
1.1614 -0.28544 0.91887
1.165 -1.7759 1.0306
1.169 -1.1116 1.0372
1.1718 -1.7377 1.0286
1.1821 -0.2694 0.32033
1.1886 -0.29638 0.814
1.2037 -1.4529 1.0299
1.2246 -0.29291 0.91906
1.2363 -0.29781 0.76033
1.2411 -0.31668 0.89876
1.2523 -1.4047 1.0328
1.2722 -1.0888 1.0362
1.2905 -1.4157 1.0295
1.2951 -0.72138 1.0369
1.2987 -0.91626 1.0388
1.3135 -1.948 1.0233
1.3304 -1.1379 1.0363
1.3412 -1.7761 1.0269
1.3547 -0.31724 0.91427
1.3681 -0.31325 0.67926
1.3873 -0.3207 0.88321
1.3934 -1.6164 1.0284
1.3955 -0.33359 0.90797
1.4146 -1.2438 1.0347
1.4259 -1.6848 1.0315
1.4266 -1.4181 1.0329
1.4298 -1.483 1.072
1.4355 -1.028 1.0357
1.4385 -1.5933 1.0271
1.4492 -0.34052 1.0369
1.4492 -0.34035 1.0361
1.4542 -1.6087 1.0048
1.4638 -0.27204 0.31274
1.4732 -0.92181 1.036
1.4746 -1.6697 1.0266
1.4891 -1.9484 1.0233
1.4922 -0.55475 1.0372
1.5052 -0.32819 0.86183
1.5406 -1.2134 1.0301
1.5416 -1.6995 1.0209
1.5429 -0.44793 1.0433
1.5516 -0.85331 1.0376
1.558 -1.4945 1.0219
1.5616 -1.4982 1.0307
1.5659 -1.4923 1.0233
1.5674 -1.1981 1.0297
1.5687 -1.5531 1.0231
1.5689 -0.41102 1.0372
1.5711 -1.4365 1.0328
1.5825 -0.35088 0.63375
1.5847 -1.9127 1.0147
1.5903 -0.40174 1.0367
1.5964 -0.85333 1.0319
1.5969 -1.2661 1.0319
1.5994 -1.432 1.0289
1.6013 -0.34524 0.80233
1.6163 -0.35736 0.4558
1.6171 -1.2032 1.0343
1.6184 -1.1721 1.0282
1.6231 -0.62782 1.0444
1.6244 -1.0947 1.0361
1.6462 -0.36137 0.79488
1.6494 -0.358 0.89095
1.6607 -0.36344 0.4581
1.6617 -1.2286 1.0307
1.6754 -0.36227 0.36781
1.6765 -0.37126 0.4248
1.6796 -0.36486 0.83661
1.6946 -0.38082 0.39162
1.7215 -2.0851 1.0126
1.7267 -1.0451 1.0435
1.7311 -1.2991 1.0307
1.7319 -2.1193 1.0158
1.7371 -2.8626 0.89303
1.7399 -2.145 1.0271
1.741 -1.1045 1.0247
1.741 -1.1099 1.0321
1.7419 -0.36881 0.86664
1.7438 -2.1607 1.0409
1.7744 -0.90244 1.0422
1.7749 -1.2334 1.0322
1.7806 -1.0947 1.0417
1.7853 -0.36868 0.92525
1.7935 -1.4056 1.0282
1.8033 -1.0613 1.0345
1.8034 -1.4295 1.0323
1.8254 -2.4271 0.95985
1.8285 -2.4341 0.90221
1.8373 -2.4037 0.87668
1.843 -2.4181 1.0131
1.8504 -2.0119 1.0238
1.8512 -2.3841 0.84615
1.8514 -1.2748 1.0337
1.853 -0.38955 0.6508
1.8683 -1.7593 1.0233
1.8781 -0.73219 1.0365
1.8785 -0.38693 0.40518
1.8814 -1.4547 1.0358
1.8863 -1.7365 1.0017
1.8878 -1.3509 1.0273
1.8967 -0.39673 0.49878
1.9002 -1.2865 1.0308
1.9307 -1.282 1.034
1.9396 -1.792 1.0284
1.9453 -0.94906 1.0274
1.9514 -0.93695 1.0315
1.9542 -1.6352 1.03
1.9609 -0.32393 0.42249
1.9635 -0.962 1.0374
1.9644 -0.84445 1.0379
1.9718 -0.36956 0.30853
1.9833 -0.68564 1.0418
1.9837 -0.41261 0.70783
1.9852 -0.80024 1.048
1.9877 -0.80704 1.0395
2.0084 -2.0927 1.0196
2.0136 -0.40444 0.33417
2.0147 -1.5926 1.0343
2.0238 -1.37 0.97057
2.0265 -0.39601 0.80692
2.0266 -1.2997 1.0301
2.0392 -0.53468 1.0408
2.0492 -1.1193 1.0363
2.0514 -1.297 1.0378
2.0569 -0.41804 0.78576
2.0651 -1.3181 1.0342
2.0689 -1.7765 1.0271
2.0722 -1.8758 1.025
2.0765 -1.3858 1.0232
2.0775 -1.7374 1.0353
2.0795 -0.99556 1.0358
2.1014 -1.712 1.0336
2.1136 -0.39982 0.30372
2.1204 -0.43838 0.3518
2.1224 -0.35651 0.3094
2.1255 -1.2964 1.0329
2.1306 -1.0153 1.0356
2.1371 -2.067 1.0224
2.1505 -1.3662 1.0322
2.1512 -2.3527 1.0146
2.1541 -1.2589 1.0053
2.1593 -2.0497 1.0168
2.1642 -2.4583 0.958
2.1646 -1.957 1.0239
2.1653 -1.4911 1.031
2.1673 -1.3355 1.0418
2.1687 -1.8428 1.0269
2.1688 -1.7049 1.0273
2.1753 -2.0122 1.0259
2.1787 -1.966 1.0396
2.1833 -2.4645 0.87792
2.1834 -0.44335 0.58628
2.1924 -2.4721 0.92212
2.1939 -2.4705 0.92014
2.1981 -2.4677 1.0104
2.2035 -1.3594 1.0299
2.2047 -1.8915 1.0258
2.2217 -2.4647 0.67229
2.2291 -0.45101 0.92012
2.2329 -1.2385 1.0303
2.2457 -1.203 1.0434
2.2498 -1.4128 1.0313
2.2624 -1.7212 1.0209
2.2653 -0.37743 0.3139
2.2667 -1.7249 1.026
2.2678 -1.3575 1.0395
2.2747 -1.31 1.0359
2.2758 -0.46116 0.60011
2.2761 -1.9773 3.6157
2.2814 -1.2844 1.03
2.2896 -0.462 0.91802
2.2904 -1.5695 1.0362
2.2995 -0.46117 0.40047
2.3008 -1.6608 1.0352
2.301 -0.46347 0.34676
2.3061 -1.8873 1.0232
2.3069 -0.46463 0.47073
2.3084 -1.9344 1.0208
2.312 -1.343 1.0346
2.3226 -0.849 1.0341
2.3262 -0.97402 1.0357
2.3369 -1.7869 1.0248
2.3426 -1.4174 1.0342
2.3564 -1.8181 1.0255
2.3622 -1.6843 1.0182
2.3628 -1.3155 1.033
2.3671 -1.0444 1.0343
2.368 -0.48572 1.0449
2.3778 -2.4897 1.0198
2.3866 -1.0877 1.0282
2.397 -0.48076 0.47809
2.3991 -1.7076 1.0333
2.4002 -1.0647 1.0385
2.402 -1.4606 1.0327
2.4108 -0.48837 0.89143
2.4198 -0.48022 0.89603
2.4256 -1.9336 1.0215
2.437 -1.4624 1.0363
2.4375 -1.4621 1.0358
2.44 -0.48324 0.86797
2.4407 -1.7541 1.03
2.4465 -1.9366 1.0207
2.4512 -1.5802 1.015
2.4799 -1.7363 1.0382
2.4866 -0.48669 0.88741
2.487 -0.48459 0.88893
2.4935 -1.6249 1.0294
2.4948 -1.8353 1.0218
2.4971 -1.7201 1.0232
2.5003 -1.6005 1.0334
2.5022 -0.49559 0.3557
2.5033 -1.7643 1.0269
2.5202 -1.8108 1.0696
2.5358 -0.50126 0.66255
2.5404 -0.49815 0.63051
2.544 -1.8708 1.0265
2.5449 -1.7827 1.0334
2.5558 -0.49957 0.5055
2.5676 -1.6509 1.0213
2.5732 -0.6148 1.0417
2.5761 -0.50317 0.3388
2.5777 -0.50364 0.79292
2.5784 -0.58839 1.0392
2.5819 -1.6327 1.0277
2.5821 -1.6668 1.0344
2.5947 -2.2526 1.0195
2.5964 -0.78909 1.0461
2.6005 -1.9597 1.025
2.6018 -0.51728 1.0378
2.6096 -1.5329 1.0212
2.6315 -1.0018 1.0396
2.6433 -1.6872 1.0285
2.693 -0.51797 0.33814
2.7178 -1.6573 1.0293
2.7392 -1.1249 1.0361
2.746 -0.54069 0.78808
2.7548 -2.0841 1.0242
2.7612 -0.52157 0.80372
2.7673 -1.4387 1.0362
2.7679 -0.51937 0.85501
2.7965 -1.9643 1.0264
2.8054 -2.003 1.0245
2.8128 -1.7015 1.0252
2.8221 -1.9806 1.0261
2.8426 -1.9226 1.0287
2.8464 -1.8949 1.028
2.8603 -0.56642 0.64244
2.8706 -0.549 0.65208
2.8727 -1.8488 1.168
2.9365 -1.8547 1.0414
2.9832 -1.714 1.0274
2.9857 -1.5276 1.0354
2.9935 -1.7667 1.0204
2.9974 -1.8908 1.031
3.0146 -1.6718 1.0333
3.0249 -1.6736 1.039
3.0297 -2.0557 0.99438
3.0527 -2.0777 1.018
3.0564 -0.58198 0.58875
3.071 -2.0679 1.0268
3.0783 -0.57556 0.87924
3.0877 -0.58666 0.47605
3.0904 -0.59611 0.85399
3.1303 -1.8306 1.0284
3.131 -0.58541 0.56892
3.1312 -0.58634 0.9068
3.1363 -2.0209 1.0192
3.1419 -0.92523 1.054
3.1477 -1.6628 1.0113
3.153 -1.7855 1.0347
3.1574 -1.727 1.0311
3.1631 -3.1032 0.90746
3.1682 -1.9592 1.3263
3.178 -2.0149 1.0311
3.1877 -0.56197 0.93225
3.1971 -0.58308 0.88226
3.1983 -0.59306 0.9233
3.2008 -2.0214 1.6035
3.2147 -1.889 1.0336
3.2217 -2.6429 0.88975
3.2247 -1.8859 1.0395
3.2256 -1.4255 1.0392
3.2273 -2.6102 0.87128
3.2298 -0.97018 1.0165
3.2571 -2.6502 0.87343
3.2653 -0.596 0.8553
3.2771 -0.61928 0.47777
3.324 -1.6191 1.0369
3.3546 -1.5066 1.037
3.3563 -0.9341 1.0454
3.3682 -0.10809 0.30447
3.3757 -0.99928 1.0382
3.3903 -1.6373 1.0378
3.4036 -1.8893 1.0447
3.4293 -1.7941 1.0387
3.4337 -1.5309 1.0393
3.4367 -1.4346 1.0476
3.44 -1.8704 1.0327
3.4445 -1.931 1.2953
3.4684 -2.0704 1.5213
3.469 -2.0309 1.0344
3.4837 -1.8382 1.4566
3.4906 -1.5737 1.0379
3.5013 -1.45 1.0461
3.5261 -1.5913 1.0424
3.5281 -1.2889 1.0437
3.5405 -1.7097 1.0383
3.5478 -1.5582 1.0302
3.5545 -1.4595 1.047
3.5574 -1.5618 1.0382
3.5611 -1.4948 1.0398
3.5615 -1.3102 1.0449
3.5658 -1.7736 1.0374
3.5737 -1.6174 1.0346
3.5762 -1.9987 1.0952
3.5918 -2.1001 1.0276
3.5962 -0.65568 0.88001
3.6017 -2.6854 0.90307
3.6111 -2.7051 0.92032
3.6436 -1.9659 1.0863
3.645 -1.6996 1.0422
3.6537 -2.0406 1.5923
3.6577 -0.67495 0.37937
3.6598 -1.2152 1.0503
3.6608 -0.67288 0.51533
3.6644 -1.6193 1.0432
3.6653 -0.66709 0.9197
3.6701 -1.7104 1.044
3.6719 -1.3347 1.0438
3.6801 -1.5364 1.0487
3.6903 -0.62687 0.9549
3.6914 -0.66431 0.929
3.7224 -1.1854 1.0462
3.7241 -1.3053 1.0481
3.7243 -1.3659 1.0484
3.7282 -0.67509 0.83291
3.7368 -2.171 1.699
3.7449 -1.1972 1.0456
3.7534 -1.301 1.0468
3.7821 -0.68146 0.85089
3.7839 -0.6884 0.74315
3.7885 -0.68946 0.78691
3.7892 -0.68597 0.61671
3.7926 -0.68071 0.64888
3.8062 -1.5559 1.0449
3.8193 -2.2281 1.7309
3.8428 -0.68409 0.9258
3.8799 -2.0723 1.0423
3.8853 -0.6927 0.9271
3.8887 -1.9961 1.0829
3.894 -0.70029 1.0558
3.8964 -0.69686 0.84581
3.9041 -0.71267 0.90392
3.9045 -2.0447 0.99712
3.9303 -1.4979 1.0467
3.9428 -2.5201 1.0429
3.9439 -1.237 1.0594
3.9687 -0.71596 0.79759
3.9827 -1.2373 1.0494
3.9854 -0.71058 0.9305
4.0107 -2.4486 1.0313
4.0187 -0.72402 0.90854
4.0323 -0.73114 0.87537
4.0357 -0.73091 0.8427
4.0745 -0.72032 0.93361
4.0902 -0.73999 0.73817
4.091 -2.0251 1.7667
4.0914 -0.74318 0.61905
4.0931 -0.74331 0.52294
4.094 -0.73509 0.67874
4.1022 -0.7273 0.78616
4.1052 -0.74032 0.90775
4.1102 -2.0034 1.0997
4.1128 -0.73759 0.65373
4.1312 -0.74535 0.89132
4.1608 -1.5411 1.0393
4.1837 -1.6059 1.0436
4.2007 -2.1674 1.033
4.2175 -2.0384 2.0788
4.2197 -0.75909 0.77607
4.2215 -1.5398 1.0442
4.2375 -2.2193 1.8447
4.2417 -1.8783 1.0422
4.2425 -0.75784 0.86791
4.2503 -0.77385 0.35568
4.2915 -0.77879 0.43801
4.292 -0.76726 0.8564
4.3003 -1.5116 1.0859
4.3031 -0.77993 0.90948
4.3414 -2.3777 1.0382
4.3627 -2.0991 1.0342
4.3787 -0.78821 0.87032
4.3898 -0.77895 0.36348
4.3913 -1.04 1.0495
4.4022 -0.80558 0.3577
4.4253 -1.7158 1.0396
4.4266 -2.1736 1.013
4.4334 -1.2833 1.0459
4.4412 -0.78598 0.66533
4.4431 -2.1973 2.7076
4.4433 -2.2058 1.0406
4.4539 -1.5043 1.0392
4.4575 -0.79738 0.51963
4.4702 -0.78091 0.91753
4.4798 -0.79388 0.64419
4.4846 -1.3169 1.0492
4.4943 -0.80462 0.68031
4.5025 -2.0702 1.0393
4.5099 -2.2382 2.147
4.5367 -1.5705 1.0776
4.5373 -2.2737 1.0425
4.5378 -0.80469 0.7646
4.5409 -2.0071 0.99465
4.5629 -0.81245 0.53416
4.5712 -2.0457 1.0371
4.5724 -2.1036 0.98595
4.5919 -0.81912 0.76698
4.6074 -1.6822 1.0446
4.6095 -2.3119 1.0377
4.6153 -1.7854 1.0475
4.6235 -1.545 1.0419
4.6261 -2.0331 1.0554
4.6299 -2.1183 1.0165
4.6348 -1.4773 1.0468
4.6372 -2.2759 1.0463
4.6479 -0.80094 0.37304
4.648 -0.81614 0.80121
4.648 -0.81131 0.9202
4.6517 -0.80567 0.92391
4.6543 -2.2151 1.5091
4.6626 -0.78841 1.0082
4.6669 -0.81993 0.77804
4.6702 -0.81166 0.75594
4.6731 -0.80519 0.75872
4.6852 -0.797 0.97711
4.6872 -2.1605 1.0544
4.6899 -1.1589 1.0511
4.6923 -2.0259 1.0664
4.6978 -2.0876 1.0642
4.6988 -2.3442 2.384
4.6993 -1.2182 1.0498
4.7256 -2.0201 1.053
4.7322 -2.4084 1.0377
4.7334 -1.5694 1.0449
4.7357 -1.6388 1.0454
4.7391 -1.011 1.0542
4.7468 -2.0545 1.0926
4.7475 -1.8716 1.0473
4.759 -2.0146 1.0477
4.7666 -1.9925 1.0501
4.7734 -1.4572 1.0514
4.7781 -2.0738 1.0643
4.7798 -1.7361 1.0428
4.7862 -2.0103 1.0521
4.7896 -2.8785 0.94618
4.7919 -1.9458 1.049
4.7954 -2.8589 0.92371
4.7957 -1.9257 1.0407
4.803 -2.8011 0.82632
4.8059 -2.5239 1.0404
4.8067 -2.8204 0.86533
4.8142 -1.7282 1.0521
4.8157 -2.8529 0.90751
4.8176 -2.8325 0.87545
4.8206 -1.9344 1.0561
4.8264 -2.4303 1.0385
4.8643 -1.8099 1.0513
4.872 -2.3931 1.0437
4.8764 -2.5138 1.0439
4.8783 -1.963 1.0462
4.8834 -1.7018 1.0463
4.8992 -2.5119 1.0611
4.8997 -1.3937 1.0526
4.8998 -2.4678 1.0422
4.9028 -1.8073 1.0529
4.9114 -2.8704 0.40246
4.9155 -2.0107 1.3797
4.9159 -2.4368 1.044
4.9255 0.23322 0.2772
4.9349 -1.4185 1.055
4.945 -1.4495 1.0535
4.9527 -1.6996 1.0531
4.9678 -2.4303 1.0402
4.969 -2.3622 1.048
4.9829 -1.7547 1.0551
4.9866 0.25285 0.2621
5.012 -1.9897 1.0503
5.0233 -2.6214 1.0513
5.0239 -2.4973 1.0486
5.0578 -2.4688 1.0459
5.0646 -1.9384 1.0488
5.0687 -1.918 1.1488
5.0688 -2.4154 1.0444
5.0747 -2.3372 2.2914
5.084 -2.9001 0.56447
5.0849 -1.383 1.049
5.0871 -2.6757 1.0423
5.0954 -1.8016 1.0535
5.0968 -2.5365 1.1139
5.1023 -2.3931 1.0485
5.1108 -2.4893 1.0488
5.1246 -1.7809 1.0554
5.1254 -2.1639 2.2519
5.1368 -1.8167 1.0518
5.1452 -2.9129 0.91885
5.1508 -2.8961 1.0262
5.1551 -2.1578 1.0149
5.1665 -1.9637 1.041
5.1695 -2.8819 0.99732
5.1738 0.26851 0.33482
5.1914 -2.8725 0.74957
5.2053 -2.2645 1.0486
5.2149 -1.8679 1.0494
5.2276 -2.9213 1.0022
5.2421 -1.8929 1.0598
5.2448 -1.0656 1.0527
5.2595 -1.7232 1.0591
5.2679 -2.5675 1.0439
5.2713 -2.4076 2.8117
5.2822 -2.1782 1.057
5.2954 -2.04 1.0635
5.2966 -1.8513 1.0528
5.31 -1.9576 1.0516
5.3161 -2.4147 1.0481
5.3166 -2.3246 1.0394
5.3271 -2.1394 1.0518
5.328 -1.8725 1.0544
5.3819 -2.9195 1.0374
5.3894 -2.2628 1.0462
5.4016 -1.7623 1.0524
5.4273 -2.2932 1.0423
5.4323 -2.6006 1.0439
5.4325 -2.6821 1.0425
5.4356 -1.6636 1.0609
5.4483 -1.9295 1.0538
5.4538 -1.8512 1.0498
5.4596 -2.3235 1.0505
5.4703 -2.299 1.0506
5.5184 -2.3372 1.0576
5.5502 -1.9636 1.0658
5.5655 -2.1164 1.053
5.5732 -1.2219 1.069
5.5786 -2.2065 1.1009
5.5871 -2.0137 1.0546
5.5926 -2.8722 1.0413
5.6175 -1.9026 1.055
5.6756 -1.6267 1.0543
5.68 -1.1861 1.0657
5.6923 -2.0617 1.0551
5.6944 -2.5423 1.047
5.7381 -2.0081 1.0591
5.792 -2.7855 1.0439
5.7964 -2.6726 1.0455
5.8156 -2.6143 1.0481
5.8214 -1.6592 1.0606
5.8236 -2.0881 1.0544
5.8335 -1.701 1.0579
5.8404 -2.7329 1.0438
5.862 -2.1968 1.0909
5.9145 -1.6264 1.0601
5.9167 -2.3619 1.0497
5.9208 -2.7069 1.044
5.9332 -2.7136 1.0554
5.9423 -2.6479 1.0512
5.9436 -2.3376 1.0534
5.9478 -2.3075 1.0561
5.9531 -2.0595 1.0598
5.9578 -1.7467 1.0643
6.0065 -1.4968 1.0666
6.0205 0.11838 0.58264
6.0308 -2.3425 1.0572
6.0588 -2.2252 1.0534
6.0591 -1.8025 1.0636
6.0644 -1.8327 1.0608
6.0744 -2.0788 1.0565
6.0808 -1.5946 1.0662
6.0816 0.15582 0.64234
6.0846 -1.4727 1.0631
6.087 -1.6494 1.0622
6.1168 -1.7818 1.0562
6.1203 -2.2133 1.0562
6.1323 -2.6162 1.0418
6.1338 -2.635 1.0425
6.1382 -3.0612 0.79827
6.1456 -1.4104 1.0652
6.1495 -1.6357 1.0605
6.1517 -2.5263 1.0419
6.1547 -3.0427 1.0172
6.1552 -2.6561 1.0421
6.1595 -2.0924 1.0577
6.1647 -2.192 1.0598
6.1672 -2.4149 1.0528
6.1741 -2.1489 1.055
6.1786 -2.6648 1.0365
6.1904 -2.5489 1.0758
6.2086 -1.2591 1.069
6.22 -1.9647 1.0447
6.2325 -2.5402 1.0464
6.2394 -3.0354 0.88596
6.2475 -2.6685 1.0423
6.2515 -2.8455 1.0422
6.2516 -2.4962 1.0501
6.2539 -1.7804 1.0429
6.2654 -1.9511 1.0516
6.2662 -1.9829 1.0483
6.2771 -2.1423 1.0635
6.2784 -2.498 1.0493
6.2839 -2.407 1.0596
6.2886 -1.9754 1.0481
6.2921 -1.9448 1.0602
6.3033 -1.7985 1.0587
6.3112 -2.3213 1.0615
6.3125 -2.1675 1.0506
6.3202 -2.3831 1.0407
6.3226 -1.8659 1.0598
6.3433 -2.1805 1.0744
6.3441 -1.8349 1.0579
6.3457 -0.95208 1.066
6.354 -2.1641 1.0599
6.3644 -2.2903 1.0551
6.3647 -2.6824 1.0412
6.3705 -2.0352 1.0599
6.3752 -2.2287 1.06
6.3772 -1.7869 1.076
6.3856 -3.0389 0.98327
6.3948 -2.0633 1.0558
6.3963 -2.0942 1.0489
6.3969 -2.4639 1.0502
6.4 -2.2366 1.0485
6.4017 -2.2321 1.1097
6.4031 -2.1206 1.0578
6.4037 -1.3743 1.0659
6.4053 -2.8173 1.0469
6.4055 -2.0647 1.0591
6.4069 -2.5703 1.0467
6.4147 -2.0925 1.0819
6.4199 -2.3418 1.0508
6.4211 -2.6955 1.0447
6.4232 -2.5181 1.05
6.424 -2.4181 1.0544
6.4244 -2.1023 1.0616
6.4305 -2.0475 1.0545
6.4362 -2.6126 1.0439
6.4396 -1.0997 1.0767
6.4439 -1.1591 1.0716
6.4546 -3.0816 1.004
6.4604 -2.2156 1.0449
6.4615 -1.6754 1.0667
6.4657 -2.5804 1.0538
6.469 -2.4158 1.0565
6.4748 -3.0929 0.97193
6.4758 -2.4955 1.0354
6.4778 -2.2317 1.0524
6.4785 -2.2729 1.047
6.4926 -2.0274 1.0494
6.4932 -2.0292 1.0419
6.5118 -2.3054 1.0423
6.5162 -1.9479 1.056
6.5241 -2.1946 1.0583
6.5313 -2.0595 1.0556
6.5352 -2.0167 1.0568
6.5422 -3.0586 1.0067
6.5426 -1.8879 1.061
6.5599 -2.4386 1.0481
6.5608 -3.1048 0.90413
6.5664 -2.4866 1.0473
6.5702 -3.1448 0.99115
6.5719 -2.1691 1.0501
6.5765 -2.4595 2.0185
6.5784 -3.0539 1.0183
6.5792 -3.1298 0.90834
6.5824 -3.0983 0.697
6.5914 -2.0046 1.059
6.5926 -2.5402 1.0465
6.5934 -1.743 1.0498
6.5942 -2.7181 1.0453
6.6132 -1.756 1.0466
6.6167 -1.9572 1.0626
6.64 -2.0575 1.058
6.6595 -1.7477 1.0639
6.6646 -1.9921 1.0633
6.6657 -2.2375 1.0482
6.6778 -1.7593 1.0591
6.6919 -1.6083 1.0676
6.6965 -1.9233 1.0558
6.7008 -2.1457 1.0522
6.7011 -1.8427 1.056
6.7407 -1.9845 1.069
6.7416 -1.941 1.0553
6.7476 -2.9932 1.0413
6.7524 -3.2151 0.97947
6.76 -2.0589 1.0457
6.7605 -1.9669 1.0595
6.7711 -3.028 1.0392
6.772 -2.1634 1.0465
6.7757 -2.8831 1.0478
6.7807 -1.9804 1.0551
6.7939 -2.5326 1.044
6.796 -1.8577 1.0574
6.8008 -2.7817 1.0446
6.8219 -3.1934 1.0397
6.8248 -3.1126 1.0364
6.8358 -1.8549 1.061
6.8402 -2.0221 1.0506
6.8443 -0.96512 1.0695
6.8548 -2.1771 1.0541
6.8597 -1.9726 1.0526
6.8651 -3.1191 1.0395
6.8684 -1.0517 1.0665
6.8737 -1.785 1.0574
6.8863 -1.9877 1.0527
6.8896 -2.2908 1.0445
6.9186 -2.7356 1.0448
6.9214 -1.7826 1.0634
6.9249 -1.8939 1.0601
6.9341 -1.9258 1.0591
6.9345 -2.5512 1.0505
6.9384 -1.8773 1.0437
6.9516 -1.9496 1.0392
6.9706 -2.1761 1.051
6.9891 -1.905 1.0556
6.992 -2.2106 1.0376
7.0077 -1.8185 1.047
7.017 -1.489 1.063
7.019 -2.5767 1.0502
7.0223 -2.6821 1.0444
7.0241 -1.8116 1.0615
7.0342 -2.4276 1.049
7.0556 -1.9496 1.0579
7.0565 -1.2633 1.0645
7.0656 -1.8676 1.0552
7.0772 -1.8604 1.06
7.0902 -2.8824 1.0536
7.1011 -2.2797 1.0571
7.1142 -2.2951 1.0306
7.1401 -2.3042 1.0491
7.1445 -1.986 1.0519
7.1522 -1.1642 0.96462
7.1523 -0.16919 0.99111
7.1556 -1.2332 0.87955
7.1614 -1.1691 1.0373
7.162 0.045312 0.93657
7.1669 -0.2086 0.74438
7.1694 -1.9045 1.0504
7.1731 -1.1943 0.92939
7.1762 -1.2052 0.53627
7.1845 -0.14236 0.99489
7.186 -2.9053 1.0437
7.1881 -1.1902 0.67325
7.1943 -1.1882 0.82901
7.1966 -1.9131 1.0527
7.2041 -1.2001 0.9103
7.2097 -1.1745 0.95394
7.2228 -1.212 0.91143
7.2233 -0.76841 0.44453
7.2277 -1.192 0.35009
7.2416 -0.098207 0.85995
7.2513 -0.13237 0.63703
7.2517 -1.4876 1.0563
7.2591 -0.45648 0.64032
7.2602 -2.2187 1.1369
7.2689 -0.22609 1.0111
7.2743 -0.18392 0.28676
7.2813 -0.29075 0.93777
7.2857 -2.4426 1.0609
7.2892 -1.8168 1.0529
7.2967 -1.7652 1.0542
7.3075 -2.5341 1.0515
7.3082 -2.0646 1.0511
7.3201 -1.5171 1.0501
7.3253 -2.6803 1.0602
7.3334 -1.5086 1.0628
7.3349 -1.6982 1.0589
7.3438 -1.1632 0.93351
7.3472 -1.8361 1.0499
7.3554 -1.8114 1.0643
7.4029 -2.4123 1.0495
7.4122 -2.4423 1.3776
7.4219 -2.2926 0.85535
7.4574 -2.3157 0.92244
7.4715 -1.5314 1.0572
7.4763 -1.8017 1.0531
7.4868 -2.2983 1.0561
7.4927 -1.2811 0.65916
7.5042 -2.3323 1.0586
7.5101 -2.3643 1.0555
7.5133 -1.5804 1.0572
7.5201 -1.9834 1.0593
7.5286 -1.2518 0.34224
7.5375 -3.7377 0.64924
7.5419 -2.3043 1.0697
7.5447 -1.2523 0.67649
7.5503 -2.5163 1.0531
7.5522 -1.2485 0.64416
7.5532 -1.2518 0.60356
7.5579 -2.3427 1.0674
7.5656 -2.4014 1.0352
7.5728 -1.251 0.40395
7.5764 -1.2473 0.33354
7.5779 -2.3724 1.0561
7.5878 -2.31 1.0858
7.5947 -1.2585 0.37779
7.6053 -1.2613 0.64372
7.6173 -2.3357 1.0529
7.6234 -1.8233 1.0484
7.625 -2.2808 1.063
7.6266 -2.1841 1.0527
7.6334 -1.2633 0.36125
7.6444 -1.2498 0.64496
7.649 -1.2636 0.39509
7.6492 -2.2401 1.0256
7.652 -1.501 1.0576
7.6572 -1.2745 0.83522
7.6767 -1.2627 0.37348
7.6791 -1.2578 0.33109
7.6828 -2.5135 1.0575
7.6944 -2.341 1.0368
7.6962 -1.2741 0.34519
7.7003 -1.0648 0.34699
7.7012 -2.057 1.0661
7.7032 -3.6795 0.90625
7.7325 -2.2891 1.024
7.7521 -3.3068 0.94225
7.7609 -1.2713 0.57201
7.7699 -1.7362 1.0489
7.7874 -1.2815 0.87909
7.7932 -1.2869 0.78918
7.799 -1.2732 0.33446
7.8008 -1.2872 0.67997
7.8015 -2.6011 1.0508
7.8147 -2.1952 1.0603
7.8332 -2.3214 1.1502
7.8343 -1.291 0.82777
7.8346 -1.2777 0.40676
7.8356 -1.292 0.91114
7.8389 -1.2498 0.41274
7.8416 -2.162 1.0578
7.8496 -2.1787 1.0611
7.8546 -2.4227 1.128
7.8555 -1.294 0.76855
7.8871 -2.2741 1.0575
7.9001 -1.3003 0.39671
7.9051 -1.3012 0.36681
7.9117 -2.4091 1.0478
7.931 -2.4507 1.1497
7.9381 -1.3044 0.91081
7.948 -1.3033 0.94048
7.9483 -1.2922 0.95266
7.9484 -1.3046 0.94053
7.9555 -1.3229 0.92768
7.9643 -1.3006 0.45208
7.9693 -1.6177 1.0615
7.9701 -2.5547 1.0509
7.9767 -2.6174 1.0557
7.9806 -2.3883 1.0571
7.9885 -1.3114 0.35208
7.9899 -2.4077 0.9727
8.0027 -2.221 1.0563
8.003 -2.8464 1.0446
8.0083 -1.3154 0.87477
8.0101 -3.248 0.69478
8.0227 -1.4011 1.0677
8.041 -2.2944 1.0574
8.0538 -2.4839 1.0592
8.0561 -1.3023 0.96052
8.0566 -1.31 0.95336
8.0604 -2.4107 1.1037
8.0618 -2.2772 1.0561
8.0689 -1.3266 0.94321
8.0881 -2.6616 1.0554
8.091 -1.4598 1.0677
8.1062 -3.3346 1.0309
8.1127 -2.948 1.051
8.1139 -3.3592 0.96269
8.1147 -3.2922 0.78655
8.1149 -3.3542 0.96717
8.1195 -3.3441 0.92004
8.1234 -3.017 1.0481
8.1322 -1.4709 1.0654
8.1359 -2.5012 1.4862
8.149 -2.0813 1.0578
8.1546 -3.3913 0.78161
8.16 -2.0788 1.0619
8.1697 -1.3252 0.40637
8.1792 -1.3228 0.37857
8.1901 -3.06 1.052
8.1941 -1.3392 0.41457
8.2005 -2.1169 1.0558
8.2022 -2.3095 1.0671
8.2034 -2.9216 1.0526
8.205 -1.3171 0.36336
8.208 -1.3359 0.56202
8.2084 -1.343 0.36893
8.2123 -2.5522 1.6075
8.2186 -2.1314 1.0695
8.2259 -1.2911 0.32507
8.2331 -1.3384 0.39969
8.2343 -2.1529 1.0637
8.2479 -1.2986 0.42648
8.2648 -1.4896 1.0647
8.2742 -2.5908 1.0717
8.2947 -2.7799 1.0503
8.2951 -1.3475 0.41082
8.2971 -1.3586 0.37907
8.3099 -1.4995 1.0674
8.313 -2.215 1.0633
8.3337 -2.7043 1.0587
8.3413 -1.3406 0.36642
8.3423 -2.2011 1.0586
8.3597 -2.4337 1.0603
8.361 -1.3585 0.35073
8.3675 -1.3599 0.40838
8.3685 -1.3661 0.93331
8.3806 -1.3638 0.37437
8.4002 -2.6083 1.2919
8.4099 -1.3572 0.84637
8.4114 -2.2477 1.0616
8.4185 -2.3943 1.0615
8.4359 -1.3544 0.44655
8.4375 -2.172 1.0687
8.4487 -2.3013 1.0643
8.4553 -3.1584 1.0574
8.4627 -2.1549 1.0614
8.4647 -2.1976 1.062
8.4662 -1.3759 0.41503
8.4707 -2.6855 1.0558
8.4733 -2.7469 1.0583
8.4763 -3.1266 1.0546
8.4965 -1.5342 1.068
8.5024 -1.3676 0.50657
8.5085 -2.7461 1.0617
8.5089 -1.3924 0.94968
8.5108 -1.3797 0.91337
8.5134 -1.3852 0.82658
8.5165 -2.2332 1.0668
8.5228 -1.5574 1.0547
8.525 -1.3725 0.35134
8.5296 -1.3738 0.41961
8.5336 -1.3808 0.51431
8.5409 -2.3766 1.0734
8.5473 -1.388 0.80553
8.5505 -2.5731 1.0529
8.5566 -1.3861 0.91924
8.5571 -1.5351 1.0761
8.5601 -1.7387 1.069
8.5725 -1.3715 0.34304
8.5745 -1.3882 0.79002
8.5786 -1.5646 1.0633
8.5987 -1.3802 0.34828
8.6006 -2.802 1.9432
8.6059 -1.46 0.90096
8.6172 -1.5733 1.0663
8.6265 -2.6093 1.0635
8.6309 -1.55 1.0707
8.6384 -2.0541 1.0607
8.6414 -1.3963 0.49597
8.6573 -1.4095 0.84974
8.6586 -1.4096 0.84623
8.6686 -1.5747 1.0701
8.6698 -2.8858 2.1881
8.6725 -1.4102 0.77675
8.6747 -1.3964 0.35309
8.6888 -1.4112 0.85798
8.692 -2.0944 1.0586
8.6927 -2.094 1.0593
8.6933 -2.5835 1.0589
8.708 -1.7337 1.0683
8.7109 -1.424 0.85589
8.7134 -2.0594 1.0753
8.7215 -2.6264 1.0477
8.7264 -3.2051 1.0561
8.7361 -1.4538 0.91526
8.738 -2.6321 1.0642
8.7454 -1.4289 0.85055
8.7592 -1.4191 0.80326
8.7605 -3.0167 1.0598
8.7624 -1.4218 0.84674
8.7627 -2.4653 1.0119
8.7662 -1.3897 0.35095
8.7705 -2.6103 1.0615
8.7885 -1.4249 0.35676
8.8096 -2.6221 1.1057
8.8188 -1.4314 0.87523
8.8289 -1.9323 1.0641
8.8542 -3.5281 1.0466
8.8546 -2.7403 1.0653
8.855 -1.4321 0.79371
8.8551 -3.1072 1.0619
8.8626 -1.4308 0.54284
8.8872 -1.6112 1.0692
8.8892 -1.4366 0.77647
8.8906 -2.4774 1.0699
8.9111 -1.8257 1.0564
8.9124 -1.6298 1.0695
8.9161 -2.616 1.0682
8.9171 -1.306 1.052
8.9348 -1.8258 1.066
8.9611 -1.4426 0.92591
8.9709 -1.6396 1.0653
8.9716 -1.4531 0.81214
8.9742 -1.8258 1.0742
8.9771 -2.5376 1.0732
8.9774 -1.4447 0.461
8.9781 -2.2509 1.0679
8.987 -2.5122 1.0831
8.9888 -1.481 0.90472
8.9949 -1.6096 1.0815
9.0035 -1.8384 1.0725
9.0053 -1.6365 1.0744
9.0068 -3.2649 1.0547
9.0183 -2.6282 1.0647
9.0204 -2.7463 1.0554
9.0206 -1.4509 0.79275
9.0253 -2.6068 1.0588
9.041 -2.5692 1.056
9.0462 -1.456 0.67131
9.048 -1.4647 0.90547
9.0575 -1.6427 1.0762
9.0584 -1.464 0.88449
9.0633 -1.4793 0.93496
9.0704 -2.1139 1.0666
9.0808 -2.4855 1.0575
9.0876 -1.4766 0.92472
9.0924 -2.7003 1.0876
9.1006 -1.6695 1.0718
9.1033 -1.8514 1.0726
9.1042 -1.8473 1.0768
9.1121 -2.0308 1.0695
9.1202 -1.4669 0.57757
9.1336 -2.5302 1.074
9.1352 -1.6589 1.0756
9.1373 -1.8526 1.0777
9.1509 -0.79594 0.19359
9.1527 -2.7887 1.0709
9.154 -3.4872 1.0291
9.1579 -1.8561 1.0781
9.1589 -1.4828 0.88087
9.1625 -3.4518 0.88586
9.1627 -1.643 1.0689
9.1654 -3.0635 1.0615
9.1659 -2.646 1.0875
9.1749 -2.6119 1.0627
9.1778 -3.4801 0.91813
9.1778 -1.4763 0.58814
9.179 -1.483 0.94659
9.1873 -3.4962 0.82781
9.1932 -0.37442 -0.034408
9.1953 -1.6446 1.0716
9.196 -1.8635 1.0797
9.1979 -2.3051 1.0634
9.2001 -2.302 1.0695
9.2017 -2.5569 1.0965
9.2024 -2.3159 1.0728
9.2037 -2.6531 1.052
9.2056 -3.5316 0.94053
9.2061 -1.4857 0.74247
9.2097 -2.6352 1.0574
9.217 -3.5327 0.96912
9.2215 -1.4806 0.83981
9.2233 -2.6366 1.0697
9.2401 -1.6797 1.079
9.2403 -1.4873 0.39739
9.2408 -1.4895 0.95972
9.2436 -1.4882 0.73641
9.2496 -1.4765 0.51894
9.253 -2.874 1.0623
9.2565 -3.2147 1.0638
9.2578 -1.4926 0.83403
9.258 -3.1995 1.0545
9.2585 -1.4918 0.83099
9.2652 -1.9498 1.0699
9.2681 -2.3688 1.063
9.2682 -1.6784 1.073
9.2693 -3.0608 1.0514
9.2706 -1.516 0.92146
9.2745 -2.6252 1.0332
9.2747 -3.0708 1.0516
9.2774 -1.4977 0.8776
9.2826 -2.3098 1.0614
9.286 -2.3762 1.0761
9.2905 -1.4944 0.81675
9.2951 -3.1865 1.0643
9.2976 -3.2183 1.0502
9.2984 -2.1979 1.0707
9.3018 -3.222 1.0486
9.3019 -3.103 1.0606
9.3019 -2.3397 1.0665
9.3126 -3.3146 1.0609
9.313 -1.8975 1.0719
9.3146 -1.8193 1.0732
9.316 -2.4904 1.0582
9.3169 -1.6952 1.0696
9.3173 -3.2355 1.0562
9.3211 -3.083 1.0739
9.3246 -2.3099 1.0711
9.3291 -1.9324 1.0729
9.3379 -1.489 0.35436
9.3432 -0.79836 0.18117
9.344 -3.2333 1.0638
9.3466 -1.5056 0.86817
9.3618 -2.279 1.0698
9.3844 -3.1648 1.0548
9.3844 -2.3282 1.0684
9.3856 -2.3292 1.0738
9.3968 -1.7295 1.0683
9.4022 -1.526 0.67744
9.4023 -1.5159 0.92373
9.4083 -3.1035 1.0656
9.4119 -3.134 1.1036
9.4254 -2.745 1.0616
9.4311 -1.8114 1.0767
9.4317 -1.5097 0.69041
9.4326 -1.9184 1.0715
9.4372 -1.9127 1.0719
9.4377 -1.5286 0.66257
9.4484 -1.5136 0.35312
9.4557 -2.4313 1.0734
9.4569 -2.3644 1.0693
9.4581 -3.2449 1.0584
9.4593 -1.5426 1.0743
9.46 -1.544 1.0746
9.462 -2.8508 1.0664
9.4629 -1.709 1.0798
9.4669 -2.4087 1.0707
9.4721 -1.922 1.0728
9.4944 -3.4466 1.0592
9.5051 -1.9386 1.066
9.513 -2.5799 1.0694
9.5227 -1.7441 1.075
9.5235 -3.5518 0.90808
9.533 -1.5295 0.93322
9.538 -2.4814 1.0659
9.5392 -1.7292 1.0742
9.5414 -2.6622 1.0173
9.5445 -1.7636 1.0652
9.5488 -3.5257 0.68925
9.55 -2.1732 1.0699
9.5501 -3.5576 1.0518
9.5517 -1.5227 0.35373
9.5519 -3.5656 0.96841
9.552 -1.9237 1.0785
9.5524 -3.5697 0.97581
9.5563 -3.5655 0.93786
9.5565 -1.5272 0.3817
9.571 -2.3376 1.0705
9.5806 -3.2641 1.0524
9.5882 -2.4718 1.0755
9.5892 -3.4436 1.0598
9.5895 -2.3712 1.0733
9.5915 -1.5451 0.90143
9.5998 -2.4698 1.0678
9.6028 -1.5339 0.52599
9.6043 -1.7452 1.0734
9.6044 -1.9272 1.08
9.6106 -1.7671 1.0839
9.6153 -3.5609 0.77216
9.6166 -1.5232 0.85946
9.6212 -1.9372 1.0702
9.6228 -0.86228 0.17841
9.6374 -1.7549 1.0724
9.6519 -2.5063 1.0732
9.6558 -2.3433 1.072
9.657 -2.3444 1.075
9.6682 -1.7624 1.0749
9.67 -1.5506 0.90965
9.6726 -1.5513 0.82402
9.6769 -1.7804 1.0709
9.6799 -2.7877 1.0776
9.6868 -1.7008 1.0747
9.6884 -1.5432 0.83461
9.6913 -2.6213 1.0871
9.6915 -2.5817 1.0664
9.7028 -2.3276 1.0677
9.7127 -2.377 1.0592
9.7147 -1.7705 1.0775
9.7168 -1.1057 0.33002
9.7194 -2.926 1.0668
9.7381 -1.7889 1.0719
9.7414 -2.6567 1.07
9.7432 -2.0147 1.0681
9.7435 -1.593 0.93056
9.7437 -1.7422 1.1122
9.7543 -1.5635 0.95046
9.7632 -2.3765 1.0865
9.7701 -2.3623 1.0708
9.7894 -1.7848 1.0788
9.7964 -1.5659 0.94381
9.7964 -3.0573 1.0668
9.8095 -0.78641 0.28642
9.8098 -1.5916 0.93666
9.8157 -1.77 1.0953
9.8242 -2.7328 1.0575
9.837 -1.5743 0.60284
9.8432 -1.7792 1.0848
9.8466 -1.575 0.8505
9.8502 -1.571 0.84936
9.8676 -1.8035 1.0725
9.8701 -1.5763 0.9119
9.8742 -2.7662 1.2922
9.8881 -2.7206 1.1127
9.8882 -0.77954 0.31902
9.9046 -1.5697 0.37972
9.9247 -1.7865 1.1
9.9322 -1.7838 1.0997
9.9375 -1.5935 0.90274
9.9388 -2.6793 1.0906
9.9713 -1.5969 0.90782
9.9905 -1.6018 0.94169
10.026 -1.604 0.89414
10.041 -1.6058 0.81718
10.046 -1.5991 0.42323
10.061 -1.6091 0.94084
10.076 -2.2738 1.0727
10.091 -1.614 0.94005
10.1 -1.6044 0.59506
10.114 -2.8308 1.0677
10.114 -1.6183 0.82515
10.115 -1.617 0.9409
10.136 -1.621 0.88504
10.138 -1.6283 0.92658
10.152 -1.5589 1.0008
10.157 -2.1746 1.0784
10.17 -1.6213 0.54375
10.183 -1.6151 0.90736
10.193 -1.6224 0.96447
10.196 -1.6352 0.93537
10.225 -2.5059 1.0716
10.226 -1.7428 0.81362
10.23 -2.5484 1.0696
10.231 -2.9734 1.0721
10.237 -2.8582 1.0706
10.247 -3.0251 1.0669
10.252 -1.6321 0.96263
10.257 -1.6342 0.68025
10.257 -1.6346 0.67935
10.257 -1.6407 0.89795
10.257 -1.6301 0.42956
10.261 -1.6403 0.93997
10.261 -1.6259 0.52143
10.285 -1.6388 0.94434
10.301 -2.3868 1.0738
10.306 -1.5605 0.33406
10.308 -1.6421 0.86138
10.31 -1.6429 0.94379
10.317 -2.0359 1.0854
10.342 -3.1509 1.0682
10.36 -1.6496 0.95163
10.364 -1.6655 0.86484
10.366 -3.0909 1.0678
10.372 -1.6506 0.36641
10.383 -1.6622 0.9171
10.385 -1.6548 0.84291
10.386 -1.6539 0.71664
10.389 -2.1162 1.0704
10.399 -2.7372 1.074
10.402 -2.0792 1.0742
10.405 -1.6829 0.61786
10.411 -2.564 1.0662
10.419 -1.5541 0.33691
10.422 -3.4646 1.0648
10.422 -1.6649 0.95161
10.426 -1.6372 0.36096
10.448 -3.5885 1.0668
10.458 -1.6659 0.8666
10.47 -1.6665 0.8364
10.477 -1.6678 0.95923
10.483 -1.6805 0.94305
10.492 -1.6822 0.91969
10.496 -1.6745 0.92923
10.512 -1.6644 0.8727
10.521 -2.7833 0.92246
10.532 -1.9421 1.0797
10.537 -2.2143 1.0776
10.54 -2.2769 1.0739
10.54 -2.469 1.0776
10.541 -1.6685 0.55672
10.541 -2.4671 1.0806
10.555 -1.6027 0.94281
10.555 -2.0875 1.0815
10.558 -1.6779 0.95407
10.574 -0.94172 0.18356
10.582 -2.5144 1.0773
10.595 -3.2967 1.0548
10.596 -1.6452 0.37453
10.597 -3.3021 1.0658
10.598 -1.7457 1.0932
10.61 -1.6778 0.40149
10.617 -3.0591 1.0678
10.62 -1.6844 0.7444
10.624 -1.7303 1.0833
10.626 -2.1 1.0692
10.637 -1.6862 0.86206
10.64 -3.5783 1.0667
10.646 -4.1931 0.93737
10.652 -2.8209 1.0453
10.653 -2.7509 1.0434
10.662 -2.6807 1.0764
10.663 -2.6861 1.0789
10.666 -1.6961 0.95801
10.676 -2.0957 1.0895
10.678 -1.6924 0.78518
10.685 -2.8102 1.0672
10.711 -1.686 0.90712
10.711 -3.7425 0.83433
10.714 -3.7278 0.91272
10.717 -3.7113 0.92978
10.718 -3.7208 0.96657
10.719 -3.7147 0.93232
10.726 -1.7025 0.79088
10.729 -3.727 1.0044
10.732 -1.7004 0.50236
10.761 -1.7027 0.9172
10.763 -2.4235 1.0772
10.764 -1.6942 0.42563
10.772 -3.7708 0.97464
10.782 -1.7195 0.8489
10.857 -1.7128 0.80857
10.886 -1.7277 0.92595
10.891 -1.7193 0.84763
10.911 -1.7165 0.46997
10.926 -1.7255 0.77782
10.938 -1.7316 0.91395
10.947 -2.6728 1.0734
10.963 -2.883 1.0724
10.989 -1.7688 0.92586
11.017 -3.7024 0.86953
11.03 -1.6657 0.3372
11.035 -1.7471 0.96309
11.041 -1.6188 0.34506
11.055 -2.5541 1.075
11.058 -2.5491 1.0796
11.067 -1.8301 0.84876
11.082 -1.748 0.96461
11.089 -1.7566 0.57895
11.101 -3.7779 0.93763
11.101 -3.7781 0.93796
11.103 -1.7458 0.91382
11.104 -1.7461 0.53631
11.105 -3.7839 0.94078
11.107 -3.7824 0.94777
11.111 -3.792 0.94561
11.132 -2.8465 1.0817
11.146 -2.9434 1.0774
11.148 -2.5505 1.0741
11.152 -2.7765 1.2563
11.155 -1.7357 1.0235
11.157 -1.7378 0.42013
11.159 -2.6435 1.0789
11.183 -1.7452 0.97734
11.192 -1.7696 1.0538
11.208 -1.7565 1.0413
11.212 -3.0474 1.072
11.213 -1.7763 1.0223
11.218 -1.7985 0.97369
11.22 -1.7646 0.85319
11.223 -2.4855 1.0817
11.225 -2.5006 1.0897
11.242 -1.7702 0.60727
11.263 -1.7531 1.0355
11.271 -1.7673 0.86976
11.277 -1.7666 1.0232
11.28 -3.0008 1.0767
11.284 -3.0439 1.2706
11.286 -1.7617 0.85199
11.304 -3.0508 1.0839
11.312 -2.7123 1.092
11.349 -1.8329 1.0972
11.351 -1.7865 0.82935
11.354 -1.7779 0.93455
11.354 -1.8805 1.0923
11.357 -1.7771 0.48313
11.357 -2.8722 1.0688
11.364 -1.8815 1.0753
11.366 -1.8786 1.0845
11.372 -3.087 2.2881
11.383 -1.7888 0.93095
11.39 -1.7803 0.36022
11.409 -2.4931 1.0802
11.414 -1.7932 0.8922
11.417 -2.9321 1.1503
11.421 -1.7894 0.62241
11.423 -2.8864 1.1242
11.425 -1.8663 1.111
11.433 -1.7993 1.0892
11.443 -1.7968 1.0311
11.455 -2.7386 1.102
11.46 -2.9649 1.1706
11.466 -1.7963 0.87669
11.466 -2.7661 1.0868
11.467 -1.7915 0.49138
11.502 -0.81086 0.28797
11.504 -1.8009 0.89856
11.51 -1.8038 0.73339
11.51 -1.8039 0.79064
11.511 -1.802 0.65565
11.511 -1.803 0.60589
11.512 -2.0711 1.095
11.517 -1.8054 0.95872
11.545 -2.356 1.0947
11.579 -1.1119 0.28635
11.605 -2.8816 1.1004
11.607 -2.8144 1.0666
11.614 -2.7607 1.1044
11.614 -1.9046 1.0944
11.62 -1.8222 0.95481
11.624 -1.8215 0.74332
11.627 -2.3627 1.0858
11.628 -1.8166 0.68295
11.635 -1.8267 0.96645
11.643 -2.8769 1.067
11.655 -1.8222 0.86164
11.683 -2.8089 1.1037
11.684 -2.8115 1.1124
11.687 -1.8152 0.97246
11.693 -1.9014 1.0999
11.693 -2.8497 1.0532
11.694 -3.0657 1.7621
11.697 -1.8232 0.49216
11.705 -2.2744 1.0942
11.708 -2.3376 1.0898
11.71 -1.8274 0.95097
11.725 -2.4257 1.0877
11.731 -1.8454 0.95112
11.736 -3.1237 1.9496
11.738 -1.8312 0.96617
11.738 -1.8299 0.96783
11.742 -2.6333 1.0861
11.745 -2.9123 1.08
11.746 -1.8335 0.72793
11.747 -2.3401 1.0885
11.75 -1.8334 0.92715
11.752 -2.4711 1.0862
11.757 -1.8292 0.51113
11.761 -2.3658 1.089
11.77 -2.4931 1.0881
11.772 -2.8554 1.082
11.775 -2.9072 1.0866
11.776 -2.6284 1.0836
11.788 -2.5277 1.0861
11.792 -2.3782 1.0854
11.793 -3.1067 1.4693
11.82 -2.0699 1.1257
11.841 -1.7405 0.34274
11.853 -2.3916 1.0901
11.855 -1.8481 0.77289
11.858 -2.1534 1.0935
11.858 -1.8435 0.79648
11.863 -2.9656 1.1588
11.87 -2.3694 1.0914
11.873 -2.3387 1.0882
11.873 -2.3672 1.091
11.874 -2.3386 1.0892
11.887 -1.9649 0.86377
11.895 -3.0582 1.1328
11.913 -3.2715 2.0547
11.922 -1.8621 0.95426
11.924 -1.8568 0.90322
11.926 -1.8558 0.6557
11.933 -1.8453 0.50373
11.951 -3.0705 1.3742
11.975 -1.8553 0.46742
11.983 -1.6734 0.35767
11.99 -2.1308 1.0921
11.991 -1.7638 1.061
12.024 -1.8596 0.9815
12.037 -3.0929 1.7482
12.04 -2.9877 1.102
12.059 -2.9352 1.0851
12.066 -1.8695 0.71233
12.08 -1.8754 0.48391
12.114 -1.8825 0.95792
12.123 -1.8836 0.7458
12.129 -2.6977 1.0843
12.138 -1.8788 0.51068
12.142 -0.34024 0.31748
12.144 -1.8856 0.65266
12.16 -1.0489 0.27687
12.17 -3.8861 0.91402
12.174 -2.1318 1.0909
12.175 -1.8953 0.46076
12.177 -2.8867 1.0879
12.205 -1.8885 0.56501
12.21 -1.9033 0.95058
12.212 -2.7 1.0957
12.213 -1.8762 0.46945
12.214 -3.2956 2.3764
12.219 -1.8774 0.5234
12.225 -3.1964 1.0835
12.227 -1.8738 0.34929
12.236 -1.8981 0.88531
12.272 -1.281 0.16938
12.279 -1.9086 1.0774
12.283 -1.8945 0.54801
12.284 -3.0928 2.0569
12.293 -1.8987 0.81677
12.31 -1.9041 0.43244
12.314 -1.8976 0.97858
12.316 -1.9211 0.9487
12.338 -1.9094 0.69869
12.34 -2.9826 1.0951
12.341 -1.8979 0.37834
12.341 -1.9065 0.62095
12.343 -1.9014 0.51139
12.347 -1.9011 0.55366
12.362 -2.5919 1.0873
12.364 -2.6015 1.0896
12.373 -3.5641 1.0766
12.38 -1.8881 0.99301
12.397 -3.5381 1.0695
12.409 -3.5586 1.0719
12.416 -3.5274 1.0758
12.417 -1.9325 0.93037
12.437 -3.1232 1.0902
12.443 -3.8103 0.9503
12.473 -1.9106 0.95698
12.473 -1.9252 0.62395
12.491 -1.89 0.99569
12.494 -2.8447 1.0867
12.502 -1.9144 0.50741
12.505 -3.4004 1.0764
12.51 -3.9779 0.95305
12.516 -2.6511 1.0917
12.516 -3.3018 1.0833
12.517 -3.9908 0.95749
12.519 -1.9356 0.95812
12.523 -2.8623 1.0872
12.524 -2.8976 1.0874
12.524 -2.8975 1.0877
12.525 -3.9205 0.99406
12.526 -3.9516 1.0574
12.526 -3.6748 1.0872
12.532 -3.0982 1.0863
12.543 -2.5944 1.0918
12.545 -3.7998 0.93778
12.548 -1.9547 1.0985
12.548 -1.9407 0.79243
12.552 -1.931 0.65206
12.554 -1.9363 0.90368
12.555 -1.9325 0.72424
12.556 -1.9381 0.85184
12.566 -1.9315 0.35725
12.569 -3.9273 1.058
12.571 -3.0376 1.174
12.572 -1.9331 0.64824
12.573 -2.7714 1.0855
12.577 -3.9425 1.0343
12.579 -3.9476 1.0378
12.58 -3.9518 1.041
12.582 -3.9531 1.0417
12.591 -1.9388 0.88623
12.599 -1.9439 0.85272
12.603 -1.9386 0.6784
12.606 -1.9103 0.9805
12.616 -3.2222 1.1405
12.621 -2.7619 1.0911
12.626 -2.7611 1.0892
12.627 -2.7937 1.081
12.639 -2.7883 1.0938
12.648 -3.8838 0.90606
12.654 -2.447 1.0928
12.66 -3.9504 0.94863
12.66 -1.9482 0.88584
12.661 -1.9494 0.76729
12.666 -3.9694 0.95817
12.667 -1.8978 1.0115
12.667 -2.8145 1.0936
12.678 -3.2893 1.091
12.698 -3.0251 1.0649
12.702 -1.2084 0.27908
12.713 -2.1326 1.0868
12.713 -1.9599 0.60847
12.714 -2.3546 1.0949
12.722 -3.0702 1.081
12.726 -3.4723 1.0868
12.728 -4.0664 1.1134
12.737 -3.1064 1.0808
12.74 -3.0116 1.0869
12.74 -3.0375 1.0889
12.743 -3.1111 1.0873
12.746 -3.132 1.0799
12.751 -1.9602 0.68737
12.755 -1.969 0.72053
12.758 -2.6755 1.0893
12.767 -2.4713 1.0961
12.769 -1.9652 0.5469
12.773 -3.1577 1.1091
12.791 -3.1544 1.0882
12.796 -2.6129 1.091
12.802 -2.6383 1.0894
12.803 -3.8399 1.0758
12.814 -2.8187 1.0827
12.822 -3.0701 1.1327
12.836 -3.1262 1.1187
12.849 -2.6002 1.0921
12.854 -2.5754 1.0945
12.87 -3.1197 1.0327
12.883 -4.0239 0.97775
12.889 -3.0565 1.0954
12.889 -2.6035 1.0948
12.892 -1.9878 0.95086
12.894 -3.0833 1.0913
12.894 -2.6053 1.0987
12.901 -2.9049 1.0908
12.903 -1.9738 0.68844
12.911 -2.9341 1.0958
12.915 -1.2357 0.34368
12.927 -4.0036 1.0435
12.951 -1.9951 0.94029
12.964 -1.9847 0.54088
12.966 -3.0862 1.1747
12.97 -3.1523 1.086
12.972 -3.1547 1.0916
12.973 -1.9886 0.47531
12.977 -3.1391 1.1402
12.986 -1.9939 0.91446
12.989 -3.1903 1.0875
12.991 -1.9941 0.89259
13.01 -2.0089 0.91287
13.011 -3.5695 1.0803
13.016 -3.2546 1.0869
13.027 -1.9931 0.53887
13.034 -2.0072 0.61854
13.036 -3.3811 1.0852
13.046 -3.1362 1.0886
13.063 -3.9646 1.0029
13.064 -4.0434 0.95945
13.069 -2.0064 0.82982
13.07 -4.047 1.0653
13.07 -2.9781 1.0818
13.077 -1.9979 0.50209
13.078 -1.9992 0.46111
13.083 -3.0815 1.0873
13.097 -3.1977 1.0822
13.152 -2.3835 1.0965
13.152 -2.0145 0.94857
13.154 -1.9941 0.99521
13.156 -2.0087 0.48425
13.157 -3.0586 1.101
13.161 -3.6328 1.0739
13.165 -3.6407 1.0753
13.168 -3.9314 0.89371
13.172 -1.3882 0.31609
13.172 -3.6783 1.0864
13.175 -2.0161 0.41145
13.176 -2.0177 0.9404
13.18 -3.1048 1.0821
13.182 -2.0175 0.5857
13.182 -1.4364 0.32696
13.189 -2.017 0.61039
13.202 -2.0226 0.88007
13.207 -4.0306 0.91143
13.211 -4.0096 0.87649
13.213 -3.0998 1.1013
13.215 -2.5017 1.0943
13.216 -2.9967 1.0921
13.218 -2.5001 1.0963
13.223 -2.0159 0.40127
13.225 -4.0474 0.96112
13.251 -2.0332 0.93154
13.272 -1.4057 0.32287
13.274 -3.1016 1.0886
13.278 -2.0344 0.86865
13.286 -2.0327 0.35862
13.295 -2.7374 1.0942
13.295 -4.0386 1.0365
13.298 -2.0234 0.97243
13.302 -2.0367 0.87561
13.306 -2.0346 0.66732
13.314 -2.0416 0.97568
13.344 -3.572 1.0837
13.344 -2.0427 0.92403
13.348 -3.8866 1.0744
13.349 -2.0282 0.36185
13.351 -3.4358 1.0846
13.351 -4.1066 0.98821
13.352 -2.42 1.1012
13.355 -2.0429 0.89626
13.358 -3.0022 1.094
13.36 -2.0396 0.8425
13.36 -3.0083 1.0886
13.367 -3.0168 1.0922
13.379 -3.0519 1.0914
13.381 -1.9813 0.3374
13.392 -3.0848 1.0846
13.395 -2.0487 0.597
13.398 -2.0531 1.1004
13.403 -2.0589 0.35591
13.407 -3.1144 1.0895
13.413 -2.0427 0.629
13.42 -3.333 1.0861
13.43 -2.0257 0.32104
13.431 -3.1596 1.0908
13.435 -2.0505 0.66364
13.441 -3.0376 1.1025
13.442 -3.1822 1.0914
13.448 -3.3361 1.0856
13.451 -4.1344 1.0031
13.455 -3.0544 1.0936
13.459 -2.0582 0.82629
13.468 -2.0352 0.36272
13.473 -1.9282 0.34643
13.478 -3.3142 1.0843
13.485 -4.0998 0.97483
13.493 -2.0803 0.96206
13.494 -3.3042 1.0929
13.497 -2.0522 0.59431
13.501 -3.057 1.0949
13.501 -2.0427 0.36106
13.501 -1.9803 0.37073
13.503 -2.9527 1.1005
13.507 -2.5746 1.0985
13.508 -2.5785 1.0999
13.509 -2.0636 0.73604
13.511 -2.0591 0.554
13.516 -2.0589 0.35645
13.518 -2.0707 0.97079
13.52 -3.3336 1.0888
13.521 -2.0345 1.0052
13.521 -2.0677 0.94084
13.536 -3.3102 1.0927
13.541 -2.0648 0.8132
13.544 -3.5602 1.0845
13.551 -2.0639 0.62315
13.555 -2.3607 1.1015
13.557 -2.0672 0.35917
13.56 -3.0889 1.1023
13.562 -3.5429 1.0874
13.569 -2.0624 0.43796
13.57 -2.026 0.35539
13.572 -4.0835 1.0377
13.572 -2.067 0.97557
13.573 -3.1126 1.2196
13.575 -2.43 1.1027
13.582 -2.4123 1.0971
13.582 -2.4143 1.093
13.583 -4.1602 1.0057
13.584 -2.7691 1.0885
13.591 -3.6885 1.0814
13.593 -2.0641 0.35958
13.594 -2.0588 0.95871
13.597 -2.0537 0.38484
13.597 -2.0659 0.98207
13.597 -2.0667 0.98251
13.605 -2.0491 0.97503
13.606 -2.0477 0.9885
13.607 -2.7561 1.1022
13.611 -4.127 0.98424
13.612 -2.4599 1.1008
13.613 -1.9926 1.0208
13.614 -2.0688 0.58116
13.62 -4.13 0.96011
13.62 -4.1444 0.99573
13.661 -2.6545 1.1041
13.711 -2.6153 1.1066
13.722 -2.5137 1.1034
13.751 -2.6464 1.1012
13.764 -3.5173 1.0984
13.773 -4.0995 0.9124
13.779 -3.6453 1.0851
13.799 -2.4702 1.0997
13.802 -2.4364 1.1085
13.826 -3.2697 1.4307
13.834 -2.343 1.1047
13.837 -3.8728 3.9698
13.838 -2.5253 1.0991
13.842 -3.5788 1.0834
13.848 -2.4041 1.1053
13.85 -2.4696 1.1053
13.863 -3.2416 1.482
13.864 -2.1289 1.1076
13.904 -2.56 1.1032
13.927 -2.5048 1.1039
13.929 -2.4681 1.103
13.937 -3.0794 1.1036
13.946 -2.6875 1.1045
13.963 -3.3229 1.0813
13.963 -3.1715 1.0943
13.973 -3.3252 1.0921
13.987 -2.9636 1.1065
14.01 -2.4102 1.1135
14.015 -2.5544 1.1148
14.087 -4.2007 1.0078
14.087 -2.473 1.1051
14.095 -2.3974 1.1079
14.097 -3.3992 1.092
14.101 -2.5726 1.1063
14.104 -3.4104 1.0982
14.11 -4.1982 0.94939
14.152 -1.5214 1.1158
14.164 -4.2273 1.0778
14.171 -3.4319 1.0926
14.184 -2.9522 1.1019
14.213 -4.2183 0.74787
14.228 -3.6407 1.0923
14.243 -3.5876 1.0894
14.251 -3.1822 1.1015
14.254 -3.0268 1.0933
14.276 -3.6348 1.0881
14.279 -1.4832 1.1182
14.289 -3.4926 1.0958
14.331 -2.7108 1.1019
14.332 -3.3816 1.1006
14.396 -3.4272 1.1139
14.487 -3.8568 1.0884
14.505 -1.9151 1.1184
14.521 -3.6412 1.1028
14.541 -3.5952 1.0923
14.551 -2.7505 1.1045
14.552 -3.4941 1.0989
14.614 -3.2132 1.1158
14.62 -3.5723 1.0988
14.637 -3.1341 1.1035
14.716 -4.0602 1.0927
14.72 -3.0603 1.1026
14.763 -3.716 1.0987
14.815 2.9173 0.46795
14.855 -3.154 1.1038
14.923 -3.588 1.0992
14.931 -1.0055 0.59107
14.957 -2.9532 1.1114
14.978 -3.656 1.0827
15.067 -3.3973 1.0835
15.081 -3.5091 1.077
15.095 -2.5868 1.1219
15.113 -4.2807 0.91505
15.113 -4.8683 0.9214
15.125 -3.6003 1.0976
15.129 -3.5301 1.1057
15.144 -2.5557 1.1021
15.147 -3.4182 1.1069
15.168 -4.3821 0.9316
15.169 -4.3491 0.95928
15.17 -4.3513 0.96252
15.171 -2.5724 1.1178
15.171 -4.3528 0.96405
15.172 -4.3513 0.96178
15.173 -4.3511 0.89903
15.175 -4.3905 0.93485
15.178 -4.377 1.0164
15.182 -4.3509 0.73799
15.182 -4.4003 1.026
15.184 -4.356 0.7979
15.198 -4.3939 0.99336
15.198 -3.4161 1.1291
15.215 -2.427 1.1124
15.237 -2.7147 1.1007
15.243 -3.0714 1.1116
15.249 -4.4911 0.95469
15.258 -3.2878 1.1099
15.263 -2.7109 1.1173
15.271 -2.466 1.1148
15.286 -3.0567 1.1095
15.287 -2.0871 1.1234
15.291 -2.8573 1.1092
15.333 -3.1357 1.1063
15.347 -3.3218 1.0969
15.363 -3.2134 1.107
15.372 -3.5499 1.0887
15.373 -2.8913 1.1078
15.377 -2.9541 1.111
15.378 -2.8665 1.1085
15.385 -3.1549 1.1122
15.389 -3.1838 1.1118
15.413 -3.3247 1.1067
15.413 -3.1614 1.1019
15.415 -3.509 1.004
15.415 -3.1617 1.1035
15.416 -3.1636 1.1077
15.431 -3.6681 1.0977
15.434 -3.7583 1.0941
15.435 -3.1631 1.1104
15.437 -3.4821 1.1021
15.454 -3.1426 1.1093
15.471 -3.5807 1.116
15.481 -3.582 1.1727
15.495 -3.5434 1.1238
15.501 -1.6894 1.1232
15.508 -3.6729 1.1082
15.512 -1.1551 1.1212
15.513 -3.0848 1.1145
15.525 -4.7474 1.0071
15.543 -4.3415 0.78295
15.553 -3.6623 1.0997
15.556 -3.2237 1.1059
15.559 -3.4295 1.0973
15.56 -4.4071 0.99412
15.561 -4.3685 0.71723
15.561 -4.4088 0.9853
15.561 -4.4101 0.98799
15.563 -4.3709 0.83269
15.564 -4.4149 1.0877
15.565 -4.3748 0.74285
15.573 -4.4114 0.95125
15.578 -4.422 0.95898
15.616 -3.0051 1.1074
15.632 -3.5692 1.5063
15.65 -2.4236 1.0965
15.654 -3.817 1.0969
15.671 -3.0941 1.1077
15.673 -3.4321 1.0994
15.694 -3.1188 1.1098
15.7 -2.4274 1.1106
15.726 -4.1639 1.0968
15.738 -3.1015 1.1109
15.752 -3.4114 1.1051
15.761 -2.4101 1.122
15.767 -3.6018 1.0899
15.77 -3.2983 1.08
15.785 -2.7679 1.1185
15.826 -2.3749 1.0606
15.827 -3.3362 1.1019
15.83 -3.3561 1.1118
15.832 -3.3251 1.1052
15.834 -3.4979 1.2356
15.838 -3.0578 1.1124
15.856 -3.5753 1.1034
15.862 -3.5097 1.114
15.865 -2.3171 1.1152
15.871 -3.2879 1.1133
15.881 -3.2674 1.1085
15.905 -2.938 1.1169
15.909 -3.2354 1.1119
15.917 -3.9041 1.1016
15.918 -3.1004 1.1031
15.948 -3.1474 1.1207
15.949 -3.2024 1.109
15.964 -1.1557 0.50042
15.997 -3.4287 1.1061
16.005 -2.3351 1.1337
16.033 -3.7447 1.1684
16.046 -3.4256 1.1162
16.073 -3.7521 1.1621
16.092 -3.2133 1.1123
16.092 -2.4837 0.91088
16.095 -3.2174 1.1127
16.11 -2.5214 0.8776
16.12 -3.6306 1.3411
16.123 -1.3378 0.75811
16.124 -3.7698 2.1412
16.135 -2.5021 0.8973
16.142 -1.181 0.47314
16.173 -1.3064 0.60822
16.176 -1.3232 0.037782
16.186 -2.5358 0.86566
16.202 -3.4655 1.1091
16.204 -2.4036 1.1022
16.205 -1.1813 0.99949
16.207 -2.3978 1.1059
16.216 -2.4232 0.37768
16.217 -2.4376 0.97205
16.217 -3.0851 1.122
16.219 -1.3289 0.50756
16.223 -2.3955 1.026
16.225 -2.3921 1.0239
16.227 -2.4443 0.97477
16.228 -2.4271 0.40615
16.232 -2.3911 0.43287
16.233 -2.4327 0.96524
16.247 -1.3082 0.45376
16.25 -3.4825 1.1125
16.26 -3.818 1.1098
16.262 -2.425 0.88677
16.267 -2.4404 1.0933
16.27 -2.4245 1.0039
16.282 -2.436 0.87862
16.283 -2.4291 0.72155
16.283 -2.4107 0.41659
16.285 -2.4288 0.82808
16.285 -2.432 0.98719
16.29 -2.4137 0.92771
16.303 -1.302 0.34563
16.305 -1.343 0.98408
16.306 -2.4243 0.38071
16.307 -2.4119 0.70727
16.308 -2.4475 0.98492
16.308 -2.3329 0.34922
16.32 -1.3183 0.22214
16.327 -1.2965 0.26872
16.336 -4.9014 1.0754
16.337 -1.2375 0.23323
16.34 -1.3303 0.31349
16.358 -3.0363 1.1199
16.37 -1.2807 0.15307
16.384 -2.4432 0.84157
16.384 -2.4435 0.89153
16.403 -1.3547 0.094023
16.404 -2.9337 1.1112
16.412 -2.5427 0.86074
16.413 -2.4518 0.81959
16.415 -4.3117 1.0992
16.421 -2.3982 0.94864
16.444 -3.921 1.1126
16.451 -2.4593 0.82064
16.467 -2.5786 1.1238
16.477 -2.4544 0.75711
16.489 -2.7498 1.1285
16.495 -2.4512 0.41095
16.521 -2.717 1.122
16.524 -3.1434 1.1187
16.526 -2.4601 0.89269
16.528 -3.4437 1.115
16.533 -4.249 1.0966
16.539 -3.2678 1.1136
16.539 -2.7977 1.1246
16.54 -3.6483 1.1291
16.54 -2.411 0.38407
16.566 -2.4644 0.70099
16.567 -3.3253 1.1174
16.57 -2.4602 0.62555
16.578 -2.4563 0.98824
16.6 -2.4764 0.98794
16.6 -2.4455 1.0387
16.603 -3.2825 1.1212
16.606 -2.5019 0.97636
16.607 -3.5677 1.119
16.609 -2.9577 1.1131
16.609 -4.253 1.1023
16.63 -2.3234 0.36519
16.641 -2.4836 1.0103
16.643 -3.1875 1.1246
16.657 -3.6243 1.117
16.661 -2.423 1.0551
16.664 -2.8993 1.1229
16.665 -3.0287 1.1208
16.673 -1.2409 0.28366
16.677 -2.4771 0.88139
16.679 -2.3562 0.39432
16.689 -2.4086 0.35954
16.694 -3.7672 1.1203
16.695 -3.6752 1.1995
16.722 -2.4847 0.99502
16.725 -2.4767 1.0012
16.726 -2.4413 0.99278
16.731 -2.4938 0.93147
16.735 -2.4881 0.94105
16.735 -3.6418 1.4033
16.739 -2.4875 0.659
16.743 -2.4812 0.71312
16.746 -2.4772 0.70894
16.756 -4.5675 1.0667
16.761 -2.5011 0.98936
16.781 -4.5944 1.0424
16.783 -4.5812 0.85042
16.791 -2.5163 0.97681
16.792 -2.487 0.82198
16.795 -4.581 0.98618
16.796 -4.5282 0.91635
16.796 -2.4901 0.79604
16.799 -4.577 1.099
16.802 -2.4804 0.99101
16.803 -2.4888 0.7305
16.803 -4.545 0.9406
16.803 -2.8919 1.1263
16.806 -4.5889 1.108
16.809 -2.4955 0.8465
16.811 -4.5662 0.95785
16.811 -2.4932 0.93622
16.812 -2.4931 0.49097
16.814 -2.4934 0.93765
16.814 -2.4934 0.70468
16.815 -4.5686 0.99459
16.815 -4.5704 0.99611
16.827 -2.521 0.97225
16.827 -4.6149 1.0001
16.837 -2.5178 0.95328
16.837 -2.4582 1.0195
16.841 -2.5098 0.95919
16.842 -2.512 0.9488
16.844 -2.4964 0.793
16.847 -2.4958 0.85475
16.847 -2.4893 0.73573
16.848 -2.4958 0.90417
16.86 -2.4971 0.44658
16.875 -2.499 0.38036
16.876 -3.3245 1.1225
16.886 -3.5069 1.117
16.891 -2.5006 0.82057
16.892 -3.2965 1.1152
16.899 -3.6878 1.1124
16.909 -2.4127 0.3589
16.915 -2.5 0.61892
16.919 -2.4979 0.42137
16.919 -2.4999 0.86407
16.926 -2.5031 0.82808
16.927 -2.9727 1.1234
16.931 -3.4322 1.1233
16.938 -2.4341 1.0563
16.946 -3.7441 1.0971
16.957 -2.495 0.91686
16.958 -2.4088 0.36241
16.964 -4.4753 1.1088
16.969 -2.498 0.60939
16.977 -2.5052 0.77798
16.983 -4.5838 0.43401
16.988 -2.5194 0.87833
16.989 -2.5132 0.83423
16.995 -3.7256 1.2215
16.998 -2.5041 0.62425
17.003 -2.5089 0.60113
17.008 -4.5585 0.96384
17.011 -2.5133 0.38717
17.013 -4.6058 1.0109
17.019 -2.514 0.83445
17.024 -2.5181 0.61892
17.026 -2.5173 0.76969
17.039 -2.5197 0.38124
17.049 -2.9755 1.125
17.06 -4.6089 0.44058
17.06 -2.5155 0.75008
17.073 -4.6008 1.0035
17.073 -4.601 1.0036
17.075 -4.6057 1.0066
17.077 -3.7022 1.1131
17.077 -2.5187 0.90693
17.098 -2.5326 0.38061
17.101 -4.2065 1.1105
17.107 -2.5178 0.61844
17.108 -4.6105 1.0044
17.11 -3.5967 1.1282
17.11 -2.5135 0.84525
17.114 -4.1673 1.1086
17.129 -3.6134 1.1263
17.145 -2.4373 0.36087
17.147 -2.4958 0.83452
17.154 -4.6244 1.0897
17.157 -4.6222 0.95975
17.16 -4.6204 1.0938
17.161 -4.6268 0.96255
17.164 -4.6315 0.99744
17.175 -4.6397 1.0117
17.175 -4.6433 1.0407
17.176 -2.5353 0.56111
17.18 -3.5797 1.0393
17.181 -4.6465 1.116
17.185 -4.5949 0.74657
17.186 -2.9877 1.1295
17.191 -2.3529 0.37265
17.192 -4.6067 0.86763
17.194 -2.9849 1.1335
17.2 -2.4686 0.35747
17.201 -4.6193 0.80188
17.225 -2.9964 1.1203
17.226 -2.5386 0.44473
17.25 -3.0477 1.1177
17.252 -4.6457 0.77722
17.253 -3.041 1.1243
17.258 -3.6183 1.2789
17.261 -3.0213 1.1206
17.261 -3.7186 1.123
17.273 -4.6546 0.8416
17.275 -3.4223 1.1248
17.279 -2.5262 1.0118
17.282 -3.5968 1.1164
17.306 -2.552 0.49386
17.307 -3.9941 1.1157
17.318 -2.5751 0.49128
17.325 -2.9946 1.1246
17.336 -2.549 0.40177
17.338 -3.138 1.1238
17.355 -2.5589 0.89994
17.358 -2.5208 0.36776
17.379 -2.5594 0.98303
17.379 -2.6095 0.95615
17.392 -2.5219 1.0202
17.395 -3.8904 1.1905
17.413 -3.6892 1.1325
17.414 -2.5587 1.001
17.416 -2.5771 0.7644
17.418 -2.5713 0.38402
17.424 -2.5585 0.95606
17.427 -2.5763 0.66716
17.428 -2.5756 0.58312
17.434 -2.567 0.64189
17.435 -2.5716 0.88045
17.436 -2.5892 0.98243
17.454 -2.5698 0.9079
17.46 -3.7601 1.2078
17.474 -2.5747 0.81304
17.481 -2.5808 0.96021
17.483 -3.0354 1.1147
17.484 -4.2246 1.1137
17.518 -2.571 0.98946
17.518 -3.8296 1.1147
17.521 -2.5551 0.36758
17.529 -2.5851 0.95153
17.53 -2.5855 0.81389
17.53 -2.5922 0.3866
17.531 -3.9372 1.3185
17.533 -2.5848 0.88121
17.536 -3.0217 1.1311
17.554 -2.5888 0.98169
17.587 -3.0292 1.1296
17.593 -2.5963 0.62899
17.608 -2.6018 0.38538
17.61 -2.646 0.89908
17.614 -2.6187 0.97963
17.615 -2.5973 0.96524
17.624 -2.568 1.0052
17.641 -2.5986 0.39481
17.647 -2.6021 0.57727
17.648 -2.5871 0.64998
17.648 -2.5925 0.97679
17.669 -2.6126 0.97783
17.677 -2.5822 1.0003
17.677 -2.5299 0.40099
17.681 -2.5701 0.65776
17.69 -4.1552 1.1171
17.697 -3.0865 1.1182
17.709 -3.9651 1.116
17.745 -3.8791 1.1232
17.75 -2.5918 0.89312
17.758 -2.6235 0.38329
17.769 -5.1504 1.1059
17.77 -4.2604 1.1123
17.777 -2.6088 0.40861
17.795 -2.5465 0.96396
17.801 -4.9935 0.88499
17.819 -2.6285 0.76225
17.821 -3.8382 1.1409
17.822 -3.8671 1.1592
17.823 -2.6229 1.0737
17.827 -2.6214 0.7342
17.828 -3.9528 1.1208
17.829 -2.6158 0.9991
17.831 -2.6235 0.38948
17.845 -2.6315 0.70442
17.857 -2.6344 0.4049
17.892 -4.0731 2.1776
17.898 -4.149 1.1106
17.93 -2.6518 0.84656
17.935 -2.6461 0.89611
17.943 -3.2972 1.1186
17.945 -2.6355 0.85768
17.95 -3.2448 1.1181
17.95 -2.6465 0.38658
17.951 -3.6169 1.1328
17.956 -3.6113 1.1146
17.971 -2.6621 0.3829
17.981 -3.6133 1.1247
17.994 -2.6508 0.59688
17.995 -3.2444 1.1305
17.999 -3.6824 1.1234
18.04 -3.7918 1.121
18.084 -3.6622 1.1174
18.123 -2.6676 0.89413
18.123 -2.6629 0.50273
18.124 -4.1579 1.1108
18.172 -4.0785 1.1102
18.179 -5.253 0.97755
18.189 -3.8117 1.1191
18.196 -2.7195 0.95562
18.203 -2.6702 0.92834
18.214 -2.6752 0.98106
18.227 -2.6806 0.38704
18.231 -3.8025 1.1314
18.236 -4.7649 0.96804
18.249 -4.7908 0.97402
18.25 -2.6753 0.94315
18.252 -4.763 0.96261
18.267 -2.6882 0.98926
18.279 -4.0928 1.0919
18.285 -4.1079 1.1131
18.298 -4.0976 1.1117
18.314 -4.1138 1.1141
18.331 -2.6315 0.36128
18.341 -2.6887 0.50207
18.351 -3.6867 1.1139
18.36 -2.6931 0.99037
18.366 -2.6877 0.99487
18.369 -3.6932 1.1093
18.379 -2.7069 0.79655
18.381 -3.3665 1.1219
18.381 -2.7106 0.78875
18.386 -2.6976 0.99383
18.401 -2.7012 0.86369
18.409 -2.6961 0.86831
18.438 -2.7121 0.8503
18.439 -3.1298 1.118
18.444 -3.8921 1.1075
18.446 -2.7132 0.78926
18.446 -2.7122 0.7948
18.446 -3.132 1.1177
18.447 -2.706 0.38937
18.472 -2.7221 0.85089
18.48 -2.7072 0.86121
18.496 -3.9012 1.1726
18.509 -2.7164 0.98771
18.51 -2.7088 0.99373
18.51 -3.5141 1.118
18.51 -4.8019 0.98425
18.515 -2.7112 0.71987
18.523 -4.7421 0.9218
18.549 -2.7288 1.0289
18.549 -3.7815 1.1193
18.569 -3.4032 1.1253
18.584 -4.7624 0.91092
18.592 -3.5413 1.1238
18.596 -2.7244 0.88904
18.596 -2.6338 0.3697
18.598 -2.7334 1.0289
18.605 -2.874 0.88509
18.607 -3.7521 1.1194
18.611 -3.8701 1.1141
18.615 -4.8136 0.96937
18.617 -4.8159 0.971
18.62 -4.8169 0.97942
18.623 -4.8395 1.0644
18.625 -3.7561 1.1454
18.642 -4.8372 0.98042
18.647 -3.8682 1.1268
18.66 -2.7445 0.74435
18.662 -2.7407 0.74479
18.665 -2.738 0.78067
18.668 -2.7433 0.76896
18.672 -3.8272 1.1175
18.688 -4.4017 1.1141
18.714 -2.7312 0.80236
18.715 -3.565 1.1224
18.721 -3.5611 1.1297
18.731 -4.8272 0.90308
18.741 -2.7389 0.99146
18.753 -2.7569 0.42922
18.773 -4.8638 0.94293
18.787 -2.7634 0.99303
18.788 -3.5692 1.1108
18.802 -2.7991 0.9692
18.875 -2.7803 0.98617
18.879 -2.7668 0.99442
18.901 -4.1536 1.1091
18.909 -2.732 0.89666
18.918 -3.8142 1.105
18.948 -3.9979 1.1138
18.96 -4.2767 1.1036
18.971 -4.0587 1.122
18.971 -2.7794 0.88802
18.972 -4.4733 1.1063
19.004 -3.5461 1.116
19.024 -4.0033 1.1761
19.06 -3.7828 1.1249
19.065 -3.7005 1.1049
19.069 -3.667 1.119
19.072 -4.6218 1.0979
19.09 -3.696 1.1335
19.174 -2.8074 0.93427
19.184 -4.8978 0.92487
19.184 -2.7891 0.98094
19.21 -2.8267 1.0328
19.263 -4.2214 1.1089
19.278 -5.0622 1.0444
19.294 -2.8298 0.75145
19.306 -4.1935 1.0923
19.339 -2.8331 1.0442
19.36 -2.6652 1.1673
19.369 -4.2249 1.1957
19.369 -3.9034 1.1164
19.376 -2.8413 0.96883
19.377 -2.8523 0.80341
19.387 -5.045 0.76652
19.409 -2.8504 0.99511
19.412 -3.6076 1.1227
19.424 -2.8506 0.43091
19.428 -4.6172 1.1055
19.44 -2.8632 0.98064
19.469 -5.01 0.82548
19.486 -3.93 1.1084
19.496 -5.0434 0.78648
19.51 -2.827 0.98032
19.528 -3.4901 1.118
19.549 -2.8005 1.0408
19.556 -4.0199 1.1119
19.559 -5.0224 0.84371
19.571 -5.0504 0.78239
19.578 -5.0467 1.0352
19.58 -5.0487 1.0368
19.583 -4.7846 0.82951
19.588 -5.053 0.85547
19.595 -3.1871 1.1232
19.607 -5.0794 1.0632
19.621 -5.0748 0.83689
19.649 -2.645 0.35935
19.669 -2.8724 0.9878
19.673 -2.8866 0.54898
19.698 -3.1894 1.1269
19.7 -2.8928 0.39627
19.729 -5.1216 0.96289
19.73 -2.9653 1.1296
19.759 -2.8862 1.1111
19.771 -2.8919 0.9094
19.785 -4.3465 1.1157
19.815 -2.9065 0.98493
19.817 -5.1027 0.94477
19.819 -2.9 0.98952
19.829 -4.4101 1.111
19.829 -2.9355 1.1282
19.835 -2.9038 0.9389
19.84 -4.4043 1.1111
19.844 -4.145 1.1142
19.866 -5.0317 0.96479
19.866 -4.9836 0.96459
19.868 -4.9865 0.96598
19.882 -4.1646 1.128
19.884 -4.9628 0.94363
19.888 -4.9704 0.95622
19.912 -4.1379 1.09
19.917 -4.9515 0.91541
19.927 -2.9126 0.47788
19.941 -2.9085 0.99722
19.944 -4.0207 1.1133
19.959 -3.736 1.1214
19.961 -4.0935 1.115
19.961 -5.3396 0.97334
19.976 -3.6593 1.0475
19.988 -3.8834 1.1177
20.007 -2.9376 0.98614
20.02 -4.3194 1.1149
20.049 -3.631 1.1199
20.05 -3.2988 1.1199
20.075 -2.9759 1.1327
20.079 -2.9363 0.39516
20.096 -2.9426 0.80452
20.101 -5.1102 1.0249
20.116 -2.9432 0.98805
20.122 -3.7297 1.1223
20.127 -2.9339 0.44546
20.132 -2.8898 0.43911
20.139 -2.8726 0.37369
20.139 -2.9472 0.65321
20.142 -2.9483 0.93049
20.155 -4.9562 0.81668
20.17 -2.9408 0.39053
20.181 -5.0053 0.93039
20.183 -2.9419 1.0029
20.199 -2.9697 0.95629
20.199 -2.9488 0.66666
20.201 -2.9469 0.43497
20.203 -4.1268 1.1097
20.204 -2.8765 0.42424
20.206 -2.9592 0.984
20.21 -2.9548 0.98791
20.23 -2.9156 0.41324
20.236 -2.9478 0.411
20.243 -5.03 1.092
20.244 -3.8166 1.1236
20.249 -2.8994 1.0408
20.25 -5.0436 0.99058
20.251 -5.0301 0.94747
20.258 -2.9442 0.92853
20.262 -2.9538 0.72536
20.274 -4.0983 1.1145
20.275 -2.9855 0.97475
20.278 -5.0253 0.77298
20.283 -5.0599 1.0318
20.288 -2.9573 0.50413
20.29 -5.0624 1.0275
20.29 -5.0452 1.0671
20.291 -2.9741 0.73037
20.301 -5.0708 1.0516
20.302 -5.0766 1.0571
20.305 -5.0641 1.0455
20.308 -5.0751 1.0545
20.309 -5.0541 1.088
20.319 -4.1263 1.1226
20.32 -5.0638 1.0731
20.323 -5.0619 1.069
20.338 -2.9735 0.7442
20.339 -5.0388 0.88358
20.35 -2.9601 0.98506
20.357 -3.2754 1.1245
20.369 -2.9752 0.60458
20.37 -2.9675 0.89278
20.37 -4.0062 1.1243
20.381 -3.7533 1.1244
20.382 -4.1045 1.1111
20.386 -2.9715 0.75318
20.388 -4.1027 1.1123
20.39 -2.9636 0.99643
20.392 -5.0972 1.1158
20.402 -2.9762 0.39383
20.413 -3.9764 1.1155
20.418 -2.9849 0.55315
20.419 -3.5608 1.1257
20.424 -2.9864 0.87623
20.43 -3.8697 1.1179
20.439 -2.9865 0.64595
20.459 -3.8954 1.1179
20.463 -2.9944 0.85663
20.464 -3.002 0.71708
20.467 -4.4627 1.1118
20.471 -4.0326 1.1125
20.472 -3.0053 0.55235
20.48 -4.3821 1.1098
20.488 -5.1142 0.84517
20.497 -3.0096 0.94589
20.503 -2.9887 0.85289
20.553 -3.0049 0.87278
20.556 -4.3376 1.11
20.598 -3.886 1.2171
20.602 -3.8204 1.1148
20.607 -4.5263 1.1026
20.629 -3.0112 0.60301
20.633 -3.0041 0.97227
20.634 -5.2219 0.83074
20.643 -3.017 1.1237
20.654 -3.0287 0.39346
20.661 -2.9974 0.81348
20.668 -4.5986 1.1198
20.672 -3.4609 1.1335
20.677 -3.0198 0.45149
20.678 -3.0114 0.94525
20.678 -2.9861 0.4195
20.694 -3.0082 0.99172
20.696 -3.8302 1.1278
20.703 -3.3542 1.1273
20.708 -3.9051 1.1214
20.711 -4.0267 1.1209
20.723 -3.0199 0.52706
20.746 -3.9992 1.1204
20.756 -4.0514 1.1168
20.773 -3.0303 0.98699
20.789 -4.4558 1.1235
20.802 -4.2974 1.1161
20.807 -4.4455 1.1205
20.823 -4.425 1.1158
20.835 -3.0372 0.76429
20.856 -3.0404 0.4717
20.871 -3.8737 1.1198
20.88 -3.0462 0.44952
20.884 -4.2876 1.1284
20.89 -3.0359 0.98829
20.907 -3.0396 0.40058
20.909 -3.0356 0.91026
20.909 -3.0406 0.57891
20.91 -3.0944 0.40745
20.913 -4.2005 1.1188
20.921 -3.0524 0.42123
20.944 -4.272 1.1123
20.955 -4.5143 1.1077
20.96 -3.9374 1.1218
20.963 -3.0489 0.77943
20.963 -3.0454 0.81926
20.966 -3.0516 0.70698
20.976 -3.0547 0.63269
20.977 -4.0309 1.1206
20.982 -4.1402 1.1201
21.01 -3.977 1.1309
21.011 -3.2737 1.1317
21.017 -3.7723 1.1223
21.038 -4.3279 1.1079
21.049 -3.2638 1.1338
21.052 -4.3913 1.1186
21.058 -3.754 1.1312
21.066 -4.3325 1.1408
21.082 -4.0011 1.1041
21.084 -3.0632 1.0026
21.086 -3.0648 0.91259
21.095 -3.1036 1.1303
21.098 -4.3438 1.1371
21.105 -3.0769 0.98699
21.13 -3.7117 1.1289
21.131 -3.7111 1.1292
21.131 -5.0761 0.87951
21.135 -3.7134 1.1361
21.145 -3.0817 0.50684
21.147 -4.1695 1.1205
21.162 -3.0753 0.91818
21.164 -4.297 1.1189
21.179 -4.1583 1.1171
21.182 -3.1451 0.40461
21.189 -3.0789 0.39191
21.197 -5.7604 0.84837
21.22 -3.0892 0.92853
21.223 -3.0715 0.98313
21.227 -3.0894 0.87615
21.251 -5.6953 0.94714
21.256 -3.0793 0.9332
21.262 -4.0964 1.1233
21.267 -3.0938 0.566
21.267 -3.0915 0.72364
21.282 -3.0956 0.47316
21.289 -3.1088 0.96803
21.292 -3.0923 0.98971
21.296 -3.0779 0.39684
21.298 -3.3563 1.1342
21.305 -5.1778 1.0923
21.309 -5.1697 0.73475
21.31 -3.3267 1.1414
21.311 -5.1553 0.97047
21.312 -5.1735 0.77868
21.315 -3.0968 0.52063
21.316 -5.1776 0.818
21.316 -3.0863 0.42918
21.32 -5.1679 0.97962
21.32 -5.1783 0.53675
21.325 -4.5916 1.1108
21.327 -5.1793 0.98516
21.338 -5.1364 0.91661
21.345 -4.5098 1.1019
21.345 -3.1151 0.82655
21.372 -3.0429 0.42947
21.375 -3.086 0.84593
21.376 -5.2562 0.9955
21.378 -4.5474 1.1202
21.383 -5.2552 1.0253
21.386 -3.1032 0.6913
21.392 -3.7464 1.1272
21.403 -3.0155 0.37665
21.421 -3.968 1.1257
21.422 -3.5004 1.1323
21.428 -5.1177 0.91037
21.429 -5.4105 0.99976
21.437 -5.2095 0.98232
21.441 -3.091 1.0029
21.448 -3.1076 0.9505
21.451 -3.1169 0.90513
21.467 -3.1177 0.43007
21.474 -3.1195 0.83419
21.482 -4.1587 1.1243
21.492 -3.7939 1.1277
21.492 -3.1267 0.99801
21.504 -4.1581 1.1175
21.523 -4.2525 1.1126
21.526 -3.7487 1.1271
21.528 -3.8067 1.1246
21.531 -3.1232 0.95676
21.535 -3.1272 0.92224
21.538 -4.6097 1.1144
21.539 -4.5858 1.1144
21.539 -4.586 1.1153
21.54 -3.7662 1.1305
21.541 -3.1296 0.683
21.543 -4.8914 1.1119
21.549 -4.1713 1.1257
21.554 -3.1327 0.99607
21.562 -3.1211 0.87137
21.562 -3.1484 0.38992
21.571 -3.1397 0.81936
21.578 -3.1727 0.40214
21.589 -3.1294 0.9696
21.603 -4.2138 1.1208
21.633 -4.5415 1.1157
21.652 -3.1569 0.76844
21.672 -3.1408 1.0112
21.69 -5.2203 0.98019
21.691 -5.2209 0.97796
21.694 -5.2262 0.97659
21.705 -5.2328 1.1057
21.712 -3.6064 1.1316
21.715 -5.212 0.7463
21.727 -5.2548 1.0459
21.755 -3.1767 1.1357
21.767 -3.1556 0.84177
21.767 -5.2081 0.88904
21.78 -5.2173 0.93601
21.782 -3.157 0.53612
21.809 -5.2468 0.79712
21.822 -4.5601 1.1216
21.822 -5.3075 1.0682
21.832 -4.5893 1.1209
21.837 -4.5713 1.1199
21.841 -5.2375 0.86248
21.844 -4.1447 1.1307
21.847 -4.3606 1.1298
21.895 -3.8907 1.1363
21.899 -4.0364 1.1283
21.909 -3.1756 0.77008
21.916 -3.1852 0.99846
21.929 -4.4682 1.1241
21.976 -4.2319 1.1231
21.985 -4.3154 1.1302
21.987 -4.7011 1.1223
21.991 -3.8428 1.1335
22.006 -3.1915 0.82285
22.007 -4.3228 1.111
22.009 -4.493 1.1244
22.012 -4.3083 1.125
22.012 -4.4947 1.1235
22.014 -4.1007 1.1227
22.014 -3.6509 1.1407
22.018 -4.3159 1.1136
22.02 -3.177 0.65717
22.022 -4.4759 1.1213
22.024 -4.475 1.118
22.024 -3.1914 0.93799
22.025 -4.4764 1.12
22.026 -3.6233 1.1533
22.03 -4.3256 1.1225
22.035 -4.3248 1.1205
22.045 -4.3426 1.1246
22.053 -4.5666 1.0975
22.055 -4.6456 1.9834
22.061 -4.3208 1.0837
22.076 -4.3479 1.1253
22.08 -4.2913 1.1273
22.106 -1.9302 0.3164
22.11 -4.3058 1.1581
22.113 -3.2081 0.71162
22.116 -3.2047 0.70868
22.124 -3.2002 0.95693
22.136 -4.5073 1.248
22.14 -3.2117 0.69617
22.144 -3.2111 1.0026
22.146 -4.4909 0.91516
22.159 -4.228 1.1293
22.174 -3.9211 1.1264
22.179 -4.5698 1.0512
22.199 -3.7221 1.1317
22.205 -3.6829 1.1305
22.205 -4.4809 1.12
22.207 -3.2449 1.1372
22.227 -3.6974 1.1321
22.236 -4.194 1.1357
22.236 -3.1965 0.99589
22.239 -3.1991 0.99322
22.256 -3.2212 0.41619
22.257 -4.0639 1.1319
22.268 -3.2982 0.9165
22.271 -4.4833 1.1137
22.331 -3.2755 0.86978
22.331 -3.2336 0.99088
22.341 -3.2323 0.89568
22.344 -3.2416 0.91549
22.357 -5.0046 1.1212
22.361 -4.2986 1.1318
22.382 -3.2333 0.52713
22.387 -3.2358 0.92672
22.465 -3.2414 1.0029
22.468 -4.5021 1.1256
22.5 -4.3634 1.1235
22.509 -4.0017 1.1301
22.526 -4.43 1.1957
22.53 -4.351 1.1636
22.545 -3.2741 0.98509
22.545 -3.5981 1.1315
22.549 -4.5176 1.1412
22.563 -4.688 1.1437
22.563 -4.3927 1.1293
22.578 -3.2747 0.92197
22.587 -3.2702 0.92702
22.6 -3.3412 0.77321
22.616 -3.2796 0.99558
22.627 -4.4372 1.1361
22.639 -4.4883 1.125
22.639 -4.6921 1.1194
22.662 -3.2776 0.55949
22.665 -3.2786 0.44138
22.672 -3.2747 0.47596
22.678 -3.2744 0.91279
22.697 -3.2641 0.40051
22.702 -3.2824 0.40683
22.724 -3.29 0.50489
22.725 -3.3002 0.93196
22.729 -3.2525 0.39126
22.74 -3.3415 0.86305
22.745 -3.2713 1.0231
22.748 -3.264 1.0218
22.749 -3.2666 0.46181
22.753 -3.2887 0.78023
22.759 -3.2664 0.42716
22.763 -4.4108 1.3745
22.77 -3.2588 0.53358
22.773 -3.267 0.86955
22.776 -3.2719 0.81716
22.797 -4.474 1.1248
22.817 -4.5102 1.1186
22.818 -5.8006 0.93644
22.834 -5.7951 0.93516
22.835 -5.8398 0.90788
22.839 -4.4862 1.1245
22.846 -4.6378 1.6067
22.848 -3.2673 0.90351
22.864 -4.734 1.1457
22.867 -3.217 0.91353
22.879 -5.9283 0.99488
22.904 -4.5697 1.3088
22.908 -5.3888 0.89244
22.91 -4.703 1.1256
22.911 -5.3754 0.96432
22.912 -5.3985 0.9787
22.928 -5.0206 1.1142
22.944 -5.4222 0.96286
22.963 -3.1534 0.9606
22.974 -4.6068 1.1744
23.004 -2.0619 0.35192
23.006 -4.5653 1.2603
23.029 -3.2005 0.9038
23.041 -5.1214 1.1103
23.046 -4.5133 1.2515
23.065 -5.0712 1.1221
23.072 -4.7058 1.1297
23.083 -5.363 1.1038
23.093 -5.5777 1.0531
23.111 -5.1282 1.1076
23.12 -4.5903 1.1257
23.12 -4.5854 1.1245
23.139 -4.3001 1.1266
23.15 -4.4682 1.0837
23.154 -2.9594 1.1027
23.164 -4.4577 1.122
23.165 -3.0109 1.0606
23.18 -4.1684 1.1372
23.209 -2.8597 1.1279
23.219 -3.9379 1.1298
23.222 -3.1789 1.0239
23.223 -3.1626 1.0028
23.25 -3.1505 1.0218
23.283 -5.4189 1.0848
23.284 -5.4262 1.0998
23.287 -5.3814 0.74775
23.288 -5.4289 1.0115
23.288 -5.4309 1.0136
23.304 -5.4084 0.72484
23.306 -5.3955 0.81368
23.323 -4.5307 1.1151
23.331 -5.4726 1.131
23.338 -5.0845 1.1128
23.347 -4.6153 1.2821
23.348 -3.3872 1.1378
23.354 -3.003 1.1299
23.356 -5.4462 0.87404
23.358 -2.959 1.1387
23.359 -4.6494 1.1293
23.363 -2.9349 1.145
23.364 -5.4302 0.92138
23.367 -4.9224 1.1092
23.373 -3.2978 1.018
23.375 -3.0518 1.0968
23.392 -2.9907 1.1099
23.401 -2.9566 1.0808
23.402 -2.8867 1.1252
23.413 -5.109 1.1341
23.424 -3.0018 1.0478
23.425 -2.9694 1.0715
23.426 -3.6749 1.1435
23.454 -3.2063 1.0699
23.473 -2.9844 1.1195
23.483 -3.0629 1.1247
23.484 -3.0485 1.1344
23.484 -5.5192 1.0744
23.484 -3.0653 1.1233
23.494 -3.0971 1.0654
23.498 -3.0828 1.1269
23.502 -3.0131 1.12
23.522 -4.5605 1.124
23.537 -2.8912 1.1299
23.539 -2.8814 1.1048
23.546 -3.0606 1.1009
23.546 -3.0157 1.1119
23.555 -3.0898 1.0663
23.557 -3.0209 1.121
23.56 -3.1143 1.0911
23.562 -2.993 1.1486
23.579 -4.4222 1.1337
23.604 -2.8905 1.1999
23.607 -4.0248 1.1391
23.608 -3.1343 1.1246
23.62 -3.0929 1.1273
23.623 -3.114 1.1148
23.625 -3.0806 1.1349
23.629 -3.156 1.1182
23.629 -3.1547 1.1195
23.648 -2.9821 1.1315
23.651 -3.0949 1.1205
23.652 -3.09 1.1231
23.656 -3.0832 1.1284
23.697 -4.7235 2.0496
23.708 -3.1118 1.1536
23.71 -3.1354 1.1247
23.716 -3.0534 1.1718
23.733 -3.0643 1.0853
23.737 -5.5319 0.9416
23.758 -3.2207 1.1043
23.76 -3.2012 1.1213
23.761 -3.2001 1.122
23.765 -3.1886 1.1329
23.773 -3.2593 1.109
23.774 -3.2582 1.1103
23.781 -3.2176 1.1412
23.782 -3.2212 1.1377
23.786 -2.945 1.1598
23.813 -4.8433 2.0953
23.814 -4.7579 1.1263
23.816 -3.7759 1.1408
23.838 -3.0742 1.0877
23.865 -4.3444 1.127
23.89 -3.884 1.1435
23.899 -3.7278 1.1462
23.91 -4.797 1.1307
23.913 -3.1732 1.0973
23.913 -2.9124 1.1897
23.916 -3.1478 1.0494
23.922 -3.1868 1.0284
23.93 -3.0924 1.0894
23.93 -4.4152 1.1352
23.932 -3.1482 1.1186
23.941 -3.1806 1.1273
23.942 -3.1799 1.1274
23.942 -3.1808 1.1267
23.947 -2.7836 1.0927
23.959 -3.0379 1.2282
23.961 -3.9009 1.146
23.972 -2.7196 1.0727
23.978 -3.9295 1.1445
23.987 -3.2047 1.017
24.009 -3.9597 1.1372
24.025 -3.9654 1.1466
24.031 -4.2917 1.1401
24.071 -2.7327 1.0702
24.072 -4.2719 1.1405
24.076 -2.7932 1.0942
24.089 -3.4979 1.1456
24.124 -4.2629 1.1384
24.17 -3.143 1.0736
24.171 -3.0837 1.1073
24.198 -5.2563 1.1197
24.199 -4.0529 1.1438
24.216 -4.3382 1.1377
24.224 -3.1745 1.0564
24.227 -5.1062 2.7317
24.235 -5.2658 1.1233
24.262 -5.0785 2.4431
24.274 -4.3556 1.1465
24.311 -5.1207 3.0183
24.327 -5.4922 0.92079
24.345 -3.9314 1.1446
24.371 -6.0751 1.0077
24.372 -4.6218 1.1511
24.375 -5.5695 1.0215
24.378 -5.5729 1.1115
24.407 -3.8478 1.1482
24.411 -5.5453 0.95829
24.421 -3.0938 1.1221
24.423 -5.487 0.92452
24.441 -4.3307 1.1404
24.446 -4.562 1.1296
24.467 -4.6013 1.1366
24.487 -3.1269 1.1115
24.504 -3.995 1.1439
24.559 -5.027 1.131
24.563 -2.9623 0.57639
24.572 -5.5492 0.95775
24.614 -4.5174 1.1435
24.621 -4.2594 1.1422
24.63 -5.5675 0.95646
24.633 -2.9743 1.0145
24.637 -2.9805 0.92419
24.649 -3.5785 1.1547
24.659 -3.2502 1.1235
24.66 -3.2805 1.1337
24.662 -3.1837 1.0954
24.663 -2.9886 0.57592
24.665 -3.007 1.037
24.669 -2.9151 0.58946
24.673 -3.251 1.0982
24.683 -5.6933 1.1899
24.688 -5.3073 3.9424
24.689 -4.4729 1.1559
24.693 -4.1587 1.1529
24.701 -3.6999 1.1543
24.703 -4.4213 1.1459
24.705 -3.7978 1.1471
24.713 -2.8608 0.81803
24.719 -2.8536 1.0487
24.722 -3.7043 1.1654
24.739 -2.835 0.98206
24.751 -5.6092 0.9778
24.754 -2.803 0.38977
24.766 -5.6235 1.1266
24.769 -4.3522 1.1399
24.772 -5.6379 1.0489
24.778 -4.1776 1.151
24.78 -5.5979 0.89628
24.787 -4.359 1.1546
24.814 -4.7025 1.1344
24.814 -4.4733 1.1447
24.829 -4.6675 1.1488
24.843 -4.8801 1.1386
24.852 -4.1562 1.15
24.855 -4.5357 1.1495
24.858 -4.9462 1.7836
24.895 -5.136 3.5527
24.901 -3.8328 1.1618
24.905 -3.4212 1.1577
24.92 -4.1314 1.152
24.924 -3.1541 1.0757
24.924 -4.8726 1.1399
24.943 -5.2308 1.1332
24.957 -4.3797 1.1482
24.959 -3.1381 1.0894
24.966 -5.287 1.1346
24.993 -3.6117 1.1541
25.022 -3.3074 1.2392
25.043 -2.4198 1.1391
25.078 -5.0397 1.1398
25.089 -4.9546 1.0835
25.102 -4.5918 1.1442
25.106 -4.9461 1.1338
25.12 -4.0732 1.1474
25.129 -4.2181 1.1513
25.131 -4.4198 1.1467
25.137 -4.6238 1.1463
25.137 -3.7216 1.1487
25.138 -4.402 1.142
25.156 -2.4608 1.1036
25.16 -4.9456 1.1498
25.162 -3.6865 1.1539
25.165 -4.0822 1.1536
25.165 -3.6819 1.1583
25.166 -4.9582 1.1347
25.166 -3.4657 1.1504
25.175 -4.7619 1.1442
25.178 -5.0109 1.1468
25.191 -4.9327 1.1392
25.198 -5.0228 1.1319
25.199 -4.9842 1.1422
25.208 -4.0053 1.1543
25.209 -4.1443 1.1515
25.214 -5.0155 1.0854
25.215 -4.8107 1.1693
25.216 -5.3209 1.1383
25.217 -3.8887 1.1549
25.219 -5.1317 3.6445
25.22 -4.9479 1.153
25.223 -5.0037 1.1148
25.242 -5.0696 1.1398
25.252 -5.2408 3.4095
25.264 -5.0493 1.1401
25.266 -4.245 1.15
25.278 -5.0276 1.1354
25.281 -5.9644 1.3235
25.284 -5.0691 1.1422
25.299 -5.161 1.1324
25.299 -5.0462 1.1139
25.3 -2.3492 1.0418
25.301 -5.1638 1.1314
25.302 -5.1081 1.1444
25.305 -4.9368 1.1478
25.309 -4.2391 1.1536
25.311 -5.0938 1.1591
25.312 -3.9671 1.1547
25.317 -4.4209 1.148
25.319 -5.0114 1.1425
25.322 -5.1001 1.1342
25.323 -5.1303 1.1314
25.33 -4.9865 1.1345
25.341 -2.9101 0.98264
25.344 -4.9138 1.1495
25.355 -2.9803 0.86395
25.357 -2.4709 0.96213
25.358 -3.9321 1.1454
25.362 -2.9098 0.64164
25.363 -4.528 1.1484
25.369 -3.0703 1.0363
25.369 -2.9561 0.79148
25.37 -3.0105 1.0965
25.372 -2.956 0.81929
25.376 -3.0396 1.0628
25.378 -2.9418 0.73072
25.38 -2.9101 0.68942
25.39 -3.0099 0.96239
25.391 -2.9881 0.93775
25.395 -3.1826 1.1064
25.399 -4.9899 1.1438
25.399 -4.5264 1.1472
25.401 -5.2732 1.136
25.401 -3.2394 1.0894
25.402 -2.9972 0.95155
25.404 -2.9924 0.8663
25.405 -5.0473 1.1786
25.413 -4.8988 1.142
25.413 -4.939 1.3956
25.417 -3.1834 1.0875
25.437 -2.9476 0.68245
25.437 -2.9441 0.72662
25.445 -3.2179 1.0794
25.452 -2.9858 0.87123
25.453 -3.2579 1.0966
25.456 -2.9982 0.9506
25.456 -2.9198 0.64009
25.458 -3.0826 1.0724
25.462 -3.0803 1.069
25.463 -2.9643 0.87311
25.463 -3.0321 1.067
25.468 -3.0972 1.1415
25.485 -4.2615 1.1537
25.494 -3.7468 1.1569
25.518 -3.222 1.1472
25.518 -6.0041 0.89561
25.526 -3.2427 1.1111
25.534 -3.8485 1.1572
25.543 -3.0672 1.0728
25.544 -3.2873 0.95952
25.554 -3.0765 1.0859
25.565 -3.1966 1.1143
25.565 -4.0594 1.1486
25.569 -3.9334 1.1558
25.573 -3.2307 1.086
25.575 -4.187 1.1514
25.577 -5.2284 1.1389
25.577 -4.3796 1.1462
25.581 -2.8718 0.32002
25.647 -4.4068 1.1465
25.667 -4.2787 1.1587
25.684 -5.1475 1.1485
25.685 -4.1591 1.1534
25.693 -5.615 1.1365
25.715 -5.2937 1.1359
25.715 -5.029 1.1466
25.72 -5.8178 1.1312
25.745 -3.525 1.1301
25.757 -3.1292 1.0621
25.758 -3.5261 1.0987
25.759 -2.8882 0.31718
25.76 -3.5177 1.1032
25.776 -4.9943 1.1335
25.776 -4.9947 1.134
25.786 -5.0435 1.1442
25.794 -6.1989 0.75781
25.803 -3.1934 1.1245
25.808 -6.2411 0.98301
25.815 -6.2382 0.68889
25.838 -4.304 1.1524
25.852 -3.0788 1.0991
25.858 -4.7045 1.1491
25.861 -5.1605 1.1457
25.866 -2.9912 1.0878
25.872 -5.0586 1.1502
25.878 -5.3063 1.1409
25.886 -5.057 1.161
25.891 -6.1334 0.69074
25.892 -3.0829 0.9821
25.892 -3.0932 1.0056
25.894 -5.0456 1.1412
25.895 -2.9387 0.95934
25.896 -3.1128 1.0747
25.9 -5.3562 1.1408
25.901 -2.9155 0.81089
25.91 -3.0574 0.90892
25.91 -2.8889 0.6762
25.911 -6.1404 0.8857
25.911 -4.8899 1.1744
25.912 -3.0629 0.90151
25.914 -3.0185 0.74147
25.923 -3.0054 0.70721
25.925 -6.1168 0.97861
25.926 -2.8507 0.5195
25.927 -4.5133 1.1489
25.928 -3.0151 0.74359
25.93 -2.9248 0.40155
25.93 -3.3984 1.138
25.94 -3.0567 0.94768
25.951 -2.9873 0.65877
25.952 -5.7715 0.96811
25.965 -2.9109 0.36428
25.968 -3.2182 1.1245
25.973 -5.7599 0.50377
25.977 -3.2316 1.1187
25.986 -5.7807 0.79949
25.987 -5.771 0.61032
25.991 -5.7758 0.68786
25.992 -3.3559 1.173
25.996 -5.7857 1.0206
25.997 -5.7857 0.84579
26.006 -4.728 1.1357
26.008 -5.7637 0.73583
26.021 -4.7084 1.1475
26.027 -3.4005 1.1474
26.042 -4.9516 1.2801
26.043 -4.6598 1.145
26.054 -3.346 1.036
26.062 -3.3128 1.0258
26.063 -3.4387 1.1429
26.073 -4.0488 1.1565
26.086 -3.2685 1.1026
26.096 -3.4461 1.1408
26.106 -5.0213 1.1376
26.109 -3.4164 1.0667
26.111 -3.3253 1.1192
26.116 -3.2261 1.1326
26.133 -3.3395 1.1042
26.143 -3.3861 1.1307
26.147 -3.2437 1.0269
26.153 -3.2965 1.1366
26.165 -3.4028 1.1792
26.18 -3.383 1.1372
26.188 -3.2816 1.1143
26.213 -3.3277 1.103
26.219 -3.4753 1.1403
26.24 -3.3604 1.1559
26.244 -3.3528 1.1127
26.253 -3.1515 1.0789
26.256 -3.4802 1.1427
26.268 -2.8961 0.40242
26.282 -3.0321 1.0568
26.289 -3.3769 1.098
26.289 -3.4779 1.1486
26.294 -3.2338 1.1881
26.299 -3.3311 1.1804
26.306 -3.1905 1.205
26.313 -3.1548 1.0686
26.316 -5.7724 0.95186
26.316 -2.9724 0.47217
26.316 -2.8841 0.48659
26.316 -3.4764 1.1491
26.321 -2.8338 0.55331
26.323 -3.0388 0.74318
26.323 -2.9005 0.67859
26.323 -5.4002 1.1328
26.324 -2.9493 0.41327
26.324 -3.0543 0.71781
26.324 -2.9411 0.77574
26.327 -2.9163 0.52497
26.33 -3.0919 0.94927
26.33 -3.0143 1.0611
26.331 -2.8766 0.39809
26.335 -2.9382 0.66536
26.336 -3.0588 1.0829
26.341 -2.9683 0.95957
26.344 -2.9645 0.81402
26.347 -2.5522 0.51592
26.348 -3.1168 0.99412
26.349 -2.9679 0.67788
26.35 -3.0364 0.92372
26.355 -3.1534 1.1538
26.356 -3.0276 1.0993
26.358 -5.8158 0.99187
26.359 -3.2865 1.1118
26.363 -3.1404 1.1302
26.364 -3.1415 1.1393
26.366 -3.3536 1.1243
26.367 -5.8072 0.99738
26.368 -3.3481 1.1284
26.369 -5.0659 1.145
26.382 -3.0589 1.2567
26.387 -2.9851 0.95202
26.392 -3.4255 1.1358
26.392 -3.4173 1.1416
26.398 -3.1161 1.0809
26.402 -5.7916 0.94741
26.414 -3.4926 1.049
26.422 -3.4588 1.1476
26.428 -3.3702 1.1292
26.434 -3.4381 1.0797
26.439 -3.4603 1.1179
26.488 -3.4454 1.0884
26.494 -2.9428 0.9827
26.501 -3.4959 1.1386
26.509 -3.3514 1.1476
26.517 -3.6008 1.0311
26.518 -5.8961 1.0942
26.561 -3.4578 1.1172
26.563 -3.4258 1.1482
26.564 -3.9643 1.1599
26.568 -3.9289 1.1647
26.588 -2.888 0.86641
26.595 -3.3393 1.162
26.612 -3.3593 1.1313
26.615 -3.3931 1.1289
26.619 -3.4218 1.1359
26.623 -3.3898 1.1597
26.634 -3.6086 1.1043
26.637 -3.4451 1.1362
26.648 -3.4352 1.1893
26.649 -4.9059 1.1487
26.65 -4.9084 1.1519
26.651 -3.3933 1.161
26.664 -4.7463 1.149
26.671 -3.4655 1.1572
26.671 -3.4637 1.1586
26.673 -4.6787 1.1502
26.677 -4.6569 1.1503
26.686 -2.8314 0.91679
26.69 -3.4858 1.1585
26.697 -3.5069 1.1663
26.714 -3.5434 1.1519
26.737 -2.6062 0.69223
26.741 -4.6943 1.152
26.744 -3.5631 1.1593
26.75 -3.3602 1.1949
26.754 -3.434 1.2207
26.762 -5.4019 1.1291
26.784 -4.4905 1.1638
26.804 -3.2294 1.263
26.819 -2.5986 0.74251
26.92 -3.4439 1.2461
26.941 -2.8919 1.1423
26.96 -5.0267 1.1413
26.97 -2.9996 0.78085
26.977 -2.9678 0.67435
26.98 -2.9362 0.86423
27.005 -2.5468 1.0349
27.078 -2.7303 0.66179
27.089 -2.9343 0.65525
27.118 -2.8308 0.63639
27.125 -2.6248 0.65002
27.126 -2.7383 0.59972
27.128 -4.037 1.17
27.142 -2.7972 0.61748
27.212 -2.9434 0.63955
27.227 -2.8994 0.6074
27.235 -2.8022 0.63782
27.236 -4.7778 1.1537
27.238 -2.58 0.62958
27.248 -4.809 1.1601
27.266 -2.8241 0.6936
27.281 -4.047 1.1662
27.283 -4.6548 1.158
27.311 -2.8986 0.64509
27.317 -2.611 0.56922
27.356 -2.6458 0.52036
27.367 -2.9531 0.84498
27.38 -2.9903 0.96805
27.385 -2.7181 0.58628
27.386 -2.9136 0.66951
27.395 -5.8974 0.96316
27.403 -2.9704 0.96033
27.405 -2.9339 0.69319
27.409 -5.9177 0.97177
27.419 -2.9616 0.93088
27.422 -2.992 0.74327
27.423 -4.9634 1.1499
27.433 -5.4772 1.1339
27.437 -2.9673 0.68111
27.459 -2.9199 0.65291
27.46 -4.6533 1.1536
27.468 -2.4243 0.76859
27.471 -5.9356 0.99629
27.49 -5.9201 0.9657
27.494 -5.6155 1.1325
27.514 -5.3259 1.141
27.529 -2.7634 0.70196
27.564 -4.2391 1.1543
27.573 -4.2352 1.1614
27.63 -6.0803 1.0666
27.68 -4.9117 1.1535
27.695 -5.3119 2.1444
27.714 -4.9061 1.1422
27.729 -4.6774 1.1551
27.734 -4.8225 1.1517
27.739 -2.6403 0.86266
27.76 -4.3883 1.1563
27.761 -4.4843 1.1554
27.776 -4.8731 1.1353
27.782 -4.7614 1.1505
27.786 -5.9908 1.0068
27.802 -4.9632 1.1528
27.814 -5.9823 1.0442
27.819 -5.9882 1.0486
27.82 -5.9794 1.1234
27.823 -5.9855 1.1303
27.824 -5.9886 1.132
27.825 -5.9871 1.1232
27.839 -5.9348 1.0772
27.844 -4.962 1.1504
27.872 -4.6801 1.1524
27.872 -4.8176 1.1521
27.874 -5.9807 1.1197
27.877 -5.9866 0.89448
27.884 -4.9101 1.1494
27.887 -5.9964 0.84391
27.894 -4.9284 1.1491
27.916 -6.0736 1.0878
27.93 -4.8742 1.1545
27.939 -5.0922 1.1571
27.941 -5.9504 1.08
27.963 -5.9917 1.0253
27.977 -4.9517 1.1548
28.001 -4.8808 1.1564
28.005 -5.9703 1.0084
28.008 -5.1805 1.145
28.017 -5.3657 1.1448
28.023 -5.1841 1.1561
28.051 -4.8458 1.1529
28.057 -6.0383 0.86333
28.092 -6.0052 1.0244
28.136 -6.0655 0.91146
28.137 -6.0011 1.0197
28.154 -3.1081 1.501
28.174 -6.0561 1.143
28.174 -4.5689 1.1468
28.175 -6.0296 1.0372
28.177 -3.0046 0.86331
28.206 -2.7212 0.70173
28.234 -4.523 1.1608
28.256 -6.1332 1.0911
28.267 -6.0475 1.0403
28.272 -2.1517 2.1399
28.281 -6.0803 1.1514
28.288 -4.4918 1.1586
28.295 -5.1468 1.1573
28.318 -6.1832 0.99625
28.336 -6.1152 1.0774
28.339 -4.1527 1.163
28.35 -6.0352 1.1142
28.364 -6.0772 1.0518
28.37 -6.0677 1.0262
28.372 -6.0699 1.0275
28.374 -6.0855 0.92554
28.377 -2.7522 0.69831
28.394 -4.5678 1.1567
28.395 -6.1546 0.98806
28.397 -2.793 1.0494
28.398 -2.7036 0.78602
28.403 -4.5638 1.164
28.405 -2.7217 1.1226
28.408 -2.7163 1.1257
28.419 -2.7461 1.0717
28.42 -4.7103 1.1578
28.426 -6.2519 1.1008
28.426 -3.8022 1.1616
28.426 -2.7697 1.0331
28.427 -6.2349 1.0913
28.429 -5.2109 1.1518
28.443 -2.7129 0.64914
28.443 -6.107 1.1553
28.445 -2.75 0.86467
28.449 -2.859 0.69295
28.452 -2.7191 0.48618
28.458 -2.7995 0.63605
28.461 -2.7741 0.79248
28.462 -4.4878 1.1539
28.469 -2.6023 0.73812
28.471 -6.0544 1.1159
28.481 -2.7546 0.7241
28.484 -5.2087 1.145
28.488 -6.0876 1.141
28.488 -2.7297 0.54828
28.495 -2.7356 1.1015
28.502 -2.6969 0.85404
28.505 -5.8852 0.92841
28.51 -2.8751 1.1361
28.522 -4.4673 1.1578
28.552 -6.5604 0.88453
28.553 -2.8685 0.99084
28.553 -6.3031 1.3441
28.556 -6.0515 1.1076
28.558 -6.0655 1.0321
28.559 -2.8284 0.93338
28.563 -6.0713 0.99067
28.566 -6.0874 1.045
28.566 -2.7407 1.1934
28.569 -2.8485 0.95452
28.569 -2.5927 0.56803
28.572 -5.3212 1.1496
28.577 -6.0939 0.93796
28.582 -4.4304 1.1671
28.588 -5.8216 1.1438
28.59 -6.0818 0.96991
28.591 -4.5516 1.16
28.607 -2.9028 0.9529
28.61 -2.8963 0.9547
28.623 -6.5254 0.86556
28.635 -2.7965 0.9296
28.64 -6.072 1.0265
28.646 -4.416 1.1686
28.647 -6.0825 1.0335
28.649 -2.9384 0.92756
28.652 -2.9315 0.92556
28.658 -4.7799 1.1565
28.672 -4.8145 1.1563
28.68 -2.7863 0.90921
28.682 -6.1401 0.93285
28.684 -4.8926 1.1528
28.706 -2.7738 0.75175
28.721 -2.6264 0.76199
28.722 -6.1015 1.1296
28.725 -2.9167 0.99652
28.733 -2.9432 0.5781
28.747 -2.893 0.65905
28.753 -2.9462 0.97118
28.768 -4.2695 1.1645
28.784 -6.0815 1.1067
28.786 -2.8394 1.0208
28.79 -6.158 1.0742
28.792 -6.0934 1.0322
28.801 -6.1828 1.0903
28.815 -5.0796 1.1548
28.823 -2.9415 0.80578
28.823 -2.9406 0.74145
28.823 -6.0554 1.0841
28.828 -2.9256 0.69078
28.831 -6.141 1.0611
28.835 -2.9171 0.69851
28.839 -6.1265 1.0471
28.841 -5.1593 1.1504
28.849 -2.8602 0.84585
28.854 -2.8991 0.64633
28.856 -2.781 0.85631
28.857 -3.0078 0.51731
28.859 -4.127 1.1664
28.872 -4.9935 1.1574
28.878 -3.9209 1.1693
28.886 -5.4757 1.1519
28.89 -2.9856 0.56603
28.897 -2.9686 0.57018
28.924 -6.1404 1.0544
28.935 -5.374 1.1562
28.944 -6.1487 1.0339
28.952 -4.1113 1.1693
28.96 -4.0456 1.1629
28.962 -5.3348 1.1495
28.965 -4.0275 1.1652
28.967 -3.993 1.1654
28.97 -3.9654 1.1732
28.976 -3.9416 1.1906
28.981 -2.6471 1.0969
28.995 -2.7394 1.0407
29.004 -4.4543 1.1685
29.006 -4.0574 1.1652
29.015 -3.9958 1.1672
29.026 -6.1637 1.1476
29.033 -4.4471 1.1603
29.037 -5.0267 1.1534
29.066 -4.0495 1.1689
29.071 -3.9568 1.1653
29.076 -3.677 1.183
29.081 -5.2406 1.1487
29.088 -4.4618 1.1582
29.09 -4.4568 1.1615
29.091 -4.7983 1.151
29.094 -4.8297 1.1564
29.102 -4.4679 1.1664
29.106 -4.4191 1.1652
29.113 -4.7403 1.162
29.114 -4.539 1.1695
29.12 -6.1131 0.98651
29.124 -6.16 1.16
29.126 -4.9478 1.1607
29.146 -5.2674 1.1962
29.146 -3.1518 1.1249
29.148 -3.2444 1.0708
29.149 -3.2236 1.1225
29.154 -6.123 0.97547
29.159 -3.1832 1.1531
29.169 -2.8948 1.1213
29.185 -3.0333 0.41032
29.186 -3.1731 1.151
29.188 -3.1739 1.1494
29.189 -3.1736 1.1506
29.192 -5.4293 1.1561
29.196 -3.0466 0.51192
29.206 -5.412 1.1537
29.208 -4.413 1.1657
29.211 -2.9885 0.33763
29.211 -2.7855 1.0462
29.214 -3.1258 1.165
29.214 -6.083 0.94582
29.238 -2.9015 0.82647
29.239 -5.0815 1.1604
29.244 -5.1175 1.1607
29.255 -4.4387 1.1647
29.259 -5.2359 1.1557
29.259 -2.8062 1.0583
29.269 -5.0711 1.1595
29.27 -4.434 1.1731
29.271 -5.0742 1.1639
29.271 -4.4138 1.1581
29.275 -4.3794 1.1678
29.282 -4.34 1.211
29.284 -4.3709 1.1761
29.296 -5.2341 1.1556
29.303 -3.2312 1.1454
29.306 -3.2258 1.0914
29.307 -5.2544 1.1826
29.319 -5.1383 1.1634
29.327 -4.3684 1.1704
29.334 -2.9449 0.28753
29.346 -4.4215 1.1645
29.347 -6.0935 0.94462
29.35 -4.4176 1.168
29.353 -5.3011 1.1593
29.363 -4.3658 1.1728
29.365 -6.185 0.46257
29.368 -4.3655 1.1752
29.377 -5.4171 1.1568
29.399 -5.3739 1.3267
29.406 -4.6348 1.1596
29.409 -4.6279 1.1735
29.412 -3.1982 1.1724
29.421 -5.0654 1.1646
29.429 -3.2468 1.1414
29.431 -2.7616 1.1253
29.432 -5.477 1.9081
29.44 -6.1771 1.0025
29.442 -5.1304 1.1663
29.464 -5.2792 1.1525
29.467 -5.2861 1.1595
29.47 -5.3853 1.1546
29.471 -6.2045 1.0243
29.492 -5.0982 1.1626
29.507 -6.1928 0.824
29.511 -5.1922 1.1566
29.531 -5.0378 1.1588
29.533 -6.238 1.1362
29.562 -4.8773 1.1605
29.567 -3.2464 1.1505
29.576 -5.3571 1.1746
29.582 -4.5497 1.1671
29.583 -5.3393 1.16
29.596 -5.3028 1.1555
29.632 -5.3351 1.1614
29.649 -6.0294 1.1444
29.653 -5.0098 1.1669
29.667 -5.0822 1.1689
29.67 -3.7706 1.1775
29.694 -3.2606 1.1507
29.709 -3.0827 0.47127
29.725 -5.2713 1.1352
29.735 -6.0917 1.1447
29.747 -3.2076 1.1824
29.763 -5.3279 1.4211
29.798 -5.0904 1.164
29.805 -4.2535 1.169
29.813 -3.1273 1.2268
29.817 -4.9747 1.161
29.825 -3.2656 1.1574
29.825 -5.3921 1.1567
29.84 -3.9375 1.1736
29.865 -3.762 1.1677
29.882 -5.2955 1.1774
29.883 -3.0337 0.46912
29.894 -5.2065 1.1583
29.903 -4.6945 1.1923
29.918 -3.2809 1.1705
29.921 -3.004 1.2348
29.921 -3.3535 1.1548
29.921 -3.3522 1.1572
29.922 -5.14 1.1606
29.929 -3.3164 1.178
29.929 -5.2536 1.1547
29.933 -4.9656 1.1611
29.936 -5.2573 1.1645
29.95 -5.2004 1.1627
29.972 -5.1156 1.1336
29.975 -3.3026 1.0933
29.985 -4.9564 1.162
29.988 -4.6742 1.1652
29.99 -5.1095 1.1512
30.023 -3.3194 1.1546
30.031 -4.7302 1.1498
30.031 -5.6077 2.241
30.032 -5.0746 1.1658
30.034 -3.39 1.1064
30.039 -4.7248 1.1635
30.043 -2.751 0.50355
30.044 -4.9202 1.1569
30.055 -5.226 1.1612
30.055 -3.1028 1.1942
30.062 -3.7521 1.177
30.11 -5.4523 1.3517
30.113 -5.3001 1.3379
30.119 -2.9946 1.2556
30.13 -4.8751 1.1614
30.132 -3.3926 1.1598
30.137 -4.1964 1.1665
30.15 -5.1469 1.1584
30.188 -5.3217 1.1473
30.194 -4.9216 1.1554
30.204 -4.7782 1.1691
30.216 -3.9635 0.81551
30.232 -2.8804 1.3994
30.243 -5.3873 1.1637
30.251 -5.3438 1.1842
30.252 -5.5291 1.4644
30.254 -5.1415 1.1599
30.264 -5.3239 1.1638
30.272 -5.4453 1.2038
30.306 -5.1474 1.1589
30.313 -6.2058 0.9209
30.327 -5.1406 1.1466
30.337 -4.9418 1.1656
30.337 -5.3277 1.2045
30.339 -5.121 1.1553
30.368 -3.3899 1.0703
30.381 -5.1531 1.1529
30.388 -3.1723 1.1825
30.395 -5.5784 1.1558
30.4 -4.1786 1.1796
30.434 -5.6046 1.1471
30.452 -5.1582 1.1643
30.467 -6.7982 0.83352
30.47 -3.2405 1.2263
30.472 -3.1374 0.34985
30.486 -3.2195 0.48613
30.504 -5.3178 1.1151
30.509 -3.1879 0.43528
30.511 -6.3101 0.98133
30.529 -3.1234 0.59792
30.533 -6.3282 0.95719
30.543 -5.3902 1.141
30.55 -5.2093 1.1987
30.552 -6.3503 0.99557
30.552 -5.1827 1.1373
30.592 -5.3945 1.6414
30.602 -4.9478 1.1674
30.606 -3.2267 0.44763
30.627 -5.508 1.553
30.632 -5.6362 1.6201
30.672 -5.5615 1.1194
30.682 -2.9749 0.55831
30.715 -5.1935 1.1732
30.72 -4.9403 1.1627
30.725 -3.5375 1.1469
30.743 -3.3213 0.96219
30.779 -3.4026 1.0914
30.801 -3.1521 0.46015
30.846 -3.2927 1.1506
30.853 -5.5344 1.7
30.876 -3.6492 0.91749
30.901 -5.3888 1.2035
30.912 -5.4813 1.1489
30.913 -5.2589 1.1519
30.914 -5.2579 1.1537
30.935 -6.3782 1.0132
30.937 -5.8029 1.9291
30.938 -6.3154 0.89189
30.952 -5.6283 1.7002
30.983 -6.3542 1.0138
30.984 -3.0114 0.54413
31.021 -3.5496 0.96788
31.041 -5.2047 1.163
31.05 -5.2921 1.163
31.062 -5.5176 1.2591
31.064 -5.6307 1.1615
31.079 -3.7081 0.97219
31.087 -5.5031 1.1761
31.102 -5.6336 1.1724
31.134 -2.6915 0.36944
31.148 -4.758 1.1745
31.171 -3.3373 0.63446
31.19 -2.3059 0.49888
31.237 -5.7444 1.1479
31.249 -5.7335 1.1482
31.282 -5.7725 1.1559
31.284 -5.5816 1.173
31.285 -2.7069 0.37117
31.289 -2.9036 0.34656
31.292 -3.0365 1.3233
31.299 -4.2902 1.1821
31.3 -3.3601 0.83037
31.303 -5.6927 1.1499
31.313 -2.7607 0.3614
31.315 -5.7426 1.1579
31.321 -5.6461 1.1658
31.323 -5.6038 1.159
31.327 -5.14 1.1584
31.335 -3.3735 1.0848
31.35 -4.2911 1.1829
31.372 -5.1593 1.1714
31.398 -5.6043 1.1882
31.402 -2.4087 0.47861
31.412 -3.3379 1.1867
31.422 -5.4765 1.2804
31.431 -4.7256 1.1657
31.432 -5.5044 1.1731
31.438 -5.355 1.1443
31.441 -5.3883 1.1645
31.453 -4.5974 1.1779
31.457 -3.5139 1.1162
31.465 -3.3583 1.1846
31.466 -6.5211 1.0165
31.485 -6.4763 0.49608
31.49 -6.4277 1.0152
31.492 -5.8323 1.1538
31.494 -5.6419 1.163
31.495 -2.8378 0.54386
31.504 -5.6528 1.1711
31.505 -3.25 0.61112
31.509 -4.8343 1.1679
31.509 -5.9779 1.1542
31.511 -5.5506 1.1729
31.535 -6.3406 1.1411
31.555 -6.5285 1.023
31.603 -2.3375 0.56928
31.609 -3.2048 1.1966
31.629 -4.6673 1.1797
31.642 -5.3573 1.1649
31.648 -3.6586 1.1935
31.663 -2.1057 0.61169
31.671 -5.5758 1.3355
31.674 -5.5869 1.5875
31.692 -4.5523 1.1825
31.701 -2.9658 1.2111
31.702 -2.4047 0.59429
31.705 -3.4375 1.1484
31.72 -3.3888 1.1358
31.724 -3.6861 1.1784
31.73 -3.316 0.77598
31.731 -3.4589 1.0786
31.731 -3.4309 0.99374
31.735 -1.7603 0.48969
31.735 -3.4224 0.98888
31.741 -6.6979 1.1147
31.75 -3.2107 0.32372
31.765 -3.2621 0.85963
31.782 -6.239 1.1525
31.782 -5.5623 1.1756
31.785 -6.2653 1.1472
31.801 -3.1198 1.3036
31.808 -5.5811 1.1917
31.812 -3.3719 0.94711
31.812 -6.154 1.1559
31.826 -6.461 1.0141
31.829 -2.0622 0.56418
31.835 -6.4674 1.0697
31.842 -6.4499 0.815
31.843 -6.4867 1.075
31.849 -6.4768 1.1492
31.853 -1.787 0.52984
31.857 -1.7978 0.40218
31.857 -5.0457 1.1733
31.86 -6.4958 1.0502
31.862 -6.4873 1.1597
31.874 -2.7276 1.4692
31.886 -1.6963 0.63997
31.893 -5.9244 1.1571
31.908 -2.8603 1.2422
31.933 -5.77 1.156
31.938 -3.7439 1.1758
31.951 -5.5959 1.1663
31.991 -3.7598 1.165
32.02 -6.2677 1.1557
32.03 -5.2211 1.1716
32.03 -3.3271 1.1053
32.043 -5.2581 1.1708
32.053 -5.6187 1.1776
32.056 -5.7815 2.3361
32.063 -1.3285 0.54168
32.069 -5.6197 1.2479
32.085 -1.7762 0.77731
32.094 -5.7626 2.4852
32.101 -3.1825 1.1863
32.104 -5.961 1.1661
32.112 -5.9295 1.1452
32.114 -5.9189 1.162
32.124 -4.684 1.18
32.128 -6.1139 2.696
32.138 -5.3666 1.1717
32.151 -1.9346 1.8528
32.173 -2.6579 1.508
32.186 -5.4395 1.1697
32.191 -5.5058 1.1632
32.215 -3.4601 1.0456
32.222 -5.2887 1.1707
32.24 -4.9464 1.1646
32.253 -3.352 1.1672
32.256 -3.347 1.163
32.261 -6.0422 1.1618
32.266 -6.1919 2.9164
32.269 -5.9767 1.1565
32.289 -5.5253 1.1678
32.29 -5.9429 1.1623
32.292 -5.4571 1.169
32.294 -5.4581 1.174
32.308 -5.9705 1.1637
32.323 -5.5071 1.1713
32.328 -5.5924 1.1653
32.334 -5.5459 1.1698
32.348 -3.1915 1.0654
32.349 -3.1938 1.0522
32.354 -1.5236 0.53202
32.361 -5.3461 1.177
32.368 -5.6593 1.1695
32.376 -5.6184 1.1654
32.388 -3.2473 1.0841
32.391 -2.12 0.40148
32.396 -5.6158 1.2263
32.397 -4.9223 1.1772
32.401 -1.0961 0.75617
32.411 -5.3087 1.1743
32.424 -3.3299 1.0285
32.426 -6.0699 1.1674
32.427 -5.5824 1.1766
32.443 -3.3923 1.1363
32.462 -3.3191 0.9956
32.466 -3.3233 0.80439
32.474 -3.3233 0.87801
32.476 -3.3371 0.91249
32.477 -3.3391 0.90951
32.48 -3.326 0.79205
32.481 -3.356 1.107
32.484 -3.3218 0.84888
32.485 -3.3063 0.76568
32.49 -3.3405 1.0214
32.519 -5.7364 1.167
32.522 -1.1945 0.55879
32.527 -3.2915 1.1998
32.529 -3.3402 0.99593
32.542 -5.8709 1.1663
32.556 -0.84235 0.71049
32.576 -5.901 3.1581
32.588 -5.4011 1.1741
32.595 -3.4838 1.3673
32.596 -5.2083 1.1755
32.596 -5.1232 1.1849
32.597 -6.1665 3.3905
32.616 -5.7395 1.1622
32.631 -3.2296 1.2172
32.647 -6.1469 1.1609
32.648 -5.8684 1.169
32.652 -3.3493 1.1512
32.667 -5.6322 1.1709
32.674 -3.2542 1.1735
32.677 -5.4821 1.1697
32.681 -5.7431 1.1628
32.718 -3.2862 1.1215
32.723 -5.9281 1.163
32.735 -5.4611 1.1797
32.739 -5.4631 1.1766
32.777 -6.0441 1.1553
32.784 -6.0057 1.1615
32.789 -3.3012 1.0528
32.789 -5.5584 1.1669
32.806 -3.4746 1.1621
32.808 -3.5982 0.59753
32.81 -3.3093 1.0989
32.811 -3.2022 1.0709
32.815 -3.2448 0.61561
32.815 -3.5345 0.48484
32.818 -3.4611 0.57533
32.823 -5.0266 1.1868
32.828 -3.5411 0.54767
32.828 -3.4406 0.62867
32.829 -6.0335 1.1623
32.83 -3.3744 1.0929
32.841 -3.426 1.0909
32.844 -5.1209 1.1742
32.849 -3.491 0.80993
32.854 -5.5578 1.1676
32.859 -3.5916 1.1029
32.864 -5.0095 1.1786
32.872 -5.879 1.1563
32.879 -3.5847 0.51619
32.881 -3.4972 1.1223
32.889 -3.4238 1.0761
32.891 -3.162 1.2039
32.894 -3.3487 1.1161
32.9 -5.8863 1.1706
32.901 -3.6411 1.0405
32.903 -5.6659 1.1702
32.904 -3.5576 1.1713
32.913 -3.43 1.0043
32.915 -3.3076 0.61586
32.919 -3.2913 0.62255
32.924 -3.2246 0.61884
32.925 -3.2261 0.62274
32.928 -3.5473 1.1556
32.929 -3.7294 0.60974
32.931 -3.5374 1.1637
32.938 -3.6571 0.53336
32.941 -3.5059 1.0996
32.944 -3.7133 0.60888
32.946 -3.5923 0.51945
32.947 -3.3674 1.0228
32.948 -3.9394 1.1815
32.952 -6.1904 1.163
32.96 -3.3796 1.1186
32.961 -3.5168 1.131
32.967 -3.4024 1.0641
32.974 -3.4307 1.148
32.977 -3.4975 0.66018
32.977 -3.428 1.1445
33.007 -5.8989 1.1636
33.021 -5.5103 1.17
33.032 -3.5706 1.0691
33.062 -4.7495 1.1839
33.118 -5.8506 1.862
33.12 -3.5304 0.59854
33.125 -3.4074 1.0209
33.128 -3.3997 1.0212
33.128 -3.3979 1.0238
33.14 -5.3755 1.1743
33.175 -3.5326 0.6001
33.197 -6.4463 1.1594
33.219 -1.305 0.83828
33.238 -3.6896 1.3278
33.245 -5.4991 1.1653
33.258 -7.2068 1.0825
33.27 -5.1926 1.1815
33.273 -5.9782 1.1631
33.273 -5.9788 1.163
33.28 -6.3491 0.80349
33.281 -0.32086 1.1416
33.295 -0.11587 0.47375
33.307 -1.2976 0.48138
33.315 -6.2342 1.1669
33.324 -5.9957 1.1688
33.331 -5.8785 1.1692
33.347 -3.4217 1.0403
33.347 -3.4216 1.0384
33.365 -3.5158 0.60335
33.367 -4.7144 1.1837
33.386 -4.6692 1.1931
33.396 -6.3561 1.1612
33.398 -6.3153 1.1608
33.399 -5.8845 1.1815
33.413 -4.9772 1.1886
33.45 -3.5364 0.59983
33.471 -5.6729 1.2221
33.474 -5.52 1.1872
33.479 -5.8802 1.1533
33.49 -5.1649 1.1824
33.495 -6.0683 1.1695
33.508 -5.0512 1.1824
33.529 -3.542 0.59866
33.534 -3.4435 1.0527
33.538 -6.6052 1.1595
33.538 -7.1251 1.0672
33.556 -5.8788 1.1689
33.573 -5.8583 1.1677
33.575 -3.5743 0.59255
33.59 -3.4864 1.1442
33.618 -3.3989 0.61744
33.619 -3.8055 1.0939
33.633 -5.9006 1.1718
33.639 -5.8786 1.1748
33.677 -5.9505 0.86715
33.683 -3.7571 1.0983
33.693 -5.0994 1.1852
33.761 -3.4746 1.0537
33.772 -7.2543 1.1283
33.784 -3.5594 0.60767
33.809 -5.2095 1.1779
33.817 -3.5953 1.1168
33.826 -5.6863 1.1666
33.844 -3.4878 1.1624
33.852 -5.9608 1.1749
33.856 -3.5865 0.6043
33.866 -3.6664 1.1457
33.868 -3.7078 1.1704
33.879 -7.1714 0.97861
33.9 -3.6662 1.1882
33.913 -3.5781 1.0465
33.917 -3.6162 0.56191
33.92 -3.5699 1.0501
33.923 -3.4803 1.1732
33.936 -3.5731 1.1168
33.937 -3.5703 1.1189
33.945 -3.6055 0.64143
33.947 -5.8404 1.2443
33.948 -3.6813 0.52635
33.968 -3.6648 1.124
33.968 -6.511 0.89481
33.975 -3.6521 1.1234
33.98 -3.7303 0.5164
33.981 -3.5402 1.2174
33.983 -3.7185 1.176
34.004 -3.7199 1.1683
34.014 -3.5833 0.8441
34.025 -3.2719 0.48699
34.025 -3.7889 0.54929
34.026 -3.5509 1.1007
34.026 -3.576 0.84741
34.036 -3.8371 0.59769
34.037 -3.5579 0.66175
34.045 -3.4064 0.47552
34.053 -3.6404 0.75947
34.061 -3.6336 1.1979
34.064 -3.6052 1.0308
34.065 -3.6046 1.0337
34.074 -3.6701 0.67025
34.074 -3.6725 0.66918
34.078 -3.6014 0.63798
34.092 -3.5913 1.0017
34.098 -3.6102 0.96088
34.105 -3.5965 0.9681
34.109 -3.5896 0.84476
34.109 -5.488 1.174
34.189 -5.2941 1.1873
34.233 -5.9474 1.1603
34.263 -5.8648 1.1665
34.264 -3.5741 1.2543
34.274 -7.1874 1.0004
34.296 -6.269 0.63217
34.319 -7.2378 1.0236
34.335 -6.3791 0.62546
34.342 -3.6011 0.5857
34.36 -6.1939 1.1211
34.379 -6.7789 1.0031
34.38 -6.7794 1.0079
34.382 -6.7664 1.0709
34.394 -6.7424 1.0308
34.397 -6.7481 1.0338
34.397 -6.7139 1.0718
34.398 -3.5683 0.99453
34.43 -3.4533 0.54123
34.434 -3.4911 0.59559
34.434 -5.9716 1.1881
34.444 -3.3716 0.57601
34.447 -3.4376 0.53907
34.454 -6.4093 0.82537
34.475 -5.8552 1.1932
34.482 -3.4535 1.0305
34.486 -6.236 1.1858
34.499 -3.4314 1.0239
34.508 -6.3042 0.80826
34.51 -6.3241 1.1512
34.516 -6.4943 0.69579
34.521 -6.5044 0.71016
34.535 -6.2294 1.1876
34.544 -6.3185 0.78942
34.548 -6.2084 1.0921
34.553 -6.3104 0.95825
34.553 -6.7076 1.1477
34.562 -3.5863 0.18567
34.564 -6.3396 1.008
34.565 -6.422 0.8611
34.569 -6.2806 1.0404
34.572 -6.393 1.049
34.573 -6.3137 1.109
34.574 -6.3349 1.1758
34.578 -6.2186 1.1657
34.593 -6.5685 0.68984
34.596 0.016144 0.86083
34.598 -6.3228 1.0375
34.601 -3.4929 0.74588
34.608 -3.633 0.052834
34.61 -6.4899 0.67083
34.613 -6.4089 0.6749
34.613 -3.6194 0.60205
34.617 -6.2648 1.1652
34.622 -3.6015 0.10578
34.63 -6.2771 1.1702
34.643 -3.508 0.80402
34.654 -3.5716 0.73989
34.656 -3.5719 0.74128
34.656 -3.4939 0.96891
34.66 -3.4079 0.7553
34.672 -6.3187 1.015
34.686 -6.2632 1.0875
34.687 -3.5961 0.79374
34.697 -3.4489 1.0566
34.705 -6.4147 0.87236
34.711 -3.5932 0.66128
34.725 -6.4737 0.67421
34.729 -3.5861 0.7422
34.73 -3.6086 0.86985
34.76 -6.3572 1.0319
34.767 1.0386 0.5627
34.779 -3.6494 0.59317
34.787 -3.6176 0.548
34.79 -3.5844 0.94463
34.793 -6.4851 0.926
34.829 -6.7713 0.68857
34.862 -6.5302 1.0331
34.865 -6.7703 0.35189
34.867 -3.5989 0.913
34.875 -6.098 1.7806
34.9 -6.5653 0.65573
34.9 -6.2367 1.4483
34.905 -4.6087 0.87252
34.907 -6.6909 0.65904
34.908 -6.6855 1.2797
34.918 -6.4467 0.94029
34.932 -6.8228 0.65796
34.947 -3.5394 1.1358
34.975 -6.817 1.028
34.992 -3.5828 0.98981
34.997 -6.1792 1.7525
35.009 -6.4834 1.0331
35.015 -6.6051 0.65268
35.015 -3.6422 1.0265
35.027 -3.6334 1.0244
35.042 -6.7183 0.58664
35.047 -6.0713 1.7475
35.064 -3.6312 1.1627
35.211 -6.6167 0.87975
35.225 -4.2797 1.0703
35.252 -6.7432 0.65501
35.262 -4.5189 0.98206
35.287 -4.1879 0.64573
35.299 -4.1927 1.1722
35.308 -4.1863 1.1722
35.32 -4.2245 1.1328
35.32 -4.1424 1.03
35.326 -3.7769 1.1864
35.329 -6.8454 0.65963
35.333 -4.0776 0.56679
35.339 -3.8106 1.1518
35.343 -3.9846 0.75037
35.344 -4.4376 0.95237
35.351 -4.0878 0.92894
35.351 -4.0229 0.38424
35.355 -4.336 0.92503
35.356 -4.378 1.167
35.361 -4.2713 1.0462
35.361 -4.196 1.0678
35.363 -4.1637 0.96076
35.365 -4.3417 1.077
35.371 -4.0801 0.67207
35.373 -4.2855 0.89608
35.376 -4.1871 1.0671
35.385 -4.2269 0.97448
35.385 -4.2534 1.1618
35.391 -3.9319 0.17446
35.398 -4.2809 1.1827
35.403 -4.2912 0.98778
35.404 -3.7938 1.1104
35.405 -3.5403 1.0605
35.426 -4.0008 1.1985
35.43 -4.1741 0.66136
35.43 -3.9879 1.1558
35.431 -4.1018 1.1838
35.433 -6.3368 1.8243
35.437 -4.2309 0.88681
35.438 -4.1087 0.91351
35.44 -4.4037 0.91114
35.441 -4.1306 0.53983
35.443 -4.1512 1.0889
35.449 -4.1172 0.98415
35.449 -6.8559 1.1039
35.456 -3.9689 1.1698
35.464 -4.0839 1.2217
35.464 -3.9607 0.52555
35.469 -6.7239 1.0418
35.47 -4.1841 1.0575
35.474 -4.1538 1.175
35.477 -4.0556 0.77155
35.478 -4.0707 1.1974
35.49 -3.9384 1.0921
35.495 -4.3567 1.0559
35.495 -4.0389 1.0273
35.497 -4.1404 0.97098
35.497 -4.0672 1.2355
35.5 -4.2443 0.97868
35.503 -3.9142 0.35246
35.511 -4.3058 0.91609
35.512 -4.1111 0.90025
35.52 -6.0887 1.9733
35.526 -4.3457 1.0838
35.529 -3.9043 0.4598
35.534 -4.3144 1.1167
35.536 -6.8431 0.67998
35.537 -4.3224 1.007
35.555 -4.2811 0.92733
35.564 -3.7648 1.2134
35.57 -4.2725 0.93406
35.594 -4.2606 1.0861
35.615 -4.2934 1.1032
35.623 -4.1499 0.67221
35.631 -4.2113 0.87747
35.632 -4.5563 0.93771
35.635 -4.1969 0.93219
35.65 -3.7777 1.2181
35.671 -4.2944 1.1846
35.672 -4.1482 0.73674
35.681 -4.2345 1.0634
35.723 -4.014 1.1529
35.73 -4.4558 1.0501
35.772 -6.2553 2.1363
35.835 -4.6767 0.87567
35.843 -4.1815 0.74071
35.858 -4.061 0.50631
35.858 -6.5055 2.2303
35.865 -4.197 0.88186
35.873 -3.8499 1.3661
35.877 -4.1646 0.94234
35.941 -4.1193 1.1199
35.945 3.2106 0.67223
35.977 -4.2132 0.93974
35.99 -4.1828 0.66015
36.021 -4.1859 1.0975
36.082 -4.1317 1.0186
36.089 -3.9887 0.78226
36.105 -4.1941 0.88241
36.108 -4.4069 0.98948
36.177 -4.1892 0.99458
36.18 -4.4088 0.99498
36.265 -4.1761 1.1107
36.279 -4.1836 1.1836
36.309 -4.3973 1.1093
36.335 -4.3121 1.15
36.348 -4.1807 0.89484
36.412 -4.1827 1.0091
36.413 -4.2081 1.1067
36.461 -4.1004 0.78058
36.559 -4.2129 0.99643
36.575 -4.1786 0.90045
36.638 -4.1821 1.0128
36.697 -3.5545 1.4825
36.764 -6.4273 3.2374
36.856 -4.1884 1.0143
36.922 -4.1822 1.1349
36.94 -6.5584 3.5521
37.124 -4.1937 1.1327
37.125 -6.97 0.93961
37.128 -4.3498 1.0551
37.176 -4.1395 1.036
37.193 -6.8102 3.3258
37.372 -4.3676 1.0996
37.418 -7.5693 1.0178
37.431 -4.1617 0.78455
37.503 -7.1266 1.166
37.559 -4.1204 1.1861
37.656 -4.2837 1.245
37.659 -6.6315 3.2661
37.675 -4.4185 1.1228
37.706 -4.4286 1.1255
37.73 -7.0416 3.471
37.779 -4.3833 0.97018
37.935 -4.517 1.0491
37.959 -4.0127 1.3719
38.029 -7.1772 1.0172
38.078 -4.5313 1.2281
38.321 -4.1903 1.2629
38.324 -3.8508 1.205
38.465 -7.0137 1.1091
38.486 -3.9993 0.79433
38.587 -7.2704 1.0219
38.725 -7.1296 1.0766
38.955 -4.2861 1.4085
38.963 -6.758 1.1031
38.993 -7.2679 1.0091
39.051 -4.043 1.4068
39.126 -6.9671 1.0335


==> graphs/real_data/inliers_map_2020_09_21_22_05_41_ding.txt <==
-11.831 14.012 1.0973
-10.279 8.9526 -0.1472
-6.9884 7.7752 1.0266
-6.9691 6.0761 1.0244
-6.8118 9.9266 1.0569
-6.7557 7.8716 1.0487
-6.7307 6.6561 1.033
-6.6861 7.0485 1.0381
-6.6751 6.0911 1.0285
-6.636 6.293 1.0148
-6.6215 7.4015 1.048
-6.5317 5.2627 1.048
-6.4457 15.951 1.0416
-6.3883 6.0661 1.0163
-6.3201 7.1454 1.0553
-6.3148 6.157 1.0375
-6.3084 5.8709 1.0461
-6.3025 5.0122 1.0721
-6.3008 4.0186 1.0501
-6.299 5.8555 1.0271
-6.258 5.0936 1.0511
-6.2541 5.4536 1.0502
-6.2304 5.3268 1.0429
-6.2238 4.772 1.0638
-6.2037 3.923 1.0449
-6.173 8.1514 1.0756
-6.1683 8.0396 1.0745
-6.1676 8.1515 1.0692
-6.1387 5.0422 1.0474
-6.1243 4.7656 1.043
-6.1216 4.2056 1.0548
-6.1034 6.8778 1.0546
-6.0685 4.4667 1.0556
-6.0672 6.3662 1.0432
-6.0053 3.0334 1.068
-5.995 4.4401 1.0596
-5.9898 3.6706 1.0911
-5.9827 5.005 1.0512
-5.9628 6.9946 1.063
-5.9595 10.862 1.0476
-5.959 3.9356 1.055
-5.9534 3.451 1.0586
-5.9371 6.8911 1.0653
-5.9212 7.6831 1.0895
-5.9205 8.2802 1.0734
-5.9009 7.9436 1.0843
-5.88 8.0697 1.0783
-5.872 8.6572 1.1152
-5.8499 6.4213 1.0591
-5.8412 6.3095 1.0296
-5.8387 8.7939 1.0835
-5.8212 8.3671 1.0857
-5.7981 8.7173 1.0884
-5.7908 8.8955 1.0935
-5.7882 7.5985 1.0882
-5.7745 8.5366 1.0799
-5.7733 8.8904 1.0792
-5.7725 8.8881 1.0883
-5.7723 5.1174 1.0532
-5.7625 5.8269 1.0591
-5.7587 9.0671 1.0827
-5.7562 6.2428 1.0516
-5.7526 9.0725 1.0793
-5.7361 8.0706 1.0886
-5.7227 7.7125 1.0851
-5.7226 5.7685 1.0588
-5.7213 7.7989 1.0941
-5.7204 5.773 1.0523
-5.7134 6.587 1.0632
-5.713 6.4423 1.0697
-5.7119 8.371 1.0827
-5.7065 7.3794 1.0742
-5.6978 6.0335 1.0554
-5.6867 5.0166 1.0468
-5.6789 6.6376 1.0664
-5.6686 5.7009 1.0587
-5.6665 6.5525 1.0544
-5.6601 5.7817 1.0572
-5.6544 6.3652 1.0611
-5.6425 7.0882 1.0713
-5.641 8.442 1.0847
-5.6383 9.1786 1.0914
-5.6159 7.2722 1.069
-5.6127 4.9392 1.0611
-5.5998 7.7778 1.0998
-5.5978 6.6518 1.0642
-5.5913 8.6023 1.1107
-5.5855 8.4019 1.0886
-5.584 5.4975 1.0632
-5.5824 8.6522 1.0955
-5.5766 8.0287 1.0914
-5.5714 7.4401 1.0816
-5.5706 9.3644 1.0841
-5.5547 4.9165 1.0721
-5.5516 8.2264 1.0874
-5.545 5.6867 1.053
-5.541 5.6156 1.0574
-5.5329 6.4264 1.0626
-5.531 5.4868 1.0637
-5.5237 7.3144 1.078
-5.5163 7.6103 1.0707
-5.5158 4.7608 1.0837
-5.5146 8.584 1.0953
-5.5099 5.7736 1.0638
-5.4931 8.6327 1.1001
-5.4919 8.0391 1.0972
-5.4904 9.5583 1.0891
-5.4863 6.5494 1.0741
-5.486 6.1082 1.0567
-5.4816 8.3552 1.0955
-5.4802 6.2949 1.0622
-5.4795 8.2868 1.0963
-5.4725 5.4068 1.0548
-5.4712 7.2608 1.0821
-5.4651 9.0322 1.0957
-5.4466 5.0401 1.0573
-5.4402 4.598 1.0651
-5.439 6.4074 1.0599
-5.4204 6.4969 1.0688
-5.4191 9.2848 1.0946
-5.4142 7.866 1.0919
-5.4141 4.6985 1.071
-5.4127 7.8111 1.0972
-5.3965 9.1791 1.0957
-5.3872 8.3826 1.091
-5.3833 8.2673 1.1021
-5.3796 4.3932 1.0711
-5.3775 6.4047 1.0695
-5.3728 8.5475 1.1196
-5.3655 3.6704 1.0729
-5.3627 9.0401 1.1039
-5.3495 7.6364 1.0972
-5.3449 7.728 1.1069
-5.3426 9.1649 1.0976
-5.3378 6.3762 1.0699
-5.3376 10.118 1.079
-5.3375 6.5128 1.0714
-5.3365 12.486 1.0303
-5.3341 5.6959 1.0734
-5.3332 5.6349 1.0666
-5.3253 7.9172 1.1019
-5.3237 8.6027 1.102
-5.3167 5.4544 1.0677
-5.3134 8.1178 1.0966
-5.3126 2.0962 1.1108
-5.3074 7.2434 1.0874
-5.2821 8.6861 1.1023
-5.2759 8.0767 1.1003
-5.2668 8.2364 1.106
-5.2662 4.0268 1.0737
-5.2625 4.0847 1.0755
-5.2595 9.0383 1.0933
-5.2583 9.0914 1.1019
-5.2579 8.4985 1.1055
-5.2557 9.644 1.0908
-5.252 6.3819 1.0688
-5.2498 5.3258 1.07
-5.2486 7.6728 1.1018
-5.2437 8.6391 1.103
-5.2433 9.3213 1.0868
-5.2363 7.9641 1.0951
-5.2342 7.8113 1.1044
-5.2297 7.0886 1.0834
-5.2287 7.2512 1.0922
-5.2285 5.8426 1.0729
-5.2284 6.5168 1.0815
-5.2252 8.4262 1.1009
-5.2201 7.1249 1.0899
-5.2164 7.8648 1.107
-5.2138 5.7793 1.0666
-5.2094 4.1222 1.0739
-5.2084 8.1227 1.1132
-5.2051 8.1308 1.1066
-5.2031 9.1439 1.11
-5.2019 8.2964 1.1134
-5.199 4.8967 1.0646
-5.1954 8.0177 1.101
-5.1857 3.7215 1.0669
-5.1838 8.5724 1.1086
-5.1837 10.648 1.0632
-5.1796 6.5854 1.0845
-5.178 9.4898 1.1084
-5.1761 6.505 1.0859
-5.1754 6.6677 1.0881
-5.1668 6.2799 1.0788
-5.1658 9.5022 1.0923
-5.1658 7.3906 1.1033
-5.1656 8.3367 1.1183
-5.1592 6.7832 1.0845
-5.1585 9.8391 1.1005
-5.1552 4.8624 1.0738
-5.1551 9.2716 1.1067
-5.1524 10.168 1.0828
-5.1513 9.2761 1.101
-5.1443 8.8764 1.1048
-5.143 9.6592 1.0944
-5.1429 8.5738 1.112
-5.137 4.0307 1.0659
-5.136 7.9076 1.1089
-5.1295 10.079 1.0824
-5.1218 8.4111 1.1064
-5.1207 9.2632 1.0911
-5.1202 7.7752 1.1185
-5.1156 9.476 1.1036
-5.1141 7.8141 1.0946
-5.1103 7.7759 1.1164
-5.1007 6.404 1.0801
-5.0986 7.9697 1.1125
-5.097 9.3284 1.1114
-5.0949 4.2978 1.082
-5.0897 8.6992 1.1091
-5.0893 4.1925 1.0738
-5.083 4.3137 1.065
-5.0819 8.519 1.109
-5.0765 6.2423 1.0784
-5.0685 8.2294 1.1052
-5.0667 5.4112 1.0726
-5.0633 5.6121 1.0729
-5.0597 4.7163 1.0758
-5.0526 5.3196 1.0673
-5.0514 9.75 1.0911
-5.0513 6.5774 1.0905
-5.0475 7.9587 1.1111
-5.0469 4.2266 1.0736
-5.0442 9.196 1.1051
-5.0389 8.5985 1.1098
-5.0338 9.8246 1.0905
-5.0335 4.2326 1.0788
-5.0321 4.2018 1.102
-5.0255 6.8329 1.0935
-5.0227 4.1502 1.1047
-5.0227 6.7415 1.09
-5.0214 5.0356 1.0674
-5.0151 4.1682 1.0798
-5.0104 6.5479 1.0827
-5.0072 5.4466 1.0786
-5.0068 4.5334 1.0795
-5.0051 9.1059 1.1106
-5.0048 9.4357 1.1104
-5.0047 9.1478 1.1086
-4.999 7.2018 1.0981
-4.996 8.6926 1.1066
-4.9915 8.4039 1.1158
-4.9906 4.9639 1.082
-4.9902 10.15 1.0854
-4.9892 9.0383 1.1074
-4.9832 9.2495 1.0555
-4.9824 3.9149 1.0751
-4.9816 8.8235 1.1098
-4.9758 7.8873 1.1119
-4.9717 5.7594 1.0846
-4.9658 5.3353 1.0799
-4.9655 9.6722 1.0973
-4.9647 9.1493 1.1109
-4.9644 8.5299 1.1114
-4.9629 7.7822 1.1019
-4.9618 8.0121 1.1125
-4.9587 10.279 1.0897
-4.9573 7.1091 1.0972
-4.9543 10.65 1.0967
-4.9542 5.1231 1.0718
-4.9532 8.4517 1.1131
-4.9486 9.8009 1.1096
-4.9482 3.3502 1.0853
-4.9469 8.9943 1.1148
-4.9463 7.9368 1.116
-4.9402 9.2792 1.1049
-4.9377 8.6184 1.1149
-4.9366 9.8503 1.0925
-4.9359 4.5569 1.0617
-4.9357 6.4635 1.0822
-4.9326 6.3456 1.0895
-4.9324 6.8956 1.0961
-4.9243 8.9375 1.1235
-4.9237 4.1741 1.0731
-4.9195 8.4717 1.1198
-4.9146 4.2637 1.0732
-4.9126 10.463 1.0765
-4.9086 9.4948 1.102
-4.9055 5.0914 1.075
-4.902 9.1977 1.1078
-4.9006 4.0042 1.0777
-4.9002 8.9728 1.107
-4.898 8.9011 1.1095
-4.8978 3.8335 1.074
-4.8962 10.761 1.0803
-4.895 5.9054 1.0844
-4.8922 5.5112 1.0844
-4.8922 4.3358 1.0701
-4.8907 7.1311 1.1004
-4.8853 4.9693 1.0673
-4.8795 8.0888 1.114
-4.8794 10.027 1.1016
-4.8761 9.0748 1.1083
-4.8744 5.7803 1.0847
-4.8718 4.1225 1.0622
-4.8669 8.809 1.1148
-4.8577 4.3626 1.0691
-4.8546 4.4031 1.076
-4.8478 10.487 1.0801
-4.8477 10.487 1.0792
-4.8462 8.7399 1.1177
-4.8427 9.599 1.0982
-4.8422 4.4174 1.0698
-4.8413 9.1173 1.109
-4.8385 6.9279 1.1026
-4.8328 7.8763 1.116
-4.8287 4.6239 1.0774
-4.8241 4.9302 1.0769
-4.8237 8.934 1.1148
-4.8212 8.528 1.1204
-4.8212 4.7999 1.0704
-4.8153 10.415 1.0802
-4.8126 8.3827 1.1131
-4.8106 3.6333 1.0849
-4.8097 7.7711 1.1213
-4.8079 8.9965 1.1239
-4.8076 7.0167 1.1015
-4.8065 4.7154 1.0722
-4.8062 9.9652 1.096
-4.8055 7.7713 1.1205
-4.8048 7.0174 1.1093
-4.8026 5.6475 1.0825
-4.8002 10.566 1.0856
-4.7898 8.7662 1.1332
-4.7873 8.6531 1.1153
-4.7864 8.2779 1.1207
-4.7862 4.3151 1.0786
-4.7857 7.4419 1.1201
-4.7824 10.472 1.0819
-4.7801 5.049 1.0793
-4.7795 4.7474 1.0782
-4.7746 9.7179 1.102
-4.7722 8.7082 1.1131
-4.77 8.7066 1.1164
-4.7671 8.3323 1.1253
-4.766 4.7933 1.0842
-4.7647 7.2118 1.11
-4.762 8.962 1.1156
-4.7577 5.716 1.0874
-4.7559 5.8447 1.0894
-4.7543 9.4234 1.1074
-4.7499 8.3361 1.1176
-4.7439 4.2287 1.0696
-4.7436 5.2851 1.0818
-4.7428 4.644 1.072
-4.7388 11.241 1.0566
-4.7372 6.1148 1.0924
-4.7369 4.97 1.0815
-4.7367 8.8863 1.1142
-4.7314 9.7247 1.1123
-4.726 9.7278 1.101
-4.7156 9.1045 1.1115
-4.7146 7.4537 1.1119
-4.7059 8.8149 1.1184
-4.6983 9.3141 1.1098
-4.6977 5.8554 1.0878
-4.6965 6.0788 1.1071
-4.6931 8.476 1.1221
-4.6928 8.9976 1.1278
-4.6916 4.265 1.0738
-4.6887 9.5315 1.1131
-4.6852 5.1536 1.0813
-4.6835 4.4509 1.0781
-4.6821 3.8594 1.0876
-4.6776 9.6695 1.1056
-4.6775 10.793 1.0796
-4.6761 8.0115 1.1201
-4.6761 5.7624 1.0894
-4.6735 9.0811 1.1176
-4.666 10.405 1.0891
-4.6657 8.5928 1.1094
-4.6634 10.405 1.0877
-4.6598 3.7345 1.0967
-4.6571 10.837 1.0593
-4.6556 10.281 1.0918
-4.6456 7.5711 1.1194
-4.6378 6.0253 1.0998
-4.6358 9.4363 1.1058
-4.6328 6.9823 1.1124
-4.6314 9.3549 1.105
-4.6266 9.366 1.1129
-4.6227 5.4608 1.0834
-4.6224 8.7037 1.1218
-4.6203 8.3241 1.1219
-4.6188 9.1565 1.1167
-4.6171 6.5021 1.12
-4.6166 10.039 1.0775
-4.6153 6.2874 1.1006
-4.6141 9.163 1.1072
-4.613 6.2871 1.0983
-4.6116 4.812 1.0593
-4.6114 10.09 1.074
-4.6106 6.2171 1.0783
-4.6089 5.735 1.0888
-4.6055 4.4933 1.0852
-4.5997 5.2466 1.0813
-4.5995 3.7631 1.0983
-4.5979 6.3481 1.103
-4.5945 10.326 1.0914
-4.592 6.2823 1.1148
-4.5918 6.4295 1.0989
-4.5865 3.6 1.0911
-4.5839 4.0704 1.0811
-4.5803 8.3486 1.1247
-4.5789 7.8351 1.1246
-4.5762 10.036 1.0905
-4.5751 5.5215 1.0952
-4.5744 7.0724 1.1062
-4.5743 10.017 1.1095
-4.5738 9.6405 1.091
-4.5669 9.6583 1.1018
-4.5651 9.9951 1.1062
-4.5631 9.9981 1.0932
-4.5627 8.6745 1.1213
-4.5615 10.183 1.0715
-4.5587 6.7674 1.1104
-4.5581 10.698 1.089
-4.5566 5.0685 1.0835
-4.5503 9.4648 1.1189
-4.5497 5.1192 1.0911
-4.5469 7.3299 1.1178
-4.5438 9.5315 1.1159
-4.54 8.8534 1.1204
-4.5383 9.837 1.1096
-4.5351 3.7643 1.0952
-4.534 6.5985 1.108
-4.5256 9.4011 1.1156
-4.5248 8.3245 1.1217
-4.5242 9.2936 1.1128
-4.5238 9.2974 1.1087
-4.5226 10.214 1.0883
-4.522 10.042 1.1058
-4.5187 6.6937 1.1088
-4.5159 9.4902 1.1315
-4.5137 6.4665 1.0683
-4.5134 9.0713 1.1182
-4.513 4.1057 1.0893
-4.5117 5.9291 1.1097
-4.5077 4.7919 1.0819
-4.5048 3.7158 1.0983
-4.5039 10.799 1.0752
-4.5035 9.9601 1.0832
-4.4998 9.2219 1.106
-4.4942 8.7934 1.1272
-4.4927 9.6412 1.1039
-4.491 10.762 1.0732
-4.4882 6.2568 1.0973
-4.4833 8.9249 1.1174
-4.483 5.7617 1.1011
-4.4814 6.5059 1.115
-4.4808 7.7809 1.1306
-4.4805 9.8851 1.1027
-4.4784 4.4063 1.0834
-4.4759 3.7963 1.0822
-4.4745 10.035 1.1269
-4.4726 5.4166 1.09
-4.4705 9.7052 1.1135
-4.4665 7.081 1.1209
-4.4625 4.9994 1.0904
-4.46 10.302 1.0898
-4.4596 10.467 1.0913
-4.458 3.6299 1.0944
-4.4568 6.8522 1.1171
-4.4561 5.3872 1.0873
-4.4544 6.1232 1.0994
-4.4537 9.6903 1.0938
-4.4499 10.425 1.0921
-4.4484 6.3321 1.0906
-4.447 3.7643 1.0956
-4.4442 3.7016 1.0427
-4.4435 6.9708 1.1165
-4.4431 9.4367 1.1152
-4.4421 9.5648 1.1137
-4.4414 6.0108 1.1117
-4.4411 4.6149 1.0838
-4.4402 8.8704 1.1241
-4.4389 6.1292 1.099
-4.4361 6.5798 1.1104
-4.4332 3.8212 1.0984
-4.4327 5.0602 1.0876
-4.4318 4.549 1.0825
-4.4303 9.2492 1.114
-4.4291 6.694 1.1061
-4.4283 3.742 1.0865
-4.4277 3.8655 1.0955
-4.4273 9.318 1.1298
-4.4192 10.2 1.0965
-4.4179 10.903 1.0788
-4.4146 6.7603 1.1822
-4.4143 5.9966 1.0956
-4.4098 3.7266 1.1161
-4.4083 9.096 1.1135
-4.4004 5.9478 1.0984
-4.3967 10.482 1.0875
-4.3961 3.6236 1.1043
-4.3956 6.4465 1.1115
-4.3953 9.5137 1.1093
-4.3921 10.345 1.0954
-4.3914 4.1303 1.0913
-4.3905 6.6104 1.107
-4.3904 3.2444 1.1088
-4.3895 9.2761 1.1221
-4.3881 7.6907 1.1298
-4.3825 9.0168 1.1197
-4.38 4.9486 1.0863
-4.3733 3.6708 1.0954
-4.3696 6.9542 1.1212
-4.3694 5.0582 1.0876
-4.3667 3.5773 1.1135
-4.365 6.4959 1.1146
-4.3635 4.0487 1.0953
-4.3629 10.61 1.0907
-4.3589 11.223 1.0711
-4.3589 6.8236 1.1086
-4.3568 6.1925 1.1027
-4.3521 9.974 1.0982
-4.3497 10.266 1.0985
-4.3494 3.8434 1.0857
-4.3494 5.601 1.0899
-4.3488 8.7876 1.1284
-4.3459 8.7839 1.1299
-4.3455 4.7687 1.0881
-4.3438 8.9315 1.1261
-4.3427 8.4934 1.1295
-4.34 1.2866 1.1257
-4.3377 5.8966 1.0933
-4.3372 7.2389 1.12
-4.3329 10.97 1.0795
-4.3321 10.514 1.0892
-4.3293 5.3528 1.0952
-4.329 5.5221 1.0907
-4.3282 5.453 1.0941
-4.3259 5.4532 1.0974
-4.3258 3.1965 1.0998
-4.3254 3.5791 1.0977
-4.3252 9.0258 1.1319
-4.3233 9.1791 1.1214
-4.3203 6.9947 1.1355
-4.3198 7.6973 1.1305
-4.3189 5.1792 1.0939
-4.3164 10.177 1.0921
-4.3147 9.4539 1.1171
-4.3145 5.749 1.1065
-4.3128 9.6197 1.1151
-4.311 10.06 1.0959
-4.3095 10.121 1.1005
-4.3089 7.1562 1.1171
-4.3043 3.4764 1.1078
-4.3024 8.8854 1.1286
-4.2986 6.6536 1.0918
-4.2952 5.5972 1.0917
-4.2853 5.6987 1.0916
-4.2831 9.7903 1.107
-4.2821 4.9852 1.0851
-4.2759 11.026 1.0837
-4.2752 9.6595 1.1121
-4.2729 6.2854 1.0972
-4.2726 5.9688 1.0965
-4.2726 2.9776 1.1122
-4.2724 11.027 1.0773
-4.2705 2.9715 1.121
-4.2696 3.5579 1.1082
-4.2691 7.4584 1.1149
-4.2664 10.347 1.0935
-4.2662 8.4749 1.1269
-4.2646 10.202 1.0966
-4.2646 5.2776 1.0919
-4.2643 3.6415 1.1055
-4.2639 6.644 1.1227
-4.2619 8.3008 1.1299
-4.2618 10.206 1.0913
-4.2594 10.127 1.1034
-4.2575 3.6894 1.1092
-4.2573 6.2057 1.1014
-4.2523 6.6503 1.095
-4.2491 9.3425 1.1206
-4.2484 4.5678 1.0851
-4.2484 9.1292 1.1256
-4.2479 4.9931 1.1056
-4.2475 9.5904 1.1144
-4.2466 3.7268 1.0987
-4.2446 5.2451 1.0892
-4.2441 9.1296 1.1113
-4.24 8.1806 1.1331
-4.2389 8.052 1.1311
-4.2366 10.877 1.0908
-4.2319 9.2176 1.134
-4.2309 4.9927 1.1099
-4.2308 5.1964 1.0932
-4.2289 10.269 1.1003
-4.2289 10.878 1.0866
-4.227 10.273 1.0959
-4.2261 6.7507 1.0906
-4.2251 6.8334 1.1116
-4.2248 10.873 1.0892
-4.2243 6.8918 1.1127
-4.2221 6.6533 1.1209
-4.2177 9.6188 1.1149
-4.2152 6.1273 1.0986
-4.2137 7.7979 1.135
-4.2127 11.315 1.0697
-4.2088 9.7082 1.1116
-4.2028 3.8608 1.1026
-4.2008 11.004 1.0866
-4.1983 8.8121 1.1251
-4.198 6.3729 1.104
-4.1974 11.004 1.0805
-4.1969 6.3152 1.1083
-4.1969 6.3141 1.1031
-4.1967 3.3551 1.1218
-4.1946 6.9849 1.1351
-4.1908 6.9636 1.1224
-4.1894 11.202 1.0745
-4.1891 3.7085 1.1091
-4.1794 9.2873 1.1198
-4.1791 8.4475 1.1424
-4.1778 5.0038 1.0924
-4.1766 7.0669 1.1244
-4.1757 10.102 1.1064
-4.1723 3.9334 1.108
-4.1723 8.3246 1.1367
-4.1701 3.896 1.0994
-4.1693 5.1971 1.0905
-4.1657 5.0403 1.099
-4.1644 4.4147 1.0946
-4.1627 10.689 1.0889
-4.159 3.8198 1.1024
-4.1588 11.246 1.0786
-4.1571 1.8385 1.1307
-4.1569 11.245 1.0779
-4.1565 6.2527 1.0956
-4.1504 9.59 1.0965
-4.1502 6.5261 1.0751
-4.1488 8.3571 1.1507
-4.1443 5.3412 1.0779
-4.1421 10.861 1.0849
-4.1418 10.861 1.0828
-4.1411 9.579 1.119
-4.1319 8.6179 1.1382
-4.1291 6.8912 1.1167
-4.1284 8.5318 1.1291
-4.128 3.8745 1.1019
-4.1237 10.619 1.0945
-4.1212 10.074 1.1035
-4.116 9.1293 1.1273
-4.1159 9.7386 1.1099
-4.1139 1.9896 1.142
-4.1133 3.228 1.1112
-4.1102 2.8821 1.1192
-4.1087 2.402 1.1283
-4.1049 10.359 1.0951
-4.1046 9.9473 1.102
-4.1038 11.428 1.0705
-4.1008 7.9879 1.136
-4.1006 10.36 1.0875
-4.0982 7.9882 1.142
-4.097 10.508 1.0943
-4.0935 10.961 1.0855
-4.0923 10.959 1.085
-4.0918 10.508 1.0853
-4.0889 4.9592 1.0866
-4.0889 2.5372 1.1295
-4.0887 11.218 1.0806
-4.0883 10.958 1.0764
-4.0872 7.9797 1.1494
-4.0809 3.0302 1.119
-4.0788 3.8771 1.1076
-4.0764 9.4627 1.1211
-4.0704 3.7107 1.11
-4.0695 6.4888 1.1407
-4.0694 3.0892 1.1107
-4.0693 6.3059 1.0953
-4.0663 5.0645 1.0998
-4.0622 6.3046 1.0989
-4.062 9.8473 1.11
-4.058 4.899 1.1023
-4.0559 6.5837 1.1116
-4.0549 8.1064 1.1418
-4.0546 5.1141 1.0962
-4.0517 4.7885 1.1009
-4.0512 10.644 1.0891
-4.0511 7.2223 1.121
-4.0483 2.4124 1.1283
-4.045 10.963 1.082
-4.0448 2.3952 1.138
-4.0434 10.393 1.0944
-4.04 7.2175 1.1252
-4.0399 8.7273 1.1361
-4.0371 9.1991 1.1218
-4.0358 1.976 1.139
-4.0345 2.7802 1.1188
-4.0317 6.8817 1.1166
-4.0313 6.8785 1.1161
-4.0288 2.8754 1.1182
-4.0268 10.302 1.1013
-4.0267 10.302 1.1008
-4.0255 10.304 1.0973
-4.0252 6.2323 1.0891
-4.0233 4.8619 1.1018
-4.0232 10.065 1.1056
-4.0217 11.163 1.0827
-4.0211 10.892 1.0904
-4.0186 3.0883 1.113
-4.0154 10.345 1.1032
-4.0136 11.344 1.0801
-4.0111 3.2588 1.1072
-4.0101 6.0285 1.0938
-4.0099 10.601 1.0962
-4.0082 11.04 1.0725
-4.0069 6.4122 1.1036
-4.0052 3.4453 1.1125
-4.0025 9.9804 1.107
-4.002 8.3402 1.1336
-4.0015 8.9327 1.1289
-4.0007 10.717 1.0977
-3.9975 8.9677 1.134
-3.9942 3.6124 1.101
-3.9922 8.6238 1.1537
-3.9877 8.3853 1.1385
-3.9872 11.425 1.0852
-3.9848 8.3293 1.1588
-3.9843 4.7034 1.1001
-3.9841 6.7232 1.1114
-3.9789 11.705 1.0654
-3.978 8.5611 1.15
-3.9741 8.5559 1.1399
-3.9741 4.7872 1.1037
-3.974 11.419 1.0718
-3.9736 10.679 1.0947
-3.972 9.6974 1.1136
-3.9709 10.455 1.0997
-3.9699 10.464 1.0851
-3.9697 6.9957 1.1148
-3.9674 3.2184 1.1196
-3.9653 10.999 1.0857
-3.9621 6.1087 1.1006
-3.9596 8.5477 1.1528
-3.9558 10.854 1.0867
-3.953 3.9251 1.1024
-3.9503 11.117 1.0799
-3.948 11.412 1.076
-3.9403 10.413 1.0957
-3.9402 3.7402 1.1097
-3.9392 9.2307 1.1269
-3.9375 10.181 1.1035
-3.9362 10.9 1.0879
-3.9359 10.9 1.0875
-3.9357 9.2017 1.1241
-3.9326 8.9679 1.1447
-3.9307 9.3496 1.1227
-3.9273 3.3629 1.1172
-3.9269 6.2168 1.1055
-3.9266 3.4075 1.111
-3.9251 11.618 1.0655
-3.9248 9.8602 1.1192
-3.9225 11.303 1.0799
-3.9114 11.252 1.0781
-3.9109 9.7135 1.1204
-3.9101 3.8601 1.1114
-3.9056 10.217 1.1014
-3.8996 11.308 1.0811
-3.893 9.9071 1.1195
-3.892 10.599 1.0983
-3.8912 11.082 1.089
-3.8911 10.601 1.0974
-3.8796 10.365 1.1025
-3.8789 10.511 1.1052
-3.876 10.514 1.0974
-3.8749 11.714 1.0641
-3.871 10.839 1.0904
-3.869 6.0529 1.0947
-3.8648 8.5814 1.1583
-3.8629 11.351 1.0771
-3.8589 8.6884 1.1537
-3.8566 6.381 1.1038
-3.8519 4.8142 1.1069
-3.8503 10.761 1.0944
-3.8501 3.5707 1.1114
-3.8484 10.759 1.0896
-3.8468 6.6637 1.1081
-3.8465 9.964 1.1158
-3.8459 9.7032 1.1186
-3.8435 8.6305 1.1351
-3.842 11.172 1.0808
-3.8404 9.0453 1.1373
-3.8375 2.608 1.1237
-3.8336 6.5572 1.1061
-3.8233 10.263 1.1057
-3.8228 11.017 1.0876
-3.8214 11.019 1.0846
-3.8148 4.9046 1.0963
-3.8147 11.128 1.0882
-3.8142 11.071 1.0936
-3.8133 9.8217 1.1192
-3.8127 10.532 1.0977
-3.8091 9.5477 1.1222
-3.8089 9.5473 1.1224
-3.8061 10.883 1.0904
-3.8014 3.6962 1.1154
-3.8011 4.72 1.1096
-3.7937 8.7304 1.1404
-3.7924 10.368 1.1053
-3.791 3.1035 1.1273
-3.7897 5.8928 1.1735
-3.7887 3.0758 1.1454
-3.7811 10.767 1.0955
-3.7799 3.7507 1.1155
-3.7784 10.767 1.0961
-3.7772 1.9724 1.1523
-3.7767 11.287 1.0761
-3.7761 4.806 1.1061
-3.7751 5.4055 1.0932
-3.77 5.7871 1.0881
-3.7685 9.8729 1.1131
-3.7594 9.6528 1.1281
-3.7578 10.701 1.1013
-3.7574 1.9709 1.1515
-3.7549 10.461 1.1013
-3.7548 10.462 1.1032
-3.753 10.984 1.0877
-3.7517 1.9676 1.1556
-3.7512 10.021 1.1139
-3.7489 2.8089 1.1228
-3.7468 4.3623 1.1158
-3.7453 10.829 1.0962
-3.7417 9.9078 1.1158
-3.7415 10.906 1.0945
-3.7327 9.7994 1.1159
-3.7325 3.0333 1.1213
-3.7292 3.1113 1.1209
-3.7279 10.535 1.1032
-3.7279 3.3926 1.1207
-3.7237 2.9987 1.083
-3.7177 11.584 1.0763
-3.7176 11.584 1.0761
-3.7161 3.164 1.1173
-3.7157 2.9465 1.1142
-3.7113 11.07 1.0883
-3.7075 11.721 1.0736
-3.7048 11.335 1.0906
-3.7044 11.179 1.0841
-3.7031 10.694 1.102
-3.6992 2.9753 1.1191
-3.6977 10.964 1.0917
-3.6954 2.6305 1.1366
-3.6934 9.577 1.1256
-3.6918 4.045 1.118
-3.6888 10.141 1.1142
-3.6865 11.17 1.094
-3.6855 6.6148 1.1101
-3.6819 12.113 1.0644
-3.6807 2.9093 1.1234
-3.6802 11.165 1.0909
-3.6795 12.114 1.0638
-3.6768 8.9831 1.1383
-3.6719 10.813 1.0962
-3.6717 10.811 1.0967
-3.6695 4.5518 1.1002
-3.6659 4.8943 1.1002
-3.665 11.607 1.0801
-3.6627 11.604 1.076
-3.658 10.877 1.0969
-3.6518 6.3673 1.1055
-3.6506 10.66 1.0952
-3.6436 2.9607 1.1255
-3.6431 11.323 1.085
-3.6406 11.322 1.0809
-3.6335 9.9523 1.1164
-3.6333 10.433 1.1127
-3.6319 2.7355 1.135
-3.6283 10.964 1.0964
-3.6279 9.8268 1.1194
-3.6229 11.161 1.0892
-3.6186 11.675 1.0798
-3.6141 2.1311 1.1452
-3.6123 10.275 1.1138
-3.6112 10.865 1.0953
-3.6109 10.278 1.1075
-3.6081 11.674 1.0708
-3.6045 12.089 1.0572
-3.6043 11.89 1.0738
-3.5903 4.7085 1.1162
-3.5899 11.023 1.0916
-3.5875 10.97 1.0937
-3.5848 11.178 1.1078
-3.5824 11.26 1.0879
-3.5821 10.56 1.1086
-3.5808 10.561 1.1095
-3.5765 10.434 1.1125
-3.5753 10.743 1.1035
-3.5724 11.758 1.0657
-3.5692 4.5946 1.1209
-3.5648 11.387 1.0829
-3.5632 9.5089 1.1287
-3.5627 4.5344 1.1182
-3.5625 4.6983 1.1146
-3.5616 4.0762 1.1213
-3.56 5.3145 1.0917
-3.5577 10.149 1.1186
-3.5566 11.623 1.0978
-3.5561 3.1271 1.1285
-3.5558 10.154 1.1183
-3.5541 11.683 1.0746
-3.5538 10.155 1.1137
-3.5495 11.614 1.0829
-3.5459 10.725 1.0991
-3.5445 5.2935 1.1014
-3.5438 10.847 1.1073
-3.5415 11.493 1.0832
-3.5402 11.493 1.0817
-3.5395 9.9722 1.1209
-3.5376 11.358 1.0807
-3.5376 9.9723 1.1189
-3.5369 2.5663 1.1419
-3.5368 10.656 1.1075
-3.5342 10.213 1.1137
-3.5241 4.3234 1.1256
-3.5225 10.773 1.1007
-3.5218 11.259 1.0914
-3.5174 11.031 1.096
-3.5159 10.859 1.0988
-3.5158 10.86 1.097
-3.5158 4.4295 1.1179
-3.5147 10.884 1.0998
-3.5135 11.396 1.0857
-3.5133 10.882 1.0966
-3.5127 11.396 1.087
-3.508 10.968 1.1012
-3.5067 3.911 1.1256
-3.5057 4.2604 1.1239
-3.5053 7.3835 1.113
-3.5034 5.2682 1.0956
-3.5027 6.6942 1.1194
-3.5023 10.388 1.1139
-3.5016 10.963 1.0992
-3.5006 10.39 1.1105
-3.5004 10.388 1.1135
-3.5 11.118 1.0917
-3.4894 7.9054 1.1277
-3.487 7.2899 1.116
-3.4858 2.8881 1.1276
-3.4847 10.649 1.11
-3.4836 10.821 1.1035
-3.4831 3.8015 1.1301
-3.4819 9.2787 1.1366
-3.4818 7.2761 1.1236
-3.4805 3.7046 1.1306
-3.4774 10.072 1.1175
-3.4761 2.9579 1.1383
-3.4759 12.112 1.0345
-3.4758 11.345 1.0944
-3.4728 7.2285 1.1202
-3.4711 3.6122 1.1289
-3.471 9.8386 1.1287
-3.4691 10.92 1.1006
-3.4664 7.9382 1.1169
-3.4632 11.467 1.0823
-3.4615 11.621 1.0866
-3.4595 11.62 1.0817
-3.4564 11.725 1.0822
-3.4535 3.8411 1.0937
-3.4518 11.08 1.0973
-3.4505 11.08 1.0973
-3.4504 4.0088 1.1268
-3.448 11.142 1.0883
-3.4477 11.804 1.0954
-3.4466 7.5283 1.1012
-3.4461 3.8869 1.1367
-3.4455 10.809 1.1085
-3.4451 10.444 1.1112
-3.4439 7.5267 1.1007
-3.4428 1.9589 1.167
-3.4411 10.81 1.0991
-3.4393 11.194 1.0913
-3.438 10.168 1.1197
-3.4356 11.518 1.088
-3.4354 9.545 1.1364
-3.4333 10.01 1.1255
-3.4313 3.1332 1.1316
-3.431 6.9639 1.0941
-3.4295 10.85 1.1047
-3.4234 7.7344 1.0976
-3.4232 7.7332 1.1005
-3.423 10.729 1.1121
-3.4224 8.2705 1.1213
-3.4214 11.781 1.0619
-3.421 11.923 1.0777
-3.4196 11.235 1.0974
-3.4169 10.948 1.1091
-3.4152 10.512 1.119
-3.4131 3.998 1.1359
-3.4097 11.425 1.0917
-3.409 11.425 1.0909
-3.4083 8.3026 1.1375
-3.4077 10.695 1.1131
-3.4072 11.424 1.0894
-3.4066 10.696 1.1082
-3.4037 7.4324 1.1246
-3.3957 3.8109 1.1341
-3.3929 11.136 1.1025
-3.3927 11.136 1.0993
-3.3919 11.135 1.0992
-3.3908 3.5008 1.1333
-3.3893 11.322 1.095
-3.3888 11.321 1.0913
-3.3884 10.595 1.1133
-3.3873 10.595 1.1092
-3.3859 3.9345 1.1199
-3.3859 10.463 1.1148
-3.3847 3.6193 1.1318
-3.3825 6.9025 1.1248
-3.3823 7.0389 1.124
-3.3795 3.3813 1.1494
-3.3771 11.536 1.0859
-3.3739 4.7788 1.1083
-3.3735 8.5325 1.1196
-3.3735 11.637 1.0853
-3.3724 10.396 1.1167
-3.3712 2.9762 1.1355
-3.363 10.151 1.1219
-3.363 11.678 1.103
-3.3622 9.9312 1.1288
-3.3611 3.6444 1.133
-3.3604 10.995 1.1023
-3.3604 4.3774 1.126
-3.3602 10.995 1.1005
-3.3591 4.3782 1.126
-3.3584 4.3805 1.1135
-3.356 11.254 1.0941
-3.3546 8.5256 1.134
-3.3538 2.9137 1.1328
-3.3496 10.229 1.1209
-3.3495 10.941 1.1055
-3.3494 10.231 1.1183
-3.3483 10.487 1.1197
-3.3482 11.678 1.0883
-3.3469 10.941 1.1023
-3.3457 10.518 1.1144
-3.3455 11.192 1.0903
-3.3441 10.492 1.1167
-3.3419 4.5007 1.1121
-3.3411 11.058 1.1046
-3.3401 11.531 1.0951
-3.338 10.712 1.1092
-3.3379 11.058 1.0953
-3.3376 11.311 1.0934
-3.3362 10.549 1.1242
-3.3346 11.53 1.0912
-3.3316 10.559 1.1101
-3.3274 8.6018 1.1384
-3.3232 10.831 1.1047
-3.323 10.829 1.1066
-3.3224 8.6427 1.1304
-3.3213 3.0417 1.136
-3.3196 10.296 1.1191
-3.3185 12.332 1.0037
-3.3165 3.3565 1.146
-3.3124 6.7851 1.132
-3.3121 11.097 1.0988
-3.3102 8.3413 1.0986
-3.3094 7.1531 1.0455
-3.3089 11.3 1.0986
-3.3063 10.992 1.1061
-3.3059 11.302 1.0983
-3.3055 8.3356 1.1003
-3.2993 11.428 1.0951
-3.2979 3.3443 1.1377
-3.2978 11.427 1.0945
-3.2962 11.605 1.0885
-3.2947 4.6032 1.1169
-3.2917 10.037 1.1273
-3.2875 11.145 1.1004
-3.2854 11.329 1.1481
-3.2853 10.267 1.1182
-3.2837 10.588 1.1166
-3.2822 10.407 1.115
-3.2751 1.9408 1.1789
-3.2744 2.7072 1.1444
-3.2675 8.7299 1.1261
-3.2667 11.204 1.1006
-3.2665 10.449 1.1193
-3.2638 8.7291 1.1332
-3.2623 10.313 1.1218
-3.2596 2.5209 1.1501
-3.2569 4.1067 1.1335
-3.2567 2.473 1.1409
-3.2564 10.708 1.1195
-3.2551 10.71 1.1117
-3.255 10.709 1.1147
-3.2536 6.556 1.1061
-3.2489 11.041 1.1018
-3.2482 4.002 1.135
-3.248 2.4688 1.1525
-3.2448 7.7424 1.1202
-3.2447 11.391 1.0962
-3.2437 11.06 1.1104
-3.2428 11.064 1.1021
-3.2411 10.824 1.1058
-3.237 10.884 1.107
-3.2336 3.9503 1.1374
-3.2329 4.1664 1.1346
-3.2321 3.2055 1.1408
-3.2319 11.242 1.1005
-3.2318 11.242 1.1006
-3.2313 11.241 1.0986
-3.2199 9.7599 1.1318
-3.2189 8.5081 1.1042
-3.2189 11.298 1.0983
-3.2157 7.8161 1.0986
-3.2156 10.632 1.1196
-3.2088 11.819 1.1045
-3.2059 9.126 1.1294
-3.2054 6.5959 1.1344
-3.2031 7.8014 1.1078
-3.2023 10.894 1.1099
-3.2022 10.971 1.1081
-3.2003 11.815 1.0952
-3.1999 2.2475 1.1489
-3.1962 8.6605 1.1007
-3.1901 11.967 1.1311
-3.1886 8.655 1.098
-3.1872 11.129 1.1043
-3.1852 11.131 1.0974
-3.1775 10.251 1.124
-3.1774 10.249 1.1247
-3.1767 11.066 1.111
-3.1765 1.9101 1.1795
-3.1757 10.428 1.1085
-3.1755 10.827 1.1113
-3.1752 10.827 1.1107
-3.1751 11.241 1.0963
-3.1742 11.423 1.0951
-3.1741 11.423 1.0944
-3.174 9.8564 1.128
-3.1719 10.567 1.1163
-3.1693 11.011 1.1175
-3.1664 2.1872 1.1646
-3.1664 11.95 1.0915
-3.1652 3.4301 1.141
-3.1626 8.6311 1.1087
-3.1612 11.017 1.111
-3.1606 10.378 1.1207
-3.1574 6.4796 1.1236
-3.1568 10.901 1.109
-3.1564 11.21 1.1052
-3.1554 11.21 1.102
-3.1545 12.013 1.086
-3.153 2.5416 1.1472
-3.1527 11.209 1.0979
-3.1434 11.508 1.0978
-3.1423 10.663 1.117
-3.1406 4.2508 1.1343
-3.1382 11.703 1.093
-3.1382 10.736 1.1148
-3.1373 10.737 1.1161
-3.1373 11.701 1.0916
-3.1372 10.737 1.116
-3.136 10.638 1.1209
-3.1333 10.965 1.1125
-3.1309 8.3787 1.0893
-3.1305 8.3721 1.0883
-3.1298 8.8992 1.1465
-3.1296 11.078 1.1125
-3.1244 10.464 1.1191
-3.1223 11.548 1.0932
-3.1217 2.9408 1.1462
-3.1212 10.032 1.1243
-3.1206 9.228 1.1352
-3.1171 2.5696 1.1409
-3.114 10.389 1.1251
-3.1124 10.86 1.1178
-3.1079 10.863 1.1139
-3.1043 11.295 1.0984
-3.1022 7.8507 1.0733
-3.1018 1.9332 1.1792
-3.1017 10.294 1.1262
-3.1008 11.646 1.0929
-3.098 8.7552 1.1403
-3.0965 8.8397 1.1028
-3.0925 10.516 1.1146
-3.0922 10.511 1.1247
-3.0911 6.3914 1.1329
-3.089 10.449 1.1295
-3.0817 10.563 1.1259
-3.081 8.6552 1.093
-3.0746 10.684 1.1176
-3.073 11.531 1.1178
-3.0724 11.535 1.0893
-3.0724 11.219 1.1058
-3.0698 8.9955 1.1381
-3.0688 10.761 1.1122
-3.0683 11.217 1.1019
-3.0607 2.9829 1.1471
-3.0606 11.988 1.1466
-3.06 11.812 1.0914
-3.0598 3.0912 1.1568
-3.0555 10.409 1.1245
-3.0529 1.9058 1.1879
-3.0524 9.5804 1.1399
-3.0497 8.6656 1.0958
-3.0492 10.828 1.1175
-3.0488 10.827 1.1166
-3.0476 12.018 1.0856
-3.0474 3.0387 1.144
-3.0463 10.937 1.1225
-3.0448 8.644 1.0778
-3.0431 11.035 1.1154
-3.0429 2.8459 1.154
-3.0419 11.663 1.0931
-3.0396 4.0612 1.1316
-3.0387 10.942 1.1114
-3.038 1.1189 1.1696
-3.0372 4.0767 1.1465
-3.036 10.556 1.1222
-3.0326 10.035 1.1312
-3.0314 3.1762 1.1449
-3.0282 11.405 1.1024
-3.0272 11.202 1.1175
-3.0248 8.0306 1.0608
-3.0216 11.128 1.1066
-3.0195 11.201 1.1092
-3.0192 10.55 1.1126
-3.0161 2.7952 1.1506
-3.0159 10.675 1.1154
-3.0139 10.638 1.124
-3.0101 9.0706 1.1202
-3.0093 10.679 1.1441
-3.009 3.3733 1.1437
-3.0077 6.544 1.1016
-3.0071 9.0599 1.1465
-3.0062 11.676 1.1052
-3.0046 2.1208 1.1607
-3.0031 9.0599 1.1274
-3.003 10.359 1.0742
-2.9974 8.9351 1.1069
-2.9967 2.6015 1.1571
-2.9943 11.014 1.1156
-2.9933 1.1845 1.1715
-2.9928 9.8711 1.1351
-2.9922 10.887 1.1087
-2.9912 8.8012 1.1105
-2.9909 11.297 1.1069
-2.9889 11.859 1.0951
-2.984 10.837 1.1201
-2.9839 11.356 1.1044
-2.9837 10.274 1.1327
-2.9805 6.2608 1.13
-2.9802 1.755 1.1675
-2.979 10.588 1.1403
-2.9742 10.61 1.1263
-2.9739 8.9028 1.1266
-2.9694 11.602 1.1009
-2.9682 0.099534 1.1645
-2.9667 8.6641 1.0723
-2.9648 9.066 1.1369
-2.9645 10.771 1.1191
-2.9608 6.1857 1.0968
-2.9606 0.42057 1.161
-2.9541 7.0085 0.62297
-2.9501 8.9749 1.1094
-2.9482 5.1354 1.113
-2.9456 1.9147 1.1844
-2.945 11.036 1.1091
-2.9443 10.537 1.1253
-2.9439 11.036 1.1107
-2.9392 10.746 1.1169
-2.9377 8.6142 1.073
-2.9362 10.928 1.1175
-2.9351 11.393 1.1047
-2.9346 1.8535 1.1917
-2.93 10.904 1.1181
-2.9205 11.148 1.1198
-2.9196 11.145 1.1255
-2.9169 11.457 1.1144
-2.9165 11.148 1.1192
-2.9149 11.147 1.1156
-2.912 9.7344 1.1459
-2.9105 11.457 1.1038
-2.908 11.508 1.1056
-2.9069 2.025 1.1721
-2.9021 10.679 1.1198
-2.8982 2.5454 1.1536
-2.8951 4.0114 1.1417
-2.8948 9.203 1.1303
-2.8915 11.08 1.1128
-2.8899 11.97 1.0939
-2.8898 12.13 1.1008
-2.8887 10.553 1.1236
-2.8826 9.016 1.1142
-2.882 2.037 1.1734
-2.8783 11.271 1.1268
-2.8775 1.893 1.1679
-2.8742 2.6512 1.1603
-2.8728 11.268 1.1195
-2.8708 6.9848 0.79051
-2.8692 11.269 1.1144
-2.8686 11.387 1.1236
-2.8656 10.825 1.1204
-2.8655 10.825 1.1215
-2.8647 1.8767 1.2021
-2.8645 11.631 1.1054
-2.8643 6.8635 1.0012
-2.8632 11.629 1.1041
-2.8624 11.444 1.1062
-2.8618 11.631 1.1013
-2.8607 11.442 1.1022
-2.8588 9.2349 1.1477
-2.858 11.761 1.105
-2.8576 11.386 1.1109
-2.8568 3.9958 1.1479
-2.8556 11.759 1.1031
-2.8537 11.111 1.1127
-2.8486 2.0212 1.1726
-2.8443 11.047 1.1185
-2.8442 11.047 1.1189
-2.8442 11.047 1.119
-2.8415 6.8672 0.95467
-2.8405 6.1168 1.1087
-2.8379 11.004 1.1254
-2.8376 10.998 1.1405
-2.8362 3.1706 1.1505
-2.8357 10.46 1.1288
-2.8282 6.0488 1.1147
-2.8271 6.9244 0.74017
-2.827 9.1513 1.1097
-2.8247 9.1458 1.1158
-2.8193 10.904 1.1258
-2.8188 10.905 1.1186
-2.8131 11.486 1.1082
-2.813 9.5207 1.1492
-2.813 1.9541 1.1814
-2.8117 3.9852 1.1452
-2.8114 11.485 1.1027
-2.8111 2.4995 1.1671
-2.8099 2.3941 1.1639
-2.8059 8.8 1.0849
-2.8053 5.2977 1.1091
-2.8053 6.0627 1.1072
-2.8041 10.566 1.1259
-2.8027 11.259 1.1073
-2.7961 10.811 1.1208
-2.7959 10.81 1.1231
-2.7942 11.063 1.1218
-2.7909 2.704 1.1443
-2.7902 10.966 1.1247
-2.7899 10.969 1.1233
-2.7897 10.967 1.1242
-2.7873 11.404 1.1167
-2.7868 11.403 1.1127
-2.7867 11.195 1.113
-2.7866 11.194 1.1119
-2.7783 9.0439 1.0997
-2.7757 11.55 1.1244
-2.7746 8.5076 0.7335
-2.7714 10.884 1.1198
-2.7712 11.826 1.0989
-2.7708 10.702 1.1286
-2.7706 10.886 1.1201
-2.7704 1.729 1.1729
-2.7629 2.7952 1.1554
-2.7627 2.3599 1.1632
-2.7571 11.737 1.1
-2.7569 8.6427 0.62679
-2.7563 11.655 1.0898
-2.7543 8.373 0.93897
-2.7523 8.4619 0.92193
-2.7486 9.3597 1.1284
-2.7477 2.0491 1.1611
-2.7468 9.3568 1.1322
-2.7467 9.3567 1.1314
-2.7456 9.3533 1.1325
-2.7424 11.256 1.1227
-2.7406 8.6712 0.66775
-2.7374 11.323 1.1077
-2.7361 6.4681 1.1017
-2.7354 1.8747 1.1694
-2.733 11.147 1.1171
-2.7324 10.041 1.1425
-2.7321 10.362 1.1402
-2.7318 10.362 1.1355
-2.7307 8.5193 0.70881
-2.7305 10.364 1.1314
-2.7281 2.2327 1.1704
-2.7266 1.5981 1.1625
-2.7239 8.7506 1.0609
-2.7222 2.2837 1.1661
-2.7198 10.538 1.1285
-2.7195 10.935 1.1218
-2.7194 11.206 1.1163
-2.7182 10.933 1.1223
-2.718 9.385 1.134
-2.7167 5.9502 1.0888
-2.7104 0.74747 1.1573
-2.7051 11.758 1.1031
-2.7044 11.054 1.1272
-2.7029 11.546 1.1097
-2.7012 1.8349 1.2632
-2.6975 2.0146 1.1886
-2.6928 10.425 1.1451
-2.6878 9.2957 1.1106
-2.6873 9.2935 1.1113
-2.6854 10.693 1.1336
-2.6853 10.783 1.132
-2.6838 11.401 1.1166
-2.6832 11.271 1.1241
-2.683 11.658 1.1064
-2.6827 7.1534 0.90499
-2.6823 11.161 1.1246
-2.6801 11.163 1.1201
-2.6799 11.272 1.1144
-2.6794 2.1077 1.1692
-2.678 10.977 1.1191
-2.6774 11.163 1.112
-2.6765 10.795 1.1093
-2.6763 9.9024 1.119
-2.6759 9.9093 1.1149
-2.6756 9.9081 1.1179
-2.6738 11.093 1.1179
-2.6713 11.094 1.1188
-2.6698 11.606 1.1128
-2.6691 10.852 1.1179
-2.6674 1.8798 1.1741
-2.6653 9.9092 1.1358
-2.657 4.034 1.16
-2.6539 12.069 1.0993
-2.6422 11.212 1.1263
-2.64 11.944 1.1052
-2.6384 11.939 1.1037
-2.6382 10.864 1.1346
-2.6325 1.818 1.1857
-2.6299 11.515 1.1199
-2.6267 10.685 1.1335
-2.626 10.687 1.1317
-2.6247 11.299 1.1248
-2.6246 2.3927 1.1689
-2.6241 11.3 1.1214
-2.6213 11.297 1.1193
-2.6127 9.706 1.1443
-2.6118 10.757 1.1315
-2.6114 9.6901 1.1578
-2.6112 11.127 1.1247
-2.611 11.128 1.1238
-2.6104 10.774 1.135
-2.61 11.075 1.1359
-2.6088 11.129 1.1207
-2.6077 9.1644 1.0889
-2.6066 11.076 1.1296
-2.6063 11.43 1.1268
-2.6061 2.1048 1.1685
-2.6029 11.078 1.1203
-2.6008 1.9081 1.1785
-2.5994 11.22 1.1171
-2.5992 11.222 1.1195
-2.5986 11.821 1.1116
-2.5978 11.82 1.1078
-2.5976 11.432 1.1157
-2.5965 2.5198 1.1686
-2.5945 11.433 1.1144
-2.5863 10.88 1.1343
-2.5836 7.2067 0.68247
-2.583 10.994 1.137
-2.5815 7.2759 0.77375
-2.5797 1.3228 1.1644
-2.5793 11.564 1.0977
-2.5786 6.9319 0.70089
-2.578 11.301 1.1248
-2.5778 9.345 1.1173
-2.5773 7.2827 0.86025
-2.5739 11.337 1.1262
-2.5732 1.4878 1.1691
-2.5701 11.337 1.1173
-2.5674 11.09 1.1354
-2.5658 2.1561 1.1715
-2.5636 10.31 1.1397
-2.5603 10.923 1.1366
-2.5603 2.6641 1.1665
-2.5586 9.2973 1.1016
-2.558 10.927 1.1317
-2.5574 1.4262 1.1631
-2.5564 9.4894 1.1498
-2.5525 9.3641 1.0525
-2.55 2.0787 1.1898
-2.5463 11.391 1.1226
-2.54 10.74 1.1338
-2.539 10.664 1.1411
-2.537 1.8758 1.1851
-2.5329 11.336 1.1252
-2.531 12.169 1.0985
-2.5296 9.5035 1.1449
-2.5284 10.514 1.1396
-2.5238 1.0301 1.1751
-2.5215 10.73 1.134
-2.5214 10.73 1.1354
-2.5208 1.7948 1.1755
-2.5189 2.1218 1.1698
-2.5174 11.815 1.0992
-2.5114 11.429 1.1216
-2.511 11.36 1.1275
-2.5096 11.267 1.132
-2.5085 10.938 1.1348
-2.5079 11.065 1.1297
-2.5076 11.064 1.1274
-2.5075 1.2239 1.1662
-2.5061 11.266 1.1295
-2.5055 10.945 1.1195
-2.5031 1.2265 1.1733
-2.5026 9.1773 1.0797
-2.4956 2.2736 1.1598
-2.4956 2.0903 1.2208
-2.4916 9.4413 1.1193
-2.4916 11.704 1.1156
-2.4909 11.175 1.1256
-2.4893 7.2588 0.88566
-2.4841 3.0159 1.1597
-2.4835 12.085 1.1082
-2.4756 3.02 1.1683
-2.4731 11.181 1.1325
-2.4728 11.179 1.1387
-2.4715 11.139 1.1333
-2.4656 11.257 1.127
-2.4648 11.256 1.1264
-2.4633 11.072 1.1401
-2.4621 11.076 1.1267
-2.4612 11.342 1.1246
-2.4591 2.0829 1.1709
-2.4582 1.8952 1.1769
-2.4524 10.974 1.1332
-2.4506 10.859 1.1361
-2.4503 10.874 1.1297
-2.4392 9.145 1.0712
-2.437 1.8201 1.1793
-2.4326 2.2005 1.1887
-2.4325 10.921 1.1447
-2.4315 10.924 1.1378
-2.4299 7.0974 0.67514
-2.4277 10.145 1.1456
-2.424 10.789 1.1337
-2.4215 10.791 1.1352
-2.4126 11.81 1.1164
-2.412 8.3536 0.67579
-2.4117 2.4078 1.1734
-2.4086 12.337 1.1097
-2.4073 1.7732 1.1784
-2.4039 12.218 1.1129
-2.4036 1.3493 1.1816
-2.4024 2.32 1.1697
-2.4016 1.9517 1.1772
-2.4004 10.705 1.089
-2.4 8.3661 0.67105
-2.3992 11.712 1.1263
-2.397 2.5348 1.1559
-2.3948 11.245 1.1235
-2.3913 10.505 1.1466
-2.3897 0.33036 1.2233
-2.3892 10.855 1.1413
-2.3873 0.69751 1.1758
-2.3826 10.635 1.1424
-2.382 2.5299 1.1657
-2.3815 10.704 1.1359
-2.3788 2.2462 1.1681
-2.3772 11.169 1.1308
-2.3771 9.4947 1.112
-2.3722 10.748 1.1044
-2.3705 11.638 1.1227
-2.3705 11.11 1.1331
-2.3693 11.11 1.1275
-2.3687 9.6184 1.1358
-2.3685 1.0761 1.1944
-2.368 9.6167 1.1371
-2.3666 10.956 1.135
-2.366 9.6131 1.1402
-2.3641 2.5141 1.1776
-2.3579 10.303 1.1428
-2.355 10.303 1.1408
-2.352 1.1953 1.1751
-2.3505 1.9841 1.1835
-2.3487 12.053 1.1177
-2.3455 11.451 1.1314
-2.3453 10.956 1.1447
-2.3451 2.1369 1.1599
-2.344 1.1904 1.1872
-2.3397 11.467 1.1345
-2.3357 11.432 1.1292
-2.3354 10.418 1.0745
-2.334 8.8899 1.0568
-2.3327 10.47 1.1483
-2.3267 8.4502 0.79927
-2.3259 9.6397 1.1515
-2.3219 9.9113 1.1547
-2.3181 11.231 1.1299
-2.3171 9.5299 1.111
-2.316 11.122 1.1338
-2.3158 2.1316 1.1841
-2.3152 11.028 1.135
-2.3092 11.174 1.1319
-2.3089 9.6467 1.1567
-2.308 11.851 1.116
-2.3076 11.431 1.1311
-2.3032 10.756 1.0795
-2.2988 5.7411 1.1159
-2.2948 10.717 1.1422
-2.2841 1.2788 1.1772
-2.2762 2.0952 1.1807
-2.2742 11.279 1.1296
-2.2724 9.3299 1.0865
-2.2709 11.634 1.1272
-2.2705 10.385 1.1523
-2.268 10.662 1.2068
-2.2648 10.77 1.1417
-2.2612 11.033 1.1405
-2.2576 10.636 1.1511
-2.2548 10.067 1.1495
-2.2483 10.982 1.143
-2.2406 4.0572 1.1379
-2.2374 11.522 1.129
-2.2344 11.39 1.134
-2.2332 2.4914 1.1741
-2.2321 2.4917 1.1742
-2.2308 10.817 1.1306
-2.2297 9.5108 1.1223
-2.2282 11.25 1.1385
-2.2245 11.254 1.1345
-2.2211 11.337 1.1319
-2.2168 11.444 1.1316
-2.2148 9.691 1.1492
-2.2107 1.1435 1.183
-2.2076 11.684 1.1337
-2.2068 2.103 1.1801
-2.2046 10.686 1.1491
-2.2019 10.637 1.1493
-2.1998 10.554 1.1533
-2.199 9.4465 1.083
-2.1979 2.0199 1.1784
-2.1816 10.49 1.1535
-2.1816 11.053 1.1423
-2.1808 1.7045 1.1708
-2.1747 11.152 1.1321
-2.172 11.027 1.1433
-2.1645 11.488 1.136
-2.1558 10.075 1.143
-2.1498 11.579 1.1262
-2.1493 10.956 1.1493
-2.1434 10.357 1.1345
-2.1399 7.9631 1.083
-2.1357 10.131 1.1255
-2.1344 10.895 1.1566
-2.1309 9.6293 1.113
-2.1305 9.6266 1.1146
-2.1286 10.27 1.1579
-2.1239 10.178 1.1588
-2.1221 9.9586 1.1536
-2.104 10.522 1.1548
-2.1017 10.585 1.1574
-2.1007 10.6 1.157
-2.0983 10.447 1.1497
-2.0968 11.164 1.1422
-2.0959 11.406 1.1363
-2.0944 11.599 1.126
-2.0892 10.405 1.1612
-2.0878 10.943 1.1493
-2.0836 10.862 1.153
-2.0823 10.728 1.1559
-2.0815 10.725 1.1583
-2.0768 1.7224 1.1614
-2.069 1.2545 1.1589
-2.0667 11.27 1.1427
-2.0486 10.284 1.1601
-2.0475 10.828 1.171
-2.0461 11.469 1.1305
-2.0452 12.033 1.1118
-2.0452 1.3151 1.1769
-2.0434 10.629 1.163
-2.038 10.583 1.1597
-2.0377 11.346 1.1323
-2.028 10.844 1.149
-2.0278 10.846 1.1492
-2.0239 2.2198 1.1797
-2.0235 1.5229 1.1956
-2.0232 11.389 1.1377
-2.0211 11.072 1.1446
-2.0174 1.8455 1.1714
-2.0164 1.7236 1.1755
-2.01 9.7885 1.1494
-2.0065 9.782 1.1531
-2.0024 1.9276 1.1824
-1.9936 1.4237 1.1725
-1.9886 11.243 1.1461
-1.9847 11.323 1.1428
-1.9843 11.24 1.1415
-1.9822 11.525 1.1318
-1.978 11.028 1.1481
-1.9747 4.1433 1.1696
-1.9741 10.752 1.1101
-1.974 1.3981 1.1838
-1.974 10.874 1.17
-1.9728 10.953 1.1495
-1.9725 1.1723 1.2098
-1.967 4.1192 1.1801
-1.9636 10.265 1.1497
-1.9558 1.5555 1.1859
-1.9548 11.166 1.1528
-1.9505 9.5025 1.073
-1.9501 10.115 1.161
-1.9465 1.1423 1.2108
-1.9267 10.736 1.1009
-1.9247 10.105 1.1713
-1.9189 11.702 1.1308
-1.9108 10.66 1.1564
-1.906 10.116 1.1635
-1.906 10.919 1.1587
-1.906 10.974 1.1481
-1.9053 10.919 1.157
-1.9023 11.276 1.1482
-1.8951 9.6097 1.1112
-1.8942 11.339 1.1387
-1.8928 11.743 1.123
-1.8843 0.74747 1.1858
-1.8779 11.54 1.1297
-1.873 10.999 1.1618
-1.86 11.087 1.1521
-1.8594 9.795 1.1342
-1.8528 11.189 1.1477
-1.8518 10.339 1.1701
-1.844 6.5382 0.728
-1.8429 1.8387 1.1818
-1.8391 11.417 1.1435
-1.839 11.772 1.1231
-1.8292 10.957 1.1647
-1.8248 9.7172 1.1039
-1.8235 9.5328 1.0988
-1.8216 11.304 1.1454
-1.8207 9.7847 1.1419
-1.8158 10.395 1.1884
-1.8158 11.84 1.1316
-1.8083 10.693 1.1553
-1.807 5.6279 1.1182
-1.8035 6.7153 0.56698
-1.8033 10.688 1.159
-1.8019 11.443 1.1394
-1.8013 10.931 1.1678
-1.7892 11.547 1.1408
-1.7876 11.545 1.1442
-1.7856 10.416 1.1586
-1.7822 5.7262 1.0287
-1.7743 10.207 1.1753
-1.7721 8.1057 0.61645
-1.7688 8.6545 0.57401
-1.7666 10.95 1.1525
-1.7408 2.2245 1.1868
-1.7345 11.829 1.1252
-1.734 9.5795 1.0917
-1.7328 10.922 1.1399
-1.7324 11.276 1.1417
-1.7314 9.5733 1.0942
-1.7286 10.764 1.1649
-1.7282 1.8216 1.1764
-1.7211 10.175 1.1649
-1.697 11.254 1.1474
-1.696 10.78 1.1631
-1.6891 9.6907 1.1114
-1.689 11.173 1.1532
-1.6886 11.173 1.1523
-1.6882 9.6787 1.1141
-1.6843 10.861 1.1655
-1.6842 10.863 1.1627
-1.6764 10.099 1.1607
-1.6752 2.5217 1.1897
-1.6747 2.5211 1.1881
-1.6652 11.36 1.1443
-1.6646 1.5545 1.186
-1.664 10.514 1.1726
-1.6634 10.516 1.1631
-1.6525 11.454 1.1434
-1.6485 3.3751 1.1799
-1.6476 1.5619 1.1921
-1.6469 11.506 1.1425
-1.6431 1.7794 1.1895
-1.6405 10.281 1.1655
-1.6301 9.5623 1.0995
-1.6255 10.984 1.1568
-1.6192 9.7281 1.1188
-1.6125 11.284 1.1492
-1.6094 2.0366 1.1967
-1.6075 9.8202 1.1492
-1.6066 11.346 1.1427
-1.6059 11.123 1.1558
-1.5995 11.722 1.1427
-1.5988 10.865 1.1635
-1.5922 9.7273 1.1277
-1.5921 2.099 1.1911
-1.588 9.5353 1.071
-1.5873 9.5558 1.0957
-1.5866 1.7042 1.1912
-1.586 9.8242 1.1647
-1.586 10.41 1.1864
-1.5735 1.9251 1.189
-1.5719 10.995 1.1603
-1.568 10.899 1.1607
-1.5652 10.627 1.1665
-1.5632 10.383 1.174
-1.5524 11.255 1.1486
-1.5503 11.309 1.1507
-1.5482 7.5602 0.4436
-1.547 10.091 1.1623
-1.5438 10.53 1.1687
-1.5415 1.4763 1.2043
-1.5397 7.7374 0.86296
-1.5383 10.769 1.1678
-1.534 11.227 1.1459
-1.5332 11.249 1.1446
-1.5211 10.46 1.1701
-1.5078 10.673 1.1694
-1.5058 11.447 1.1413
-1.5056 11.14 1.1559
-1.5022 11.443 1.1309
-1.4926 11.011 1.1613
-1.4903 10.678 1.174
-1.4865 10.846 1.1655
-1.4848 0.7449 1.2031
-1.4844 6.3766 0.68541
-1.4794 11.31 1.1486
-1.4786 0.40044 1.2006
-1.4728 9.4501 1.0822
-1.4701 9.4436 1.0608
-1.4684 5.5597 1.151
-1.4663 7.5513 0.69409
-1.4618 10.592 1.1721
-1.4616 0.66082 1.2229
-1.4615 10.594 1.1718
-1.4555 7.5066 0.57392
-1.4538 11.998 1.1201
-1.4514 7.6173 0.56626
-1.4453 2.2144 1.1895
-1.4417 6.512 0.70603
-1.4378 1.453 1.1873
-1.4357 11.28 1.1469
-1.4321 1.1775 1.2101
-1.4315 9.8306 1.1521
-1.4291 11.157 1.142
-1.4289 10.512 1.1752
-1.4284 10.926 1.159
-1.4235 11.003 1.165
-1.4164 6.4652 0.77736
-1.4153 2.2437 1.2039
-1.4143 1.447 1.2075
-1.4091 0.83643 1.2126
-1.408 11.106 1.1615
-1.406 11.393 1.1473
-1.4006 7.4175 0.55062
-1.3998 10.767 1.1713
-1.3863 9.7828 1.1204
-1.386 5.578 1.1537
-1.3839 9.5032 1.0706
-1.3817 10.043 1.1677
-1.3809 12.081 1.1045
-1.3805 9.8832 1.1313
-1.3765 11.177 1.1596
-1.3683 10.052 1.16
-1.3652 11.071 1.1617
-1.3641 7.7273 0.71399
-1.3641 10.534 1.1785
-1.3564 1.283 1.2367
-1.3511 10.264 1.1652
-1.3491 3.7988 1.2027
-1.3478 1.0001 1.2124
-1.3477 9.6046 1.0951
-1.3444 1.7448 1.2002
-1.3438 10.27 1.1567
-1.3433 9.8677 1.149
-1.3422 2.3016 1.1577
-1.3416 9.5634 1.0718
-1.3359 1.0833 1.2175
-1.3201 8.9573 0.65874
-1.3155 10.854 1.1689
-1.3145 11.189 1.1676
-1.3131 11.061 1.1706
-1.3087 9.6829 1.0984
-1.3058 10.139 1.1723
-1.2992 11.352 1.1495
-1.2987 7.7276 0.55007
-1.2978 11.977 1.1293
-1.2959 11.261 1.1537
-1.2922 8.8761 0.57601
-1.2844 10.734 1.177
-1.2839 7.372 0.56693
-1.2811 6.1848 0.71304
-1.2808 2.2233 1.2176
-1.2795 12.375 1.1022
-1.2794 5.6594 1.0581
-1.2791 1.599 1.1977
-1.2751 7.7611 0.70488
-1.2735 10.887 1.1691
-1.2723 8.9671 0.74305
-1.2713 10.959 1.169
-1.2667 11.719 1.1339
-1.2649 11.13 1.1663
-1.2634 8.8849 0.94108
-1.2629 10.763 1.1695
-1.2615 10.226 1.1724
-1.2598 10.948 1.1879
-1.2556 1.6108 1.2107
-1.2554 10.09 1.2052
-1.2512 1.2113 1.2322
-1.2454 10.46 1.1387
-1.2449 10.912 1.1779
-1.2392 10.991 1.177
-1.2303 10.604 1.169
-1.2301 1.8447 1.1985
-1.2295 10.599 1.1771
-1.2293 10.04 1.1564
-1.2289 10.665 1.1792
-1.2277 10.141 1.1695
-1.2202 11.327 1.1541
-1.2167 10.457 1.1621
-1.2164 9.5531 1.0762
-1.2142 9.786 1.1211
-1.2142 9.7832 1.1224
-1.2135 1.3169 1.2168
-1.2122 11.629 1.1446
-1.2118 11.252 1.1611
-1.2111 9.7636 1.1169
-1.2108 7.6678 0.68922
-1.2105 11.193 1.1699
-1.2104 1.2205 1.2368
-1.2101 1.492 1.2134
-1.2095 2.34 1.1244
-1.2081 9.3458 0.84598
-1.2075 7.6705 0.43233
-1.207 9.3403 0.8505
-1.2068 11.553 1.149
-1.2061 1.4698 1.1941
-1.2027 11.176 1.1647
-1.2026 9.3796 0.60594
-1.2024 9.6025 1.0852
-1.1977 9.3637 0.84194
-1.196 9.3313 1.0131
-1.1957 9.8318 1.1774
-1.1957 10.959 1.171
-1.1849 11.086 1.1669
-1.1832 7.4245 0.56259
-1.1826 9.7705 1.1115
-1.1825 11.063 1.1737
-1.1822 9.3673 1.0032
-1.1779 0.84358 1.267
-1.1779 12.266 1.1247
-1.1765 9.3889 0.72903
-1.1663 0.37197 1.2037
-1.165 10.842 1.1842
-1.1627 11.28 1.1672
-1.1612 10.715 1.1749
-1.1601 12.178 1.1026
-1.1567 10.628 1.1832
-1.1556 11.014 1.1711
-1.154 5.5969 1.1618
-1.1524 11.468 1.1578
-1.147 2.2066 1.212
-1.1466 11.39 1.1539
-1.1458 11.941 1.139
-1.1388 11.451 1.1517
-1.1388 2.3618 1.2117
-1.1356 11.933 1.13
-1.1336 11.098 1.1454
-1.1334 9.5389 1.0803
-1.1317 10.681 1.1713
-1.1289 10.289 1.1786
-1.1286 9.3539 0.83728
-1.1284 10.814 1.1785
-1.1239 8.9206 0.75838
-1.1211 1.6112 1.2064
-1.1203 3.2587 1.2076
-1.1196 2.7013 1.2095
-1.1163 10.498 1.1917
-1.1126 11.104 1.1628
-1.1083 10.068 1.1698
-1.1072 10.058 1.1642
-1.1072 10.069 1.1685
-1.1061 9.4583 1.0666
-1.1057 2.4274 1.2248
-1.1056 9.8329 1.0668
-1.1039 11.695 1.1533
-1.1007 11.673 1.1409
-1.0993 10.299 1.1779
-1.0984 1.254 1.1896
-1.0957 0.68079 1.2123
-1.0935 11.66 1.1253
-1.0933 12.218 1.0888
-1.0932 11.552 1.146
-1.0888 10.184 1.1729
-1.0875 1.4187 1.2216
-1.0869 10.389 1.1846
-1.0867 7.6131 0.6939
-1.081 0.92591 1.2336
-1.0803 11.548 1.1401
-1.08 9.7245 1.1151
-1.0798 11.284 1.1703
-1.078 2.1895 1.2184
-1.0774 5.6982 1.0466
-1.0718 10.204 1.1715
-1.07 2.0589 1.211
-1.0697 10.911 1.1787
-1.0669 11.408 1.1609
-1.0669 11.818 1.1511
-1.0656 0.94087 1.2426
-1.0649 10.909 1.1711
-1.059 1.7554 1.1947
-1.0543 10.379 1.1867
-1.0521 2.3317 1.2217
-1.0392 5.6751 1.0257
-1.0387 10.404 1.1927
-1.0359 1.2415 1.2454
-1.0355 11.109 1.1713
-1.0348 9.4129 1.0727
-1.0268 11.706 1.1418
-1.0185 11.791 1.1499
-1.011 2.0745 1.1914
-1.0102 11.483 1.158
-1.0099 1.8708 1.2093
-1.0013 1.9471 1.2082
-1.0005 2.1799 1.2511
-0.9981 11.061 1.1748
-0.99632 2.9405 1.2109
-0.99525 10.509 1.2041
-0.99422 1.6813 1.2149
-0.99076 11.218 1.1693
-0.98818 10.007 1.1648
-0.98691 9.646 1.1054
-0.98652 1.6224 1.2108
-0.98063 9.8327 1.1632
-0.97969 9.8259 1.1663
-0.97923 11.536 1.1474
-0.97864 2.0988 1.2097
-0.97706 10.246 1.18
-0.97623 11.127 1.1962
-0.96998 9.8347 1.1549
-0.9692 5.7112 1.0569
-0.96818 5.7101 1.057
-0.9678 10.369 1.1905
-0.96707 10.373 1.1874
-0.96701 10.374 1.1846
-0.96432 0.91023 1.218
-0.96378 2.1835 1.1922
-0.96225 1.5989 1.2142
-0.95255 10.29 1.2029
-0.95116 11.605 1.1415
-0.94791 1.5563 1.13
-0.945 11.182 1.1804
-0.93958 11.164 1.175
-0.93502 2.3334 1.2083
-0.9265 1.2363 1.2105
-0.92426 9.8458 1.1389
-0.91932 11.759 1.1452
-0.91468 9.5337 1.2522
-0.91285 1.4044 1.2288
-0.90763 1.7874 1.213
-0.9064 1.9383 1.1271
-0.90609 1.5441 1.2142
-0.89724 1.717 1.2061
-0.89684 2.2299 1.1999
-0.8959 11.126 1.1775
-0.89308 9.984 1.1779
-0.89211 2.221 1.1935
-0.88948 11.334 1.1726
-0.88922 10.221 1.1759
-0.88826 1.7563 1.2203
-0.88515 2.0319 1.2019
-0.88043 9.2897 1.078
-0.87905 11.389 1.16
-0.87899 11.463 1.1679
-0.87564 10.398 1.1876
-0.86923 1.6154 1.109
-0.86837 1.3975 1.217
-0.86281 11.114 1.1781
-0.85724 9.9734 1.1655
-0.85641 0.84446 1.2088
-0.85224 9.5003 1.0922
-0.84105 11.16 1.1741
-0.83944 9.6764 1.15
-0.83829 9.796 1.1498
-0.83761 9.6056 1.1129
-0.83578 5.6436 1.1688
-0.83389 0.28632 1.2097
-0.83336 11.241 1.1563
-0.8332 14.063 1.1052
-0.83231 10.382 1.1989
-0.83182 11.7 1.1659
-0.82879 10.999 1.1974
-0.8281 10.205 1.1942
-0.82754 10.991 1.1938
-0.81568 10.875 1.1929
-0.8066 11.507 1.1635
-0.80483 2.003 1.2109
-0.80389 1.5778 1.2191
-0.79312 11.513 1.1636
-0.78626 11.117 1.1789
-0.78337 11.118 1.1789
-0.78218 8.936 1.0587
-0.77372 10.285 1.1873
-0.76879 1.9864 1.2033
-0.76605 9.9778 1.1754
-0.76247 11.616 1.1607
-0.76002 9.9833 1.1761
-0.75992 9.5876 1.1126
-0.75904 1.5642 1.2277
-0.75856 9.7771 1.1752
-0.75448 9.702 1.1317
-0.75248 9.7445 1.1946
-0.74865 1.7672 1.2166
-0.74187 10.834 1.1986
-0.73815 11.158 1.1791
-0.7379 11.16 1.1767
-0.72952 11.213 1.1644
-0.72487 9.7713 1.1661
-0.72417 1.6383 1.1167
-0.72017 1.8862 1.1539
-0.71824 1.2992 1.2279
-0.71077 1.9321 1.215
-0.70972 9.5597 1.1296
-0.70071 1.3794 1.2226
-0.69795 10.964 1.1849
-0.69778 10.215 1.1852
-0.69693 2.2357 1.1038
-0.6946 10.966 1.1834
-0.69109 10.194 1.1896
-0.68714 10.316 1.1891
-0.68231 11.349 1.1722
-0.67773 2.5332 1.1812
-0.67654 9.359 1.0932
-0.67216 0.85353 1.2274
-0.67156 5.6711 1.0384
-0.67038 1.3393 1.2137
-0.67012 1.8535 1.2206
-0.6619 1.9171 1.1989
-0.6589 1.907 1.1864
-0.6495 11.166 1.2045
-0.64775 1.2065 1.1357
-0.63368 11.156 1.1754
-0.6285 2.2595 1.2114
-0.62194 1.6741 1.2018
-0.62169 10.48 1.1957
-0.61993 1.7078 1.2461
-0.61718 5.7228 1.0634
-0.61494 10.027 1.1859
-0.61152 11.59 1.1645
-0.61086 2.5513 1.1881
-0.60192 9.3081 1.0857
-0.60004 11.039 1.1854
-0.59862 1.2654 1.2268
-0.5982 11.613 1.1496
-0.59068 10.928 1.1803
-0.5859 10.801 1.2002
-0.58168 0.58363 1.2131
-0.57966 10.612 1.1882
-0.57738 1.5001 1.12
-0.57285 1.0711 1.18
-0.57108 1.9975 1.2063
-0.57087 2.992 1.1896
-0.57016 1.1304 1.1438
-0.56772 10.851 1.1814
-0.56627 11.171 1.1747
-0.56513 9.6534 1.145
-0.56362 2.1862 1.2139
-0.56314 11.17 1.1709
-0.55593 1.3654 1.2288
-0.55379 0.76734 1.2259
-0.55367 1.6747 1.2125
-0.55348 10.883 1.1871
-0.55088 10.722 1.192
-0.55085 10.724 1.1951
-0.55034 9.6756 1.1326
-0.54172 2.105 1.2391
-0.53771 2.2519 1.2119
-0.53713 11.124 1.1761
-0.53696 9.7376 1.1544
-0.53155 0.87201 1.1059
-0.53115 10.736 1.1973
-0.52365 9.7343 1.1712
-0.51672 11.19 1.1829
-0.51259 5.6896 1.1824
-0.49514 2.3606 1.1102
-0.49083 11.648 1.2059
-0.48848 9.1596 1.1121
-0.48771 12.586 1.0975
-0.48768 1.0077 1.2219
-0.47583 0.84413 1.1985
-0.47329 1.3602 1.2212
-0.4732 10.801 1.179
-0.46724 0.28688 1.2056
-0.46421 11.779 1.1396
-0.46317 10.992 1.1772
-0.46179 11.234 1.1707
-0.46141 1.2285 1.2318
-0.45353 9.1034 1.0997
-0.45346 0.25799 1.2105
-0.45203 13.622 1.0738
-0.45144 9.5652 1.1472
-0.44529 5.7571 1.1809
-0.44313 2.6675 1.2247
-0.44262 10.767 1.1921
-0.43861 11.244 1.1599
-0.43596 1.2981 1.2225
-0.43578 2.8587 1.0927
-0.42975 11.953 1.1438
-0.42628 2.3232 1.2105
-0.42607 2.2218 1.2096
-0.422 1.3815 1.2182
-0.41945 1.6945 1.1097
-0.413 9.3716 1.1053
-0.41133 1.8865 1.2108
-0.41127 1.5306 1.2132
-0.40505 6.4986 0.99942
-0.4037 1.0137 1.2088
-0.40276 2.5753 1.2074
-0.37794 10.276 1.1909
-0.37502 11.584 1.1198
-0.36924 0.92578 1.2087
-0.36857 1.1127 1.2271
-0.36804 7.0472 0.71689
-0.36312 9.5627 1.1517
-0.35711 10.452 1.1873
-0.35521 0.91649 1.1164
-0.35512 11.303 1.1658
-0.35212 1.133 1.1211
-0.35197 1.6683 1.2128
-0.35149 10.773 1.2091
-0.3481 1.3329 1.2213
-0.34371 1.956 1.1125
-0.34326 11.433 1.1573
-0.34277 5.748 1.0489
-0.34039 1.8348 1.2122
-0.33979 17.275 1.1146
-0.33934 2.37 1.2107
-0.3305 2.1412 1.2065
-0.3302 2.1938 1.1039
-0.32308 11.749 1.1479
-0.32158 9.6408 1.1896
-0.31964 1.6857 1.1426
-0.31205 2.4601 1.2411
-0.30499 1.0349 1.2004
-0.30434 2.4475 1.2209
-0.30408 8.9751 1.1068
-0.30068 1.3901 1.2087
-0.28927 11.373 1.1805
-0.28228 1.6701 1.0877
-0.28174 1.0908 1.2152
-0.27927 6.9969 0.8549
-0.27864 5.9035 1.093
-0.27796 10.577 1.1863
-0.27577 2.53 1.106
-0.27446 2.5294 1.1039
-0.27204 1.1262 1.2828
-0.26944 1.1591 1.1107
-0.26766 2.8256 1.1582
-0.2621 14.14 1.1708
-0.26161 1.727 1.2123
-0.26089 2.8452 1.1997
-0.25688 1.5126 1.1065
-0.2543 4.0164 1.1063
-0.24811 9.2251 1.1682
-0.24624 1.3526 1.115
-0.24148 8.9778 1.111
-0.24061 5.8605 1.0873
-0.23974 10.485 1.1969
-0.23937 1.577 1.2109
-0.23916 2.2623 1.2135
-0.2388 9.2527 1.1548
-0.23825 2.1909 1.2136
-0.23708 2.0216 1.1059
-0.23436 1.6546 1.2177
-0.228 9.2307 1.154
-0.2278 0.89007 1.2672
-0.22692 13.078 0.96401
-0.2219 1.7441 1.1928
-0.22042 1.912 1.2123
-0.21843 9.2367 1.1555
-0.21797 2.2445 1.0977
-0.21619 1.4702 1.221
-0.21383 9.4855 1.1549
-0.21331 11.362 1.1317
-0.21201 2.5409 1.1982
-0.21084 1.084 1.1173
-0.20854 5.8106 1.045
-0.2078 1.7805 1.213
-0.20779 8.7511 1.1292
-0.2025 1.9586 1.1914
-0.19838 8.3878 0.73917
-0.18774 1.7293 1.094
-0.1853 2.2157 1.2084
-0.17967 1.4717 1.2254
-0.17924 13.476 1.1128
-0.17285 1.162 1.2127
-0.16413 10.172 1.2107
-0.16407 1.9197 1.1111
-0.16379 9.52 1.19
-0.16327 2.3062 1.1076
-0.16282 10.948 1.1636
-0.16179 9.5251 1.188
-0.16076 9.5169 1.194
-0.15973 7.3941 0.72456
-0.15929 10.32 1.2036
-0.15557 5.8258 1.1923
-0.14938 11.489 1.1428
-0.14831 5.8296 1.0559
-0.14095 1.9942 1.2101
-0.14074 10.164 1.2544
-0.14045 1.8283 1.2088
-0.14018 9.2868 1.1183
-0.13896 9.5376 1.1678
-0.13739 2.5589 1.2174
-0.13629 2.1834 1.2101
-0.13395 5.8956 1.1691
-0.1314 9.5433 1.1636
-0.12754 9.0079 1.1178
-0.12533 1.152 1.1078
-0.11338 10.47 1.2071
-0.111 10.32 1.2171
-0.10938 10.179 1.2237
-0.10545 1.0561 1.1474
-0.10488 11.5 1.1439
-0.10287 1.5472 1.2172
-0.098518 1.2904 1.2167
-0.095988 1.2731 1.1087
-0.087453 1.4978 1.2052
-0.084064 11.635 1.2116
-0.082735 10.963 1.1682
-0.07616 2.058 1.2223
-0.06934 2.0575 1.218
-0.067612 5.9972 1.1293
-0.067489 1.0728 1.2064
-0.064392 10.535 1.2107
-0.064003 10.179 1.2293
-0.061177 9.3439 1.1605
-0.060465 1.1507 1.1019
-0.057369 1.7338 1.1988
-0.05462 3.1809 1.1983
-0.048461 1.7167 1.2141
-0.047531 1.0789 1.1038
-0.04592 2.306 1.1037
-0.04494 10.557 1.2016
-0.039711 5.9742 1.0877
-0.037942 2.1595 1.2027
-0.036364 5.9326 1.0707
-0.035396 2.6349 1.1035
-0.033301 13.244 1.0574
-0.0275 1.607 1.1105
-0.02286 10.658 1.2003
-0.016374 6.2172 1.1203
-0.01614 4.9528 1.0685
-0.015954 2.2116 1.2048
-0.013444 8.9805 1.1241
-0.013261 11.551 1.1594
-0.010732 1.9393 1.2072
-0.0084981 0.35629 1.0968
-0.00050296 3.8035 1.0947
0.0029741 1.7344 1.1134
0.0066639 9.3272 1.145
0.0076358 1.8103 1.2147
0.0077808 13.641 1.0857
0.011538 3.8901 1.0933
0.012443 2.2947 1.2137
0.013756 2.8168 1.1154
0.014403 2.7528 1.2112
0.01636 1.1458 1.1018
0.02203 8.859 0.92287
0.022929 1.3026 1.1677
0.024656 9.3884 1.2035
0.026385 2.8104 1.1055
0.027431 6.1128 1.0597
0.02787 6.8491 0.99356
0.028977 9.842 1.2116
0.029437 0.21926 1.2025
0.033268 2.3314 1.2222
0.033994 6.0354 1.2002
0.036984 2.7167 1.1973
0.038841 1.4246 1.1027
0.045423 3.0945 1.094
0.051314 9.9935 1.2204
0.051709 2.7028 1.1137
0.054276 1.3392 1.0929
0.055951 6.6048 1.0295
0.058951 0.67488 1.0871
0.059008 9.3624 1.1898
0.060645 2.0352 1.1135
0.064482 0.54275 1.1055
0.070915 1.8786 1.1156
0.071711 1.3083 1.213
0.074108 3.2128 1.192
0.075844 10.459 1.2202
0.081192 2.1739 1.2142
0.081921 2.4884 1.2085
0.086404 1.1586 1.1037
0.087337 10.123 1.2353
0.097706 2.3152 1.2059
0.099846 2.5388 1.1216
0.10363 2.6528 1.2123
0.1083 10.107 1.2226
0.10904 6.1152 1.0874
0.10911 8.5084 0.7111
0.11756 9.667 1.2002
0.11782 2.0056 1.2146
0.12114 1.1211 1.206
0.12306 6.0591 1.2092
0.12377 6.7993 0.74015
0.12635 11.114 1.1864
0.12726 1.7119 1.1044
0.12961 1.6405 1.2139
0.13704 2.6879 1.2199
0.13965 1.4333 1.101
0.13969 0.57629 1.1037
0.14688 9.1411 1.1332
0.1486 0.98762 1.1235
0.1507 1.9515 1.2158
0.15406 4.3221 1.0942
0.15515 1.933 1.1067
0.15878 2.8284 1.2191
0.1602 1.758 1.212
0.16027 10.287 1.2194
0.16209 1.4985 1.1019
0.1654 10.499 1.2101
0.16724 8.7906 1.0804
0.17632 3.1142 1.2074
0.17632 8.5277 0.61386
0.17644 8.8105 1.0727
0.17848 1.1821 1.2025
0.17935 8.5697 1.0024
0.18467 1.3843 1.1161
0.18932 8.7561 1.0815
0.19226 2.1808 1.2137
0.19374 1.4931 1.1042
0.19422 8.43 1.0046
0.19445 1.7956 1.1002
0.19666 8.5014 0.96633
0.19695 0.84716 1.122
0.19753 2.7106 1.2149
0.19964 1.1186 1.1035
0.20048 2.3904 1.2115
0.20546 8.4329 1.0146
0.20644 1.7208 1.109
0.20704 6.2403 1.0775
0.20772 2.5903 1.2087
0.20802 8.4687 0.58183
0.20864 6.2401 1.0761
0.20877 10.39 1.2204
0.21033 2.0561 1.2159
0.21355 1.2235 1.2088
0.21482 10.403 1.2289
0.21522 1.5775 1.1052
0.21534 13.805 1.0924
0.21906 10.03 1.2163
0.22279 6.9193 1.1838
0.22529 2.2658 1.2164
0.22593 -0.6074 1.2099
0.22661 1.8973 1.2075
0.22714 7.6719 1.0285
0.22883 9.2104 1.1718
0.23091 9.2153 1.1692
0.23334 10.501 1.2023
0.23703 9.0259 1.1414
0.24384 0.97629 1.0958
0.24659 1.1989 1.2002
0.25187 2.3545 1.1069
0.25301 2.3535 1.1071
0.25302 1.4081 1.1019
0.25366 8.476 1.0503
0.25962 1.4671 1.1992
0.26304 10.476 1.2101
0.26431 0.76821 1.1063
0.27376 8.4008 1.1548
0.27712 1.3488 1.2024
0.27827 10.274 1.2197
0.2787 1.7462 1.214
0.27874 9.0315 1.1171
0.27956 1.2209 1.1093
0.28697 0.96544 1.0994
0.28796 1.8437 1.2059
0.28888 13.099 1.0646
0.2902 10.134 1.2186
0.29413 8.8844 1.1219
0.29683 1.9566 1.2087
0.29904 0.26959 1.2056
0.30793 1.8191 1.096
0.30888 2.5692 1.2086
0.30943 10.356 1.195
0.31435 1.5999 1.0949
0.31455 1.5331 1.2066
0.31652 1.8782 1.2053
0.32009 6.9459 1.0361
0.32288 11.359 1.1612
0.33554 10.857 1.1787
0.33607 2.9605 1.1074
0.33639 10.203 1.2152
0.3413 1.8296 1.2092
0.34401 1.3645 1.0926
0.34706 1.9792 1.1159
0.34714 9.0825 1.1553
0.35098 2.4334 1.2073
0.35225 7.0729 1.0429
0.35258 0.99377 1.2042
0.35296 1.7505 1.2082
0.35449 8.7955 1.1226
0.35462 2.066 1.202
0.35472 1.9139 1.2238
0.35979 10.614 1.1901
0.36096 0.72693 1.0958
0.36131 10.229 1.2109
0.36207 2.1454 1.2151
0.36332 9.4452 1.2007
0.36488 1.892 1.1038
0.36506 10.405 1.2102
0.37044 1.5599 1.1073
0.37234 8.8191 1.1119
0.37497 8.5509 1.072
0.3759 1.6216 1.2242
0.3762 6.4255 1.0744
0.37683 10.3 1.2218
0.37697 2.4873 1.2085
0.38204 0.576 1.119
0.38467 2.0365 1.1035
0.38499 1.8583 1.1036
0.38795 2.3603 1.2076
0.38839 12.919 1.0054
0.39451 2.5087 1.2157
0.39465 2.3739 1.2196
0.39542 2.3231 1.2129
0.39898 11.438 1.172
0.40057 8.085 1.0466
0.40151 2.6192 1.208
0.40167 1.4418 1.1938
0.40421 8.9152 1.0263
0.40969 4.7601 1.1071
0.41733 11.049 1.1647
0.4192 4.5489 1.0929
0.42433 2.6185 1.1041
0.42449 1.1647 1.0945
0.42586 1.6288 1.0982
0.42704 1.6281 1.0963
0.42975 10.492 1.2007
0.43418 0.9924 1.0877
0.4343 0.61499 1.0884
0.4379 2.4299 1.1025
0.43866 1.2549 1.2031
0.43917 11.822 1.1218
0.44065 10.658 1.1846
0.44571 10.887 1.169
0.44957 0.50392 1.0987
0.45093 8.8607 1.1665
0.45276 0.12724 1.1643
0.45461 1.4959 1.086
0.45502 8.6729 1.1103
0.45708 1.4378 1.1044
0.45893 1.6399 1.201
0.45941 8.8782 1.1574
0.45993 1.6763 1.1042
0.462 11.383 1.1376
0.46542 7.4196 1.0358
0.46766 1.9213 1.1043
0.46781 2.968 1.2167
0.46945 10.422 1.2073
0.47145 4.5514 1.2045
0.47983 3.1736 1.2152
0.48537 11.071 1.1667
0.49118 1.407 1.1948
0.49288 1.4067 1.0998
0.49486 2.0021 1.2164
0.49539 11.912 1.1462
0.49698 2.8773 1.0861
0.49758 2.8774 1.097
0.49984 4.1243 1.2372
0.5 2.6628 1.2021
0.50118 1.3357 1.0997
0.50276 1.9178 1.202
0.50397 10.55 1.1992
0.50534 8.6936 1.0984
0.50692 6.8041 1.1352
0.5071 1.6085 1.2179
0.50754 9.2749 1.172
0.50807 1.9204 1.3071
0.51004 6.8189 1.1432
0.5134 2.2896 1.1049
0.51456 11.128 1.163
0.51618 4.671 1.2088
0.51719 2.7649 1.0869
0.51885 1.5908 1.1998
0.52263 6.5584 1.1136
0.52269 10.855 1.1818
0.52345 2.0616 1.2077
0.5244 8.6834 1.0893
0.52473 0.2571 1.2073
0.52627 6.5157 1.1032
0.53244 10.176 1.1938
0.53805 10.201 1.1831
0.54117 10.356 1.1933
0.54299 1.1645 1.0902
0.54351 0.64228 1.0693
0.54703 1.5633 1.1029
0.54742 1.7197 1.1171
0.54828 10.026 1.1936
0.5496 0.77253 1.2107
0.55121 1.8433 1.2102
0.55505 1.7123 1.0974
0.5559 2.4201 1.2122
0.55785 1.4859 1.1029
0.55869 3.3886 1.1157
0.56241 8.7141 1.1389
0.56388 2.6352 1.2125
0.56627 1.6807 1.1782
0.56855 8.7275 1.1297
0.56877 8.7144 1.1414
0.56917 9.7416 1.1866
0.57083 14.216 1.1742
0.57091 8.0857 1.0654
0.57477 5.2612 1.088
0.57609 1.0932 1.0856
0.57735 1.6648 1.2102
0.5775 7.2752 1.0522
0.57885 2.8211 1.1083
0.57941 1.92 1.1082
0.58227 1.2105 1.2001
0.58359 8.3637 1.0718
0.58385 10.729 1.1854
0.58724 1.9367 1.1966
0.58846 1.0427 1.1929
0.5896 8.4933 1.1094
0.5909 1.3333 1.1021
0.59211 1.2285 1.0954
0.59267 1.3618 1.0985
0.5969 2.3822 1.1035
0.59883 6.7287 1.2614
0.59959 1.5409 1.2013
0.60495 10.729 1.1841
0.60506 8.4545 1.0848
0.60865 10.515 1.1864
0.60957 6.7573 1.1056
0.6101 2.8157 1.2353
0.61186 1.8328 1.2075
0.61222 2.1391 1.1032
0.61422 8.7457 1.1028
0.6176 10.436 1.1893
0.61875 2.9001 1.1964
0.62076 2.8896 1.1928
0.62177 6.7508 1.1148
0.62226 10.62 1.1935
0.62845 0.71786 1.0816
0.6311 1.9506 1.2077
0.63142 10.628 1.1827
0.63326 1.9833 1.2041
0.63802 2.0758 1.2047
0.64166 7.4078 1.073
0.64202 1.4091 1.0887
0.64572 1.0596 1.0627
0.64663 0.91157 1.0867
0.64681 1.7425 1.0982
0.64709 1.4996 1.0828
0.64835 2.3087 1.2086
0.64888 0.54898 1.0877
0.65231 8.2754 1.0927
0.65278 5.5755 1.0984
0.65455 9.8473 1.184
0.65892 0.98674 1.0892
0.66026 0.49097 1.0879
0.66328 10.912 1.1732
0.665 6.9421 1.0978
0.66643 6.9414 1.0991
0.66731 2.449 1.1031
0.66984 11.037 1.182
0.67011 13.201 1.123
0.6735 1.8203 1.1007
0.67606 1.1351 1.0898
0.67622 5.6602 1.1142
0.6778 4.8948 1.1005
0.68026 9.5346 1.176
0.68127 9.5381 1.1732
0.68174 2.6139 1.1073
0.68287 11.895 1.1096
0.68407 11.032 1.1672
0.68424 3.38 1.2196
0.68537 7.1122 1.1146
0.68646 8.4924 1.1288
0.6876 16.522 1.1243
0.69055 2.2298 1.1074
0.69085 6.7741 1.2445
0.69181 1.5985 1.1997
0.69238 8.4985 1.1293
0.6931 2.7302 1.1704
0.69346 9.3844 1.1705
0.69479 11.48 1.1497
0.69735 10.394 1.1861
0.69912 12.126 1.1427
0.69925 0.726 1.0902
0.70042 2.0956 1.0989
0.70335 7.2304 1.0961
0.7058 2.8344 1.2153
0.70731 3.0572 1.0995
0.70773 2.2273 1.2085
0.7121 8.0934 1.0926
0.71532 10.161 1.1791
0.7187 0.52193 1.069
0.71989 1.9456 1.2085
0.7229 6.9231 1.1006
0.72293 5.6319 1.1241
0.72708 1.3784 1.0898
0.72708 1.134 1.1189
0.72799 7.1441 1.0974
0.72973 2.4012 1.2066
0.73176 9.7465 1.1736
0.73333 8.3226 1.1362
0.73349 1.4039 1.2065
0.73508 10.53 1.1832
0.73509 9.1985 1.1615
0.73665 8.3291 1.1272
0.74181 8.0686 1.0851
0.74194 7.9587 1.0953
0.74263 1.8052 1.0971
0.74301 8.2279 1.1514
0.74306 2.1621 1.2037
0.74472 6.9274 1.112
0.74531 1.405 1.2097
0.74534 7.7272 1.0956
0.74542 2.0237 1.1984
0.74567 7.7262 1.0958
0.74809 1.315 1.0884
0.75228 2.1182 1.0995
0.75411 2.6907 1.1012
0.76037 1.444 1.1041
0.76077 3.1475 1.1058
0.76216 10.047 1.1757
0.76268 1.0888 1.0893
0.76296 9.6254 1.1795
0.76517 1.8437 1.1024
0.76524 1.9058 1.2012
0.76655 1.5126 1.0933
0.7673 2.0646 1.1033
0.76783 8.2693 1.108
0.77369 6.5215 0.99796
0.77401 1.2439 1.1091
0.77569 2.134 1.1025
0.77648 0.74616 1.0969
0.77649 7.2562 1.1032
0.77895 8.6158 1.1452
0.78441 1.7846 1.2033
0.78675 1.4539 1.1973
0.78721 10.621 1.1771
0.78834 7.1324 1.0926
0.79109 7.8947 1.0984
0.79229 7.8924 1.0985
0.79371 8.1128 1.1403
0.79507 9.647 1.1693
0.79708 1.1168 1.1892
0.7977 10.111 1.1547
0.799 1.0192 1.0584
0.79966 2.4652 1.2075
0.8037 1.4861 1.1978
0.80655 10.775 1.1744
0.80907 8.1228 1.1319
0.81071 1.3745 1.0891
0.81116 9.6279 1.1745
0.81242 8.0934 1.1272
0.81255 2.6248 1.2125
0.81446 7.8737 1.1447
0.81488 7.4902 1.1006
0.8185 7.6589 1.0882
0.81869 1.6795 1.0879
0.81878 1.1344 1.0899
0.81908 10.437 1.1793
0.82497 10.262 1.1722
0.82648 3.07 1.2085
0.82672 10.935 1.1712
0.82838 1.4979 1.3211
0.83048 2.2642 1.2157
0.83366 7.4642 1.1396
0.83661 2.1173 1.2041
0.83776 2.6372 1.0991
0.83833 2.6373 1.0985
0.83872 0.92689 1.0785
0.84185 2.634 1.0968
0.84227 12.379 1.1273
0.84891 10.145 1.1778
0.84899 0.58525 1.072
0.85204 1.1313 1.0878
0.85845 10.513 1.1753
0.86123 0.6992 1.0865
0.86495 0.89758 1.0616
0.86609 7.8996 1.1337
0.86619 1.716 1.0931
0.86925 1.8724 1.0881
0.87648 2.7237 1.2377
0.87848 3.1524 1.2128
0.879 2.2298 1.2024
0.87939 11.069 1.1615
0.8794 12.475 1.1273
0.88411 2.1408 1.1988
0.88598 7.4984 1.128
0.88946 1.0801 1.0802
0.89447 2.0647 1.0987
0.90213 7.8871 1.1054
0.90256 2.0928 1.2063
0.90279 3.1385 1.1072
0.90707 2.1993 1.0995
0.90767 1.5532 1.1966
0.90848 0.94222 1.0777
0.90867 4.3273 1.1242
0.9095 7.3671 1.2709
0.91507 10.833 1.1697
0.91542 3.134 1.0951
0.92237 0.56856 1.0806
0.92304 1.9917 1.1932
0.92663 15.132 1.0673
0.92923 10.432 1.1681
0.93029 1.6002 1.0828
0.93053 1.6008 1.0834
0.93325 1.9839 1.0922
0.93391 2.2811 1.0911
0.93676 11.473 1.157
0.93858 3.1418 1.1866
0.94219 10.582 1.1699
0.94488 9.3453 1.1587
0.94854 10.758 1.1645
0.9496 0.1752 1.2054
0.95067 1.0132 1.0825
0.95288 1.8976 1.0914
0.95965 1.725 1.1977
0.9629 2.6569 1.2092
0.96597 0.7307 1.076
0.96933 12.539 1.0985
0.97115 8.8952 1.1509
0.97119 0.93672 1.1852
0.97125 2.0722 1.208
0.9738 10.987 1.167
0.97572 10.984 1.1598
0.9794 2.8217 1.0995
0.98024 2.8211 1.0992
0.9841 11.466 1.1477
0.98511 1.1241 1.0799
0.98612 1.8714 1.0932
0.9864 8.8494 1.163
0.99004 10.275 1.1621
0.99698 1.0142 1.0655
0.99862 10.566 1.168
1.0051 8.7667 1.1504
1.0066 1.9105 1.2065
1.0106 1.0124 1.0153
1.0158 4.3137 1.2394
1.0166 4.3022 1.2336
1.0166 3.7829 1.1067
1.0195 10.898 1.1599
1.0211 11.55 1.1459
1.0218 11.546 1.1433
1.0219 2.0916 1.1999
1.022 0.9596 1.1819
1.0224 3.1475 1.2111
1.0247 0.67305 1.0875
1.0251 3.1445 1.2071
1.0296 9.7901 1.1524
1.0321 1.4124 1.0885
1.0397 5.3084 1.1052
1.0401 10.437 1.1546
1.0421 10.695 1.1592
1.0435 2.1883 1.091
1.0467 0.86868 1.0952
1.0521 0.98879 1.0717
1.0534 1.5263 1.0906
1.0635 2.0175 1.202
1.064 10.762 1.143
1.0654 1.6455 1.1946
1.0658 10.999 1.1506
1.0746 9.3645 1.1562
1.0797 10.929 1.1547
1.0797 6.8021 1.1139
1.0812 10.276 1.167
1.0826 10.277 1.1635
1.0829 1.9385 1.0836
1.0881 10.588 1.1609
1.1004 2.8384 1.2138
1.1022 2.8361 1.2105
1.1087 5.1741 1.107
1.1174 0.74614 1.1824
1.1195 9.8242 1.1651
1.1206 10.146 1.1631
1.1217 0.90671 1.0706
1.1266 3.1928 1.1033
1.1285 1.9109 1.2147
1.1293 10.527 1.1602
1.1339 10.332 1.1611
1.1357 1.9279 1.0921
1.137 10.819 1.1566
1.1409 1.2127 1.1957
1.1427 2.763 1.2024
1.151 10.052 1.1797
1.1511 10.047 1.1893
1.152 11.243 1.1443
1.1529 1.0693 1.1906
1.1567 0.96259 1.079
1.1604 1.6807 1.0757
1.1628 5.9493 1.1177
1.1647 2.4696 1.0935
1.1656 10.62 1.1528
1.1684 10.886 1.1685
1.1735 11.42 1.135
1.1747 10.416 1.1626
1.177 6.6351 1.111
1.1796 13.295 1.1193
1.1832 8.7295 1.1382
1.1836 10.336 1.1584
1.1856 0.66763 1.3364
1.1891 2.873 1.2098
1.1899 3.0738 1.2187
1.1912 0.91876 1.1918
1.1914 8.9621 1.1518
1.1919 5.8771 1.1002
1.1925 1.5674 1.1962
1.1926 9.5465 1.1559
1.194 0.71435 1.2034
1.1943 9.4339 1.1505
1.1961 10.574 1.1587
1.2015 2.7046 1.0905
1.2022 2.1946 1.0884
1.2064 2.0229 1.09
1.2092 1.1127 1.1845
1.2106 3.0364 1.2123
1.2136 3.0582 1.1039
1.22 10.24 1.1513
1.223 1.7575 1.0714
1.2259 9.0644 1.148
1.2278 9.2635 1.1512
1.229 8.9627 1.1445
1.2309 1.2508 1.0446
1.2404 3.2012 1.2133
1.2429 1.1618 1.0715
1.2448 10.415 1.1557
1.2453 5.9303 1.2446
1.2467 1.958 1.0658
1.247 5.9066 1.2441
1.2507 2.6022 1.0814
1.2518 12.163 1.107
1.2522 12.15 1.1005
1.2535 1.1008 1.0687
1.2549 0.97508 1.0858
1.2566 3.2531 1.0986
1.2576 3.0617 1.2096
1.2588 1.9741 1.0736
1.2592 1.9727 1.0818
1.2631 10.649 1.1482
1.2645 10.859 1.1561
1.2647 3.0237 1.2008
1.2713 15.345 1.1365
1.2741 9.5824 1.1553
1.2846 3.0682 1.0922
1.2858 10.199 1.1537
1.2894 1.7243 1.1857
1.2905 10.422 1.1634
1.2945 4.1924 1.2314
1.2973 1.0412 1.0626
1.2993 2.7399 1.0808
1.3003 2.2304 1.086
1.3007 10.048 1.1547
1.3045 1.268 1.0516
1.3054 10.148 1.1531
1.3058 1.8963 1.1746
1.3073 10.154 1.1405
1.3134 10.563 1.1526
1.3152 8.7737 1.1337
1.3155 2.7236 1.2047
1.3173 9.5842 1.1518
1.3186 5.5785 1.0966
1.3236 1.2761 1.0776
1.3265 3.0688 1.2135
1.3277 6.6408 1.1128
1.3328 3.3556 1.1041
1.3333 6.6422 1.1108
1.3408 10.285 1.1551
1.3445 10.917 1.1842
1.3459 10.285 1.148
1.3565 9.2248 1.1598
1.362 10.674 1.1331
1.362 3.2631 1.2135
1.3648 3.7246 1.2337
1.3649 10.591 1.1467
1.3662 3.1364 1.0952
1.3676 2.6393 1.1989
1.372 1.0245 1.1768
1.3723 1.2205 1.1766
1.3752 5.0469 1.0966
1.3758 2.0119 1.1895
1.376 9.3641 1.1487
1.3769 1.0017 1.0609
1.383 9.2854 1.1538
1.3875 3.0617 1.2092
1.3922 9.0592 1.1441
1.3928 2.3927 1.0895
1.4 9.0567 1.1374
1.4004 7.0033 1.1116
1.4019 3.7633 1.2538
1.4024 11.058 1.1249
1.4028 9.2952 1.1278
1.4104 7.2699 1.1186
1.4122 2.282 1.0777
1.4123 6.0614 1.1069
1.4173 8.4649 1.1301
1.4215 1.2638 1.1883
1.4231 5.0557 1.0862
1.4235 1.155 1.0609
1.4277 1.0719 1.0504
1.431 3.1332 1.2255
1.435 4.9707 1.0442
1.4384 3.347 1.208
1.4384 3.3607 1.2118
1.4421 10.97 1.1379
1.4455 1.2369 1.0562
1.4462 9.0062 1.1384
1.4477 7.3123 1.1153
1.4554 7.1569 1.1194
1.4573 3.2229 1.0946
1.4589 6.5024 1.1015
1.4601 2.2648 1.19
1.4634 13.227 1.1369
1.4645 1.3267 1.1899
1.4666 10.245 1.1547
1.4679 2.2707 1.0728
1.4765 3.1446 1.209
1.4791 10.578 1.1492
1.4802 2.0791 1.1912
1.4941 4.7663 1.0949
1.4969 2.7659 1.2034
1.4974 6.5585 1.0906
1.5008 5.6507 1.1134
1.5046 7.3831 1.1293
1.507 1.2949 1.209
1.5121 2.2062 1.1972
1.5132 9.249 1.1406
1.5222 0.70106 1.0586
1.5319 6.3956 1.1142
1.5321 9.5168 1.1476
1.5352 3.3368 1.099
1.5364 3.3228 1.3224
1.5382 2.5956 1.1864
1.5452 9.041 1.1335
1.546 9.6605 1.1562
1.5487 9.7378 1.1523
1.5513 5.024 1.0956
1.5526 3.225 1.0597
1.5579 3.2781 1.254
1.5592 7.8701 1.1202
1.5596 1.2107 1.1757
1.5616 4.8346 1.2446
1.5637 10.995 1.1159
1.565 3.7213 1.0956
1.5652 2.7951 1.0852
1.5653 1.0523 1.0484
1.569 2.5687 1.1963
1.5704 2.2219 1.19
1.5725 2.286 1.0735
1.5741 2.6308 1.0924
1.5753 1.4927 1.0742
1.5782 2.3009 1.1818
1.5839 4.7965 1.0382
1.5859 6.3193 1.1036
1.5917 5.4559 1.0916
1.5979 6.3151 1.0956
1.6037 10.854 1.1678
1.6039 7.1175 1.1175
1.6055 3.3452 1.0833
1.6082 3.4014 1.1071
1.6086 6.992 1.1021
1.6097 6.0078 1.1072
1.6127 7.0068 1.0914
1.6129 5.74 1.0991
1.6192 9.0939 1.1324
1.6192 9.7636 1.1352
1.6228 9.7007 1.1419
1.6244 10.63 1.1562
1.6278 5.0785 1.1185
1.6289 3.2936 1.0979
1.6325 6.6528 1.1159
1.6327 2.8382 1.2052
1.6339 3.3495 1.2185
1.6416 9.7017 1.1383
1.644 2.899 1.2051
1.6459 2.8966 1.2019
1.649 1.5448 1.1
1.6492 2.9521 1.2045
1.6497 2.6861 1.0851
1.6526 10.719 1.1402
1.6526 8.047 1.1327
1.6577 3.6639 1.0025
1.6582 3.1279 1.0924
1.6677 4.1951 1.0861
1.6686 4.2662 1.091
1.6687 4.5007 1.0951
1.6693 7.1232 1.1103
1.6698 8.897 1.1325
1.6701 3.3378 1.0848
1.673 9.2393 1.1392
1.6751 2.7044 1.1958
1.6776 9.294 1.1348
1.679 2.322 1.1872
1.6806 2.6428 1.1907
1.6811 7.1841 1.1174
1.6823 3.5429 1.0947
1.6837 1.5416 1.1706
1.6843 9.0056 1.1299
1.6845 5.6674 1.0881
1.6846 8.0008 1.1191
1.6852 9.8036 1.1511
1.6863 3.3314 1.2016
1.6892 3.3549 1.2025
1.6894 3.5014 1.0988
1.6895 5.0763 1.1044
1.6928 9.3809 1.1401
1.6942 4.7353 1.0988
1.6952 6.147 1.1068
1.698 9.4968 1.1421
1.698 4.7749 1.0926
1.6997 8.0041 1.095
1.7026 4.315 1.0833
1.7074 3.9002 1.0906
1.7086 6.8726 1.115
1.7095 9.5644 1.1442
1.7113 8.8318 1.1333
1.714 9.6238 1.1419
1.7146 3.6614 1.0911
1.7151 4.9032 1.0818
1.7157 8.6051 1.1336
1.717 9.7109 1.1493
1.7227 3.3209 1.2167
1.7284 3.7516 1.085
1.7292 2.225 1.192
1.7312 2.5741 1.1852
1.7324 7.3501 1.1212
1.7331 2.7802 1.2167
1.7354 3.3914 1.2201
1.7355 6.8804 1.0969
1.7364 5.0129 1.2182
1.7374 5.1002 1.2511
1.7391 9.4621 1.1393
1.743 2.1305 1.1864
1.7492 7.8836 1.1225
1.7497 5.89 1.0846
1.7512 4.0388 1.0954
1.7515 2.9787 1.2015
1.7545 2.7082 1.1982
1.7572 2.144 1.076
1.7599 3.1414 1.2071
1.7599 3.1397 1.2059
1.7605 2.0609 1.0732
1.7623 9.5919 1.1481
1.7629 1.4385 1.0555
1.7641 5.5588 1.1018
1.7645 9.5999 1.1897
1.7662 3.3517 1.2078
1.768 3.6925 1.086
1.7688 7.2019 1.1149
1.7701 4.2213 1.0837
1.7707 4.7195 1.2238
1.772 2.9423 1.0814
1.7776 3.5455 1.2144
1.7801 4.3112 1.0879
1.7839 3.5096 1.2156
1.7869 5.7006 1.1029
1.7928 1.6899 1.0129
1.7928 3.9067 1.2088
1.7937 8.4601 1.1232
1.7983 3.8057 1.0779
1.7985 3.2496 1.2114
1.8022 3.0632 1.207
1.8042 11.02 1.1506
1.8069 9.6783 1.1518
1.8079 3.9262 1.0947
1.8117 5.1305 1.089
1.8119 1.2715 1.0621
1.8119 3.6753 1.2148
1.8158 5.8275 1.0911
1.8175 0.92144 1.0615
1.8185 3.411 1.0898
1.8201 3.7646 1.2141
1.8204 2.823 1.1923
1.8221 6.1875 1.0964
1.8224 9.4884 1.1525
1.8248 3.0095 1.207
1.8255 9.8097 1.1363
1.8261 4.4466 1.0831
1.8269 3.7905 1.2102
1.8272 7.1896 1.1167
1.8279 5.7926 1.0403
1.8317 1.7099 1.0524
1.8341 2.3986 1.1885
1.8349 3.9473 1.088
1.8378 10.308 1.1392
1.8393 4.4365 1.0813
1.8399 4.0428 1.2178
1.8406 4.6533 1.0752
1.8471 7.1734 1.1177
1.8482 7.3996 1.1302
1.8536 2.3172 1.0985
1.8552 7.8445 1.1177
1.8556 8.4199 1.1234
1.8561 7.39 1.1267
1.8561 9.5595 1.1454
1.8576 2.7757 1.08
1.8579 5.5509 1.0901
1.86 3.8498 1.088
1.8624 2.1111 1.1828
1.8641 9.2251 1.141
1.8663 1.7932 1.1767
1.8675 11.045 1.1746
1.8699 4.3171 1.2229
1.8699 2.9605 1.1984
1.8702 9.5037 1.1195
1.8706 4.7433 1.0908
1.8709 9.4813 1.1233
1.871 2.6145 1.1887
1.8728 5.9385 1.0885
1.8771 2.8756 1.097
1.8779 9.4654 1.1125
1.8782 4.7459 1.1037
1.8784 6.2552 1.0957
1.8806 5.0862 1.0838
1.883 4.773 1.0956
1.894 3.8373 1.0914
1.8947 1.5015 1.1826
1.8966 2.7956 1.1957
1.8977 3.9215 1.2165
1.8992 7.4242 1.1186
1.9013 6.7747 1.1063
1.9029 3.7166 1.0826
1.9065 7.3262 1.1158
1.9067 5.5681 1.0888
1.907 2.9996 1.1989
1.9121 7.9387 1.1216
1.9126 7.9375 1.1225
1.914 8.459 1.1305
1.918 9.4435 1.1285
1.9184 2.6519 1.0818
1.9211 4.4982 1.0853
1.9215 3.9301 1.0816
1.9224 3.9294 1.0795
1.9255 4.6107 1.0915
1.9285 8.3226 1.149
1.9292 4.0252 1.0863
1.9301 3.5882 1.0811
1.9305 4.1279 1.0775
1.9316 6.6155 1.1024
1.9319 16.439 1.0864
1.9326 7.2384 1.1102
1.9329 2.7131 1.0733
1.9351 1.7627 1.1621
1.9354 16.471 1.0895
1.9385 8.3841 1.1223
1.9387 9.5977 1.135
1.9406 5.1342 1.2365
1.9418 7.2387 1.0997
1.9446 6.9148 1.1118
1.9506 2.3324 1.1951
1.9517 2.1551 1.1821
1.9552 10.379 1.1413
1.9555 2.802 1.1952
1.9563 2.3499 1.1871
1.9577 4.7312 1.2241
1.9578 7.3152 1.2689
1.9613 2.8146 1.2089
1.9614 2.9729 1.0858
1.9633 5.7292 1.0929
1.9659 2.8689 1.1969
1.966 5.7826 1.0884
1.9666 8.2885 1.1259
1.9672 2.2459 1.1853
1.9721 2.8871 1.1978
1.9744 8.2844 1.1228
1.9763 2.5735 1.1879
1.9764 6.7209 1.1058
1.9783 6.7223 1.105
1.9816 4.1457 1.0839
1.9821 3.8433 1.2138
1.9866 8.0625 1.1216
1.9876 2.9762 1.2015
1.9946 5.5744 1.0923
1.9961 8.1476 1.1211
1.9962 4.2889 1.3062
1.9971 3.6462 1.0778
1.9983 2.0958 1.1836
1.9998 3.3018 1.0749
2.0037 11.368 1.1371
2.0053 11.37 1.1395
2.0063 6.1833 1.0975
2.008 2.2683 1.0747
2.009 4.1116 1.0728
2.0101 6.1827 1.0938
2.0101 2.4167 1.19
2.0103 1.8287 1.1822
2.0119 2.4149 1.1919
2.0136 2.8779 1.0724
2.0145 2.8756 1.0746
2.0155 1.8773 1.1756
2.0155 4.1019 1.0727
2.0156 1.7918 1.0717
2.0164 2.6742 1.1916
2.0184 4.6253 1.0782
2.0188 3.9817 1.0743
2.0225 9.8818 1.1317
2.0258 6.6057 1.0984
2.0292 9.473 1.139
2.0293 2.7354 1.186
2.031 8.3434 1.1193
2.0319 8.4162 1.1676
2.0332 8.0666 1.1177
2.0344 8.3997 1.1283
2.0347 3.9219 1.0756
2.0347 6.1785 1.0937
2.0349 7.9461 1.1463
2.0352 5.8207 1.09
2.0354 6.1755 1.0912
2.0368 2.2639 1.0974
2.0441 2.5083 1.1961
2.0465 7.9208 1.0912
2.0467 5.2136 1.0856
2.0538 2.8425 1.1938
2.0544 5.5859 1.0887
2.0548 2.9883 1.196
2.0551 3.463 1.0754
2.0571 7.7287 1.1227
2.0575 2.4365 1.093
2.0576 2.5807 1.1877
2.0577 2.5815 1.188
2.0635 4.0761 1.0799
2.0673 2.9305 1.1951
2.0674 2.9643 1.1757
2.0679 4.3613 1.0763
2.0687 4.5775 1.0798
2.0749 2.2062 1.1833
2.0798 2.1782 1.198
2.0835 4.1654 1.076
2.0849 8.367 1.1093
2.0891 2.7994 1.0746
2.0898 2.3519 1.1836
2.0938 2.8764 1.0657
2.0954 3.2157 1.1948
2.096 4.128 1.2067
2.0965 2.735 1.0762
2.0976 1.6733 1.1756
2.101 5.0255 1.2073
2.102 4.1281 1.2079
2.1024 3.0579 1.2177
2.1029 2.3055 1.1802
2.1042 4.3736 1.0819
2.1059 8.6596 1.1286
2.1084 2.9117 1.0643
2.1099 5.6541 1.0899
2.1111 4.8506 1.0791
2.112 2.9021 1.1946
2.1124 2.9032 1.1953
2.1132 4.8607 1.0793
2.1172 2.4088 1.1856
2.1224 3.9394 1.203
2.1244 2.4721 1.1878
2.1248 2.4691 1.1751
2.1283 1.8448 1.1904
2.1307 8.0477 1.1123
2.1339 9.7315 1.1372
2.1388 2.5318 1.1799
2.1417 9.5818 1.1311
2.1422 3.8282 1.0739
2.1498 3.483 1.204
2.15 4.2225 1.0794
2.1501 5.9688 1.0834
2.1533 4.4909 1.0881
2.155 2.7266 1.1586
2.1575 5.1273 1.0856
2.1583 2.6581 1.1939
2.1584 3.8335 1.0827
2.1592 3.0624 1.0814
2.1592 3.9386 1.2104
2.1598 3.0723 1.0836
2.1651 3.1593 1.0692
2.1653 3.7494 1.0591
2.1655 4.9375 1.0854
2.1655 8.1684 1.1857
2.1687 6.8139 1.0809
2.1696 8.4136 1.1147
2.1704 3.1232 1.1252
2.1722 2.3382 1.1814
2.1729 3.2201 1.0901
2.1742 6.1684 1.0912
2.1747 8.4916 1.1132
2.1753 9.0117 1.1251
2.1753 2.7132 1.1831
2.1772 4.7308 1.0835
2.18 3.0846 1.2015
2.1823 2.8235 1.1909
2.1835 9.3528 1.1251
2.1856 8.3051 1.1126
2.189 2.8839 1.2004
2.1896 4.9103 1.2273
2.1948 4.9057 1.2265
2.1955 4.274 1.0891
2.1956 4.9765 1.0885
2.1958 2.9219 1.1984
2.1979 4.9749 1.084
2.2002 7.0716 1.1107
2.2024 2.9396 1.193
2.2034 4.5241 1.08
2.2041 3.6872 1.0738
2.2045 4.4285 1.0774
2.205 7.9393 1.1036
2.2055 4.3284 1.0766
2.2069 3.5864 1.0367
2.2076 8.1326 1.1186
2.2145 5.0289 1.0784
2.2159 11.152 1.0058
2.2171 2.4618 1.0449
2.219 4.4719 1.0114
2.2254 5.5771 1.1074
2.2266 2.6665 1.1924
2.2268 9.2952 1.1256
2.2269 2.3869 1.1876
2.2291 5.6129 1.0866
2.2314 3.01 1.0708
2.2336 2.4729 1.0489
2.2346 4.5693 1.0754
2.2346 4.2253 1.0772
2.2376 3.8448 1.0853
2.238 9.5135 1.1133
2.2389 2.2151 1.176
2.2407 3.8344 1.202
2.2463 8.0069 1.1102
2.2486 3.0865 1.1982
2.2508 9.7137 1.1334
2.2525 7.7553 1.1183
2.2529 3.166 1.1746
2.2539 3.1269 1.1964
2.2564 3.4656 1.0386
2.2581 6.1346 1.0734
2.2619 2.7925 1.074
2.2627 3.9788 1.0706
2.2628 8.6556 1.1309
2.2632 7.6722 1.1111
2.2637 3.5287 1.0886
2.2644 2.9597 1.0682
2.2647 8.901 1.1206
2.2676 8.9936 1.121
2.2686 9.7482 1.1341
2.2764 2.362 1.1707
2.2771 6.1681 1.0952
2.2773 4.2774 1.2121
2.2788 4.2935 1.2194
2.2789 2.9743 1.1855
2.2791 2.8249 1.1958
2.281 4.6695 1.0856
2.282 2.3625 1.1769
2.2844 2.6601 1.1816
2.2847 4.2265 1.1598
2.286 8.241 1.1005
2.2879 7.0789 1.1171
2.2896 4.436 1.0809
2.2901 7.023 1.1053
2.2914 5.0706 1.078
2.2915 6.5553 1.0902
2.2924 4.8975 1.0846
2.2937 7.0734 1.1157
2.2958 7.3442 1.1173
2.2962 3.2732 1.2393
2.299 3.3615 1.0857
2.3002 8.2666 1.1124
2.3004 7.6498 1.0985
2.3023 6.057 1.0815
2.3043 7.1609 1.1098
2.3056 4.31 1.245
2.3058 9.7733 1.1249
2.3066 9.4219 1.1545
2.3082 6.7623 1.0976
2.3089 3.5156 1.0903
2.3093 4.9551 1.0793
2.3128 5.3128 1.0996
2.3133 7.728 1.1167
2.3166 3.6531 1.1794
2.3204 3.6816 1.0725
2.3218 7.1418 1.0898
2.3228 3.0336 1.1931
2.3231 4.8271 1.084
2.3236 3.6764 1.1924
2.3246 7.6154 1.1075
2.3246 5.1637 1.0842
2.3277 3.7841 1.0569
2.328 3.9635 1.0682
2.3335 5.6204 1.0757
2.3344 2.5239 1.1797
2.3361 5.0109 1.0821
2.3377 3.5671 1.0688
2.3396 8.623 1.1084
2.3428 4.3481 1.0858
2.3432 8.2337 1.1114
2.3464 4.0044 1.2067
2.3466 2.8154 1.1872
2.3481 4.2843 1.0822
2.3484 3.5223 1.1928
2.3486 7.5623 1.1311
2.3486 4.3966 1.084
2.3491 2.9826 1.1803
2.3495 3.2712 1.1707
2.3517 2.8155 1.1853
2.3524 6.1045 1.0767
2.3533 7.0798 1.1126
2.3547 11.178 1.1395
2.3556 3.4276 1.0748
2.3566 4.7137 1.0849
2.3567 3.5788 1.0702
2.358 7.4079 1.1069
2.3592 7.4115 1.1062
2.3638 3.287 1.1844
2.3646 7.3323 1.127
2.3657 3.724 1.1891
2.3663 4.2003 1.0739
2.3725 3.3049 1.1961
2.3757 3.8163 1.0812
2.3774 8.3489 1.1231
2.3775 7.8626 1.182
2.3776 2.236 1.1745
2.379 7.9991 1.1135
2.3798 8.5216 1.1059
2.3852 5.0557 1.0801
2.3858 5.0558 1.0806
2.388 4.4184 1.0787
2.3896 8.3192 1.1148
2.3908 2.7032 1.177
2.3913 4.4197 1.0792
2.3924 4.611 1.0776
2.3939 6.4555 1.0844
2.3941 8.6864 1.1007
2.397 3.2207 1.0402
2.4 3.4969 1.0623
2.401 5.4088 1.087
2.4019 4.151 1.0932
2.4025 4.9581 1.0813
2.4042 5.1752 1.0833
2.4067 4.8076 0.99237
2.4068 7.7217 1.163
2.4091 9.7948 1.1285
2.4098 3.7078 1.2113
2.4148 4.8857 1.0672
2.4164 4.8828 1.0696
2.4182 2.2579 1.1729
2.4189 3.5466 1.0988
2.423 6.0831 1.0843
2.4238 6.5973 1.1106
2.4249 7.5884 1.1091
2.4271 4.2849 1.0848
2.4276 3.3362 1.1927
2.4307 6.1528 1.0888
2.4312 3.602 1.209
2.4328 5.6543 1.0819
2.433 3.915 1.0672
2.4353 4.8468 1.0859
2.4373 2.7822 1.1791
2.4386 3.0808 1.1777
2.4392 7.828 1.1094
2.4394 6.9857 1.1072
2.4403 4.0479 1.0864
2.4433 8.0351 1.1196
2.4466 3.4598 1.2135
2.4468 5.4843 1.0763
2.448 6.0869 1.0937
2.4484 3.6258 1.2326
2.4496 3.6449 1.2153
2.4498 5.5426 1.0865
2.4566 9.2073 1.1199
2.4583 3.8066 1.1914
2.4591 3.8289 1.2044
2.4608 7.271 1.1082
2.4638 4.9554 1.0891
2.4657 6.3311 1.0815
2.4673 8.0836 1.113
2.4695 4.4969 1.086
2.4702 4.6507 1.0783
2.4704 4.4395 1.217
2.472 5.4935 1.0844
2.4746 4.5672 1.0723
2.4756 8.1484 1.1073
2.4758 5.4963 1.0893
2.4783 6.4316 1.0876
2.482 4.144 1.0779
2.482 6.1601 1.0929
2.4839 4.1299 1.0478
2.486 8.5683 1.1286
2.4861 3.5302 1.1958
2.4909 8.3162 1.1176
2.4952 5.7451 1.0852
2.4955 3.1987 1.1806
2.4959 8.0164 1.0948
2.4977 4.9145 1.2204
2.4977 4.42 1.0776
2.4996 6.6068 1.0948
2.5007 4.7554 1.083
2.501 7.3193 1.0982
2.5021 3.2763 1.177
2.5044 6.8009 1.0951
2.5085 5.0904 1.0857
2.5086 7.3791 1.1024
2.5093 7.8438 1.118
2.5095 5.0278 1.0778
2.5107 4.364 1.0804
2.5109 4.3023 1.072
2.5118 7.4295 1.0155
2.5131 5.0892 1.0821
2.5156 7.6621 1.1008
2.5165 4.1337 1.2332
2.5168 9.8724 1.1286
2.5186 3.2879 1.186
2.5191 5.1688 1.0747
2.5194 4.9326 1.0779
2.5203 5.2565 1.081
2.522 7.6245 1.1077
2.5233 4.9899 1.2304
2.5277 2.7442 1.1654
2.5283 6.3147 1.09
2.5283 7.9555 1.1217
2.5284 5.3958 1.0842
2.5374 5.0625 1.2197
2.5378 7.6308 1.0992
2.54 5.4705 1.088
2.5422 3.0336 1.1588
2.5469 3.3225 1.2272
2.5473 7.9452 1.1071
2.55 7.1993 1.0996
2.5503 2.9629 1.1789
2.5525 7.8778 1.1088
2.5542 8.2066 1.1128
2.5568 6.7161 1.0979
2.5595 6.2301 1.0908
2.5619 9.8342 1.1166
2.5628 4.4482 1.089
2.5633 5.547 1.084
2.5664 6.3984 1.084
2.573 7.4521 1.0999
2.5731 2.1527 1.165
2.5735 4.4016 1.173
2.5743 4.4205 1.1095
2.5748 7.3781 1.1126
2.5753 4.7125 1.0793
2.5757 5.7 1.0895
2.5769 7.4466 1.0915
2.5785 7.78 1.1183
2.581 2.7158 1.168
2.5813 7.4686 1.1073
2.5818 7.7541 1.1023
2.5842 2.2186 1.1711
2.591 5.383 1.0965
2.5929 7.277 1.0935
2.5945 4.4131 1.0914
2.6019 6.1664 1.0891
2.6034 4.9769 1.0779
2.6054 5.0982 1.0793
2.6069 6.745 1.101
2.6085 6.9906 1.102
2.6098 5.8853 1.1828
2.6103 6.9895 1.0965
2.6105 6.6492 1.0949
2.6139 8.3501 1.1162
2.6139 5.0694 1.0642
2.6183 4.4866 1.2144
2.6192 5.8787 1.086
2.6218 7.5878 1.107
2.6232 8.342 1.108
2.6243 8.4222 1.1073
2.625 5.45 1.0765
2.6251 5.4286 1.0785
2.6254 6.0441 1.0965
2.6256 5.6544 1.093
2.6264 4.7213 1.0796
2.6267 6.0108 1.1082
2.6281 5.6528 1.0972
2.6292 5.9793 1.0891
2.6301 5.1829 1.0713
2.6315 3.3634 1.176
2.6327 5.3405 1.1042
2.633 6.3534 1.2262
2.6337 6.2123 1.0908
2.634 4.9052 1.0709
2.6349 5.9234 1.0878
2.6349 3.3685 1.0644
2.6356 8.3322 1.1185
2.6365 5.8013 1.0932
2.6383 3.3827 1.1868
2.6467 6.1752 1.106
2.6484 4.436 1.048
2.6496 4.829 1.0593
2.6525 5.0877 1.0734
2.6536 6.2682 1.0828
2.6557 5.5547 1.0929
2.6569 2.7638 1.1739
2.6582 6.3411 1.0745
2.6589 4.7594 1.0698
2.6637 2.8254 1.1662
2.6656 6.5087 1.1682
2.6699 5.1964 1.2477
2.6712 4.9512 1.0666
2.6756 5.6889 1.0901
2.6757 5.7581 1.084
2.6787 5.2325 1.0761
2.6789 2.8105 1.0568
2.6809 4.772 1.0725
2.6811 5.989 1.2455
2.6832 6.0172 1.1075
2.684 5.1181 1.2203
2.6866 2.5419 1.153
2.6898 6.0193 1.084
2.6923 7.4973 1.1206
2.6928 2.1869 1.1617
2.6948 4.2864 1.067
2.6986 6.5361 1.1012
2.6987 7.3823 1.1189
2.6988 1.8515 1.1566
2.6995 3.7199 1.058
2.7003 2.747 1.1669
2.7006 2.9508 1.1414
2.7028 6.1906 1.0922
2.7034 5.0661 1.0829
2.7062 6.0943 1.0754
2.7111 4.2326 1.0652
2.7113 9.0769 1.114
2.7123 3.3858 1.184
2.7134 3.3855 1.1812
2.7169 6.7471 1.1075
2.7177 7.4218 1.0969
2.718 7.7654 1.1068
2.7202 7.4784 1.0997
2.7203 7.8571 1.1003
2.7207 6.1042 1.0832
2.7214 6.2315 1.2581
2.7222 3.3885 1.1887
2.7234 6.7477 1.0961
2.7281 4.4933 1.0748
2.729 9.0427 1.1037
2.7331 4.3136 1.0559
2.7386 5.3271 1.0752
2.7401 6.5299 1.0428
2.7423 6.5901 1.0904
2.7442 5.0116 1.0699
2.7456 3.5189 1.0647
2.7477 7.5869 1.1085
2.7548 6.8623 1.0974
2.761 2.8347 1.1698
2.762 4.6088 1.063
2.7658 9.9692 1.1319
2.7691 7.0329 1.0981
2.7726 5.609 1.0855
2.7785 7.2664 1.0672
2.7813 5.4581 1.0746
2.7816 4.8177 1.0612
2.7836 5.0741 1.0711
2.7851 7.2003 1.105
2.7863 4.5457 1.067
2.7876 7.3141 1.1406
2.7913 5.5644 1.1093
2.7923 2.2225 1.1482
2.7925 4.2422 1.0575
2.793 7.0523 1.0659
2.793 3.7074 1.0512
2.7934 7.1591 1.1136
2.7938 6.8739 1.0927
2.7947 5.9026 1.0873
2.795 2.7627 1.1624
2.7978 11.258 1.0892
2.7978 8.3162 1.1042
2.8014 3.0322 1.1724
2.8017 5.8326 1.0782
2.8105 7.785 1.1097
2.8112 4.1072 1.054
2.8117 6.1258 1.1455
2.8132 6.3476 1.0853
2.815 8.244 1.1068
2.8186 7.4253 1.071
2.8191 7.6147 1.1008
2.8272 4.4287 1.0616
2.8292 2.9635 1.1678
2.8382 7.1442 1.0881
2.8382 6.1901 1.0764
2.84 8.2646 1.1189
2.8433 3.1733 1.044
2.8443 7.4567 1.1032
2.8483 8.0089 1.1213
2.85 3.521 1.0615
2.855 4.2567 1.0561
2.858 7.5398 1.1129
2.8603 2.8946 1.0438
2.8615 4.1869 1.0601
2.8693 7.2818 1.0924
2.87 7.3622 1.1157
2.8722 5.6934 1.0695
2.8727 4.614 1.071
2.8741 2.1793 1.1609
2.8758 7.6449 1.1067
2.8817 5.483 1.0699
2.8837 4.1246 1.1884
2.8903 7.7935 1.1037
2.8909 5.4814 1.073
2.8964 5.5784 1.0769
2.8974 7.623 1.1132
2.8999 6.3863 1.0744
2.9008 3.0049 1.1609
2.9058 7.8462 1.1137
2.9066 4.7323 1.0646
2.9072 7.4329 1.1111
2.9153 5.1871 1.0624
2.9183 4.9601 1.0687
2.9262 5.5298 1.0973
2.9286 3.2065 1.1738
2.929 4.6698 1.0798
2.9347 5.5474 1.0801
2.9349 7.9246 1.1085
2.9381 4.2733 1.0476
2.9412 2.9264 1.1673
2.9413 2.9205 1.1619
2.9439 4.5198 1.056
2.9474 4.3518 1.0582
2.9498 4.8816 1.0656
2.9537 6.7389 1.0844
2.9551 7.0368 1.0987
2.96 2.1311 1.1423
2.9624 5.3214 1.0666
2.9637 8.0459 1.1349
2.9637 8.047 1.1362
2.9638 5.628 1.0762
2.9641 8.0219 1.0934
2.9668 8.0281 1.1019
2.9679 8.0289 1.1011
2.9776 7.8836 1.1248
2.9826 4.7203 1.0709
2.9829 6.5996 1.0795
2.9849 2.5563 1.1617
2.9857 3.2545 1.1509
2.9948 4.4059 1.0574
2.996 4.5176 1.0587
3.0121 4.5111 1.0546
3.0127 3.1175 1.1694
3.0186 3.7128 1.053
3.0272 4.1538 1.0436
3.028 3.2996 1.1689
3.0293 8.3762 1.1183
3.0327 6.6154 1.0818
3.0328 4.7535 1.0568
3.0347 2.1589 1.1547
3.0433 9.7795 1.1055
3.0478 8.4882 1.1164
3.0495 6.8652 1.0821
3.0532 9.2722 1.1113
3.0542 2.11 1.1511
3.0647 15.509 1.0667
3.0681 4.5406 1.1986
3.0714 8.6163 1.1126
3.074 8.6265 1.0977
3.0759 2.9089 1.1656
3.0766 8.7151 1.0794
3.0866 3.7198 1.173
3.1021 6.4999 1.0735
3.1033 3.7634 1.1971
3.1103 8.9135 1.1187
3.1183 8.6681 1.1077
3.1197 7.3749 1.0967
3.1245 7.3867 1.1172
3.1256 5.6859 1.0847
3.1271 9.1067 1.1045
3.134 7.7134 1.0748
3.1482 3.2033 1.0499
3.1502 5.9152 1.0808
3.1517 4.8603 1.0578
3.1549 9.5785 1.12
3.1573 6.8954 1.0767
3.1576 6.8974 1.0831
3.1616 7.8693 1.0956
3.1623 7.8699 1.0959
3.175 4.6738 1.0547
3.1771 5.6191 1.0743
3.1825 6.5105 1.0818
3.1903 6.6854 1.0816
3.1911 5.0779 1.0479
3.2 5.0903 1.0609
3.2017 7.5428 1.0981
3.2022 5.7333 1.0746
3.2071 6.6323 1.0698
3.2098 9.8601 1.1289
3.2173 7.6762 1.0915
3.2174 3.2291 1.1718
3.2248 7.323 1.091
3.2349 4.9937 1.0547
3.2356 4.8912 1.0673
3.241 4.759 1.2067
3.2439 9.9642 1.1175
3.2505 4.7791 1.0532
3.2519 4.6727 1.0584
3.2638 6.8132 1.088
3.2747 4.149 1.0489
3.2749 5.863 1.108
3.283 2.5911 1.1536
3.2865 6.6315 1.071
3.2967 4.907 1.059
3.2977 5.6136 1.0725
3.3056 4.9395 1.1043
3.31 6.7402 1.0756
3.319 6.9653 1.0795
3.3234 7.426 1.0883
3.3386 6.6515 1.0714
3.3453 4.4752 1.0433
3.3459 6.8397 1.0768
3.3507 4.8765 1.0381
3.3546 7.1226 1.0846
3.3547 7.5001 1.0846
3.356 5.5523 1.0741
3.3582 4.9264 1.0469
3.3622 4.9464 1.2349
3.3752 7.3449 1.085
3.3755 5.8599 1.0747
3.3755 4.9759 1.2391
3.396 4.7459 1.0513
3.4047 7.7272 1.0978
3.4064 10.94 1.1613
3.4357 7.1295 1.0728
3.4397 7.3103 1.087
3.468 5.534 1.0633
3.4861 5.002 1.0563
3.5353 4.4042 1.036
3.5601 6.9507 1.0602
3.5771 4.7445 1.0418
3.635 5.2122 1.0418
3.6719 5.1084 1.0438
3.7246 4.8286 1.0456
3.7512 5.3388 1.0572
3.7566 3.04 1.1409
3.7681 3.0404 1.1476
3.7713 8.617 1.0998
3.8351 3.6376 1.1616
3.8376 15.114 1.1077
3.8433 5.629 1.0495
3.8788 4.83 1.0361
3.8941 4.6709 1.0308
3.9054 5.5605 0.97616
3.9198 5.6078 0.98618
4.0069 16.468 0.52479
4.0794 7.9452 1.0779
4.0795 5.704 1.1914
4.0932 7.4963 1.0613
4.4101 6.3818 1.1957
4.485 6.5383 1.0804
4.5175 7.9468 1.0713
4.5762 6.6478 1.1159
4.7469 2.4623 1.1242
5.7165 15.932 1.1882
6.2951 15.889 1.1913
6.8274 2.4823 1.0919
6.9736 2.487 1.1049
6.9799 4.644 1.1171
7.1404 3.0453 1.1271
7.1413 5.1863 1.0879
7.1597 5.8715 1.1155
7.1624 6.6748 1.1756
7.1643 7.1482 1.1757
7.2867 2.9987 1.1408
7.4608 1.8445 1.0767
7.5265 9.1971 0.62571
7.5673 9.3176 0.19949
7.7962 7.953 0.81471
8.1634 7.6359 0.5599
8.1745 7.3069 0.40872
8.3703 5.8657 1.281
8.3871 1.3977 1.2076
8.4236 7.3937 1.0067
9.9844 13.045 1.0626
11.327 2.769 1.0594


==> graphs/real_data/inliers_map_2020_09_21_22_05_41_fHf.txt <==
-11.831 14.012 1.0973
-10.279 8.9526 -0.1472
-6.9884 7.7752 1.0266
-6.9691 6.0761 1.0244
-6.8118 9.9266 1.0569
-6.7557 7.8716 1.0487
-6.7307 6.6561 1.033
-6.6861 7.0485 1.0381
-6.6751 6.0911 1.0285
-6.636 6.293 1.0148
-6.6215 7.4015 1.048
-6.5317 5.2627 1.048
-6.4457 15.951 1.0416
-6.3201 7.1454 1.0553
-6.3148 6.157 1.0375
-6.3084 5.8709 1.0461
-6.3025 5.0122 1.0721
-6.3008 4.0186 1.0501
-6.258 5.0936 1.0511
-6.2541 5.4536 1.0502
-6.2304 5.3268 1.0429
-6.2238 4.772 1.0638
-6.2037 3.923 1.0449
-6.173 8.1514 1.0756
-6.1683 8.0396 1.0745
-6.1676 8.1515 1.0692
-6.1387 5.0422 1.0474
-6.1243 4.7656 1.043
-6.1216 4.2056 1.0548
-6.1034 6.8778 1.0546
-6.0685 4.4667 1.0556
-6.0672 6.3662 1.0432
-6.0053 3.0334 1.068
-5.995 4.4401 1.0596
-5.9898 3.6706 1.0911
-5.9827 5.005 1.0512
-5.9628 6.9946 1.063
-5.9595 10.862 1.0476
-5.959 3.9356 1.055
-5.9534 3.451 1.0586
-5.9371 6.8911 1.0653
-5.9212 7.6831 1.0895
-5.9205 8.2802 1.0734
-5.9009 7.9436 1.0843
-5.88 8.0697 1.0783
-5.872 8.6572 1.1152
-5.8499 6.4213 1.0591
-5.8387 8.7939 1.0835
-5.8212 8.3671 1.0857
-5.7981 8.7173 1.0884
-5.7908 8.8955 1.0935
-5.7882 7.5985 1.0882
-5.7745 8.5366 1.0799
-5.7733 8.8904 1.0792
-5.7725 8.8881 1.0883
-5.7723 5.1174 1.0532
-5.7625 5.8269 1.0591
-5.7562 6.2428 1.0516
-5.7526 9.0725 1.0793
-5.7361 8.0706 1.0886
-5.7227 7.7125 1.0851
-5.7226 5.7685 1.0588
-5.7213 7.7989 1.0941
-5.7134 6.587 1.0632
-5.713 6.4423 1.0697
-5.7119 8.371 1.0827
-5.7065 7.3794 1.0742
-5.6978 6.0335 1.0554
-5.6867 5.0166 1.0468
-5.6789 6.6376 1.0664
-5.6686 5.7009 1.0587
-5.6665 6.5525 1.0544
-5.6601 5.7817 1.0572
-5.6544 6.3652 1.0611
-5.6425 7.0882 1.0713
-5.641 8.442 1.0847
-5.6383 9.1786 1.0914
-5.6159 7.2722 1.069
-5.6127 4.9392 1.0611
-5.5998 7.7778 1.0998
-5.5978 6.6518 1.0642
-5.5913 8.6023 1.1107
-5.5855 8.4019 1.0886
-5.584 5.4975 1.0632
-5.5824 8.6522 1.0955
-5.5766 8.0287 1.0914
-5.5714 7.4401 1.0816
-5.5706 9.3644 1.0841
-5.5547 4.9165 1.0721
-5.5516 8.2264 1.0874
-5.545 5.6867 1.053
-5.541 5.6156 1.0574
-5.5329 6.4264 1.0626
-5.531 5.4868 1.0637
-5.5237 7.3144 1.078
-5.5163 7.6103 1.0707
-5.5158 4.7608 1.0837
-5.5146 8.584 1.0953
-5.4931 8.6327 1.1001
-5.4919 8.0391 1.0972
-5.4904 9.5583 1.0891
-5.4863 6.5494 1.0741
-5.486 6.1082 1.0567
-5.4816 8.3552 1.0955
-5.4802 6.2949 1.0622
-5.4795 8.2868 1.0963
-5.4725 5.4068 1.0548
-5.4712 7.2608 1.0821
-5.4651 9.0322 1.0957
-5.4466 5.0401 1.0573
-5.4402 4.598 1.0651
-5.439 6.4074 1.0599
-5.4204 6.4969 1.0688
-5.4191 9.2848 1.0946
-5.4142 7.866 1.0919
-5.4141 4.6985 1.071
-5.4127 7.8111 1.0972
-5.3965 9.1791 1.0957
-5.3872 8.3826 1.091
-5.3833 8.2673 1.1021
-5.3796 4.3932 1.0711
-5.3775 6.4047 1.0695
-5.3728 8.5475 1.1196
-5.3655 3.6704 1.0729
-5.3627 9.0401 1.1039
-5.3495 7.6364 1.0972
-5.3449 7.728 1.1069
-5.3426 9.1649 1.0976
-5.3378 6.3762 1.0699
-5.3376 10.118 1.079
-5.3375 6.5128 1.0714
-5.3341 5.6959 1.0734
-5.3332 5.6349 1.0666
-5.3253 7.9172 1.1019
-5.3237 8.6027 1.102
-5.3167 5.4544 1.0677
-5.3134 8.1178 1.0966
-5.3126 2.0962 1.1108
-5.3074 7.2434 1.0874
-5.2821 8.6861 1.1023
-5.2759 8.0767 1.1003
-5.2668 8.2364 1.106
-5.2662 4.0268 1.0737
-5.2625 4.0847 1.0755
-5.2595 9.0383 1.0933
-5.2583 9.0914 1.1019
-5.2579 8.4985 1.1055
-5.2557 9.644 1.0908
-5.252 6.3819 1.0688
-5.2498 5.3258 1.07
-5.2486 7.6728 1.1018
-5.2437 8.6391 1.103
-5.2433 9.3213 1.0868
-5.2363 7.9641 1.0951
-5.2342 7.8113 1.1044
-5.2297 7.0886 1.0834
-5.2287 7.2512 1.0922
-5.2285 5.8426 1.0729
-5.2284 6.5168 1.0815
-5.2252 8.4262 1.1009
-5.2201 7.1249 1.0899
-5.2164 7.8648 1.107
-5.2138 5.7793 1.0666
-5.2094 4.1222 1.0739
-5.2084 8.1227 1.1132
-5.2051 8.1308 1.1066
-5.2031 9.1439 1.11
-5.2019 8.2964 1.1134
-5.199 4.8967 1.0646
-5.1954 8.0177 1.101
-5.1857 3.7215 1.0669
-5.1838 8.5724 1.1086
-5.1837 10.648 1.0632
-5.1796 6.5854 1.0845
-5.178 9.4898 1.1084
-5.1761 6.505 1.0859
-5.1754 6.6677 1.0881
-5.1668 6.2799 1.0788
-5.1658 9.5022 1.0923
-5.1658 7.3906 1.1033
-5.1656 8.3367 1.1183
-5.1592 6.7832 1.0845
-5.1585 9.8391 1.1005
-5.1552 4.8624 1.0738
-5.1551 9.2716 1.1067
-5.1524 10.168 1.0828
-5.1513 9.2761 1.101
-5.1443 8.8764 1.1048
-5.143 9.6592 1.0944
-5.1429 8.5738 1.112
-5.137 4.0307 1.0659
-5.136 7.9076 1.1089
-5.1295 10.079 1.0824
-5.1218 8.4111 1.1064
-5.1207 9.2632 1.0911
-5.1202 7.7752 1.1185
-5.1156 9.476 1.1036
-5.1141 7.8141 1.0946
-5.1103 7.7759 1.1164
-5.1007 6.404 1.0801
-5.0986 7.9697 1.1125
-5.097 9.3284 1.1114
-5.0949 4.2978 1.082
-5.0897 8.6992 1.1091
-5.0893 4.1925 1.0738
-5.083 4.3137 1.065
-5.0819 8.519 1.109
-5.0765 6.2423 1.0784
-5.0685 8.2294 1.1052
-5.0667 5.4112 1.0726
-5.0633 5.6121 1.0729
-5.0597 4.7163 1.0758
-5.0526 5.3196 1.0673
-5.0514 9.75 1.0911
-5.0513 6.5774 1.0905
-5.0475 7.9587 1.1111
-5.0469 4.2266 1.0736
-5.0442 9.196 1.1051
-5.0389 8.5985 1.1098
-5.0338 9.8246 1.0905
-5.0335 4.2326 1.0788
-5.0321 4.2018 1.102
-5.0255 6.8329 1.0935
-5.0227 4.1502 1.1047
-5.0227 6.7415 1.09
-5.0214 5.0356 1.0674
-5.0151 4.1682 1.0798
-5.0104 6.5479 1.0827
-5.0072 5.4466 1.0786
-5.0068 4.5334 1.0795
-5.0051 9.1059 1.1106
-5.0048 9.4357 1.1104
-5.0047 9.1478 1.1086
-4.999 7.2018 1.0981
-4.996 8.6926 1.1066
-4.9915 8.4039 1.1158
-4.9906 4.9639 1.082
-4.9902 10.15 1.0854
-4.9892 9.0383 1.1074
-4.9832 9.2495 1.0555
-4.9824 3.9149 1.0751
-4.9816 8.8235 1.1098
-4.9758 7.8873 1.1119
-4.9717 5.7594 1.0846
-4.9658 5.3353 1.0799
-4.9655 9.6722 1.0973
-4.9647 9.1493 1.1109
-4.9644 8.5299 1.1114
-4.9629 7.7822 1.1019
-4.9618 8.0121 1.1125
-4.9587 10.279 1.0897
-4.9573 7.1091 1.0972
-4.9543 10.65 1.0967
-4.9542 5.1231 1.0718
-4.9532 8.4517 1.1131
-4.9486 9.8009 1.1096
-4.9482 3.3502 1.0853
-4.9469 8.9943 1.1148
-4.9463 7.9368 1.116
-4.9402 9.2792 1.1049
-4.9377 8.6184 1.1149
-4.9366 9.8503 1.0925
-4.9359 4.5569 1.0617
-4.9357 6.4635 1.0822
-4.9326 6.3456 1.0895
-4.9324 6.8956 1.0961
-4.9243 8.9375 1.1235
-4.9237 4.1741 1.0731
-4.9195 8.4717 1.1198
-4.9146 4.2637 1.0732
-4.9126 10.463 1.0765
-4.9086 9.4948 1.102
-4.9055 5.0914 1.075
-4.902 9.1977 1.1078
-4.9006 4.0042 1.0777
-4.9002 8.9728 1.107
-4.898 8.9011 1.1095
-4.8978 3.8335 1.074
-4.8962 10.761 1.0803
-4.895 5.9054 1.0844
-4.8922 5.5112 1.0844
-4.8922 4.3358 1.0701
-4.8907 7.1311 1.1004
-4.8853 4.9693 1.0673
-4.8795 8.0888 1.114
-4.8794 10.027 1.1016
-4.8761 9.0748 1.1083
-4.8744 5.7803 1.0847
-4.8718 4.1225 1.0622
-4.8669 8.809 1.1148
-4.8577 4.3626 1.0691
-4.8546 4.4031 1.076
-4.8478 10.487 1.0801
-4.8477 10.487 1.0792
-4.8462 8.7399 1.1177
-4.8427 9.599 1.0982
-4.8422 4.4174 1.0698
-4.8413 9.1173 1.109
-4.8385 6.9279 1.1026
-4.8328 7.8763 1.116
-4.8287 4.6239 1.0774
-4.8241 4.9302 1.0769
-4.8237 8.934 1.1148
-4.8212 8.528 1.1204
-4.8212 4.7999 1.0704
-4.8153 10.415 1.0802
-4.8126 8.3827 1.1131
-4.8106 3.6333 1.0849
-4.8097 7.7711 1.1213
-4.8079 8.9965 1.1239
-4.8076 7.0167 1.1015
-4.8065 4.7154 1.0722
-4.8062 9.9652 1.096
-4.8055 7.7713 1.1205
-4.8048 7.0174 1.1093
-4.8026 5.6475 1.0825
-4.8002 10.566 1.0856
-4.7898 8.7662 1.1332
-4.7873 8.6531 1.1153
-4.7864 8.2779 1.1207
-4.7862 4.3151 1.0786
-4.7857 7.4419 1.1201
-4.7824 10.472 1.0819
-4.7801 5.049 1.0793
-4.7795 4.7474 1.0782
-4.7746 9.7179 1.102
-4.7722 8.7082 1.1131
-4.77 8.7066 1.1164
-4.7671 8.3323 1.1253
-4.766 4.7933 1.0842
-4.7647 7.2118 1.11
-4.762 8.962 1.1156
-4.7577 5.716 1.0874
-4.7559 5.8447 1.0894
-4.7543 9.4234 1.1074
-4.7499 8.3361 1.1176
-4.7439 4.2287 1.0696
-4.7436 5.2851 1.0818
-4.7428 4.644 1.072
-4.7372 6.1148 1.0924
-4.7369 4.97 1.0815
-4.7367 8.8863 1.1142
-4.7314 9.7247 1.1123
-4.726 9.7278 1.101
-4.7156 9.1045 1.1115
-4.7146 7.4537 1.1119
-4.7059 8.8149 1.1184
-4.6983 9.3141 1.1098
-4.6977 5.8554 1.0878
-4.6965 6.0788 1.1071
-4.6931 8.476 1.1221
-4.6928 8.9976 1.1278
-4.6916 4.265 1.0738
-4.6887 9.5315 1.1131
-4.6852 5.1536 1.0813
-4.6835 4.4509 1.0781
-4.6821 3.8594 1.0876
-4.6776 9.6695 1.1056
-4.6775 10.793 1.0796
-4.6761 8.0115 1.1201
-4.6761 5.7624 1.0894
-4.6735 9.0811 1.1176
-4.666 10.405 1.0891
-4.6657 8.5928 1.1094
-4.6634 10.405 1.0877
-4.6598 3.7345 1.0967
-4.6571 10.837 1.0593
-4.6556 10.281 1.0918
-4.6456 7.5711 1.1194
-4.6378 6.0253 1.0998
-4.6358 9.4363 1.1058
-4.6328 6.9823 1.1124
-4.6314 9.3549 1.105
-4.6266 9.366 1.1129
-4.6227 5.4608 1.0834
-4.6224 8.7037 1.1218
-4.6203 8.3241 1.1219
-4.6188 9.1565 1.1167
-4.6171 6.5021 1.12
-4.6166 10.039 1.0775
-4.6153 6.2874 1.1006
-4.6141 9.163 1.1072
-4.613 6.2871 1.0983
-4.6116 4.812 1.0593
-4.6114 10.09 1.074
-4.6106 6.2171 1.0783
-4.6089 5.735 1.0888
-4.6055 4.4933 1.0852
-4.5997 5.2466 1.0813
-4.5995 3.7631 1.0983
-4.5979 6.3481 1.103
-4.5945 10.326 1.0914
-4.592 6.2823 1.1148
-4.5918 6.4295 1.0989
-4.5865 3.6 1.0911
-4.5839 4.0704 1.0811
-4.5803 8.3486 1.1247
-4.5789 7.8351 1.1246
-4.5762 10.036 1.0905
-4.5751 5.5215 1.0952
-4.5744 7.0724 1.1062
-4.5743 10.017 1.1095
-4.5738 9.6405 1.091
-4.5669 9.6583 1.1018
-4.5651 9.9951 1.1062
-4.5631 9.9981 1.0932
-4.5627 8.6745 1.1213
-4.5615 10.183 1.0715
-4.5587 6.7674 1.1104
-4.5581 10.698 1.089
-4.5566 5.0685 1.0835
-4.5503 9.4648 1.1189
-4.5497 5.1192 1.0911
-4.5469 7.3299 1.1178
-4.5438 9.5315 1.1159
-4.54 8.8534 1.1204
-4.5383 9.837 1.1096
-4.5351 3.7643 1.0952
-4.534 6.5985 1.108
-4.5256 9.4011 1.1156
-4.5248 8.3245 1.1217
-4.5242 9.2936 1.1128
-4.5238 9.2974 1.1087
-4.5226 10.214 1.0883
-4.522 10.042 1.1058
-4.5187 6.6937 1.1088
-4.5159 9.4902 1.1315
-4.5137 6.4665 1.0683
-4.5134 9.0713 1.1182
-4.513 4.1057 1.0893
-4.5117 5.9291 1.1097
-4.5077 4.7919 1.0819
-4.5048 3.7158 1.0983
-4.5039 10.799 1.0752
-4.5035 9.9601 1.0832
-4.4998 9.2219 1.106
-4.4942 8.7934 1.1272
-4.4927 9.6412 1.1039
-4.491 10.762 1.0732
-4.4882 6.2568 1.0973
-4.4833 8.9249 1.1174
-4.483 5.7617 1.1011
-4.4814 6.5059 1.115
-4.4808 7.7809 1.1306
-4.4805 9.8851 1.1027
-4.4784 4.4063 1.0834
-4.4759 3.7963 1.0822
-4.4745 10.035 1.1269
-4.4726 5.4166 1.09
-4.4705 9.7052 1.1135
-4.4665 7.081 1.1209
-4.4625 4.9994 1.0904
-4.46 10.302 1.0898
-4.4596 10.467 1.0913
-4.458 3.6299 1.0944
-4.4568 6.8522 1.1171
-4.4561 5.3872 1.0873
-4.4544 6.1232 1.0994
-4.4537 9.6903 1.0938
-4.4499 10.425 1.0921
-4.4484 6.3321 1.0906
-4.447 3.7643 1.0956
-4.4442 3.7016 1.0427
-4.4435 6.9708 1.1165
-4.4431 9.4367 1.1152
-4.4421 9.5648 1.1137
-4.4414 6.0108 1.1117
-4.4411 4.6149 1.0838
-4.4402 8.8704 1.1241
-4.4389 6.1292 1.099
-4.4361 6.5798 1.1104
-4.4332 3.8212 1.0984
-4.4327 5.0602 1.0876
-4.4318 4.549 1.0825
-4.4303 9.2492 1.114
-4.4291 6.694 1.1061
-4.4283 3.742 1.0865
-4.4277 3.8655 1.0955
-4.4273 9.318 1.1298
-4.4192 10.2 1.0965
-4.4179 10.903 1.0788
-4.4146 6.7603 1.1822
-4.4143 5.9966 1.0956
-4.4098 3.7266 1.1161
-4.4083 9.096 1.1135
-4.4004 5.9478 1.0984
-4.3967 10.482 1.0875
-4.3961 3.6236 1.1043
-4.3956 6.4465 1.1115
-4.3953 9.5137 1.1093
-4.3921 10.345 1.0954
-4.3914 4.1303 1.0913
-4.3905 6.6104 1.107
-4.3904 3.2444 1.1088
-4.3895 9.2761 1.1221
-4.3881 7.6907 1.1298
-4.3825 9.0168 1.1197
-4.38 4.9486 1.0863
-4.3733 3.6708 1.0954
-4.3696 6.9542 1.1212
-4.3694 5.0582 1.0876
-4.3667 3.5773 1.1135
-4.365 6.4959 1.1146
-4.3635 4.0487 1.0953
-4.3629 10.61 1.0907
-4.3589 11.223 1.0711
-4.3589 6.8236 1.1086
-4.3568 6.1925 1.1027
-4.3521 9.974 1.0982
-4.3497 10.266 1.0985
-4.3494 3.8434 1.0857
-4.3494 5.601 1.0899
-4.3488 8.7876 1.1284
-4.3459 8.7839 1.1299
-4.3455 4.7687 1.0881
-4.3438 8.9315 1.1261
-4.3427 8.4934 1.1295
-4.34 1.2866 1.1257
-4.3377 5.8966 1.0933
-4.3372 7.2389 1.12
-4.3329 10.97 1.0795
-4.3321 10.514 1.0892
-4.3293 5.3528 1.0952
-4.329 5.5221 1.0907
-4.3282 5.453 1.0941
-4.3276 6.7599 1.1137
-4.3259 5.4532 1.0974
-4.3258 3.1965 1.0998
-4.3254 3.5791 1.0977
-4.3252 9.0258 1.1319
-4.3233 9.1791 1.1214
-4.3203 6.9947 1.1355
-4.3198 7.6973 1.1305
-4.3189 5.1792 1.0939
-4.3164 10.177 1.0921
-4.3147 9.4539 1.1171
-4.3145 5.749 1.1065
-4.3128 9.6197 1.1151
-4.311 10.06 1.0959
-4.3095 10.121 1.1005
-4.3089 7.1562 1.1171
-4.3043 3.4764 1.1078
-4.3024 8.8854 1.1286
-4.2986 6.6536 1.0918
-4.2952 5.5972 1.0917
-4.2853 5.6987 1.0916
-4.2831 9.7903 1.107
-4.2821 4.9852 1.0851
-4.2759 11.026 1.0837
-4.2752 9.6595 1.1121
-4.2729 6.2854 1.0972
-4.2726 5.9688 1.0965
-4.2726 2.9776 1.1122
-4.2724 11.027 1.0773
-4.2705 2.9715 1.121
-4.2696 3.5579 1.1082
-4.2691 7.4584 1.1149
-4.2664 10.347 1.0935
-4.2662 8.4749 1.1269
-4.2646 10.202 1.0966
-4.2646 5.2776 1.0919
-4.2643 3.6415 1.1055
-4.2639 6.644 1.1227
-4.2619 8.3008 1.1299
-4.2618 10.206 1.0913
-4.2594 10.127 1.1034
-4.2575 3.6894 1.1092
-4.2573 6.2057 1.1014
-4.2523 6.6503 1.095
-4.2491 9.3425 1.1206
-4.2484 4.5678 1.0851
-4.2484 9.1292 1.1256
-4.2479 4.9931 1.1056
-4.2475 9.5904 1.1144
-4.2466 3.7268 1.0987
-4.2446 5.2451 1.0892
-4.2441 9.1296 1.1113
-4.24 8.1806 1.1331
-4.2389 8.052 1.1311
-4.2366 10.877 1.0908
-4.2319 9.2176 1.134
-4.2309 4.9927 1.1099
-4.2308 5.1964 1.0932
-4.2289 10.269 1.1003
-4.2289 10.878 1.0866
-4.2261 6.7507 1.0906
-4.2251 6.8334 1.1116
-4.2248 10.873 1.0892
-4.2243 6.8918 1.1127
-4.2221 6.6533 1.1209
-4.2177 9.6188 1.1149
-4.2152 6.1273 1.0986
-4.2137 7.7979 1.135
-4.2127 11.315 1.0697
-4.2088 9.7082 1.1116
-4.2028 3.8608 1.1026
-4.2008 11.004 1.0866
-4.1983 8.8121 1.1251
-4.198 6.3729 1.104
-4.1974 11.004 1.0805
-4.1969 6.3152 1.1083
-4.1969 6.3141 1.1031
-4.1967 3.3551 1.1218
-4.1946 6.9849 1.1351
-4.1908 6.9636 1.1224
-4.1894 11.202 1.0745
-4.1891 3.7085 1.1091
-4.1794 9.2873 1.1198
-4.1791 8.4475 1.1424
-4.1778 5.0038 1.0924
-4.1766 7.0669 1.1244
-4.1757 10.102 1.1064
-4.1723 3.9334 1.108
-4.1723 8.3246 1.1367
-4.1701 3.896 1.0994
-4.1693 5.1971 1.0905
-4.1657 5.0403 1.099
-4.1644 4.4147 1.0946
-4.1627 10.689 1.0889
-4.159 3.8198 1.1024
-4.1588 11.246 1.0786
-4.1571 1.8385 1.1307
-4.1569 11.245 1.0779
-4.1565 6.2527 1.0956
-4.1504 9.59 1.0965
-4.1502 6.5261 1.0751
-4.1488 8.3571 1.1507
-4.1443 5.3412 1.0779
-4.1421 10.861 1.0849
-4.1418 10.861 1.0828
-4.1411 9.579 1.119
-4.1319 8.6179 1.1382
-4.1291 6.8912 1.1167
-4.1284 8.5318 1.1291
-4.128 3.8745 1.1019
-4.1237 10.619 1.0945
-4.1212 10.074 1.1035
-4.116 9.1293 1.1273
-4.1159 9.7386 1.1099
-4.1139 1.9896 1.142
-4.1133 3.228 1.1112
-4.1102 2.8821 1.1192
-4.1087 2.402 1.1283
-4.1049 10.359 1.0951
-4.1046 9.9473 1.102
-4.1038 11.428 1.0705
-4.1008 7.9879 1.136
-4.1006 10.36 1.0875
-4.0982 7.9882 1.142
-4.097 10.508 1.0943
-4.0935 10.961 1.0855
-4.0923 10.959 1.085
-4.0918 10.508 1.0853
-4.0889 4.9592 1.0866
-4.0889 2.5372 1.1295
-4.0887 11.218 1.0806
-4.0883 10.958 1.0764
-4.0872 7.9797 1.1494
-4.0809 3.0302 1.119
-4.0788 3.8771 1.1076
-4.0764 9.4627 1.1211
-4.0704 3.7107 1.11
-4.0695 6.4888 1.1407
-4.0694 3.0892 1.1107
-4.0693 6.3059 1.0953
-4.0663 5.0645 1.0998
-4.0622 6.3046 1.0989
-4.062 9.8473 1.11
-4.058 4.899 1.1023
-4.0559 6.5837 1.1116
-4.0549 8.1064 1.1418
-4.0546 5.1141 1.0962
-4.0517 4.7885 1.1009
-4.0512 10.644 1.0891
-4.0511 7.2223 1.121
-4.0483 2.4124 1.1283
-4.045 10.963 1.082
-4.0448 2.3952 1.138
-4.0434 10.393 1.0944
-4.04 7.2175 1.1252
-4.0399 8.7273 1.1361
-4.0371 9.1991 1.1218
-4.0358 1.976 1.139
-4.0345 2.7802 1.1188
-4.0317 6.8817 1.1166
-4.0313 6.8785 1.1161
-4.0288 2.8754 1.1182
-4.0268 10.302 1.1013
-4.0267 10.302 1.1008
-4.0255 10.304 1.0973
-4.0252 6.2323 1.0891
-4.0233 4.8619 1.1018
-4.0232 10.065 1.1056
-4.0217 11.163 1.0827
-4.0211 10.892 1.0904
-4.0186 3.0883 1.113
-4.0154 10.345 1.1032
-4.0136 11.344 1.0801
-4.0111 3.2588 1.1072
-4.0101 6.0285 1.0938
-4.0099 10.601 1.0962
-4.0082 11.04 1.0725
-4.0069 6.4122 1.1036
-4.0052 3.4453 1.1125
-4.0025 9.9804 1.107
-4.002 8.3402 1.1336
-4.0015 8.9327 1.1289
-4.0007 10.717 1.0977
-3.9975 8.9677 1.134
-3.9942 3.6124 1.101
-3.9922 8.6238 1.1537
-3.9877 8.3853 1.1385
-3.9872 11.425 1.0852
-3.9843 4.7034 1.1001
-3.9841 6.7232 1.1114
-3.9789 11.705 1.0654
-3.978 8.5611 1.15
-3.9741 8.5559 1.1399
-3.9741 4.7872 1.1037
-3.974 11.419 1.0718
-3.9736 10.679 1.0947
-3.972 9.6974 1.1136
-3.9709 10.455 1.0997
-3.9699 10.464 1.0851
-3.9697 6.9957 1.1148
-3.9674 3.2184 1.1196
-3.9653 10.999 1.0857
-3.9621 6.1087 1.1006
-3.9596 8.5477 1.1528
-3.9558 10.854 1.0867
-3.953 3.9251 1.1024
-3.9503 11.117 1.0799
-3.948 11.412 1.076
-3.9403 10.413 1.0957
-3.9402 3.7402 1.1097
-3.9392 9.2307 1.1269
-3.9375 10.181 1.1035
-3.9362 10.9 1.0879
-3.9359 10.9 1.0875
-3.9357 9.2017 1.1241
-3.9326 8.9679 1.1447
-3.9307 9.3496 1.1227
-3.9273 3.3629 1.1172
-3.9269 6.2168 1.1055
-3.9266 3.4075 1.111
-3.9251 11.618 1.0655
-3.9248 9.8602 1.1192
-3.9225 11.303 1.0799
-3.9114 11.252 1.0781
-3.9109 9.7135 1.1204
-3.9101 3.8601 1.1114
-3.9056 10.217 1.1014
-3.8996 11.308 1.0811
-3.893 9.9071 1.1195
-3.892 10.599 1.0983
-3.8912 11.082 1.089
-3.8911 10.601 1.0974
-3.8796 10.365 1.1025
-3.8789 10.511 1.1052
-3.876 10.514 1.0974
-3.8749 11.714 1.0641
-3.871 10.839 1.0904
-3.869 6.0529 1.0947
-3.8648 8.5814 1.1583
-3.8629 11.351 1.0771
-3.8589 8.6884 1.1537
-3.8566 6.381 1.1038
-3.8519 4.8142 1.1069
-3.8503 10.761 1.0944
-3.8501 3.5707 1.1114
-3.8484 10.759 1.0896
-3.8468 6.6637 1.1081
-3.8465 9.964 1.1158
-3.8459 9.7032 1.1186
-3.8435 8.6305 1.1351
-3.842 11.172 1.0808
-3.8404 9.0453 1.1373
-3.8375 2.608 1.1237
-3.8336 6.5572 1.1061
-3.8233 10.263 1.1057
-3.8228 11.017 1.0876
-3.8214 11.019 1.0846
-3.8148 4.9046 1.0963
-3.8147 11.128 1.0882
-3.8142 11.071 1.0936
-3.8133 9.8217 1.1192
-3.8127 10.532 1.0977
-3.8091 9.5477 1.1222
-3.8089 9.5473 1.1224
-3.8061 10.883 1.0904
-3.8014 3.6962 1.1154
-3.8011 4.72 1.1096
-3.7937 8.7304 1.1404
-3.7924 10.368 1.1053
-3.791 3.1035 1.1273
-3.7897 5.8928 1.1735
-3.7887 3.0758 1.1454
-3.7811 10.767 1.0955
-3.7799 3.7507 1.1155
-3.7784 10.767 1.0961
-3.7772 1.9724 1.1523
-3.7767 11.287 1.0761
-3.7761 4.806 1.1061
-3.7751 5.4055 1.0932
-3.77 5.7871 1.0881
-3.7685 9.8729 1.1131
-3.7594 9.6528 1.1281
-3.7578 10.701 1.1013
-3.7574 1.9709 1.1515
-3.7549 10.461 1.1013
-3.7548 10.462 1.1032
-3.753 10.984 1.0877
-3.7517 1.9676 1.1556
-3.7512 10.021 1.1139
-3.7489 2.8089 1.1228
-3.7468 4.3623 1.1158
-3.7453 10.829 1.0962
-3.7417 9.9078 1.1158
-3.7415 10.906 1.0945
-3.7327 9.7994 1.1159
-3.7325 3.0333 1.1213
-3.7292 3.1113 1.1209
-3.7279 10.535 1.1032
-3.7279 3.3926 1.1207
-3.7237 2.9987 1.083
-3.7177 11.584 1.0763
-3.7176 11.584 1.0761
-3.7161 3.164 1.1173
-3.7157 2.9465 1.1142
-3.7113 11.07 1.0883
-3.7075 11.721 1.0736
-3.7048 11.335 1.0906
-3.7044 11.179 1.0841
-3.7031 10.694 1.102
-3.6992 2.9753 1.1191
-3.6977 10.964 1.0917
-3.6954 2.6305 1.1366
-3.6934 9.577 1.1256
-3.6918 4.045 1.118
-3.6888 10.141 1.1142
-3.6865 11.17 1.094
-3.6855 6.6148 1.1101
-3.6819 12.113 1.0644
-3.6807 2.9093 1.1234
-3.6802 11.165 1.0909
-3.6795 12.114 1.0638
-3.6768 8.9831 1.1383
-3.6719 10.813 1.0962
-3.6717 10.811 1.0967
-3.6695 4.5518 1.1002
-3.6659 4.8943 1.1002
-3.665 11.607 1.0801
-3.6627 11.604 1.076
-3.658 10.877 1.0969
-3.6518 6.3673 1.1055
-3.6506 10.66 1.0952
-3.6436 2.9607 1.1255
-3.6431 11.323 1.085
-3.6406 11.322 1.0809
-3.6335 9.9523 1.1164
-3.6333 10.433 1.1127
-3.6319 2.7355 1.135
-3.6283 10.964 1.0964
-3.6279 9.8268 1.1194
-3.6229 11.161 1.0892
-3.6186 11.675 1.0798
-3.6141 2.1311 1.1452
-3.6123 10.275 1.1138
-3.6112 10.865 1.0953
-3.6109 10.278 1.1075
-3.6081 11.674 1.0708
-3.6045 12.089 1.0572
-3.6043 11.89 1.0738
-3.5903 4.7085 1.1162
-3.5899 11.023 1.0916
-3.5875 10.97 1.0937
-3.5848 11.178 1.1078
-3.5824 11.26 1.0879
-3.5821 10.56 1.1086
-3.5808 10.561 1.1095
-3.5765 10.434 1.1125
-3.5753 10.743 1.1035
-3.5724 11.758 1.0657
-3.5692 4.5946 1.1209
-3.5648 11.387 1.0829
-3.5632 9.5089 1.1287
-3.5627 4.5344 1.1182
-3.5625 4.6983 1.1146
-3.5616 4.0762 1.1213
-3.56 5.3145 1.0917
-3.5577 10.149 1.1186
-3.5566 11.623 1.0978
-3.5561 3.1271 1.1285
-3.5558 10.154 1.1183
-3.5541 11.683 1.0746
-3.5538 10.155 1.1137
-3.5495 11.614 1.0829
-3.5459 10.725 1.0991
-3.5445 5.2935 1.1014
-3.5438 10.847 1.1073
-3.5415 11.493 1.0832
-3.5402 11.493 1.0817
-3.5395 9.9722 1.1209
-3.5376 11.358 1.0807
-3.5376 9.9723 1.1189
-3.5369 2.5663 1.1419
-3.5368 10.656 1.1075
-3.5342 10.213 1.1137
-3.5241 4.3234 1.1256
-3.5225 10.773 1.1007
-3.5218 11.259 1.0914
-3.5174 11.031 1.096
-3.5159 10.859 1.0988
-3.5158 10.86 1.097
-3.5158 4.4295 1.1179
-3.5147 10.884 1.0998
-3.5135 11.396 1.0857
-3.5133 10.882 1.0966
-3.5127 11.396 1.087
-3.508 10.968 1.1012
-3.5067 3.911 1.1256
-3.5057 4.2604 1.1239
-3.5053 7.3835 1.113
-3.5034 5.2682 1.0956
-3.5027 6.6942 1.1194
-3.5023 10.388 1.1139
-3.5016 10.963 1.0992
-3.5006 10.39 1.1105
-3.5004 10.388 1.1135
-3.5 11.118 1.0917
-3.4894 7.9054 1.1277
-3.487 7.2899 1.116
-3.4858 2.8881 1.1276
-3.4847 10.649 1.11
-3.4836 10.821 1.1035
-3.4831 3.8015 1.1301
-3.4819 9.2787 1.1366
-3.4818 7.2761 1.1236
-3.4805 3.7046 1.1306
-3.4774 10.072 1.1175
-3.4761 2.9579 1.1383
-3.4759 12.112 1.0345
-3.4758 11.345 1.0944
-3.4728 7.2285 1.1202
-3.4711 3.6122 1.1289
-3.471 9.8386 1.1287
-3.4691 10.92 1.1006
-3.4664 7.9382 1.1169
-3.4632 11.467 1.0823
-3.4615 11.621 1.0866
-3.4595 11.62 1.0817
-3.4564 11.725 1.0822
-3.4535 3.8411 1.0937
-3.4518 11.08 1.0973
-3.4505 11.08 1.0973
-3.4504 4.0088 1.1268
-3.448 11.142 1.0883
-3.4477 11.804 1.0954
-3.4466 7.5283 1.1012
-3.4461 3.8869 1.1367
-3.4455 10.809 1.1085
-3.4451 10.444 1.1112
-3.4439 7.5267 1.1007
-3.4428 1.9589 1.167
-3.4411 10.81 1.0991
-3.4393 11.194 1.0913
-3.438 10.168 1.1197
-3.4356 11.518 1.088
-3.4354 9.545 1.1364
-3.4333 10.01 1.1255
-3.4313 3.1332 1.1316
-3.431 6.9639 1.0941
-3.4295 10.85 1.1047
-3.4234 7.7344 1.0976
-3.4232 7.7332 1.1005
-3.423 10.729 1.1121
-3.4224 8.2705 1.1213
-3.4214 11.781 1.0619
-3.421 11.923 1.0777
-3.4196 11.235 1.0974
-3.4169 10.948 1.1091
-3.4152 10.512 1.119
-3.4131 3.998 1.1359
-3.4097 11.425 1.0917
-3.409 11.425 1.0909
-3.4083 8.3026 1.1375
-3.4077 10.695 1.1131
-3.4072 11.424 1.0894
-3.4066 10.696 1.1082
-3.4037 7.4324 1.1246
-3.3957 3.8109 1.1341
-3.3929 11.136 1.1025
-3.3927 11.136 1.0993
-3.3919 11.135 1.0992
-3.3908 3.5008 1.1333
-3.3893 11.322 1.095
-3.3888 11.321 1.0913
-3.3884 10.595 1.1133
-3.3873 10.595 1.1092
-3.3859 3.9345 1.1199
-3.3859 10.463 1.1148
-3.3847 3.6193 1.1318
-3.3825 6.9025 1.1248
-3.3823 7.0389 1.124
-3.3795 3.3813 1.1494
-3.3771 11.536 1.0859
-3.3739 4.7788 1.1083
-3.3735 8.5325 1.1196
-3.3735 11.637 1.0853
-3.3724 10.396 1.1167
-3.3712 2.9762 1.1355
-3.363 10.151 1.1219
-3.363 11.678 1.103
-3.3622 9.9312 1.1288
-3.3611 3.6444 1.133
-3.3604 10.995 1.1023
-3.3604 4.3774 1.126
-3.3602 10.995 1.1005
-3.3591 4.3782 1.126
-3.3584 4.3805 1.1135
-3.356 11.254 1.0941
-3.3538 2.9137 1.1328
-3.3496 10.229 1.1209
-3.3495 10.941 1.1055
-3.3494 10.231 1.1183
-3.3483 10.487 1.1197
-3.3482 11.678 1.0883
-3.3469 10.941 1.1023
-3.3457 10.518 1.1144
-3.3455 11.192 1.0903
-3.3441 10.492 1.1167
-3.3419 4.5007 1.1121
-3.3411 11.058 1.1046
-3.3401 11.531 1.0951
-3.338 10.712 1.1092
-3.3379 11.058 1.0953
-3.3376 11.311 1.0934
-3.3362 10.549 1.1242
-3.3346 11.53 1.0912
-3.3316 10.559 1.1101
-3.3274 8.6018 1.1384
-3.3232 10.831 1.1047
-3.323 10.829 1.1066
-3.3213 3.0417 1.136
-3.3196 10.296 1.1191
-3.3185 12.332 1.0037
-3.3165 3.3565 1.146
-3.3124 6.7851 1.132
-3.3121 11.097 1.0988
-3.3102 8.3413 1.0986
-3.3089 11.3 1.0986
-3.3063 10.992 1.1061
-3.3059 11.302 1.0983
-3.3055 8.3356 1.1003
-3.2993 11.428 1.0951
-3.2979 3.3443 1.1377
-3.2978 11.427 1.0945
-3.2962 11.605 1.0885
-3.2947 4.6032 1.1169
-3.2917 10.037 1.1273
-3.2875 11.145 1.1004
-3.2854 11.329 1.1481
-3.2853 10.267 1.1182
-3.2837 10.588 1.1166
-3.2822 10.407 1.115
-3.2751 1.9408 1.1789
-3.2744 2.7072 1.1444
-3.2675 8.7299 1.1261
-3.2667 11.204 1.1006
-3.2665 10.449 1.1193
-3.2638 8.7291 1.1332
-3.2623 10.313 1.1218
-3.2596 2.5209 1.1501
-3.2569 4.1067 1.1335
-3.2567 2.473 1.1409
-3.2564 10.708 1.1195
-3.2551 10.71 1.1117
-3.255 10.709 1.1147
-3.2536 6.556 1.1061
-3.2489 11.041 1.1018
-3.2482 4.002 1.135
-3.248 2.4688 1.1525
-3.2448 7.7424 1.1202
-3.2447 11.391 1.0962
-3.2437 11.06 1.1104
-3.2428 11.064 1.1021
-3.2411 10.824 1.1058
-3.237 10.884 1.107
-3.2336 3.9503 1.1374
-3.2329 4.1664 1.1346
-3.2321 3.2055 1.1408
-3.2319 11.242 1.1005
-3.2318 11.242 1.1006
-3.2313 11.241 1.0986
-3.2199 9.7599 1.1318
-3.2189 8.5081 1.1042
-3.2189 11.298 1.0983
-3.2157 7.8161 1.0986
-3.2156 10.632 1.1196
-3.2088 11.819 1.1045
-3.2059 9.126 1.1294
-3.2054 6.5959 1.1344
-3.2031 7.8014 1.1078
-3.2023 10.894 1.1099
-3.2022 10.971 1.1081
-3.2003 11.815 1.0952
-3.1999 2.2475 1.1489
-3.1962 8.6605 1.1007
-3.1901 11.967 1.1311
-3.1886 8.655 1.098
-3.1872 11.129 1.1043
-3.1852 11.131 1.0974
-3.1775 10.251 1.124
-3.1774 10.249 1.1247
-3.1767 11.066 1.111
-3.1765 1.9101 1.1795
-3.1757 10.428 1.1085
-3.1755 10.827 1.1113
-3.1752 10.827 1.1107
-3.1751 11.241 1.0963
-3.1742 11.423 1.0951
-3.1741 11.423 1.0944
-3.174 9.8564 1.128
-3.1719 10.567 1.1163
-3.1693 11.011 1.1175
-3.1664 2.1872 1.1646
-3.1664 11.95 1.0915
-3.1652 3.4301 1.141
-3.1626 8.6311 1.1087
-3.1612 11.017 1.111
-3.1606 10.378 1.1207
-3.1574 6.4796 1.1236
-3.1568 10.901 1.109
-3.1564 11.21 1.1052
-3.1554 11.21 1.102
-3.1545 12.013 1.086
-3.153 2.5416 1.1472
-3.1527 11.209 1.0979
-3.1434 11.508 1.0978
-3.1423 10.663 1.117
-3.1406 4.2508 1.1343
-3.1382 11.703 1.093
-3.1382 10.736 1.1148
-3.1373 10.737 1.1161
-3.1373 11.701 1.0916
-3.1372 10.737 1.116
-3.136 10.638 1.1209
-3.1333 10.965 1.1125
-3.1309 8.3787 1.0893
-3.1305 8.3721 1.0883
-3.1298 8.8992 1.1465
-3.1296 11.078 1.1125
-3.1244 10.464 1.1191
-3.1223 11.548 1.0932
-3.1217 2.9408 1.1462
-3.1212 10.032 1.1243
-3.1206 9.228 1.1352
-3.1171 2.5696 1.1409
-3.114 10.389 1.1251
-3.1124 10.86 1.1178
-3.1079 10.863 1.1139
-3.1043 11.295 1.0984
-3.1022 7.8507 1.0733
-3.1018 1.9332 1.1792
-3.1017 10.294 1.1262
-3.1008 11.646 1.0929
-3.098 8.7552 1.1403
-3.0965 8.8397 1.1028
-3.0925 10.516 1.1146
-3.0922 10.511 1.1247
-3.0817 10.563 1.1259
-3.081 8.6552 1.093
-3.0746 10.684 1.1176
-3.073 11.531 1.1178
-3.0724 11.219 1.1058
-3.0698 8.9955 1.1381
-3.0688 10.761 1.1122
-3.0683 11.217 1.1019
-3.0607 2.9829 1.1471
-3.0606 11.988 1.1466
-3.06 11.812 1.0914
-3.0598 3.0912 1.1568
-3.0555 10.409 1.1245
-3.0529 1.9058 1.1879
-3.0524 9.5804 1.1399
-3.0497 8.6656 1.0958
-3.0492 10.828 1.1175
-3.0488 10.827 1.1166
-3.0476 12.018 1.0856
-3.0474 3.0387 1.144
-3.0463 10.937 1.1225
-3.0448 8.644 1.0778
-3.0431 11.035 1.1154
-3.0429 2.8459 1.154
-3.0419 11.663 1.0931
-3.0396 4.0612 1.1316
-3.0387 10.942 1.1114
-3.038 1.1189 1.1696
-3.0372 4.0767 1.1465
-3.036 10.556 1.1222
-3.0326 10.035 1.1312
-3.0314 3.1762 1.1449
-3.0282 11.405 1.1024
-3.0272 11.202 1.1175
-3.0248 8.0306 1.0608
-3.0216 11.128 1.1066
-3.0195 11.201 1.1092
-3.0161 2.7952 1.1506
-3.0159 10.675 1.1154
-3.0139 10.638 1.124
-3.0093 10.679 1.1441
-3.009 3.3733 1.1437
-3.0077 6.544 1.1016
-3.0071 9.0599 1.1465
-3.0046 2.1208 1.1607
-3.0031 9.0599 1.1274
-3.003 10.359 1.0742
-2.9974 8.9351 1.1069
-2.9967 2.6015 1.1571
-2.9943 11.014 1.1156
-2.9933 1.1845 1.1715
-2.9928 9.8711 1.1351
-2.9922 10.887 1.1087
-2.9912 8.8012 1.1105
-2.9909 11.297 1.1069
-2.9889 11.859 1.0951
-2.984 10.837 1.1201
-2.9839 11.356 1.1044
-2.9837 10.274 1.1327
-2.9805 6.2608 1.13
-2.9802 1.755 1.1675
-2.979 10.588 1.1403
-2.9742 10.61 1.1263
-2.9739 8.9028 1.1266
-2.9694 11.602 1.1009
-2.9682 0.099534 1.1645
-2.9667 8.6641 1.0723
-2.9648 9.066 1.1369
-2.9645 10.771 1.1191
-2.9608 6.1857 1.0968
-2.9606 0.42057 1.161
-2.9541 7.0085 0.62297
-2.9501 8.9749 1.1094
-2.9482 5.1354 1.113
-2.9456 1.9147 1.1844
-2.945 11.036 1.1091
-2.9443 10.537 1.1253
-2.9439 11.036 1.1107
-2.9392 10.746 1.1169
-2.9377 8.6142 1.073
-2.9362 10.928 1.1175
-2.9351 11.393 1.1047
-2.9346 1.8535 1.1917
-2.93 10.904 1.1181
-2.9205 11.148 1.1198
-2.9196 11.145 1.1255
-2.9169 11.457 1.1144
-2.9165 11.148 1.1192
-2.9149 11.147 1.1156
-2.912 9.7344 1.1459
-2.9105 11.457 1.1038
-2.908 11.508 1.1056
-2.9069 2.025 1.1721
-2.9021 10.679 1.1198
-2.8982 2.5454 1.1536
-2.8951 4.0114 1.1417
-2.8948 9.203 1.1303
-2.8915 11.08 1.1128
-2.8899 11.97 1.0939
-2.8898 12.13 1.1008
-2.8887 10.553 1.1236
-2.8826 9.016 1.1142
-2.882 2.037 1.1734
-2.8783 11.271 1.1268
-2.8775 1.893 1.1679
-2.8742 2.6512 1.1603
-2.8728 11.268 1.1195
-2.8708 6.9848 0.79051
-2.8692 11.269 1.1144
-2.8686 11.387 1.1236
-2.8656 10.825 1.1204
-2.8655 10.825 1.1215
-2.8647 1.8767 1.2021
-2.8645 11.631 1.1054
-2.8643 6.8635 1.0012
-2.8632 11.629 1.1041
-2.8624 11.444 1.1062
-2.8618 11.631 1.1013
-2.8607 11.442 1.1022
-2.8588 9.2349 1.1477
-2.858 11.761 1.105
-2.8576 11.386 1.1109
-2.8568 3.9958 1.1479
-2.8556 11.759 1.1031
-2.8537 11.111 1.1127
-2.8486 2.0212 1.1726
-2.8443 11.047 1.1185
-2.8442 11.047 1.1189
-2.8442 11.047 1.119
-2.8415 6.8672 0.95467
-2.8405 6.1168 1.1087
-2.8379 11.004 1.1254
-2.8376 10.998 1.1405
-2.8362 3.1706 1.1505
-2.8357 10.46 1.1288
-2.8282 6.0488 1.1147
-2.8271 6.9244 0.74017
-2.827 9.1513 1.1097
-2.8247 9.1458 1.1158
-2.8193 10.904 1.1258
-2.8188 10.905 1.1186
-2.8131 11.486 1.1082
-2.813 9.5207 1.1492
-2.813 1.9541 1.1814
-2.8117 3.9852 1.1452
-2.8114 11.485 1.1027
-2.8111 2.4995 1.1671
-2.8099 2.3941 1.1639
-2.8059 8.8 1.0849
-2.8053 5.2977 1.1091
-2.8053 6.0627 1.1072
-2.8041 10.566 1.1259
-2.8027 11.259 1.1073
-2.7961 10.811 1.1208
-2.7959 10.81 1.1231
-2.7942 11.063 1.1218
-2.7909 2.704 1.1443
-2.7902 10.966 1.1247
-2.7899 10.969 1.1233
-2.7897 10.967 1.1242
-2.7873 11.404 1.1167
-2.7868 11.403 1.1127
-2.7867 11.195 1.113
-2.7866 11.194 1.1119
-2.7783 9.0439 1.0997
-2.7757 11.55 1.1244
-2.7746 8.5076 0.7335
-2.7714 10.884 1.1198
-2.7712 11.826 1.0989
-2.7708 10.702 1.1286
-2.7706 10.886 1.1201
-2.7704 1.729 1.1729
-2.7629 2.7952 1.1554
-2.7627 2.3599 1.1632
-2.7571 11.737 1.1
-2.7569 8.6427 0.62679
-2.7563 11.655 1.0898
-2.7543 8.373 0.93897
-2.7523 8.4619 0.92193
-2.7486 9.3597 1.1284
-2.7477 2.0491 1.1611
-2.7468 9.3568 1.1322
-2.7467 9.3567 1.1314
-2.7456 9.3533 1.1325
-2.7424 11.256 1.1227
-2.7374 11.323 1.1077
-2.7361 6.4681 1.1017
-2.7354 1.8747 1.1694
-2.733 11.147 1.1171
-2.7324 10.041 1.1425
-2.7321 10.362 1.1402
-2.7318 10.362 1.1355
-2.7307 8.5193 0.70881
-2.7305 10.364 1.1314
-2.7281 2.2327 1.1704
-2.7266 1.5981 1.1625
-2.7239 8.7506 1.0609
-2.7222 2.2837 1.1661
-2.7195 10.935 1.1218
-2.7194 11.206 1.1163
-2.7182 10.933 1.1223
-2.718 9.385 1.134
-2.7167 5.9502 1.0888
-2.7104 0.74747 1.1573
-2.7051 11.758 1.1031
-2.7044 11.054 1.1272
-2.7029 11.546 1.1097
-2.7012 1.8349 1.2632
-2.6975 2.0146 1.1886
-2.6878 9.2957 1.1106
-2.6873 9.2935 1.1113
-2.6854 10.693 1.1336
-2.6853 10.783 1.132
-2.6838 11.401 1.1166
-2.6832 11.271 1.1241
-2.683 11.658 1.1064
-2.6827 7.1534 0.90499
-2.6823 11.161 1.1246
-2.6801 11.163 1.1201
-2.6799 11.272 1.1144
-2.6794 2.1077 1.1692
-2.678 10.977 1.1191
-2.6774 11.163 1.112
-2.6765 10.795 1.1093
-2.6763 9.9024 1.119
-2.6759 9.9093 1.1149
-2.6756 9.9081 1.1179
-2.6738 11.093 1.1179
-2.6713 11.094 1.1188
-2.6698 11.606 1.1128
-2.6691 10.852 1.1179
-2.6674 1.8798 1.1741
-2.6653 9.9092 1.1358
-2.657 4.034 1.16
-2.6539 12.069 1.0993
-2.6422 11.212 1.1263
-2.64 11.944 1.1052
-2.6384 11.939 1.1037
-2.6382 10.864 1.1346
-2.6325 1.818 1.1857
-2.6299 11.515 1.1199
-2.6267 10.685 1.1335
-2.626 10.687 1.1317
-2.6247 11.299 1.1248
-2.6246 2.3927 1.1689
-2.6241 11.3 1.1214
-2.6213 11.297 1.1193
-2.6127 9.706 1.1443
-2.6118 10.757 1.1315
-2.6114 9.6901 1.1578
-2.6112 11.127 1.1247
-2.611 11.128 1.1238
-2.6104 10.774 1.135
-2.61 11.075 1.1359
-2.6088 11.129 1.1207
-2.6077 9.1644 1.0889
-2.6066 11.076 1.1296
-2.6063 11.43 1.1268
-2.6061 2.1048 1.1685
-2.6029 11.078 1.1203
-2.6008 1.9081 1.1785
-2.5994 11.22 1.1171
-2.5992 11.222 1.1195
-2.5986 11.821 1.1116
-2.5978 11.82 1.1078
-2.5976 11.432 1.1157
-2.5965 2.5198 1.1686
-2.5945 11.433 1.1144
-2.5863 10.88 1.1343
-2.5836 7.2067 0.68247
-2.583 10.994 1.137
-2.5815 7.2759 0.77375
-2.5797 1.3228 1.1644
-2.5793 11.564 1.0977
-2.578 11.301 1.1248
-2.5778 9.345 1.1173
-2.5773 7.2827 0.86025
-2.5739 11.337 1.1262
-2.5732 1.4878 1.1691
-2.5701 11.337 1.1173
-2.5674 11.09 1.1354
-2.5658 2.1561 1.1715
-2.5636 10.31 1.1397
-2.5603 10.923 1.1366
-2.5603 2.6641 1.1665
-2.5586 9.2973 1.1016
-2.558 10.927 1.1317
-2.5574 1.4262 1.1631
-2.5564 9.4894 1.1498
-2.55 2.0787 1.1898
-2.5463 11.391 1.1226
-2.54 10.74 1.1338
-2.537 1.8758 1.1851
-2.5329 11.336 1.1252
-2.531 12.169 1.0985
-2.5296 9.5035 1.1449
-2.5284 10.514 1.1396
-2.5238 1.0301 1.1751
-2.5215 10.73 1.134
-2.5208 1.7948 1.1755
-2.5189 2.1218 1.1698
-2.5174 11.815 1.0992
-2.5114 11.429 1.1216
-2.511 11.36 1.1275
-2.5085 10.938 1.1348
-2.5076 11.064 1.1274
-2.5075 1.2239 1.1662
-2.5061 11.266 1.1295
-2.5055 10.945 1.1195
-2.5031 1.2265 1.1733
-2.5026 9.1773 1.0797
-2.4956 2.2736 1.1598
-2.4956 2.0903 1.2208
-2.4916 9.4413 1.1193
-2.4916 11.704 1.1156
-2.4909 11.175 1.1256
-2.4893 7.2588 0.88566
-2.4841 3.0159 1.1597
-2.4835 12.085 1.1082
-2.4756 3.02 1.1683
-2.4731 11.181 1.1325
-2.4728 11.179 1.1387
-2.4715 11.139 1.1333
-2.4656 11.257 1.127
-2.4648 11.256 1.1264
-2.4633 11.072 1.1401
-2.4621 11.076 1.1267
-2.4612 11.342 1.1246
-2.4591 2.0829 1.1709
-2.4582 1.8952 1.1769
-2.4524 10.974 1.1332
-2.4506 10.859 1.1361
-2.4392 9.145 1.0712
-2.437 1.8201 1.1793
-2.4326 2.2005 1.1887
-2.4325 10.921 1.1447
-2.4315 10.924 1.1378
-2.4299 7.0974 0.67514
-2.4277 10.145 1.1456
-2.424 10.789 1.1337
-2.4215 10.791 1.1352
-2.4126 11.81 1.1164
-2.4117 2.4078 1.1734
-2.4073 1.7732 1.1784
-2.4039 12.218 1.1129
-2.4036 1.3493 1.1816
-2.4024 2.32 1.1697
-2.4016 1.9517 1.1772
-2.4004 10.705 1.089
-2.4 8.3661 0.67105
-2.3992 11.712 1.1263
-2.397 2.5348 1.1559
-2.3948 11.245 1.1235
-2.3913 10.505 1.1466
-2.3897 0.33036 1.2233
-2.3892 10.855 1.1413
-2.3873 0.69751 1.1758
-2.3826 10.635 1.1424
-2.382 2.5299 1.1657
-2.3815 10.704 1.1359
-2.3788 2.2462 1.1681
-2.3772 11.169 1.1308
-2.3722 10.748 1.1044
-2.3705 11.638 1.1227
-2.3705 11.11 1.1331
-2.3693 11.11 1.1275
-2.3687 9.6184 1.1358
-2.3685 1.0761 1.1944
-2.368 9.6167 1.1371
-2.3666 10.956 1.135
-2.366 9.6131 1.1402
-2.3641 2.5141 1.1776
-2.3579 10.303 1.1428
-2.355 10.303 1.1408
-2.352 1.1953 1.1751
-2.3505 1.9841 1.1835
-2.3487 12.053 1.1177
-2.3455 11.451 1.1314
-2.3451 2.1369 1.1599
-2.344 1.1904 1.1872
-2.3397 11.467 1.1345
-2.3357 11.432 1.1292
-2.334 8.8899 1.0568
-2.3327 10.47 1.1483
-2.3267 8.4502 0.79927
-2.3259 9.6397 1.1515
-2.3219 9.9113 1.1547
-2.3181 11.231 1.1299
-2.3171 9.5299 1.111
-2.316 11.122 1.1338
-2.3158 2.1316 1.1841
-2.3152 11.028 1.135
-2.3092 11.174 1.1319
-2.3089 9.6467 1.1567
-2.308 11.851 1.116
-2.3076 11.431 1.1311
-2.2988 5.7411 1.1159
-2.2948 10.717 1.1422
-2.2841 1.2788 1.1772
-2.2762 2.0952 1.1807
-2.2742 11.279 1.1296
-2.2724 9.3299 1.0865
-2.2709 11.634 1.1272
-2.2705 10.385 1.1523
-2.268 10.662 1.2068
-2.2648 10.77 1.1417
-2.2612 11.033 1.1405
-2.2576 10.636 1.1511
-2.2548 10.067 1.1495
-2.2483 10.982 1.143
-2.2406 4.0572 1.1379
-2.2374 11.522 1.129
-2.2344 11.39 1.134
-2.2332 2.4914 1.1741
-2.2321 2.4917 1.1742
-2.2308 10.817 1.1306
-2.2297 9.5108 1.1223
-2.2282 11.25 1.1385
-2.2245 11.254 1.1345
-2.2211 11.337 1.1319
-2.2168 11.444 1.1316
-2.2148 9.691 1.1492
-2.2107 1.1435 1.183
-2.2076 11.684 1.1337
-2.2068 2.103 1.1801
-2.2046 10.686 1.1491
-2.2019 10.637 1.1493
-2.1998 10.554 1.1533
-2.199 9.4465 1.083
-2.1979 2.0199 1.1784
-2.1816 10.49 1.1535
-2.1816 11.053 1.1423
-2.1808 1.7045 1.1708
-2.1747 11.152 1.1321
-2.172 11.027 1.1433
-2.1645 11.488 1.136
-2.1558 10.075 1.143
-2.1498 11.579 1.1262
-2.1493 10.956 1.1493
-2.1434 10.357 1.1345
-2.1357 10.131 1.1255
-2.1344 10.895 1.1566
-2.1309 9.6293 1.113
-2.1305 9.6266 1.1146
-2.1286 10.27 1.1579
-2.1239 10.178 1.1588
-2.1221 9.9586 1.1536
-2.104 10.522 1.1548
-2.1017 10.585 1.1574
-2.1007 10.6 1.157
-2.0983 10.447 1.1497
-2.0968 11.164 1.1422
-2.0959 11.406 1.1363
-2.0944 11.599 1.126
-2.0892 10.405 1.1612
-2.0878 10.943 1.1493
-2.0836 10.862 1.153
-2.0823 10.728 1.1559
-2.0815 10.725 1.1583
-2.0768 1.7224 1.1614
-2.069 1.2545 1.1589
-2.0667 11.27 1.1427
-2.0486 10.284 1.1601
-2.0475 10.828 1.171
-2.0461 11.469 1.1305
-2.0452 12.033 1.1118
-2.0452 1.3151 1.1769
-2.0434 10.629 1.163
-2.038 10.583 1.1597
-2.0377 11.346 1.1323
-2.028 10.844 1.149
-2.0278 10.846 1.1492
-2.0239 2.2198 1.1797
-2.0235 1.5229 1.1956
-2.0232 11.389 1.1377
-2.0211 11.072 1.1446
-2.0174 1.8455 1.1714
-2.0164 1.7236 1.1755
-2.0065 9.782 1.1531
-2.0024 1.9276 1.1824
-1.9936 1.4237 1.1725
-1.9886 11.243 1.1461
-1.9847 11.323 1.1428
-1.9843 11.24 1.1415
-1.9822 11.525 1.1318
-1.978 11.028 1.1481
-1.9747 4.1433 1.1696
-1.9741 10.752 1.1101
-1.974 1.3981 1.1838
-1.974 10.874 1.17
-1.9728 10.953 1.1495
-1.9725 1.1723 1.2098
-1.967 4.1192 1.1801
-1.9636 10.265 1.1497
-1.9558 1.5555 1.1859
-1.9548 11.166 1.1528
-1.9505 9.5025 1.073
-1.9501 10.115 1.161
-1.9465 1.1423 1.2108
-1.9267 10.736 1.1009
-1.9247 10.105 1.1713
-1.9189 11.702 1.1308
-1.9108 10.66 1.1564
-1.906 10.116 1.1635
-1.906 10.919 1.1587
-1.906 10.974 1.1481
-1.9053 10.919 1.157
-1.9023 11.276 1.1482
-1.8951 9.6097 1.1112
-1.8942 11.339 1.1387
-1.8928 11.743 1.123
-1.8843 0.74747 1.1858
-1.8779 11.54 1.1297
-1.873 10.999 1.1618
-1.86 11.087 1.1521
-1.8594 9.795 1.1342
-1.8528 11.189 1.1477
-1.8518 10.339 1.1701
-1.844 6.5382 0.728
-1.8429 1.8387 1.1818
-1.8391 11.417 1.1435
-1.839 11.772 1.1231
-1.8292 10.957 1.1647
-1.8248 9.7172 1.1039
-1.8235 9.5328 1.0988
-1.8216 11.304 1.1454
-1.8207 9.7847 1.1419
-1.8158 10.395 1.1884
-1.8158 11.84 1.1316
-1.8083 10.693 1.1553
-1.807 5.6279 1.1182
-1.8035 6.7153 0.56698
-1.8033 10.688 1.159
-1.8019 11.443 1.1394
-1.8013 10.931 1.1678
-1.7892 11.547 1.1408
-1.7876 11.545 1.1442
-1.7856 10.416 1.1586
-1.7822 5.7262 1.0287
-1.7743 10.207 1.1753
-1.7666 10.95 1.1525
-1.7408 2.2245 1.1868
-1.7345 11.829 1.1252
-1.734 9.5795 1.0917
-1.7328 10.922 1.1399
-1.7324 11.276 1.1417
-1.7314 9.5733 1.0942
-1.7286 10.764 1.1649
-1.7282 1.8216 1.1764
-1.7211 10.175 1.1649
-1.697 11.254 1.1474
-1.696 10.78 1.1631
-1.6891 9.6907 1.1114
-1.689 11.173 1.1532
-1.6886 11.173 1.1523
-1.6882 9.6787 1.1141
-1.6843 10.861 1.1655
-1.6842 10.863 1.1627
-1.6764 10.099 1.1607
-1.6752 2.5217 1.1897
-1.6747 2.5211 1.1881
-1.6652 11.36 1.1443
-1.6646 1.5545 1.186
-1.664 10.514 1.1726
-1.6634 10.516 1.1631
-1.6525 11.454 1.1434
-1.6485 3.3751 1.1799
-1.6476 1.5619 1.1921
-1.6469 11.506 1.1425
-1.6431 1.7794 1.1895
-1.6405 10.281 1.1655
-1.6301 9.5623 1.0995
-1.6255 10.984 1.1568
-1.6192 9.7281 1.1188
-1.6125 11.284 1.1492
-1.6094 2.0366 1.1967
-1.6075 9.8202 1.1492
-1.6066 11.346 1.1427
-1.6059 11.123 1.1558
-1.5995 11.722 1.1427
-1.5988 10.865 1.1635
-1.5922 9.7273 1.1277
-1.5921 2.099 1.1911
-1.588 9.5353 1.071
-1.5873 9.5558 1.0957
-1.5866 1.7042 1.1912
-1.586 9.8242 1.1647
-1.586 10.41 1.1864
-1.5735 1.9251 1.189
-1.5719 10.995 1.1603
-1.568 10.899 1.1607
-1.5652 10.627 1.1665
-1.5632 10.383 1.174
-1.5524 11.255 1.1486
-1.5503 11.309 1.1507
-1.5482 7.5602 0.4436
-1.547 10.091 1.1623
-1.5438 10.53 1.1687
-1.5415 1.4763 1.2043
-1.5397 7.7374 0.86296
-1.5383 10.769 1.1678
-1.534 11.227 1.1459
-1.5332 11.249 1.1446
-1.5211 10.46 1.1701
-1.5078 10.673 1.1694
-1.5058 11.447 1.1413
-1.5056 11.14 1.1559
-1.5022 11.443 1.1309
-1.4926 11.011 1.1613
-1.4903 10.678 1.174
-1.4865 10.846 1.1655
-1.4848 0.7449 1.2031
-1.4844 6.3766 0.68541
-1.4794 11.31 1.1486
-1.4786 0.40044 1.2006
-1.4728 9.4501 1.0822
-1.4719 6.0014 0.59562
-1.4701 9.4436 1.0608
-1.4684 5.5597 1.151
-1.4663 7.5513 0.69409
-1.4618 10.592 1.1721
-1.4616 0.66082 1.2229
-1.4615 10.594 1.1718
-1.4555 7.5066 0.57392
-1.4538 11.998 1.1201
-1.4514 7.6173 0.56626
-1.4453 2.2144 1.1895
-1.4417 6.512 0.70603
-1.4378 1.453 1.1873
-1.4357 11.28 1.1469
-1.4321 1.1775 1.2101
-1.4315 9.8306 1.1521
-1.4291 11.157 1.142
-1.4289 10.512 1.1752
-1.4284 10.926 1.159
-1.4235 11.003 1.165
-1.4164 6.4652 0.77736
-1.4153 2.2437 1.2039
-1.4143 1.447 1.2075
-1.4091 0.83643 1.2126
-1.408 11.106 1.1615
-1.406 11.393 1.1473
-1.4006 7.4175 0.55062
-1.3998 10.767 1.1713
-1.3863 9.7828 1.1204
-1.386 5.578 1.1537
-1.3817 10.043 1.1677
-1.3809 12.081 1.1045
-1.3805 9.8832 1.1313
-1.3765 11.177 1.1596
-1.3683 10.052 1.16
-1.3652 11.071 1.1617
-1.3641 7.7273 0.71399
-1.3641 10.534 1.1785
-1.3564 1.283 1.2367
-1.3511 10.264 1.1652
-1.3491 3.7988 1.2027
-1.3478 1.0001 1.2124
-1.3477 9.6046 1.0951
-1.3444 1.7448 1.2002
-1.3438 10.27 1.1567
-1.3433 9.8677 1.149
-1.3422 2.3016 1.1577
-1.3416 9.5634 1.0718
-1.3359 1.0833 1.2175
-1.3201 8.9573 0.65874
-1.3155 10.854 1.1689
-1.3145 11.189 1.1676
-1.3131 11.061 1.1706
-1.3087 9.6829 1.0984
-1.3058 10.139 1.1723
-1.2992 11.352 1.1495
-1.2987 7.7276 0.55007
-1.2978 11.977 1.1293
-1.2959 11.261 1.1537
-1.2844 10.734 1.177
-1.2839 7.372 0.56693
-1.2808 2.2233 1.2176
-1.2795 12.375 1.1022
-1.2794 5.6594 1.0581
-1.2791 1.599 1.1977
-1.2735 10.887 1.1691
-1.2723 8.9671 0.74305
-1.2713 10.959 1.169
-1.2667 11.719 1.1339
-1.2649 11.13 1.1663
-1.2634 8.8849 0.94108
-1.2629 10.763 1.1695
-1.2615 10.226 1.1724
-1.2598 10.948 1.1879
-1.2556 1.6108 1.2107
-1.2554 10.09 1.2052
-1.2512 1.2113 1.2322
-1.2454 10.46 1.1387
-1.2449 10.912 1.1779
-1.2392 10.991 1.177
-1.2303 10.604 1.169
-1.2301 1.8447 1.1985
-1.2295 10.599 1.1771
-1.2293 10.04 1.1564
-1.2289 10.665 1.1792
-1.2277 10.141 1.1695
-1.2202 11.327 1.1541
-1.2167 10.457 1.1621
-1.2164 9.5531 1.0762
-1.2142 9.786 1.1211
-1.2142 9.7832 1.1224
-1.2135 1.3169 1.2168
-1.2122 11.629 1.1446
-1.2118 11.252 1.1611
-1.2111 9.7636 1.1169
-1.2108 7.6678 0.68922
-1.2105 11.193 1.1699
-1.2104 1.2205 1.2368
-1.2101 1.492 1.2134
-1.2095 2.34 1.1244
-1.2081 9.3458 0.84598
-1.2075 7.6705 0.43233
-1.2068 11.553 1.149
-1.2061 1.4698 1.1941
-1.2027 11.176 1.1647
-1.2026 9.3796 0.60594
-1.2024 9.6025 1.0852
-1.1977 9.3637 0.84194
-1.196 9.3313 1.0131
-1.1957 9.8318 1.1774
-1.1957 10.959 1.171
-1.1849 11.086 1.1669
-1.1832 7.4245 0.56259
-1.1825 11.063 1.1737
-1.1822 9.3673 1.0032
-1.1779 0.84358 1.267
-1.1779 12.266 1.1247
-1.1765 9.3889 0.72903
-1.1663 0.37197 1.2037
-1.165 10.842 1.1842
-1.1627 11.28 1.1672
-1.1612 10.715 1.1749
-1.1601 12.178 1.1026
-1.1567 10.628 1.1832
-1.1556 11.014 1.1711
-1.154 5.5969 1.1618
-1.1524 11.468 1.1578
-1.147 2.2066 1.212
-1.1466 11.39 1.1539
-1.1458 11.941 1.139
-1.1388 11.451 1.1517
-1.1388 2.3618 1.2117
-1.1356 11.933 1.13
-1.1336 11.098 1.1454
-1.1334 9.5389 1.0803
-1.1317 10.681 1.1713
-1.1289 10.289 1.1786
-1.1284 10.814 1.1785
-1.1239 8.9206 0.75838
-1.1211 1.6112 1.2064
-1.1203 3.2587 1.2076
-1.1196 2.7013 1.2095
-1.1163 10.498 1.1917
-1.1126 11.104 1.1628
-1.1083 10.068 1.1698
-1.1072 10.058 1.1642
-1.1072 10.069 1.1685
-1.1061 9.4583 1.0666
-1.1057 2.4274 1.2248
-1.1056 9.8329 1.0668
-1.1039 11.695 1.1533
-1.1007 11.673 1.1409
-1.0993 10.299 1.1779
-1.0984 1.254 1.1896
-1.0957 0.68079 1.2123
-1.0935 11.66 1.1253
-1.0932 11.552 1.146
-1.0888 10.184 1.1729
-1.0875 1.4187 1.2216
-1.0869 10.389 1.1846
-1.0867 7.6131 0.6939
-1.081 0.92591 1.2336
-1.0803 11.548 1.1401
-1.08 9.7245 1.1151
-1.0798 11.284 1.1703
-1.078 2.1895 1.2184
-1.0774 5.6982 1.0466
-1.0718 10.204 1.1715
-1.07 2.0589 1.211
-1.0697 10.911 1.1787
-1.0669 11.408 1.1609
-1.0669 11.818 1.1511
-1.0656 0.94087 1.2426
-1.0649 10.909 1.1711
-1.059 1.7554 1.1947
-1.0543 10.379 1.1867
-1.0521 2.3317 1.2217
-1.0392 5.6751 1.0257
-1.0387 10.404 1.1927
-1.0359 1.2415 1.2454
-1.0355 11.109 1.1713
-1.0348 9.4129 1.0727
-1.0268 11.706 1.1418
-1.0185 11.791 1.1499
-1.011 2.0745 1.1914
-1.0102 11.483 1.158
-1.0099 1.8708 1.2093
-1.0013 1.9471 1.2082
-1.0005 2.1799 1.2511
-0.9981 11.061 1.1748
-0.99632 2.9405 1.2109
-0.99525 10.509 1.2041
-0.99422 1.6813 1.2149
-0.99076 11.218 1.1693
-0.98818 10.007 1.1648
-0.98691 9.646 1.1054
-0.98652 1.6224 1.2108
-0.98063 9.8327 1.1632
-0.97969 9.8259 1.1663
-0.97923 11.536 1.1474
-0.97864 2.0988 1.2097
-0.97706 10.246 1.18
-0.97623 11.127 1.1962
-0.96998 9.8347 1.1549
-0.9692 5.7112 1.0569
-0.96818 5.7101 1.057
-0.9678 10.369 1.1905
-0.96707 10.373 1.1874
-0.96701 10.374 1.1846
-0.96432 0.91023 1.218
-0.96378 2.1835 1.1922
-0.96225 1.5989 1.2142
-0.95255 10.29 1.2029
-0.95116 11.605 1.1415
-0.94791 1.5563 1.13
-0.945 11.182 1.1804
-0.93958 11.164 1.175
-0.93502 2.3334 1.2083
-0.9265 1.2363 1.2105
-0.92426 9.8458 1.1389
-0.91932 11.759 1.1452
-0.91468 9.5337 1.2522
-0.91285 1.4044 1.2288
-0.90763 1.7874 1.213
-0.9064 1.9383 1.1271
-0.90609 1.5441 1.2142
-0.89724 1.717 1.2061
-0.89684 2.2299 1.1999
-0.8959 11.126 1.1775
-0.89308 9.984 1.1779
-0.89211 2.221 1.1935
-0.88948 11.334 1.1726
-0.88922 10.221 1.1759
-0.88826 1.7563 1.2203
-0.88515 2.0319 1.2019
-0.88043 9.2897 1.078
-0.87905 11.389 1.16
-0.87899 11.463 1.1679
-0.87564 10.398 1.1876
-0.86923 1.6154 1.109
-0.86837 1.3975 1.217
-0.86281 11.114 1.1781
-0.85724 9.9734 1.1655
-0.85641 0.84446 1.2088
-0.85224 9.5003 1.0922
-0.84105 11.16 1.1741
-0.83944 9.6764 1.15
-0.83829 9.796 1.1498
-0.83578 5.6436 1.1688
-0.83389 0.28632 1.2097
-0.83336 11.241 1.1563
-0.8332 14.063 1.1052
-0.83231 10.382 1.1989
-0.83182 11.7 1.1659
-0.82879 10.999 1.1974
-0.8281 10.205 1.1942
-0.82754 10.991 1.1938
-0.81568 10.875 1.1929
-0.8066 11.507 1.1635
-0.80483 2.003 1.2109
-0.80389 1.5778 1.2191
-0.79312 11.513 1.1636
-0.78626 11.117 1.1789
-0.78337 11.118 1.1789
-0.78218 8.936 1.0587
-0.77372 10.285 1.1873
-0.76879 1.9864 1.2033
-0.76605 9.9778 1.1754
-0.76247 11.616 1.1607
-0.76002 9.9833 1.1761
-0.75992 9.5876 1.1126
-0.75904 1.5642 1.2277
-0.75856 9.7771 1.1752
-0.75448 9.702 1.1317
-0.75248 9.7445 1.1946
-0.74865 1.7672 1.2166
-0.74187 10.834 1.1986
-0.73815 11.158 1.1791
-0.7379 11.16 1.1767
-0.72952 11.213 1.1644
-0.72487 9.7713 1.1661
-0.72417 1.6383 1.1167
-0.72017 1.8862 1.1539
-0.71824 1.2992 1.2279
-0.71077 1.9321 1.215
-0.70972 9.5597 1.1296
-0.70071 1.3794 1.2226
-0.69795 10.964 1.1849
-0.69778 10.215 1.1852
-0.69693 2.2357 1.1038
-0.6946 10.966 1.1834
-0.69109 10.194 1.1896
-0.68714 10.316 1.1891
-0.68231 11.349 1.1722
-0.67773 2.5332 1.1812
-0.67654 9.359 1.0932
-0.67216 0.85353 1.2274
-0.67156 5.6711 1.0384
-0.67038 1.3393 1.2137
-0.67012 1.8535 1.2206
-0.6619 1.9171 1.1989
-0.6589 1.907 1.1864
-0.6495 11.166 1.2045
-0.64775 1.2065 1.1357
-0.63368 11.156 1.1754
-0.6285 2.2595 1.2114
-0.62194 1.6741 1.2018
-0.62169 10.48 1.1957
-0.61993 1.7078 1.2461
-0.61718 5.7228 1.0634
-0.61494 10.027 1.1859
-0.61152 11.59 1.1645
-0.61086 2.5513 1.1881
-0.60192 9.3081 1.0857
-0.60004 11.039 1.1854
-0.59862 1.2654 1.2268
-0.59068 10.928 1.1803
-0.5859 10.801 1.2002
-0.58168 0.58363 1.2131
-0.57966 10.612 1.1882
-0.57738 1.5001 1.12
-0.57285 1.0711 1.18
-0.57108 1.9975 1.2063
-0.57087 2.992 1.1896
-0.57016 1.1304 1.1438
-0.56772 10.851 1.1814
-0.56627 11.171 1.1747
-0.56513 9.6534 1.145
-0.56362 2.1862 1.2139
-0.56314 11.17 1.1709
-0.55593 1.3654 1.2288
-0.55379 0.76734 1.2259
-0.55367 1.6747 1.2125
-0.55348 10.883 1.1871
-0.55088 10.722 1.192
-0.55085 10.724 1.1951
-0.55034 9.6756 1.1326
-0.54172 2.105 1.2391
-0.53771 2.2519 1.2119
-0.53713 11.124 1.1761
-0.53696 9.7376 1.1544
-0.53155 0.87201 1.1059
-0.53115 10.736 1.1973
-0.52365 9.7343 1.1712
-0.51672 11.19 1.1829
-0.51259 5.6896 1.1824
-0.49514 2.3606 1.1102
-0.49083 11.648 1.2059
-0.48848 9.1596 1.1121
-0.48771 12.586 1.0975
-0.48768 1.0077 1.2219
-0.47583 0.84413 1.1985
-0.47329 1.3602 1.2212
-0.4732 10.801 1.179
-0.46724 0.28688 1.2056
-0.46421 11.779 1.1396
-0.46317 10.992 1.1772
-0.46179 11.234 1.1707
-0.46141 1.2285 1.2318
-0.45353 9.1034 1.0997
-0.45346 0.25799 1.2105
-0.45203 13.622 1.0738
-0.44529 5.7571 1.1809
-0.44313 2.6675 1.2247
-0.44262 10.767 1.1921
-0.43861 11.244 1.1599
-0.43596 1.2981 1.2225
-0.43578 2.8587 1.0927
-0.42975 11.953 1.1438
-0.42628 2.3232 1.2105
-0.42607 2.2218 1.2096
-0.422 1.3815 1.2182
-0.41945 1.6945 1.1097
-0.413 9.3716 1.1053
-0.41133 1.8865 1.2108
-0.41127 1.5306 1.2132
-0.40505 6.4986 0.99942
-0.4037 1.0137 1.2088
-0.40276 2.5753 1.2074
-0.37794 10.276 1.1909
-0.37502 11.584 1.1198
-0.36924 0.92578 1.2087
-0.36857 1.1127 1.2271
-0.36804 7.0472 0.71689
-0.36312 9.5627 1.1517
-0.35711 10.452 1.1873
-0.35521 0.91649 1.1164
-0.35512 11.303 1.1658
-0.35212 1.133 1.1211
-0.35197 1.6683 1.2128
-0.35149 10.773 1.2091
-0.3481 1.3329 1.2213
-0.34371 1.956 1.1125
-0.34326 11.433 1.1573
-0.34277 5.748 1.0489
-0.34039 1.8348 1.2122
-0.33979 17.275 1.1146
-0.33934 2.37 1.2107
-0.3305 2.1412 1.2065
-0.3302 2.1938 1.1039
-0.32308 11.749 1.1479
-0.32158 9.6408 1.1896
-0.31964 1.6857 1.1426
-0.31205 2.4601 1.2411
-0.30499 1.0349 1.2004
-0.30434 2.4475 1.2209
-0.30408 8.9751 1.1068
-0.30068 1.3901 1.2087
-0.28927 11.373 1.1805
-0.28228 1.6701 1.0877
-0.28174 1.0908 1.2152
-0.27927 6.9969 0.8549
-0.27864 5.9035 1.093
-0.27796 10.577 1.1863
-0.27577 2.53 1.106
-0.27446 2.5294 1.1039
-0.27204 1.1262 1.2828
-0.26944 1.1591 1.1107
-0.26766 2.8256 1.1582
-0.2621 14.14 1.1708
-0.26161 1.727 1.2123
-0.26089 2.8452 1.1997
-0.25688 1.5126 1.1065
-0.2543 4.0164 1.1063
-0.24811 9.2251 1.1682
-0.24624 1.3526 1.115
-0.24148 8.9778 1.111
-0.23974 10.485 1.1969
-0.23937 1.577 1.2109
-0.23916 2.2623 1.2135
-0.2388 9.2527 1.1548
-0.23825 2.1909 1.2136
-0.23708 2.0216 1.1059
-0.23436 1.6546 1.2177
-0.228 9.2307 1.154
-0.2278 0.89007 1.2672
-0.22692 13.078 0.96401
-0.2219 1.7441 1.1928
-0.22042 1.912 1.2123
-0.21843 9.2367 1.1555
-0.21797 2.2445 1.0977
-0.21619 1.4702 1.221
-0.21383 9.4855 1.1549
-0.21331 11.362 1.1317
-0.21201 2.5409 1.1982
-0.21084 1.084 1.1173
-0.20854 5.8106 1.045
-0.2078 1.7805 1.213
-0.2025 1.9586 1.1914
-0.19838 8.3878 0.73917
-0.18774 1.7293 1.094
-0.1853 2.2157 1.2084
-0.17967 1.4717 1.2254
-0.17924 13.476 1.1128
-0.17285 1.162 1.2127
-0.16413 10.172 1.2107
-0.16407 1.9197 1.1111
-0.16379 9.52 1.19
-0.16327 2.3062 1.1076
-0.16282 10.948 1.1636
-0.16179 9.5251 1.188
-0.15973 7.3941 0.72456
-0.15929 10.32 1.2036
-0.15557 5.8258 1.1923
-0.14938 11.489 1.1428
-0.14831 5.8296 1.0559
-0.14095 1.9942 1.2101
-0.14074 10.164 1.2544
-0.14045 1.8283 1.2088
-0.14018 9.2868 1.1183
-0.13896 9.5376 1.1678
-0.13739 2.5589 1.2174
-0.13629 2.1834 1.2101
-0.13395 5.8956 1.1691
-0.1314 9.5433 1.1636
-0.12754 9.0079 1.1178
-0.12533 1.152 1.1078
-0.11338 10.47 1.2071
-0.111 10.32 1.2171
-0.10938 10.179 1.2237
-0.10545 1.0561 1.1474
-0.10488 11.5 1.1439
-0.10287 1.5472 1.2172
-0.098518 1.2904 1.2167
-0.095988 1.2731 1.1087
-0.087453 1.4978 1.2052
-0.084064 11.635 1.2116
-0.082735 10.963 1.1682
-0.07616 2.058 1.2223
-0.06934 2.0575 1.218
-0.067612 5.9972 1.1293
-0.067489 1.0728 1.2064
-0.064392 10.535 1.2107
-0.064003 10.179 1.2293
-0.061177 9.3439 1.1605
-0.060465 1.1507 1.1019
-0.057369 1.7338 1.1988
-0.05462 3.1809 1.1983
-0.048461 1.7167 1.2141
-0.047531 1.0789 1.1038
-0.04592 2.306 1.1037
-0.04494 10.557 1.2016
-0.039711 5.9742 1.0877
-0.037942 2.1595 1.2027
-0.036364 5.9326 1.0707
-0.035396 2.6349 1.1035
-0.033301 13.244 1.0574
-0.0275 1.607 1.1105
-0.02286 10.658 1.2003
-0.016374 6.2172 1.1203
-0.01614 4.9528 1.0685
-0.015954 2.2116 1.2048
-0.013444 8.9805 1.1241
-0.013261 11.551 1.1594
-0.010732 1.9393 1.2072
-0.0084981 0.35629 1.0968
-0.00050296 3.8035 1.0947
0.0029741 1.7344 1.1134
0.0066639 9.3272 1.145
0.0076358 1.8103 1.2147
0.0077808 13.641 1.0857
0.011538 3.8901 1.0933
0.012443 2.2947 1.2137
0.013756 2.8168 1.1154
0.014403 2.7528 1.2112
0.01636 1.1458 1.1018
0.02203 8.859 0.92287
0.022929 1.3026 1.1677
0.024656 9.3884 1.2035
0.026385 2.8104 1.1055
0.027431 6.1128 1.0597
0.02787 6.8491 0.99356
0.028977 9.842 1.2116
0.029437 0.21926 1.2025
0.033268 2.3314 1.2222
0.033994 6.0354 1.2002
0.036984 2.7167 1.1973
0.038841 1.4246 1.1027
0.045423 3.0945 1.094
0.051314 9.9935 1.2204
0.051709 2.7028 1.1137
0.054276 1.3392 1.0929
0.055951 6.6048 1.0295
0.058951 0.67488 1.0871
0.059008 9.3624 1.1898
0.060645 2.0352 1.1135
0.064482 0.54275 1.1055
0.070915 1.8786 1.1156
0.071711 1.3083 1.213
0.074108 3.2128 1.192
0.075844 10.459 1.2202
0.081192 2.1739 1.2142
0.081921 2.4884 1.2085
0.086404 1.1586 1.1037
0.087337 10.123 1.2353
0.097706 2.3152 1.2059
0.099846 2.5388 1.1216
0.10363 2.6528 1.2123
0.1083 10.107 1.2226
0.10904 6.1152 1.0874
0.10911 8.5084 0.7111
0.11756 9.667 1.2002
0.11782 2.0056 1.2146
0.12114 1.1211 1.206
0.12306 6.0591 1.2092
0.12377 6.7993 0.74015
0.12635 11.114 1.1864
0.12726 1.7119 1.1044
0.12961 1.6405 1.2139
0.13704 2.6879 1.2199
0.13965 1.4333 1.101
0.13969 0.57629 1.1037
0.14688 9.1411 1.1332
0.1486 0.98762 1.1235
0.1507 1.9515 1.2158
0.15406 4.3221 1.0942
0.15515 1.933 1.1067
0.15878 2.8284 1.2191
0.1602 1.758 1.212
0.16027 10.287 1.2194
0.16209 1.4985 1.1019
0.1654 10.499 1.2101
0.16724 8.7906 1.0804
0.17632 3.1142 1.2074
0.17632 8.5277 0.61386
0.17644 8.8105 1.0727
0.17848 1.1821 1.2025
0.17935 8.5697 1.0024
0.18467 1.3843 1.1161
0.18932 8.7561 1.0815
0.19226 2.1808 1.2137
0.19374 1.4931 1.1042
0.19422 8.43 1.0046
0.19445 1.7956 1.1002
0.19666 8.5014 0.96633
0.19695 0.84716 1.122
0.19753 2.7106 1.2149
0.19964 1.1186 1.1035
0.20048 2.3904 1.2115
0.20644 1.7208 1.109
0.20704 6.2403 1.0775
0.20772 2.5903 1.2087
0.20864 6.2401 1.0761
0.20877 10.39 1.2204
0.21033 2.0561 1.2159
0.21355 1.2235 1.2088
0.21482 10.403 1.2289
0.21522 1.5775 1.1052
0.21534 13.805 1.0924
0.21906 10.03 1.2163
0.22279 6.9193 1.1838
0.22529 2.2658 1.2164
0.22593 -0.6074 1.2099
0.22661 1.8973 1.2075
0.22714 7.6719 1.0285
0.22883 9.2104 1.1718
0.23091 9.2153 1.1692
0.23334 10.501 1.2023
0.23703 9.0259 1.1414
0.24384 0.97629 1.0958
0.24659 1.1989 1.2002
0.25187 2.3545 1.1069
0.25301 2.3535 1.1071
0.25302 1.4081 1.1019
0.25366 8.476 1.0503
0.25962 1.4671 1.1992
0.26304 10.476 1.2101
0.26431 0.76821 1.1063
0.27376 8.4008 1.1548
0.27712 1.3488 1.2024
0.27827 10.274 1.2197
0.2787 1.7462 1.214
0.27874 9.0315 1.1171
0.27956 1.2209 1.1093
0.28697 0.96544 1.0994
0.28796 1.8437 1.2059
0.28888 13.099 1.0646
0.2902 10.134 1.2186
0.29413 8.8844 1.1219
0.29683 1.9566 1.2087
0.29904 0.26959 1.2056
0.30793 1.8191 1.096
0.30888 2.5692 1.2086
0.30943 10.356 1.195
0.31435 1.5999 1.0949
0.31455 1.5331 1.2066
0.31652 1.8782 1.2053
0.32009 6.9459 1.0361
0.32288 11.359 1.1612
0.33554 10.857 1.1787
0.33607 2.9605 1.1074
0.33639 10.203 1.2152
0.3413 1.8296 1.2092
0.34401 1.3645 1.0926
0.34706 1.9792 1.1159
0.34714 9.0825 1.1553
0.35098 2.4334 1.2073
0.35258 0.99377 1.2042
0.35296 1.7505 1.2082
0.35449 8.7955 1.1226
0.35462 2.066 1.202
0.35472 1.9139 1.2238
0.35979 10.614 1.1901
0.36096 0.72693 1.0958
0.36131 10.229 1.2109
0.36207 2.1454 1.2151
0.36332 9.4452 1.2007
0.36488 1.892 1.1038
0.36506 10.405 1.2102
0.37044 1.5599 1.1073
0.37234 8.8191 1.1119
0.37497 8.5509 1.072
0.3759 1.6216 1.2242
0.3762 6.4255 1.0744
0.37683 10.3 1.2218
0.37697 2.4873 1.2085
0.38204 0.576 1.119
0.38467 2.0365 1.1035
0.38499 1.8583 1.1036
0.38795 2.3603 1.2076
0.38839 12.919 1.0054
0.39451 2.5087 1.2157
0.39465 2.3739 1.2196
0.39542 2.3231 1.2129
0.39898 11.438 1.172
0.40057 8.085 1.0466
0.40151 2.6192 1.208
0.40167 1.4418 1.1938
0.40421 8.9152 1.0263
0.40969 4.7601 1.1071
0.41733 11.049 1.1647
0.4192 4.5489 1.0929
0.42433 2.6185 1.1041
0.42449 1.1647 1.0945
0.42586 1.6288 1.0982
0.42704 1.6281 1.0963
0.42975 10.492 1.2007
0.43418 0.9924 1.0877
0.4343 0.61499 1.0884
0.4379 2.4299 1.1025
0.43866 1.2549 1.2031
0.43917 11.822 1.1218
0.44065 10.658 1.1846
0.44571 10.887 1.169
0.44957 0.50392 1.0987
0.45093 8.8607 1.1665
0.45276 0.12724 1.1643
0.45461 1.4959 1.086
0.45502 8.6729 1.1103
0.45708 1.4378 1.1044
0.45893 1.6399 1.201
0.45941 8.8782 1.1574
0.45993 1.6763 1.1042
0.462 11.383 1.1376
0.46542 7.4196 1.0358
0.46766 1.9213 1.1043
0.46781 2.968 1.2167
0.46945 10.422 1.2073
0.47145 4.5514 1.2045
0.47983 3.1736 1.2152
0.48537 11.071 1.1667
0.49118 1.407 1.1948
0.49288 1.4067 1.0998
0.49486 2.0021 1.2164
0.49539 11.912 1.1462
0.49698 2.8773 1.0861
0.49758 2.8774 1.097
0.49984 4.1243 1.2372
0.5 2.6628 1.2021
0.50118 1.3357 1.0997
0.50276 1.9178 1.202
0.50397 10.55 1.1992
0.50534 8.6936 1.0984
0.50692 6.8041 1.1352
0.5071 1.6085 1.2179
0.50754 9.2749 1.172
0.50807 1.9204 1.3071
0.51004 6.8189 1.1432
0.5134 2.2896 1.1049
0.51456 11.128 1.163
0.51618 4.671 1.2088
0.51719 2.7649 1.0869
0.51885 1.5908 1.1998
0.52263 6.5584 1.1136
0.52269 10.855 1.1818
0.52345 2.0616 1.2077
0.5244 8.6834 1.0893
0.52473 0.2571 1.2073
0.52627 6.5157 1.1032
0.53244 10.176 1.1938
0.53805 10.201 1.1831
0.54117 10.356 1.1933
0.54299 1.1645 1.0902
0.54351 0.64228 1.0693
0.54703 1.5633 1.1029
0.54742 1.7197 1.1171
0.54828 10.026 1.1936
0.5496 0.77253 1.2107
0.55121 1.8433 1.2102
0.55505 1.7123 1.0974
0.5559 2.4201 1.2122
0.55785 1.4859 1.1029
0.55869 3.3886 1.1157
0.56241 8.7141 1.1389
0.56388 2.6352 1.2125
0.56627 1.6807 1.1782
0.56855 8.7275 1.1297
0.56877 8.7144 1.1414
0.56917 9.7416 1.1866
0.57083 14.216 1.1742
0.57091 8.0857 1.0654
0.57477 5.2612 1.088
0.57609 1.0932 1.0856
0.57735 1.6648 1.2102
0.5775 7.2752 1.0522
0.57885 2.8211 1.1083
0.57941 1.92 1.1082
0.58227 1.2105 1.2001
0.58359 8.3637 1.0718
0.58385 10.729 1.1854
0.58724 1.9367 1.1966
0.58846 1.0427 1.1929
0.5896 8.4933 1.1094
0.5909 1.3333 1.1021
0.59211 1.2285 1.0954
0.59267 1.3618 1.0985
0.5969 2.3822 1.1035
0.59883 6.7287 1.2614
0.59959 1.5409 1.2013
0.60495 10.729 1.1841
0.60506 8.4545 1.0848
0.60865 10.515 1.1864
0.60957 6.7573 1.1056
0.6101 2.8157 1.2353
0.61186 1.8328 1.2075
0.61222 2.1391 1.1032
0.61422 8.7457 1.1028
0.6176 10.436 1.1893
0.61875 2.9001 1.1964
0.62076 2.8896 1.1928
0.62177 6.7508 1.1148
0.62226 10.62 1.1935
0.62845 0.71786 1.0816
0.6311 1.9506 1.2077
0.63142 10.628 1.1827
0.63326 1.9833 1.2041
0.63802 2.0758 1.2047
0.64166 7.4078 1.073
0.64202 1.4091 1.0887
0.64572 1.0596 1.0627
0.64663 0.91157 1.0867
0.64681 1.7425 1.0982
0.64709 1.4996 1.0828
0.64835 2.3087 1.2086
0.64888 0.54898 1.0877
0.65231 8.2754 1.0927
0.65278 5.5755 1.0984
0.65455 9.8473 1.184
0.65892 0.98674 1.0892
0.66026 0.49097 1.0879
0.66328 10.912 1.1732
0.665 6.9421 1.0978
0.66643 6.9414 1.0991
0.66731 2.449 1.1031
0.66984 11.037 1.182
0.67011 13.201 1.123
0.6735 1.8203 1.1007
0.67606 1.1351 1.0898
0.67622 5.6602 1.1142
0.6778 4.8948 1.1005
0.68026 9.5346 1.176
0.68127 9.5381 1.1732
0.68174 2.6139 1.1073
0.68287 11.895 1.1096
0.68407 11.032 1.1672
0.68424 3.38 1.2196
0.68537 7.1122 1.1146
0.68646 8.4924 1.1288
0.6876 16.522 1.1243
0.69055 2.2298 1.1074
0.69085 6.7741 1.2445
0.69181 1.5985 1.1997
0.69238 8.4985 1.1293
0.6931 2.7302 1.1704
0.69346 9.3844 1.1705
0.69479 11.48 1.1497
0.69735 10.394 1.1861
0.69912 12.126 1.1427
0.69925 0.726 1.0902
0.70042 2.0956 1.0989
0.70335 7.2304 1.0961
0.7058 2.8344 1.2153
0.70731 3.0572 1.0995
0.70773 2.2273 1.2085
0.7121 8.0934 1.0926
0.71532 10.161 1.1791
0.7187 0.52193 1.069
0.71989 1.9456 1.2085
0.7229 6.9231 1.1006
0.72293 5.6319 1.1241
0.72671 11.209 1.1479
0.72708 1.3784 1.0898
0.72708 1.134 1.1189
0.72799 7.1441 1.0974
0.72973 2.4012 1.2066
0.73176 9.7465 1.1736
0.73333 8.3226 1.1362
0.73349 1.4039 1.2065
0.73508 10.53 1.1832
0.73509 9.1985 1.1615
0.73665 8.3291 1.1272
0.74181 8.0686 1.0851
0.74194 7.9587 1.0953
0.74263 1.8052 1.0971
0.74301 8.2279 1.1514
0.74306 2.1621 1.2037
0.74472 6.9274 1.112
0.74531 1.405 1.2097
0.74534 7.7272 1.0956
0.74542 2.0237 1.1984
0.74567 7.7262 1.0958
0.74809 1.315 1.0884
0.75228 2.1182 1.0995
0.75411 2.6907 1.1012
0.76037 1.444 1.1041
0.76077 3.1475 1.1058
0.76216 10.047 1.1757
0.76268 1.0888 1.0893
0.76296 9.6254 1.1795
0.76517 1.8437 1.1024
0.76524 1.9058 1.2012
0.76655 1.5126 1.0933
0.7673 2.0646 1.1033
0.76783 8.2693 1.108
0.77369 6.5215 0.99796
0.77401 1.2439 1.1091
0.77569 2.134 1.1025
0.77648 0.74616 1.0969
0.77649 7.2562 1.1032
0.77895 8.6158 1.1452
0.78441 1.7846 1.2033
0.78675 1.4539 1.1973
0.78721 10.621 1.1771
0.78834 7.1324 1.0926
0.79109 7.8947 1.0984
0.79229 7.8924 1.0985
0.79371 8.1128 1.1403
0.79507 9.647 1.1693
0.79708 1.1168 1.1892
0.7977 10.111 1.1547
0.799 1.0192 1.0584
0.79966 2.4652 1.2075
0.8037 1.4861 1.1978
0.80655 10.775 1.1744
0.80907 8.1228 1.1319
0.81071 1.3745 1.0891
0.81116 9.6279 1.1745
0.81242 8.0934 1.1272
0.81255 2.6248 1.2125
0.81446 7.8737 1.1447
0.81488 7.4902 1.1006
0.8185 7.6589 1.0882
0.81869 1.6795 1.0879
0.81878 1.1344 1.0899
0.81908 10.437 1.1793
0.82497 10.262 1.1722
0.82648 3.07 1.2085
0.82672 10.935 1.1712
0.82838 1.4979 1.3211
0.83048 2.2642 1.2157
0.83366 7.4642 1.1396
0.83661 2.1173 1.2041
0.83776 2.6372 1.0991
0.83833 2.6373 1.0985
0.83872 0.92689 1.0785
0.84185 2.634 1.0968
0.84891 10.145 1.1778
0.84899 0.58525 1.072
0.85204 1.1313 1.0878
0.85845 10.513 1.1753
0.86123 0.6992 1.0865
0.86495 0.89758 1.0616
0.86609 7.8996 1.1337
0.86619 1.716 1.0931
0.86925 1.8724 1.0881
0.87648 2.7237 1.2377
0.87848 3.1524 1.2128
0.879 2.2298 1.2024
0.87939 11.069 1.1615
0.8794 12.475 1.1273
0.88411 2.1408 1.1988
0.88598 7.4984 1.128
0.88946 1.0801 1.0802
0.89447 2.0647 1.0987
0.90213 7.8871 1.1054
0.90256 2.0928 1.2063
0.90279 3.1385 1.1072
0.90707 2.1993 1.0995
0.90767 1.5532 1.1966
0.90848 0.94222 1.0777
0.90867 4.3273 1.1242
0.9095 7.3671 1.2709
0.91507 10.833 1.1697
0.91542 3.134 1.0951
0.92237 0.56856 1.0806
0.92304 1.9917 1.1932
0.92663 15.132 1.0673
0.92923 10.432 1.1681
0.93029 1.6002 1.0828
0.93053 1.6008 1.0834
0.93325 1.9839 1.0922
0.93391 2.2811 1.0911
0.93676 11.473 1.157
0.93858 3.1418 1.1866
0.94219 10.582 1.1699
0.94488 9.3453 1.1587
0.94854 10.758 1.1645
0.9496 0.1752 1.2054
0.95067 1.0132 1.0825
0.95288 1.8976 1.0914
0.95965 1.725 1.1977
0.9629 2.6569 1.2092
0.96597 0.7307 1.076
0.96933 12.539 1.0985
0.97115 8.8952 1.1509
0.97119 0.93672 1.1852
0.97125 2.0722 1.208
0.9738 10.987 1.167
0.9794 2.8217 1.0995
0.98024 2.8211 1.0992
0.9841 11.466 1.1477
0.98511 1.1241 1.0799
0.98612 1.8714 1.0932
0.9864 8.8494 1.163
0.99004 10.275 1.1621
0.99698 1.0142 1.0655
0.99862 10.566 1.168
1.0051 8.7667 1.1504
1.0066 1.9105 1.2065
1.0106 1.0124 1.0153
1.0158 4.3137 1.2394
1.0166 4.3022 1.2336
1.0166 3.7829 1.1067
1.0195 10.898 1.1599
1.0218 11.546 1.1433
1.0219 2.0916 1.1999
1.022 0.9596 1.1819
1.0224 3.1475 1.2111
1.0247 0.67305 1.0875
1.0251 3.1445 1.2071
1.0296 9.7901 1.1524
1.0321 1.4124 1.0885
1.0397 5.3084 1.1052
1.0401 10.437 1.1546
1.0421 10.695 1.1592
1.0435 2.1883 1.091
1.0467 0.86868 1.0952
1.0521 0.98879 1.0717
1.0534 1.5263 1.0906
1.0635 2.0175 1.202
1.064 10.762 1.143
1.0654 1.6455 1.1946
1.0658 10.999 1.1506
1.0746 9.3645 1.1562
1.0797 10.929 1.1547
1.0797 6.8021 1.1139
1.0812 10.276 1.167
1.0826 10.277 1.1635
1.0829 1.9385 1.0836
1.0881 10.588 1.1609
1.1004 2.8384 1.2138
1.1022 2.8361 1.2105
1.1087 5.1741 1.107
1.1195 9.8242 1.1651
1.1206 10.146 1.1631
1.1217 0.90671 1.0706
1.1266 3.1928 1.1033
1.1285 1.9109 1.2147
1.1293 10.527 1.1602
1.1339 10.332 1.1611
1.1357 1.9279 1.0921
1.137 10.819 1.1566
1.1409 1.2127 1.1957
1.1427 2.763 1.2024
1.151 10.052 1.1797
1.1511 10.047 1.1893
1.152 11.243 1.1443
1.1529 1.0693 1.1906
1.1567 0.96259 1.079
1.1604 1.6807 1.0757
1.1628 5.9493 1.1177
1.1647 2.4696 1.0935
1.1656 10.62 1.1528
1.1684 10.886 1.1685
1.1747 10.416 1.1626
1.177 6.6351 1.111
1.1832 8.7295 1.1382
1.1836 10.336 1.1584
1.1856 0.66763 1.3364
1.1891 2.873 1.2098
1.1899 3.0738 1.2187
1.1912 0.91876 1.1918
1.1914 8.9621 1.1518
1.1919 5.8771 1.1002
1.1925 1.5674 1.1962
1.1926 9.5465 1.1559
1.194 0.71435 1.2034
1.1943 9.4339 1.1505
1.1961 10.574 1.1587
1.2015 2.7046 1.0905
1.2022 2.1946 1.0884
1.2064 2.0229 1.09
1.2092 1.1127 1.1845
1.2106 3.0364 1.2123
1.2136 3.0582 1.1039
1.22 10.24 1.1513
1.223 1.7575 1.0714
1.2259 9.0644 1.148
1.2278 9.2635 1.1512
1.229 8.9627 1.1445
1.2309 1.2508 1.0446
1.2404 3.2012 1.2133
1.2429 1.1618 1.0715
1.2448 10.415 1.1557
1.2453 5.9303 1.2446
1.2467 1.958 1.0658
1.247 5.9066 1.2441
1.2507 2.6022 1.0814
1.2518 12.163 1.107
1.2522 12.15 1.1005
1.2535 1.1008 1.0687
1.2549 0.97508 1.0858
1.2566 3.2531 1.0986
1.2576 3.0617 1.2096
1.2588 1.9741 1.0736
1.2592 1.9727 1.0818
1.2631 10.649 1.1482
1.2645 10.859 1.1561
1.2647 3.0237 1.2008
1.2713 15.345 1.1365
1.2741 9.5824 1.1553
1.2846 3.0682 1.0922
1.2858 10.199 1.1537
1.2894 1.7243 1.1857
1.2905 10.422 1.1634
1.2945 4.1924 1.2314
1.2973 1.0412 1.0626
1.2993 2.7399 1.0808
1.3003 2.2304 1.086
1.3007 10.048 1.1547
1.3045 1.268 1.0516
1.3054 10.148 1.1531
1.3058 1.8963 1.1746
1.3073 10.154 1.1405
1.3134 10.563 1.1526
1.3152 8.7737 1.1337
1.3155 2.7236 1.2047
1.3173 9.5842 1.1518
1.3186 5.5785 1.0966
1.3236 1.2761 1.0776
1.3265 3.0688 1.2135
1.3277 6.6408 1.1128
1.3328 3.3556 1.1041
1.3333 6.6422 1.1108
1.3408 10.285 1.1551
1.3445 10.917 1.1842
1.3459 10.285 1.148
1.3565 9.2248 1.1598
1.362 10.674 1.1331
1.362 3.2631 1.2135
1.3648 3.7246 1.2337
1.3649 10.591 1.1467
1.3662 3.1364 1.0952
1.3676 2.6393 1.1989
1.372 1.0245 1.1768
1.3723 1.2205 1.1766
1.3752 5.0469 1.0966
1.3758 2.0119 1.1895
1.376 9.3641 1.1487
1.3769 1.0017 1.0609
1.383 9.2854 1.1538
1.3875 3.0617 1.2092
1.3922 9.0592 1.1441
1.3928 2.3927 1.0895
1.4 9.0567 1.1374
1.4004 7.0033 1.1116
1.4019 3.7633 1.2538
1.4024 11.058 1.1249
1.4028 9.2952 1.1278
1.4104 7.2699 1.1186
1.4122 2.282 1.0777
1.4123 6.0614 1.1069
1.4173 8.4649 1.1301
1.4215 1.2638 1.1883
1.4231 5.0557 1.0862
1.4235 1.155 1.0609
1.4277 1.0719 1.0504
1.431 3.1332 1.2255
1.435 4.9707 1.0442
1.4384 3.347 1.208
1.4384 3.3607 1.2118
1.4421 10.97 1.1379
1.4455 1.2369 1.0562
1.4462 9.0062 1.1384
1.4477 7.3123 1.1153
1.4554 7.1569 1.1194
1.4573 3.2229 1.0946
1.4589 6.5024 1.1015
1.4601 2.2648 1.19
1.4634 13.227 1.1369
1.4645 1.3267 1.1899
1.4666 10.245 1.1547
1.4679 2.2707 1.0728
1.4765 3.1446 1.209
1.4791 10.578 1.1492
1.4802 2.0791 1.1912
1.4941 4.7663 1.0949
1.4969 2.7659 1.2034
1.4974 6.5585 1.0906
1.5008 5.6507 1.1134
1.5046 7.3831 1.1293
1.507 1.2949 1.209
1.5121 2.2062 1.1972
1.5132 9.249 1.1406
1.5222 0.70106 1.0586
1.5319 6.3956 1.1142
1.5321 9.5168 1.1476
1.5352 3.3368 1.099
1.5364 3.3228 1.3224
1.5382 2.5956 1.1864
1.5452 9.041 1.1335
1.546 9.6605 1.1562
1.5487 9.7378 1.1523
1.5513 5.024 1.0956
1.5526 3.225 1.0597
1.5579 3.2781 1.254
1.5592 7.8701 1.1202
1.5596 1.2107 1.1757
1.5616 4.8346 1.2446
1.565 3.7213 1.0956
1.5652 2.7951 1.0852
1.5653 1.0523 1.0484
1.569 2.5687 1.1963
1.5704 2.2219 1.19
1.5725 2.286 1.0735
1.5741 2.6308 1.0924
1.5753 1.4927 1.0742
1.5782 2.3009 1.1818
1.5839 4.7965 1.0382
1.5859 6.3193 1.1036
1.5917 5.4559 1.0916
1.5979 6.3151 1.0956
1.6037 10.854 1.1678
1.6039 7.1175 1.1175
1.6055 3.3452 1.0833
1.6082 3.4014 1.1071
1.6086 6.992 1.1021
1.6097 6.0078 1.1072
1.6127 7.0068 1.0914
1.6129 5.74 1.0991
1.6192 9.0939 1.1324
1.6192 9.7636 1.1352
1.6228 9.7007 1.1419
1.6244 10.63 1.1562
1.6278 5.0785 1.1185
1.6289 3.2936 1.0979
1.6325 6.6528 1.1159
1.6327 2.8382 1.2052
1.6339 3.3495 1.2185
1.6416 9.7017 1.1383
1.644 2.899 1.2051
1.6459 2.8966 1.2019
1.649 1.5448 1.1
1.6492 2.9521 1.2045
1.6497 2.6861 1.0851
1.6526 10.719 1.1402
1.6526 8.047 1.1327
1.6577 3.6639 1.0025
1.6582 3.1279 1.0924
1.6677 4.1951 1.0861
1.6686 4.2662 1.091
1.6687 4.5007 1.0951
1.6693 7.1232 1.1103
1.6698 8.897 1.1325
1.6701 3.3378 1.0848
1.673 9.2393 1.1392
1.6751 2.7044 1.1958
1.6776 9.294 1.1348
1.679 2.322 1.1872
1.6806 2.6428 1.1907
1.6811 7.1841 1.1174
1.6823 3.5429 1.0947
1.6837 1.5416 1.1706
1.6843 9.0056 1.1299
1.6845 5.6674 1.0881
1.6846 8.0008 1.1191
1.6852 9.8036 1.1511
1.6863 3.3314 1.2016
1.6892 3.3549 1.2025
1.6894 3.5014 1.0988
1.6895 5.0763 1.1044
1.6928 9.3809 1.1401
1.6942 4.7353 1.0988
1.6952 6.147 1.1068
1.698 9.4968 1.1421
1.698 4.7749 1.0926
1.6997 8.0041 1.095
1.7026 4.315 1.0833
1.7074 3.9002 1.0906
1.7086 6.8726 1.115
1.7095 9.5644 1.1442
1.7113 8.8318 1.1333
1.714 9.6238 1.1419
1.7146 3.6614 1.0911
1.7151 4.9032 1.0818
1.7157 8.6051 1.1336
1.717 9.7109 1.1493
1.7227 3.3209 1.2167
1.7284 3.7516 1.085
1.7292 2.225 1.192
1.7312 2.5741 1.1852
1.7324 7.3501 1.1212
1.7331 2.7802 1.2167
1.7354 3.3914 1.2201
1.7355 6.8804 1.0969
1.7374 5.1002 1.2511
1.7391 9.4621 1.1393
1.743 2.1305 1.1864
1.7492 7.8836 1.1225
1.7497 5.89 1.0846
1.7512 4.0388 1.0954
1.7515 2.9787 1.2015
1.7545 2.7082 1.1982
1.7572 2.144 1.076
1.7599 3.1414 1.2071
1.7599 3.1397 1.2059
1.7605 2.0609 1.0732
1.7629 1.4385 1.0555
1.7641 5.5588 1.1018
1.7645 9.5999 1.1897
1.7662 3.3517 1.2078
1.768 3.6925 1.086
1.7688 7.2019 1.1149
1.7701 4.2213 1.0837
1.7707 4.7195 1.2238
1.772 2.9423 1.0814
1.7776 3.5455 1.2144
1.7801 4.3112 1.0879
1.7839 3.5096 1.2156
1.7869 5.7006 1.1029
1.7928 1.6899 1.0129
1.7928 3.9067 1.2088
1.7937 8.4601 1.1232
1.7983 3.8057 1.0779
1.7985 3.2496 1.2114
1.8022 3.0632 1.207
1.8042 11.02 1.1506
1.8069 9.6783 1.1518
1.8079 3.9262 1.0947
1.8117 5.1305 1.089
1.8119 1.2715 1.0621
1.8119 3.6753 1.2148
1.8158 5.8275 1.0911
1.8175 0.92144 1.0615
1.8185 3.411 1.0898
1.8201 3.7646 1.2141
1.8204 2.823 1.1923
1.8221 6.1875 1.0964
1.8224 9.4884 1.1525
1.8248 3.0095 1.207
1.8255 9.8097 1.1363
1.8261 4.4466 1.0831
1.8269 3.7905 1.2102
1.8272 7.1896 1.1167
1.8279 5.7926 1.0403
1.8317 1.7099 1.0524
1.8341 2.3986 1.1885
1.8349 3.9473 1.088
1.8378 10.308 1.1392
1.8393 4.4365 1.0813
1.8399 4.0428 1.2178
1.8406 4.6533 1.0752
1.8471 7.1734 1.1177
1.8482 7.3996 1.1302
1.8536 2.3172 1.0985
1.8552 7.8445 1.1177
1.8556 8.4199 1.1234
1.8561 7.39 1.1267
1.8561 9.5595 1.1454
1.8576 2.7757 1.08
1.8579 5.5509 1.0901
1.86 3.8498 1.088
1.8624 2.1111 1.1828
1.8641 9.2251 1.141
1.8663 1.7932 1.1767
1.8675 11.045 1.1746
1.8699 4.3171 1.2229
1.8699 2.9605 1.1984
1.8702 9.5037 1.1195
1.8706 4.7433 1.0908
1.8709 9.4813 1.1233
1.871 2.6145 1.1887
1.8728 5.9385 1.0885
1.8771 2.8756 1.097
1.8779 9.4654 1.1125
1.8782 4.7459 1.1037
1.8784 6.2552 1.0957
1.8806 5.0862 1.0838
1.883 4.773 1.0956
1.894 3.8373 1.0914
1.8947 1.5015 1.1826
1.8966 2.7956 1.1957
1.8977 3.9215 1.2165
1.8992 7.4242 1.1186
1.9013 6.7747 1.1063
1.9029 3.7166 1.0826
1.9065 7.3262 1.1158
1.9067 5.5681 1.0888
1.907 2.9996 1.1989
1.9121 7.9387 1.1216
1.9126 7.9375 1.1225
1.914 8.459 1.1305
1.918 9.4435 1.1285
1.9184 2.6519 1.0818
1.9211 4.4982 1.0853
1.9215 3.9301 1.0816
1.9224 3.9294 1.0795
1.9255 4.6107 1.0915
1.9285 8.3226 1.149
1.9292 4.0252 1.0863
1.9301 3.5882 1.0811
1.9305 4.1279 1.0775
1.9316 6.6155 1.1024
1.9319 16.439 1.0864
1.9326 7.2384 1.1102
1.9329 2.7131 1.0733
1.9351 1.7627 1.1621
1.9354 16.471 1.0895
1.9385 8.3841 1.1223
1.9387 9.5977 1.135
1.9406 5.1342 1.2365
1.9418 7.2387 1.0997
1.9446 6.9148 1.1118
1.9506 2.3324 1.1951
1.9517 2.1551 1.1821
1.9552 10.379 1.1413
1.9555 2.802 1.1952
1.9563 2.3499 1.1871
1.9577 4.7312 1.2241
1.9578 7.3152 1.2689
1.9613 2.8146 1.2089
1.9614 2.9729 1.0858
1.9633 5.7292 1.0929
1.9659 2.8689 1.1969
1.966 5.7826 1.0884
1.9666 8.2885 1.1259
1.9672 2.2459 1.1853
1.9721 2.8871 1.1978
1.9744 8.2844 1.1228
1.9763 2.5735 1.1879
1.9764 6.7209 1.1058
1.9783 6.7223 1.105
1.9816 4.1457 1.0839
1.9821 3.8433 1.2138
1.9866 8.0625 1.1216
1.9876 2.9762 1.2015
1.9946 5.5744 1.0923
1.9961 8.1476 1.1211
1.9962 4.2889 1.3062
1.9971 3.6462 1.0778
1.9983 2.0958 1.1836
1.9998 3.3018 1.0749
2.0037 11.368 1.1371
2.0053 11.37 1.1395
2.008 2.2683 1.0747
2.009 4.1116 1.0728
2.0101 6.1827 1.0938
2.0103 1.8287 1.1822
2.0119 2.4149 1.1919
2.0136 2.8779 1.0724
2.0145 2.8756 1.0746
2.0155 1.8773 1.1756
2.0155 4.1019 1.0727
2.0164 2.6742 1.1916
2.0184 4.6253 1.0782
2.0188 3.9817 1.0743
2.0225 9.8818 1.1317
2.0258 6.6057 1.0984
2.0292 9.473 1.139
2.0293 2.7354 1.186
2.031 8.3434 1.1193
2.0319 8.4162 1.1676
2.0332 8.0666 1.1177
2.0344 8.3997 1.1283
2.0347 3.9219 1.0756
2.0347 6.1785 1.0937
2.0349 7.9461 1.1463
2.0352 5.8207 1.09
2.0354 6.1755 1.0912
2.0368 2.2639 1.0974
2.0441 2.5083 1.1961
2.0465 7.9208 1.0912
2.0467 5.2136 1.0856
2.0538 2.8425 1.1938
2.0544 5.5859 1.0887
2.0548 2.9883 1.196
2.0551 3.463 1.0754
2.0571 7.7287 1.1227
2.0575 2.4365 1.093
2.0576 2.5807 1.1877
2.0577 2.5815 1.188
2.0635 4.0761 1.0799
2.0673 2.9305 1.1951
2.0674 2.9643 1.1757
2.0679 4.3613 1.0763
2.0687 4.5775 1.0798
2.0749 2.2062 1.1833
2.0798 2.1782 1.198
2.0835 4.1654 1.076
2.0891 2.7994 1.0746
2.0898 2.3519 1.1836
2.0938 2.8764 1.0657
2.0954 3.2157 1.1948
2.096 4.128 1.2067
2.0965 2.735 1.0762
2.0976 1.6733 1.1756
2.101 5.0255 1.2073
2.102 4.1281 1.2079
2.1024 3.0579 1.2177
2.1029 2.3055 1.1802
2.1042 4.3736 1.0819
2.1059 8.6596 1.1286
2.1084 2.9117 1.0643
2.1099 5.6541 1.0899
2.1111 4.8506 1.0791
2.112 2.9021 1.1946
2.1124 2.9032 1.1953
2.1132 4.8607 1.0793
2.1172 2.4088 1.1856
2.1224 3.9394 1.203
2.1244 2.4721 1.1878
2.1248 2.4691 1.1751
2.1283 1.8448 1.1904
2.1307 8.0477 1.1123
2.1339 9.7315 1.1372
2.1388 2.5318 1.1799
2.1417 9.5818 1.1311
2.1422 3.8282 1.0739
2.1498 3.483 1.204
2.15 4.2225 1.0794
2.1501 5.9688 1.0834
2.1533 4.4909 1.0881
2.155 2.7266 1.1586
2.1575 5.1273 1.0856
2.1583 2.6581 1.1939
2.1584 3.8335 1.0827
2.1592 3.0624 1.0814
2.1592 3.9386 1.2104
2.1598 3.0723 1.0836
2.1651 3.1593 1.0692
2.1653 3.7494 1.0591
2.1655 4.9375 1.0854
2.1655 8.1684 1.1857
2.1687 6.8139 1.0809
2.1696 8.4136 1.1147
2.1704 3.1232 1.1252
2.1722 2.3382 1.1814
2.1729 3.2201 1.0901
2.1742 6.1684 1.0912
2.1747 8.4916 1.1132
2.1753 9.0117 1.1251
2.1753 2.7132 1.1831
2.1772 4.7308 1.0835
2.18 3.0846 1.2015
2.1823 2.8235 1.1909
2.1835 9.3528 1.1251
2.1856 8.3051 1.1126
2.189 2.8839 1.2004
2.1896 4.9103 1.2273
2.1948 4.9057 1.2265
2.1955 4.274 1.0891
2.1956 4.9765 1.0885
2.1958 2.9219 1.1984
2.1979 4.9749 1.084
2.2002 7.0716 1.1107
2.2024 2.9396 1.193
2.2034 4.5241 1.08
2.2041 3.6872 1.0738
2.2045 4.4285 1.0774
2.205 7.9393 1.1036
2.2055 4.3284 1.0766
2.2069 3.5864 1.0367
2.2145 5.0289 1.0784
2.2159 11.152 1.0058
2.2171 2.4618 1.0449
2.219 4.4719 1.0114
2.2254 5.5771 1.1074
2.2266 2.6665 1.1924
2.2268 9.2952 1.1256
2.2269 2.3869 1.1876
2.2291 5.6129 1.0866
2.2314 3.01 1.0708
2.2336 2.4729 1.0489
2.2346 4.5693 1.0754
2.2346 4.2253 1.0772
2.2376 3.8448 1.0853
2.238 9.5135 1.1133
2.2389 2.2151 1.176
2.2407 3.8344 1.202
2.2463 8.0069 1.1102
2.2486 3.0865 1.1982
2.2508 9.7137 1.1334
2.2525 7.7553 1.1183
2.2529 3.166 1.1746
2.2539 3.1269 1.1964
2.2564 3.4656 1.0386
2.2581 6.1346 1.0734
2.2619 2.7925 1.074
2.2627 3.9788 1.0706
2.2628 8.6556 1.1309
2.2632 7.6722 1.1111
2.2637 3.5287 1.0886
2.2644 2.9597 1.0682
2.2647 8.901 1.1206
2.2676 8.9936 1.121
2.2686 9.7482 1.1341
2.2764 2.362 1.1707
2.2771 6.1681 1.0952
2.2773 4.2774 1.2121
2.2788 4.2935 1.2194
2.2789 2.9743 1.1855
2.2791 2.8249 1.1958
2.281 4.6695 1.0856
2.282 2.3625 1.1769
2.2844 2.6601 1.1816
2.2847 4.2265 1.1598
2.286 8.241 1.1005
2.2879 7.0789 1.1171
2.2896 4.436 1.0809
2.2901 7.023 1.1053
2.2914 5.0706 1.078
2.2915 6.5553 1.0902
2.2924 4.8975 1.0846
2.2937 7.0734 1.1157
2.2958 7.3442 1.1173
2.2962 3.2732 1.2393
2.299 3.3615 1.0857
2.3002 8.2666 1.1124
2.3004 7.6498 1.0985
2.3023 6.057 1.0815
2.3043 7.1609 1.1098
2.3056 4.31 1.245
2.3058 9.7733 1.1249
2.3066 9.4219 1.1545
2.3082 6.7623 1.0976
2.3089 3.5156 1.0903
2.3093 4.9551 1.0793
2.3128 5.3128 1.0996
2.3133 7.728 1.1167
2.3166 3.6531 1.1794
2.3204 3.6816 1.0725
2.3218 7.1418 1.0898
2.3228 3.0336 1.1931
2.3231 4.8271 1.084
2.3236 3.6764 1.1924
2.3246 7.6154 1.1075
2.3246 5.1637 1.0842
2.3277 3.7841 1.0569
2.328 3.9635 1.0682
2.3335 5.6204 1.0757
2.3344 2.5239 1.1797
2.3361 5.0109 1.0821
2.3377 3.5671 1.0688
2.3396 8.623 1.1084
2.3428 4.3481 1.0858
2.3432 8.2337 1.1114
2.3464 4.0044 1.2067
2.3466 2.8154 1.1872
2.3481 4.2843 1.0822
2.3484 3.5223 1.1928
2.3486 7.5623 1.1311
2.3486 4.3966 1.084
2.3491 2.9826 1.1803
2.3495 3.2712 1.1707
2.3517 2.8155 1.1853
2.3524 6.1045 1.0767
2.3533 7.0798 1.1126
2.3547 11.178 1.1395
2.3556 3.4276 1.0748
2.3566 4.7137 1.0849
2.3567 3.5788 1.0702
2.358 7.4079 1.1069
2.3592 7.4115 1.1062
2.3638 3.287 1.1844
2.3646 7.3323 1.127
2.3657 3.724 1.1891
2.3663 4.2003 1.0739
2.3725 3.3049 1.1961
2.3757 3.8163 1.0812
2.3774 8.3489 1.1231
2.3775 7.8626 1.182
2.3776 2.236 1.1745
2.379 7.9991 1.1135
2.3798 8.5216 1.1059
2.3852 5.0557 1.0801
2.3858 5.0558 1.0806
2.388 4.4184 1.0787
2.3896 8.3192 1.1148
2.3908 2.7032 1.177
2.3913 4.4197 1.0792
2.3924 4.611 1.0776
2.3939 6.4555 1.0844
2.3941 8.6864 1.1007
2.397 3.2207 1.0402
2.4 3.4969 1.0623
2.401 5.4088 1.087
2.4019 4.151 1.0932
2.4025 4.9581 1.0813
2.4042 5.1752 1.0833
2.4067 4.8076 0.99237
2.4068 7.7217 1.163
2.4091 9.7948 1.1285
2.4098 3.7078 1.2113
2.4148 4.8857 1.0672
2.4164 4.8828 1.0696
2.4182 2.2579 1.1729
2.4189 3.5466 1.0988
2.423 6.0831 1.0843
2.4238 6.5973 1.1106
2.4249 7.5884 1.1091
2.4271 4.2849 1.0848
2.4276 3.3362 1.1927
2.4307 6.1528 1.0888
2.4312 3.602 1.209
2.4328 5.6543 1.0819
2.433 3.915 1.0672
2.4353 4.8468 1.0859
2.4373 2.7822 1.1791
2.4386 3.0808 1.1777
2.4392 7.828 1.1094
2.4394 6.9857 1.1072
2.4403 4.0479 1.0864
2.4433 8.0351 1.1196
2.4466 3.4598 1.2135
2.4468 5.4843 1.0763
2.448 6.0869 1.0937
2.4484 3.6258 1.2326
2.4496 3.6449 1.2153
2.4498 5.5426 1.0865
2.4566 9.2073 1.1199
2.4583 3.8066 1.1914
2.4591 3.8289 1.2044
2.4608 7.271 1.1082
2.4638 4.9554 1.0891
2.4657 6.3311 1.0815
2.4673 8.0836 1.113
2.4695 4.4969 1.086
2.4702 4.6507 1.0783
2.4704 4.4395 1.217
2.472 5.4935 1.0844
2.4746 4.5672 1.0723
2.4756 8.1484 1.1073
2.4758 5.4963 1.0893
2.4783 6.4316 1.0876
2.482 4.144 1.0779
2.482 6.1601 1.0929
2.4839 4.1299 1.0478
2.486 8.5683 1.1286
2.4861 3.5302 1.1958
2.4909 8.3162 1.1176
2.4952 5.7451 1.0852
2.4955 3.1987 1.1806
2.4959 8.0164 1.0948
2.4977 4.9145 1.2204
2.4977 4.42 1.0776
2.4996 6.6068 1.0948
2.5007 4.7554 1.083
2.501 7.3193 1.0982
2.5021 3.2763 1.177
2.5044 6.8009 1.0951
2.5085 5.0904 1.0857
2.5086 7.3791 1.1024
2.5093 7.8438 1.118
2.5095 5.0278 1.0778
2.5107 4.364 1.0804
2.5109 4.3023 1.072
2.5118 7.4295 1.0155
2.5131 5.0892 1.0821
2.5156 7.6621 1.1008
2.5165 4.1337 1.2332
2.5168 9.8724 1.1286
2.5186 3.2879 1.186
2.5191 5.1688 1.0747
2.5194 4.9326 1.0779
2.5203 5.2565 1.081
2.522 7.6245 1.1077
2.5233 4.9899 1.2304
2.5277 2.7442 1.1654
2.5283 6.3147 1.09
2.5283 7.9555 1.1217
2.5284 5.3958 1.0842
2.5378 7.6308 1.0992
2.54 5.4705 1.088
2.5422 3.0336 1.1588
2.5473 7.9452 1.1071
2.55 7.1993 1.0996
2.5503 2.9629 1.1789
2.5525 7.8778 1.1088
2.5542 8.2066 1.1128
2.5568 6.7161 1.0979
2.5595 6.2301 1.0908
2.5619 9.8342 1.1166
2.5628 4.4482 1.089
2.5633 5.547 1.084
2.5664 6.3984 1.084
2.573 7.4521 1.0999
2.5731 2.1527 1.165
2.5735 4.4016 1.173
2.5743 4.4205 1.1095
2.5748 7.3781 1.1126
2.5753 4.7125 1.0793
2.5757 5.7 1.0895
2.5769 7.4466 1.0915
2.5785 7.78 1.1183
2.581 2.7158 1.168
2.5813 7.4686 1.1073
2.5818 7.7541 1.1023
2.5842 2.2186 1.1711
2.591 5.383 1.0965
2.5929 7.277 1.0935
2.5945 4.4131 1.0914
2.6019 6.1664 1.0891
2.6034 4.9769 1.0779
2.6054 5.0982 1.0793
2.6069 6.745 1.101
2.6085 6.9906 1.102
2.6098 5.8853 1.1828
2.6103 6.9895 1.0965
2.6105 6.6492 1.0949
2.6139 8.3501 1.1162
2.6139 5.0694 1.0642
2.6183 4.4866 1.2144
2.6192 5.8787 1.086
2.6218 7.5878 1.107
2.6232 8.342 1.108
2.6243 8.4222 1.1073
2.625 5.45 1.0765
2.6251 5.4286 1.0785
2.6254 6.0441 1.0965
2.6256 5.6544 1.093
2.6264 4.7213 1.0796
2.6267 6.0108 1.1082
2.6281 5.6528 1.0972
2.6292 5.9793 1.0891
2.6301 5.1829 1.0713
2.6315 3.3634 1.176
2.6327 5.3405 1.1042
2.633 6.3534 1.2262
2.6337 6.2123 1.0908
2.634 4.9052 1.0709
2.6349 5.9234 1.0878
2.6349 3.3685 1.0644
2.6356 8.3322 1.1185
2.6365 5.8013 1.0932
2.6383 3.3827 1.1868
2.6467 6.1752 1.106
2.6484 4.436 1.048
2.6496 4.829 1.0593
2.6525 5.0877 1.0734
2.6536 6.2682 1.0828
2.6557 5.5547 1.0929
2.6569 2.7638 1.1739
2.6582 6.3411 1.0745
2.6589 4.7594 1.0698
2.6637 2.8254 1.1662
2.6656 6.5087 1.1682
2.6699 5.1964 1.2477
2.6712 4.9512 1.0666
2.6756 5.6889 1.0901
2.6757 5.7581 1.084
2.6787 5.2325 1.0761
2.6789 2.8105 1.0568
2.6809 4.772 1.0725
2.6811 5.989 1.2455
2.6832 6.0172 1.1075
2.684 5.1181 1.2203
2.6866 2.5419 1.153
2.6898 6.0193 1.084
2.6923 7.4973 1.1206
2.6928 2.1869 1.1617
2.6948 4.2864 1.067
2.6986 6.5361 1.1012
2.6987 7.3823 1.1189
2.6988 1.8515 1.1566
2.6995 3.7199 1.058
2.7003 2.747 1.1669
2.7006 2.9508 1.1414
2.7028 6.1906 1.0922
2.7034 5.0661 1.0829
2.7062 6.0943 1.0754
2.7111 4.2326 1.0652
2.7113 9.0769 1.114
2.7123 3.3858 1.184
2.7134 3.3855 1.1812
2.7169 6.7471 1.1075
2.7177 7.4218 1.0969
2.718 7.7654 1.1068
2.7202 7.4784 1.0997
2.7203 7.8571 1.1003
2.7207 6.1042 1.0832
2.7214 6.2315 1.2581
2.7222 3.3885 1.1887
2.7234 6.7477 1.0961
2.7281 4.4933 1.0748
2.729 9.0427 1.1037
2.7331 4.3136 1.0559
2.7386 5.3271 1.0752
2.7401 6.5299 1.0428
2.7423 6.5901 1.0904
2.7442 5.0116 1.0699
2.7456 3.5189 1.0647
2.7477 7.5869 1.1085
2.7548 6.8623 1.0974
2.761 2.8347 1.1698
2.762 4.6088 1.063
2.7658 9.9692 1.1319
2.7691 7.0329 1.0981
2.7726 5.609 1.0855
2.7785 7.2664 1.0672
2.7813 5.4581 1.0746
2.7816 4.8177 1.0612
2.7836 5.0741 1.0711
2.7851 7.2003 1.105
2.7863 4.5457 1.067
2.7876 7.3141 1.1406
2.7913 5.5644 1.1093
2.7923 2.2225 1.1482
2.7925 4.2422 1.0575
2.793 7.0523 1.0659
2.793 3.7074 1.0512
2.7934 7.1591 1.1136
2.7938 6.8739 1.0927
2.7947 5.9026 1.0873
2.795 2.7627 1.1624
2.7978 11.258 1.0892
2.7978 8.3162 1.1042
2.8017 5.8326 1.0782
2.8105 7.785 1.1097
2.8112 4.1072 1.054
2.8117 6.1258 1.1455
2.8132 6.3476 1.0853
2.815 8.244 1.1068
2.8186 7.4253 1.071
2.8191 7.6147 1.1008
2.8272 4.4287 1.0616
2.8292 2.9635 1.1678
2.8382 7.1442 1.0881
2.8382 6.1901 1.0764
2.84 8.2646 1.1189
2.8433 3.1733 1.044
2.8443 7.4567 1.1032
2.8483 8.0089 1.1213
2.85 3.521 1.0615
2.855 4.2567 1.0561
2.858 7.5398 1.1129
2.8603 2.8946 1.0438
2.8615 4.1869 1.0601
2.8693 7.2818 1.0924
2.87 7.3622 1.1157
2.8722 5.6934 1.0695
2.8727 4.614 1.071
2.8741 2.1793 1.1609
2.8758 7.6449 1.1067
2.8837 4.1246 1.1884
2.8903 7.7935 1.1037
2.8909 5.4814 1.073
2.8964 5.5784 1.0769
2.8974 7.623 1.1132
2.8999 6.3863 1.0744
2.9008 3.0049 1.1609
2.9058 7.8462 1.1137
2.9066 4.7323 1.0646
2.9072 7.4329 1.1111
2.9153 5.1871 1.0624
2.9183 4.9601 1.0687
2.9262 5.5298 1.0973
2.9286 3.2065 1.1738
2.929 4.6698 1.0798
2.9347 5.5474 1.0801
2.9349 7.9246 1.1085
2.9381 4.2733 1.0476
2.9412 2.9264 1.1673
2.9413 2.9205 1.1619
2.9439 4.5198 1.056
2.9474 4.3518 1.0582
2.9498 4.8816 1.0656
2.9537 6.7389 1.0844
2.9551 7.0368 1.0987
2.96 2.1311 1.1423
2.9624 5.3214 1.0666
2.9637 8.0459 1.1349
2.9637 8.047 1.1362
2.9638 5.628 1.0762
2.9641 8.0219 1.0934
2.9668 8.0281 1.1019
2.9679 8.0289 1.1011
2.9776 7.8836 1.1248
2.9826 4.7203 1.0709
2.9829 6.5996 1.0795
2.9849 2.5563 1.1617
2.9857 3.2545 1.1509
2.9948 4.4059 1.0574
2.996 4.5176 1.0587
3.0121 4.5111 1.0546
3.0127 3.1175 1.1694
3.0186 3.7128 1.053
3.0272 4.1538 1.0436
3.028 3.2996 1.1689
3.0293 8.3762 1.1183
3.0327 6.6154 1.0818
3.0328 4.7535 1.0568
3.0347 2.1589 1.1547
3.0433 9.7795 1.1055
3.0478 8.4882 1.1164
3.0495 6.8652 1.0821
3.0532 9.2722 1.1113
3.0542 2.11 1.1511
3.0647 15.509 1.0667
3.0681 4.5406 1.1986
3.0714 8.6163 1.1126
3.074 8.6265 1.0977
3.0759 2.9089 1.1656
3.0766 8.7151 1.0794
3.0866 3.7198 1.173
3.1021 6.4999 1.0735
3.1033 3.7634 1.1971
3.1103 8.9135 1.1187
3.1183 8.6681 1.1077
3.1197 7.3749 1.0967
3.1245 7.3867 1.1172
3.1271 9.1067 1.1045
3.134 7.7134 1.0748
3.1482 3.2033 1.0499
3.1502 5.9152 1.0808
3.1517 4.8603 1.0578
3.1549 9.5785 1.12
3.1573 6.8954 1.0767
3.1576 6.8974 1.0831
3.1616 7.8693 1.0956
3.1623 7.8699 1.0959
3.175 4.6738 1.0547
3.1771 5.6191 1.0743
3.1825 6.5105 1.0818
3.1903 6.6854 1.0816
3.1911 5.0779 1.0479
3.2 5.0903 1.0609
3.2017 7.5428 1.0981
3.2022 5.7333 1.0746
3.2071 6.6323 1.0698
3.2098 9.8601 1.1289
3.2173 7.6762 1.0915
3.2174 3.2291 1.1718
3.2248 7.323 1.091
3.2349 4.9937 1.0547
3.2356 4.8912 1.0673
3.241 4.759 1.2067
3.2439 9.9642 1.1175
3.2505 4.7791 1.0532
3.2519 4.6727 1.0584
3.2638 6.8132 1.088
3.2747 4.149 1.0489
3.2749 5.863 1.108
3.283 2.5911 1.1536
3.2865 6.6315 1.071
3.2967 4.907 1.059
3.2977 5.6136 1.0725
3.3056 4.9395 1.1043
3.31 6.7402 1.0756
3.319 6.9653 1.0795
3.3234 7.426 1.0883
3.3386 6.6515 1.0714
3.3453 4.4752 1.0433
3.3459 6.8397 1.0768
3.3507 4.8765 1.0381
3.3546 7.1226 1.0846
3.3547 7.5001 1.0846
3.356 5.5523 1.0741
3.3582 4.9264 1.0469
3.3622 4.9464 1.2349
3.3755 5.8599 1.0747
3.3755 4.9759 1.2391
3.396 4.7459 1.0513
3.4047 7.7272 1.0978
3.4064 10.94 1.1613
3.4357 7.1295 1.0728
3.4397 7.3103 1.087
3.468 5.534 1.0633
3.4861 5.002 1.0563
3.5353 4.4042 1.036
3.5601 6.9507 1.0602
3.5771 4.7445 1.0418
3.635 5.2122 1.0418
3.6719 5.1084 1.0438
3.7246 4.8286 1.0456
3.7512 5.3388 1.0572
3.7566 3.04 1.1409
3.7681 3.0404 1.1476
3.7713 8.617 1.0998
3.8351 3.6376 1.1616
3.8376 15.114 1.1077
3.8941 4.6709 1.0308
3.9054 5.5605 0.97616
3.9198 5.6078 0.98618
4.0069 16.468 0.52479
4.0794 7.9452 1.0779
4.0795 5.704 1.1914
4.0932 7.4963 1.0613
4.4101 6.3818 1.1957
4.485 6.5383 1.0804
4.5762 6.6478 1.1159
4.7469 2.4623 1.1242
5.7165 15.932 1.1882
6.2951 15.889 1.1913
6.8274 2.4823 1.0919
6.9736 2.487 1.1049
6.9799 4.644 1.1171
7.1404 3.0453 1.1271
7.1413 5.1863 1.0879
7.1597 5.8715 1.1155
7.1624 6.6748 1.1756
7.1643 7.1482 1.1757
7.2867 2.9987 1.1408
7.4608 1.8445 1.0767
7.5265 9.1971 0.62571
7.5673 9.3176 0.19949
7.7962 7.953 0.81471
8.1634 7.6359 0.5599
8.1745 7.3069 0.40872
8.3703 5.8657 1.281
8.3871 1.3977 1.2076
8.4236 7.3937 1.0067
9.9844 13.045 1.0626
11.327 2.769 1.0594


==> graphs/real_data/inliers_map_2020_09_21_22_05_41_frHfr.txt <==
-11.831 14.012 1.0973
-10.279 8.9526 -0.1472
-6.9884 7.7752 1.0266
-6.9691 6.0761 1.0244
-6.8118 9.9266 1.0569
-6.7557 7.8716 1.0487
-6.7307 6.6561 1.033
-6.6861 7.0485 1.0381
-6.6751 6.0911 1.0285
-6.636 6.293 1.0148
-6.6215 7.4015 1.048
-6.5317 5.2627 1.048
-6.4457 15.951 1.0416
-6.3883 6.0661 1.0163
-6.3201 7.1454 1.0553
-6.3148 6.157 1.0375
-6.3084 5.8709 1.0461
-6.3025 5.0122 1.0721
-6.3008 4.0186 1.0501
-6.299 5.8555 1.0271
-6.258 5.0936 1.0511
-6.2541 5.4536 1.0502
-6.2304 5.3268 1.0429
-6.2238 4.772 1.0638
-6.2037 3.923 1.0449
-6.173 8.1514 1.0756
-6.1683 8.0396 1.0745
-6.1676 8.1515 1.0692
-6.1387 5.0422 1.0474
-6.1243 4.7656 1.043
-6.1216 4.2056 1.0548
-6.1034 6.8778 1.0546
-6.0685 4.4667 1.0556
-6.0672 6.3662 1.0432
-6.0053 3.0334 1.068
-5.995 4.4401 1.0596
-5.9898 3.6706 1.0911
-5.9827 5.005 1.0512
-5.9628 6.9946 1.063
-5.9595 10.862 1.0476
-5.959 3.9356 1.055
-5.9534 3.451 1.0586
-5.9371 6.8911 1.0653
-5.9212 7.6831 1.0895
-5.9205 8.2802 1.0734
-5.9009 7.9436 1.0843
-5.88 8.0697 1.0783
-5.872 8.6572 1.1152
-5.8499 6.4213 1.0591
-5.8412 6.3095 1.0296
-5.8387 8.7939 1.0835
-5.8212 8.3671 1.0857
-5.7981 8.7173 1.0884
-5.7908 8.8955 1.0935
-5.7882 7.5985 1.0882
-5.7745 8.5366 1.0799
-5.7733 8.8904 1.0792
-5.7725 8.8881 1.0883
-5.7723 5.1174 1.0532
-5.7625 5.8269 1.0591
-5.7562 6.2428 1.0516
-5.7526 9.0725 1.0793
-5.7361 8.0706 1.0886
-5.7227 7.7125 1.0851
-5.7226 5.7685 1.0588
-5.7213 7.7989 1.0941
-5.7204 5.773 1.0523
-5.7134 6.587 1.0632
-5.713 6.4423 1.0697
-5.7119 8.371 1.0827
-5.7065 7.3794 1.0742
-5.6978 6.0335 1.0554
-5.6867 5.0166 1.0468
-5.6789 6.6376 1.0664
-5.6686 5.7009 1.0587
-5.6665 6.5525 1.0544
-5.6601 5.7817 1.0572
-5.6544 6.3652 1.0611
-5.6425 7.0882 1.0713
-5.641 8.442 1.0847
-5.6383 9.1786 1.0914
-5.6159 7.2722 1.069
-5.6127 4.9392 1.0611
-5.5998 7.7778 1.0998
-5.5978 6.6518 1.0642
-5.5913 8.6023 1.1107
-5.5855 8.4019 1.0886
-5.584 5.4975 1.0632
-5.5824 8.6522 1.0955
-5.5766 8.0287 1.0914
-5.5714 7.4401 1.0816
-5.5706 9.3644 1.0841
-5.5547 4.9165 1.0721
-5.5516 8.2264 1.0874
-5.545 5.6867 1.053
-5.541 5.6156 1.0574
-5.5329 6.4264 1.0626
-5.531 5.4868 1.0637
-5.5237 7.3144 1.078
-5.5163 7.6103 1.0707
-5.5158 4.7608 1.0837
-5.5146 8.584 1.0953
-5.5099 5.7736 1.0638
-5.4931 8.6327 1.1001
-5.4919 8.0391 1.0972
-5.4904 9.5583 1.0891
-5.4863 6.5494 1.0741
-5.486 6.1082 1.0567
-5.4816 8.3552 1.0955
-5.4802 6.2949 1.0622
-5.4795 8.2868 1.0963
-5.4725 5.4068 1.0548
-5.4712 7.2608 1.0821
-5.4651 9.0322 1.0957
-5.4466 5.0401 1.0573
-5.4402 4.598 1.0651
-5.439 6.4074 1.0599
-5.4204 6.4969 1.0688
-5.4191 9.2848 1.0946
-5.4142 7.866 1.0919
-5.4141 4.6985 1.071
-5.4127 7.8111 1.0972
-5.3965 9.1791 1.0957
-5.3872 8.3826 1.091
-5.3833 8.2673 1.1021
-5.3796 4.3932 1.0711
-5.3775 6.4047 1.0695
-5.3728 8.5475 1.1196
-5.3655 3.6704 1.0729
-5.3627 9.0401 1.1039
-5.3495 7.6364 1.0972
-5.3449 7.728 1.1069
-5.3426 9.1649 1.0976
-5.3378 6.3762 1.0699
-5.3376 10.118 1.079
-5.3375 6.5128 1.0714
-5.3365 12.486 1.0303
-5.3341 5.6959 1.0734
-5.3332 5.6349 1.0666
-5.3253 7.9172 1.1019
-5.3237 8.6027 1.102
-5.3167 5.4544 1.0677
-5.3134 8.1178 1.0966
-5.3126 2.0962 1.1108
-5.3074 7.2434 1.0874
-5.2821 8.6861 1.1023
-5.2759 8.0767 1.1003
-5.2668 8.2364 1.106
-5.2662 4.0268 1.0737
-5.2625 4.0847 1.0755
-5.2595 9.0383 1.0933
-5.2583 9.0914 1.1019
-5.2579 8.4985 1.1055
-5.2557 9.644 1.0908
-5.252 6.3819 1.0688
-5.2498 5.3258 1.07
-5.2486 7.6728 1.1018
-5.2437 8.6391 1.103
-5.2433 9.3213 1.0868
-5.2363 7.9641 1.0951
-5.2342 7.8113 1.1044
-5.2297 7.0886 1.0834
-5.2287 7.2512 1.0922
-5.2285 5.8426 1.0729
-5.2284 6.5168 1.0815
-5.2252 8.4262 1.1009
-5.2201 7.1249 1.0899
-5.2164 7.8648 1.107
-5.2138 5.7793 1.0666
-5.2094 4.1222 1.0739
-5.2084 8.1227 1.1132
-5.2051 8.1308 1.1066
-5.2031 9.1439 1.11
-5.2019 8.2964 1.1134
-5.199 4.8967 1.0646
-5.1954 8.0177 1.101
-5.1857 3.7215 1.0669
-5.1838 8.5724 1.1086
-5.1837 10.648 1.0632
-5.1796 6.5854 1.0845
-5.178 9.4898 1.1084
-5.1761 6.505 1.0859
-5.1754 6.6677 1.0881
-5.1668 6.2799 1.0788
-5.1658 9.5022 1.0923
-5.1658 7.3906 1.1033
-5.1656 8.3367 1.1183
-5.1592 6.7832 1.0845
-5.1585 9.8391 1.1005
-5.1552 4.8624 1.0738
-5.1551 9.2716 1.1067
-5.1524 10.168 1.0828
-5.1513 9.2761 1.101
-5.1443 8.8764 1.1048
-5.143 9.6592 1.0944
-5.1429 8.5738 1.112
-5.137 4.0307 1.0659
-5.136 7.9076 1.1089
-5.1295 10.079 1.0824
-5.1218 8.4111 1.1064
-5.1207 9.2632 1.0911
-5.1202 7.7752 1.1185
-5.1156 9.476 1.1036
-5.1141 7.8141 1.0946
-5.1103 7.7759 1.1164
-5.1007 6.404 1.0801
-5.0986 7.9697 1.1125
-5.097 9.3284 1.1114
-5.0949 4.2978 1.082
-5.0897 8.6992 1.1091
-5.0893 4.1925 1.0738
-5.083 4.3137 1.065
-5.0819 8.519 1.109
-5.0765 6.2423 1.0784
-5.0685 8.2294 1.1052
-5.0667 5.4112 1.0726
-5.0633 5.6121 1.0729
-5.0597 4.7163 1.0758
-5.0526 5.3196 1.0673
-5.0514 9.75 1.0911
-5.0513 6.5774 1.0905
-5.0475 7.9587 1.1111
-5.0469 4.2266 1.0736
-5.0442 9.196 1.1051
-5.0389 8.5985 1.1098
-5.0338 9.8246 1.0905
-5.0335 4.2326 1.0788
-5.0321 4.2018 1.102
-5.0255 6.8329 1.0935
-5.0227 4.1502 1.1047
-5.0227 6.7415 1.09
-5.0214 5.0356 1.0674
-5.0151 4.1682 1.0798
-5.0104 6.5479 1.0827
-5.0072 5.4466 1.0786
-5.0068 4.5334 1.0795
-5.0051 9.1059 1.1106
-5.0048 9.4357 1.1104
-5.0047 9.1478 1.1086
-4.999 7.2018 1.0981
-4.996 8.6926 1.1066
-4.9915 8.4039 1.1158
-4.9906 4.9639 1.082
-4.9902 10.15 1.0854
-4.9892 9.0383 1.1074
-4.9832 9.2495 1.0555
-4.9824 3.9149 1.0751
-4.9816 8.8235 1.1098
-4.9758 7.8873 1.1119
-4.9717 5.7594 1.0846
-4.9658 5.3353 1.0799
-4.9655 9.6722 1.0973
-4.9647 9.1493 1.1109
-4.9644 8.5299 1.1114
-4.9629 7.7822 1.1019
-4.9618 8.0121 1.1125
-4.9587 10.279 1.0897
-4.9573 7.1091 1.0972
-4.9543 10.65 1.0967
-4.9542 5.1231 1.0718
-4.9532 8.4517 1.1131
-4.9486 9.8009 1.1096
-4.9482 3.3502 1.0853
-4.9469 8.9943 1.1148
-4.9463 7.9368 1.116
-4.9402 9.2792 1.1049
-4.9377 8.6184 1.1149
-4.9366 9.8503 1.0925
-4.9359 4.5569 1.0617
-4.9357 6.4635 1.0822
-4.9326 6.3456 1.0895
-4.9324 6.8956 1.0961
-4.9243 8.9375 1.1235
-4.9237 4.1741 1.0731
-4.9195 8.4717 1.1198
-4.9146 4.2637 1.0732
-4.9126 10.463 1.0765
-4.9086 9.4948 1.102
-4.9055 5.0914 1.075
-4.902 9.1977 1.1078
-4.9006 4.0042 1.0777
-4.9002 8.9728 1.107
-4.898 8.9011 1.1095
-4.8978 3.8335 1.074
-4.8962 10.761 1.0803
-4.895 5.9054 1.0844
-4.8922 5.5112 1.0844
-4.8922 4.3358 1.0701
-4.8907 7.1311 1.1004
-4.8853 4.9693 1.0673
-4.8795 8.0888 1.114
-4.8794 10.027 1.1016
-4.8761 9.0748 1.1083
-4.8744 5.7803 1.0847
-4.8718 4.1225 1.0622
-4.8669 8.809 1.1148
-4.8577 4.3626 1.0691
-4.8546 4.4031 1.076
-4.8478 10.487 1.0801
-4.8477 10.487 1.0792
-4.8427 9.599 1.0982
-4.8422 4.4174 1.0698
-4.8413 9.1173 1.109
-4.8385 6.9279 1.1026
-4.8328 7.8763 1.116
-4.8287 4.6239 1.0774
-4.8241 4.9302 1.0769
-4.8237 8.934 1.1148
-4.8212 8.528 1.1204
-4.8212 4.7999 1.0704
-4.8153 10.415 1.0802
-4.8126 8.3827 1.1131
-4.8106 3.6333 1.0849
-4.8097 7.7711 1.1213
-4.8079 8.9965 1.1239
-4.8076 7.0167 1.1015
-4.8065 4.7154 1.0722
-4.8062 9.9652 1.096
-4.8055 7.7713 1.1205
-4.8048 7.0174 1.1093
-4.8026 5.6475 1.0825
-4.8002 10.566 1.0856
-4.7898 8.7662 1.1332
-4.7873 8.6531 1.1153
-4.7864 8.2779 1.1207
-4.7862 4.3151 1.0786
-4.7857 7.4419 1.1201
-4.7824 10.472 1.0819
-4.7801 5.049 1.0793
-4.7795 4.7474 1.0782
-4.7746 9.7179 1.102
-4.7722 8.7082 1.1131
-4.77 8.7066 1.1164
-4.7671 8.3323 1.1253
-4.766 4.7933 1.0842
-4.7647 7.2118 1.11
-4.762 8.962 1.1156
-4.7577 5.716 1.0874
-4.7559 5.8447 1.0894
-4.7543 9.4234 1.1074
-4.7499 8.3361 1.1176
-4.7439 4.2287 1.0696
-4.7436 5.2851 1.0818
-4.7428 4.644 1.072
-4.7372 6.1148 1.0924
-4.7369 4.97 1.0815
-4.7367 8.8863 1.1142
-4.7314 9.7247 1.1123
-4.726 9.7278 1.101
-4.7156 9.1045 1.1115
-4.7146 7.4537 1.1119
-4.7059 8.8149 1.1184
-4.6983 9.3141 1.1098
-4.6977 5.8554 1.0878
-4.6965 6.0788 1.1071
-4.6931 8.476 1.1221
-4.6928 8.9976 1.1278
-4.6916 4.265 1.0738
-4.6887 9.5315 1.1131
-4.6852 5.1536 1.0813
-4.6835 4.4509 1.0781
-4.6821 3.8594 1.0876
-4.6776 9.6695 1.1056
-4.6775 10.793 1.0796
-4.6761 8.0115 1.1201
-4.6761 5.7624 1.0894
-4.6735 9.0811 1.1176
-4.666 10.405 1.0891
-4.6657 8.5928 1.1094
-4.6634 10.405 1.0877
-4.6598 3.7345 1.0967
-4.6571 10.837 1.0593
-4.6556 10.281 1.0918
-4.6456 7.5711 1.1194
-4.6378 6.0253 1.0998
-4.6358 9.4363 1.1058
-4.6328 6.9823 1.1124
-4.6314 9.3549 1.105
-4.6266 9.366 1.1129
-4.6227 5.4608 1.0834
-4.6224 8.7037 1.1218
-4.6203 8.3241 1.1219
-4.6188 9.1565 1.1167
-4.6171 6.5021 1.12
-4.6166 10.039 1.0775
-4.6153 6.2874 1.1006
-4.6141 9.163 1.1072
-4.613 6.2871 1.0983
-4.6116 4.812 1.0593
-4.6114 10.09 1.074
-4.6106 6.2171 1.0783
-4.6089 5.735 1.0888
-4.6055 4.4933 1.0852
-4.5997 5.2466 1.0813
-4.5995 3.7631 1.0983
-4.5979 6.3481 1.103
-4.5945 10.326 1.0914
-4.592 6.2823 1.1148
-4.5918 6.4295 1.0989
-4.5865 3.6 1.0911
-4.5839 4.0704 1.0811
-4.5803 8.3486 1.1247
-4.5789 7.8351 1.1246
-4.5762 10.036 1.0905
-4.5751 5.5215 1.0952
-4.5744 7.0724 1.1062
-4.5743 10.017 1.1095
-4.5738 9.6405 1.091
-4.5669 9.6583 1.1018
-4.5651 9.9951 1.1062
-4.5631 9.9981 1.0932
-4.5627 8.6745 1.1213
-4.5615 10.183 1.0715
-4.5587 6.7674 1.1104
-4.5581 10.698 1.089
-4.5566 5.0685 1.0835
-4.5503 9.4648 1.1189
-4.5497 5.1192 1.0911
-4.5469 7.3299 1.1178
-4.5438 9.5315 1.1159
-4.54 8.8534 1.1204
-4.5383 9.837 1.1096
-4.5351 3.7643 1.0952
-4.534 6.5985 1.108
-4.5256 9.4011 1.1156
-4.5248 8.3245 1.1217
-4.5242 9.2936 1.1128
-4.5238 9.2974 1.1087
-4.5226 10.214 1.0883
-4.522 10.042 1.1058
-4.5187 6.6937 1.1088
-4.5159 9.4902 1.1315
-4.5137 6.4665 1.0683
-4.5134 9.0713 1.1182
-4.513 4.1057 1.0893
-4.5117 5.9291 1.1097
-4.5077 4.7919 1.0819
-4.5048 3.7158 1.0983
-4.5039 10.799 1.0752
-4.5035 9.9601 1.0832
-4.4998 9.2219 1.106
-4.4942 8.7934 1.1272
-4.4927 9.6412 1.1039
-4.491 10.762 1.0732
-4.4882 6.2568 1.0973
-4.4833 8.9249 1.1174
-4.483 5.7617 1.1011
-4.4814 6.5059 1.115
-4.4808 7.7809 1.1306
-4.4805 9.8851 1.1027
-4.4784 4.4063 1.0834
-4.4759 3.7963 1.0822
-4.4745 10.035 1.1269
-4.4726 5.4166 1.09
-4.4705 9.7052 1.1135
-4.4665 7.081 1.1209
-4.4625 4.9994 1.0904
-4.46 10.302 1.0898
-4.4596 10.467 1.0913
-4.458 3.6299 1.0944
-4.4568 6.8522 1.1171
-4.4561 5.3872 1.0873
-4.4544 6.1232 1.0994
-4.4537 9.6903 1.0938
-4.4499 10.425 1.0921
-4.4484 6.3321 1.0906
-4.447 3.7643 1.0956
-4.4442 3.7016 1.0427
-4.4435 6.9708 1.1165
-4.4431 9.4367 1.1152
-4.4421 9.5648 1.1137
-4.4414 6.0108 1.1117
-4.4411 4.6149 1.0838
-4.4402 8.8704 1.1241
-4.4389 6.1292 1.099
-4.4361 6.5798 1.1104
-4.4332 3.8212 1.0984
-4.4327 5.0602 1.0876
-4.4318 4.549 1.0825
-4.4303 9.2492 1.114
-4.4291 6.694 1.1061
-4.4283 3.742 1.0865
-4.4277 3.8655 1.0955
-4.4273 9.318 1.1298
-4.4192 10.2 1.0965
-4.4179 10.903 1.0788
-4.4146 6.7603 1.1822
-4.4143 5.9966 1.0956
-4.4098 3.7266 1.1161
-4.4083 9.096 1.1135
-4.4004 5.9478 1.0984
-4.3967 10.482 1.0875
-4.3961 3.6236 1.1043
-4.3956 6.4465 1.1115
-4.3953 9.5137 1.1093
-4.3921 10.345 1.0954
-4.3914 4.1303 1.0913
-4.3905 6.6104 1.107
-4.3904 3.2444 1.1088
-4.3895 9.2761 1.1221
-4.3881 7.6907 1.1298
-4.3825 9.0168 1.1197
-4.38 4.9486 1.0863
-4.3733 3.6708 1.0954
-4.3696 6.9542 1.1212
-4.3694 5.0582 1.0876
-4.3667 3.5773 1.1135
-4.365 6.4959 1.1146
-4.3635 4.0487 1.0953
-4.3629 10.61 1.0907
-4.3589 11.223 1.0711
-4.3589 6.8236 1.1086
-4.3568 6.1925 1.1027
-4.3521 9.974 1.0982
-4.3497 10.266 1.0985
-4.3494 3.8434 1.0857
-4.3494 5.601 1.0899
-4.3488 8.7876 1.1284
-4.3459 8.7839 1.1299
-4.3455 4.7687 1.0881
-4.3438 8.9315 1.1261
-4.3427 8.4934 1.1295
-4.34 1.2866 1.1257
-4.3377 5.8966 1.0933
-4.3372 7.2389 1.12
-4.3329 10.97 1.0795
-4.3321 10.514 1.0892
-4.3293 5.3528 1.0952
-4.329 5.5221 1.0907
-4.3282 5.453 1.0941
-4.3276 6.7599 1.1137
-4.3259 5.4532 1.0974
-4.3258 3.1965 1.0998
-4.3254 3.5791 1.0977
-4.3252 9.0258 1.1319
-4.3233 9.1791 1.1214
-4.3203 6.9947 1.1355
-4.3198 7.6973 1.1305
-4.3189 5.1792 1.0939
-4.3164 10.177 1.0921
-4.3147 9.4539 1.1171
-4.3145 5.749 1.1065
-4.3128 9.6197 1.1151
-4.311 10.06 1.0959
-4.3095 10.121 1.1005
-4.3089 7.1562 1.1171
-4.3043 3.4764 1.1078
-4.3024 8.8854 1.1286
-4.2986 6.6536 1.0918
-4.2952 5.5972 1.0917
-4.2853 5.6987 1.0916
-4.2831 9.7903 1.107
-4.2821 4.9852 1.0851
-4.2759 11.026 1.0837
-4.2752 9.6595 1.1121
-4.2729 6.2854 1.0972
-4.2726 5.9688 1.0965
-4.2726 2.9776 1.1122
-4.2724 11.027 1.0773
-4.2705 2.9715 1.121
-4.2696 3.5579 1.1082
-4.2691 7.4584 1.1149
-4.2664 10.347 1.0935
-4.2662 8.4749 1.1269
-4.2646 10.202 1.0966
-4.2646 5.2776 1.0919
-4.2643 3.6415 1.1055
-4.2639 6.644 1.1227
-4.2619 8.3008 1.1299
-4.2618 10.206 1.0913
-4.2594 10.127 1.1034
-4.2575 3.6894 1.1092
-4.2573 6.2057 1.1014
-4.2523 6.6503 1.095
-4.2491 9.3425 1.1206
-4.2484 4.5678 1.0851
-4.2484 9.1292 1.1256
-4.2479 4.9931 1.1056
-4.2475 9.5904 1.1144
-4.2466 3.7268 1.0987
-4.2446 5.2451 1.0892
-4.2441 9.1296 1.1113
-4.24 8.1806 1.1331
-4.2389 8.052 1.1311
-4.2366 10.877 1.0908
-4.2319 9.2176 1.134
-4.2309 4.9927 1.1099
-4.2308 5.1964 1.0932
-4.2289 10.269 1.1003
-4.2289 10.878 1.0866
-4.2261 6.7507 1.0906
-4.2251 6.8334 1.1116
-4.2248 10.873 1.0892
-4.2243 6.8918 1.1127
-4.2221 6.6533 1.1209
-4.2177 9.6188 1.1149
-4.2152 6.1273 1.0986
-4.2137 7.7979 1.135
-4.2127 11.315 1.0697
-4.2088 9.7082 1.1116
-4.2028 3.8608 1.1026
-4.2008 11.004 1.0866
-4.1983 8.8121 1.1251
-4.198 6.3729 1.104
-4.1974 11.004 1.0805
-4.1969 6.3152 1.1083
-4.1969 6.3141 1.1031
-4.1967 3.3551 1.1218
-4.1946 6.9849 1.1351
-4.1908 6.9636 1.1224
-4.1894 11.202 1.0745
-4.1891 3.7085 1.1091
-4.1794 9.2873 1.1198
-4.1791 8.4475 1.1424
-4.1778 5.0038 1.0924
-4.1766 7.0669 1.1244
-4.1757 10.102 1.1064
-4.1723 3.9334 1.108
-4.1723 8.3246 1.1367
-4.1701 3.896 1.0994
-4.1693 5.1971 1.0905
-4.1657 5.0403 1.099
-4.1644 4.4147 1.0946
-4.1627 10.689 1.0889
-4.159 3.8198 1.1024
-4.1588 11.246 1.0786
-4.1571 1.8385 1.1307
-4.1569 11.245 1.0779
-4.1565 6.2527 1.0956
-4.1504 9.59 1.0965
-4.1502 6.5261 1.0751
-4.1488 8.3571 1.1507
-4.1443 5.3412 1.0779
-4.1421 10.861 1.0849
-4.1418 10.861 1.0828
-4.1411 9.579 1.119
-4.1319 8.6179 1.1382
-4.1291 6.8912 1.1167
-4.1284 8.5318 1.1291
-4.128 3.8745 1.1019
-4.1237 10.619 1.0945
-4.1212 10.074 1.1035
-4.116 9.1293 1.1273
-4.1159 9.7386 1.1099
-4.1139 1.9896 1.142
-4.1133 3.228 1.1112
-4.1102 2.8821 1.1192
-4.1087 2.402 1.1283
-4.1049 10.359 1.0951
-4.1046 9.9473 1.102
-4.1038 11.428 1.0705
-4.1008 7.9879 1.136
-4.1006 10.36 1.0875
-4.0982 7.9882 1.142
-4.097 10.508 1.0943
-4.0935 10.961 1.0855
-4.0923 10.959 1.085
-4.0918 10.508 1.0853
-4.0889 4.9592 1.0866
-4.0889 2.5372 1.1295
-4.0887 11.218 1.0806
-4.0883 10.958 1.0764
-4.0872 7.9797 1.1494
-4.0809 3.0302 1.119
-4.0788 3.8771 1.1076
-4.0764 9.4627 1.1211
-4.0704 3.7107 1.11
-4.0695 6.4888 1.1407
-4.0694 3.0892 1.1107
-4.0693 6.3059 1.0953
-4.0663 5.0645 1.0998
-4.0622 6.3046 1.0989
-4.062 9.8473 1.11
-4.058 4.899 1.1023
-4.0559 6.5837 1.1116
-4.0549 8.1064 1.1418
-4.0546 5.1141 1.0962
-4.0517 4.7885 1.1009
-4.0512 10.644 1.0891
-4.0511 7.2223 1.121
-4.0483 2.4124 1.1283
-4.045 10.963 1.082
-4.0448 2.3952 1.138
-4.0434 10.393 1.0944
-4.04 7.2175 1.1252
-4.0399 8.7273 1.1361
-4.0371 9.1991 1.1218
-4.0358 1.976 1.139
-4.0345 2.7802 1.1188
-4.0317 6.8817 1.1166
-4.0313 6.8785 1.1161
-4.0288 2.8754 1.1182
-4.0268 10.302 1.1013
-4.0267 10.302 1.1008
-4.0255 10.304 1.0973
-4.0252 6.2323 1.0891
-4.0233 4.8619 1.1018
-4.0232 10.065 1.1056
-4.0217 11.163 1.0827
-4.0211 10.892 1.0904
-4.0186 3.0883 1.113
-4.0154 10.345 1.1032
-4.0136 11.344 1.0801
-4.0111 3.2588 1.1072
-4.0101 6.0285 1.0938
-4.0099 10.601 1.0962
-4.0082 11.04 1.0725
-4.0069 6.4122 1.1036
-4.0052 3.4453 1.1125
-4.0025 9.9804 1.107
-4.002 8.3402 1.1336
-4.0015 8.9327 1.1289
-4.0007 10.717 1.0977
-3.9975 8.9677 1.134
-3.9942 3.6124 1.101
-3.9922 8.6238 1.1537
-3.9877 8.3853 1.1385
-3.9872 11.425 1.0852
-3.9848 8.3293 1.1588
-3.9843 4.7034 1.1001
-3.9841 6.7232 1.1114
-3.9789 11.705 1.0654
-3.978 8.5611 1.15
-3.9741 8.5559 1.1399
-3.9741 4.7872 1.1037
-3.974 11.419 1.0718
-3.9736 10.679 1.0947
-3.972 9.6974 1.1136
-3.9709 10.455 1.0997
-3.9699 10.464 1.0851
-3.9697 6.9957 1.1148
-3.9674 3.2184 1.1196
-3.9653 10.999 1.0857
-3.9621 6.1087 1.1006
-3.9596 8.5477 1.1528
-3.9558 10.854 1.0867
-3.953 3.9251 1.1024
-3.9503 11.117 1.0799
-3.948 11.412 1.076
-3.9403 10.413 1.0957
-3.9402 3.7402 1.1097
-3.9392 9.2307 1.1269
-3.9375 10.181 1.1035
-3.9362 10.9 1.0879
-3.9359 10.9 1.0875
-3.9357 9.2017 1.1241
-3.9326 8.9679 1.1447
-3.9307 9.3496 1.1227
-3.9273 3.3629 1.1172
-3.9269 6.2168 1.1055
-3.9266 3.4075 1.111
-3.9251 11.618 1.0655
-3.9248 9.8602 1.1192
-3.9225 11.303 1.0799
-3.9114 11.252 1.0781
-3.9109 9.7135 1.1204
-3.9101 3.8601 1.1114
-3.9056 10.217 1.1014
-3.8996 11.308 1.0811
-3.893 9.9071 1.1195
-3.892 10.599 1.0983
-3.8912 11.082 1.089
-3.8911 10.601 1.0974
-3.8796 10.365 1.1025
-3.8789 10.511 1.1052
-3.876 10.514 1.0974
-3.8749 11.714 1.0641
-3.871 10.839 1.0904
-3.869 6.0529 1.0947
-3.8648 8.5814 1.1583
-3.8629 11.351 1.0771
-3.8589 8.6884 1.1537
-3.8566 6.381 1.1038
-3.8519 4.8142 1.1069
-3.8503 10.761 1.0944
-3.8501 3.5707 1.1114
-3.8484 10.759 1.0896
-3.8468 6.6637 1.1081
-3.8465 9.964 1.1158
-3.8459 9.7032 1.1186
-3.8435 8.6305 1.1351
-3.842 11.172 1.0808
-3.8404 9.0453 1.1373
-3.8375 2.608 1.1237
-3.8336 6.5572 1.1061
-3.8233 10.263 1.1057
-3.8228 11.017 1.0876
-3.8214 11.019 1.0846
-3.8148 4.9046 1.0963
-3.8147 11.128 1.0882
-3.8142 11.071 1.0936
-3.8133 9.8217 1.1192
-3.8127 10.532 1.0977
-3.8091 9.5477 1.1222
-3.8089 9.5473 1.1224
-3.8061 10.883 1.0904
-3.8014 3.6962 1.1154
-3.8011 4.72 1.1096
-3.7937 8.7304 1.1404
-3.7924 10.368 1.1053
-3.791 3.1035 1.1273
-3.7897 5.8928 1.1735
-3.7887 3.0758 1.1454
-3.7811 10.767 1.0955
-3.7799 3.7507 1.1155
-3.7784 10.767 1.0961
-3.7772 1.9724 1.1523
-3.7767 11.287 1.0761
-3.7761 4.806 1.1061
-3.7751 5.4055 1.0932
-3.77 5.7871 1.0881
-3.7685 9.8729 1.1131
-3.7594 9.6528 1.1281
-3.7578 10.701 1.1013
-3.7574 1.9709 1.1515
-3.7549 10.461 1.1013
-3.7548 10.462 1.1032
-3.753 10.984 1.0877
-3.7517 1.9676 1.1556
-3.7512 10.021 1.1139
-3.7489 2.8089 1.1228
-3.7468 4.3623 1.1158
-3.7453 10.829 1.0962
-3.7417 9.9078 1.1158
-3.7415 10.906 1.0945
-3.7327 9.7994 1.1159
-3.7325 3.0333 1.1213
-3.7292 3.1113 1.1209
-3.7279 10.535 1.1032
-3.7279 3.3926 1.1207
-3.7237 2.9987 1.083
-3.7177 11.584 1.0763
-3.7176 11.584 1.0761
-3.7161 3.164 1.1173
-3.7157 2.9465 1.1142
-3.7113 11.07 1.0883
-3.7075 11.721 1.0736
-3.7048 11.335 1.0906
-3.7044 11.179 1.0841
-3.7031 10.694 1.102
-3.6992 2.9753 1.1191
-3.6977 10.964 1.0917
-3.6954 2.6305 1.1366
-3.6934 9.577 1.1256
-3.6918 4.045 1.118
-3.6888 10.141 1.1142
-3.6865 11.17 1.094
-3.6855 6.6148 1.1101
-3.6819 12.113 1.0644
-3.6807 2.9093 1.1234
-3.6802 11.165 1.0909
-3.6795 12.114 1.0638
-3.6768 8.9831 1.1383
-3.6719 10.813 1.0962
-3.6717 10.811 1.0967
-3.6695 4.5518 1.1002
-3.6659 4.8943 1.1002
-3.665 11.607 1.0801
-3.6627 11.604 1.076
-3.658 10.877 1.0969
-3.6518 6.3673 1.1055
-3.6506 10.66 1.0952
-3.6436 2.9607 1.1255
-3.6431 11.323 1.085
-3.6406 11.322 1.0809
-3.6335 9.9523 1.1164
-3.6333 10.433 1.1127
-3.6319 2.7355 1.135
-3.6283 10.964 1.0964
-3.6279 9.8268 1.1194
-3.6229 11.161 1.0892
-3.6186 11.675 1.0798
-3.6141 2.1311 1.1452
-3.6123 10.275 1.1138
-3.6112 10.865 1.0953
-3.6109 10.278 1.1075
-3.6081 11.674 1.0708
-3.6045 12.089 1.0572
-3.6043 11.89 1.0738
-3.5903 4.7085 1.1162
-3.5899 11.023 1.0916
-3.5875 10.97 1.0937
-3.5848 11.178 1.1078
-3.5824 11.26 1.0879
-3.5821 10.56 1.1086
-3.5808 10.561 1.1095
-3.5765 10.434 1.1125
-3.5753 10.743 1.1035
-3.5724 11.758 1.0657
-3.5692 4.5946 1.1209
-3.5648 11.387 1.0829
-3.5632 9.5089 1.1287
-3.5627 4.5344 1.1182
-3.5625 4.6983 1.1146
-3.5616 4.0762 1.1213
-3.56 5.3145 1.0917
-3.5577 10.149 1.1186
-3.5566 11.623 1.0978
-3.5561 3.1271 1.1285
-3.5558 10.154 1.1183
-3.5541 11.683 1.0746
-3.5538 10.155 1.1137
-3.5495 11.614 1.0829
-3.5459 10.725 1.0991
-3.5445 5.2935 1.1014
-3.5438 10.847 1.1073
-3.5415 11.493 1.0832
-3.5402 11.493 1.0817
-3.5395 9.9722 1.1209
-3.5376 11.358 1.0807
-3.5376 9.9723 1.1189
-3.5369 2.5663 1.1419
-3.5368 10.656 1.1075
-3.5342 10.213 1.1137
-3.5241 4.3234 1.1256
-3.5225 10.773 1.1007
-3.5218 11.259 1.0914
-3.5174 11.031 1.096
-3.5159 10.859 1.0988
-3.5158 10.86 1.097
-3.5158 4.4295 1.1179
-3.5147 10.884 1.0998
-3.5135 11.396 1.0857
-3.5133 10.882 1.0966
-3.5127 11.396 1.087
-3.508 10.968 1.1012
-3.5067 3.911 1.1256
-3.5057 4.2604 1.1239
-3.5053 7.3835 1.113
-3.5034 5.2682 1.0956
-3.5027 6.6942 1.1194
-3.5023 10.388 1.1139
-3.5016 10.963 1.0992
-3.5006 10.39 1.1105
-3.5004 10.388 1.1135
-3.5 11.118 1.0917
-3.4894 7.9054 1.1277
-3.487 7.2899 1.116
-3.4858 2.8881 1.1276
-3.4847 10.649 1.11
-3.4836 10.821 1.1035
-3.4831 3.8015 1.1301
-3.4819 9.2787 1.1366
-3.4818 7.2761 1.1236
-3.4805 3.7046 1.1306
-3.4774 10.072 1.1175
-3.4761 2.9579 1.1383
-3.4759 12.112 1.0345
-3.4758 11.345 1.0944
-3.4728 7.2285 1.1202
-3.4711 3.6122 1.1289
-3.471 9.8386 1.1287
-3.4691 10.92 1.1006
-3.4664 7.9382 1.1169
-3.4632 11.467 1.0823
-3.4615 11.621 1.0866
-3.4595 11.62 1.0817
-3.4564 11.725 1.0822
-3.4535 3.8411 1.0937
-3.4518 11.08 1.0973
-3.4505 11.08 1.0973
-3.4504 4.0088 1.1268
-3.448 11.142 1.0883
-3.4477 11.804 1.0954
-3.4466 7.5283 1.1012
-3.4461 3.8869 1.1367
-3.4455 10.809 1.1085
-3.4451 10.444 1.1112
-3.4439 7.5267 1.1007
-3.4428 1.9589 1.167
-3.4411 10.81 1.0991
-3.4393 11.194 1.0913
-3.438 10.168 1.1197
-3.4356 11.518 1.088
-3.4354 9.545 1.1364
-3.4333 10.01 1.1255
-3.4313 3.1332 1.1316
-3.431 6.9639 1.0941
-3.4295 10.85 1.1047
-3.4234 7.7344 1.0976
-3.4232 7.7332 1.1005
-3.423 10.729 1.1121
-3.4224 8.2705 1.1213
-3.4214 11.781 1.0619
-3.421 11.923 1.0777
-3.4196 11.235 1.0974
-3.4169 10.948 1.1091
-3.4152 10.512 1.119
-3.4131 3.998 1.1359
-3.4097 11.425 1.0917
-3.409 11.425 1.0909
-3.4083 8.3026 1.1375
-3.4077 10.695 1.1131
-3.4072 11.424 1.0894
-3.4066 10.696 1.1082
-3.4037 7.4324 1.1246
-3.3957 3.8109 1.1341
-3.3929 11.136 1.1025
-3.3927 11.136 1.0993
-3.3919 11.135 1.0992
-3.3908 3.5008 1.1333
-3.3893 11.322 1.095
-3.3888 11.321 1.0913
-3.3884 10.595 1.1133
-3.3873 10.595 1.1092
-3.3859 3.9345 1.1199
-3.3859 10.463 1.1148
-3.3847 3.6193 1.1318
-3.3825 6.9025 1.1248
-3.3823 7.0389 1.124
-3.3795 3.3813 1.1494
-3.3771 11.536 1.0859
-3.3739 4.7788 1.1083
-3.3735 8.5325 1.1196
-3.3735 11.637 1.0853
-3.3724 10.396 1.1167
-3.3712 2.9762 1.1355
-3.363 10.151 1.1219
-3.363 11.678 1.103
-3.3622 9.9312 1.1288
-3.3611 3.6444 1.133
-3.3604 10.995 1.1023
-3.3604 4.3774 1.126
-3.3602 10.995 1.1005
-3.3591 4.3782 1.126
-3.3584 4.3805 1.1135
-3.356 11.254 1.0941
-3.3546 8.5256 1.134
-3.3538 2.9137 1.1328
-3.3496 10.229 1.1209
-3.3495 10.941 1.1055
-3.3494 10.231 1.1183
-3.3483 10.487 1.1197
-3.3482 11.678 1.0883
-3.3469 10.941 1.1023
-3.3457 10.518 1.1144
-3.3455 11.192 1.0903
-3.3441 10.492 1.1167
-3.3419 4.5007 1.1121
-3.3411 11.058 1.1046
-3.3401 11.531 1.0951
-3.338 10.712 1.1092
-3.3379 11.058 1.0953
-3.3376 11.311 1.0934
-3.3362 10.549 1.1242
-3.3346 11.53 1.0912
-3.3316 10.559 1.1101
-3.3274 8.6018 1.1384
-3.3232 10.831 1.1047
-3.323 10.829 1.1066
-3.3224 8.6427 1.1304
-3.3213 3.0417 1.136
-3.3196 10.296 1.1191
-3.3185 12.332 1.0037
-3.3165 3.3565 1.146
-3.3124 6.7851 1.132
-3.3121 11.097 1.0988
-3.3102 8.3413 1.0986
-3.3094 7.1531 1.0455
-3.3089 11.3 1.0986
-3.3063 10.992 1.1061
-3.3059 11.302 1.0983
-3.3055 8.3356 1.1003
-3.2993 11.428 1.0951
-3.2979 3.3443 1.1377
-3.2978 11.427 1.0945
-3.2962 11.605 1.0885
-3.2947 4.6032 1.1169
-3.2917 10.037 1.1273
-3.2875 11.145 1.1004
-3.2854 11.329 1.1481
-3.2853 10.267 1.1182
-3.2837 10.588 1.1166
-3.2822 10.407 1.115
-3.2751 1.9408 1.1789
-3.2744 2.7072 1.1444
-3.2675 8.7299 1.1261
-3.2667 11.204 1.1006
-3.2665 10.449 1.1193
-3.2638 8.7291 1.1332
-3.2623 10.313 1.1218
-3.2596 2.5209 1.1501
-3.2569 4.1067 1.1335
-3.2567 2.473 1.1409
-3.2564 10.708 1.1195
-3.2551 10.71 1.1117
-3.255 10.709 1.1147
-3.2536 6.556 1.1061
-3.2489 11.041 1.1018
-3.2482 4.002 1.135
-3.248 2.4688 1.1525
-3.2448 7.7424 1.1202
-3.2447 11.391 1.0962
-3.2437 11.06 1.1104
-3.2428 11.064 1.1021
-3.2411 10.824 1.1058
-3.237 10.884 1.107
-3.2336 3.9503 1.1374
-3.2329 4.1664 1.1346
-3.2321 3.2055 1.1408
-3.2319 11.242 1.1005
-3.2318 11.242 1.1006
-3.2313 11.241 1.0986
-3.2199 9.7599 1.1318
-3.2189 8.5081 1.1042
-3.2189 11.298 1.0983
-3.2157 7.8161 1.0986
-3.2156 10.632 1.1196
-3.2088 11.819 1.1045
-3.2059 9.126 1.1294
-3.2054 6.5959 1.1344
-3.2031 7.8014 1.1078
-3.2023 10.894 1.1099
-3.2022 10.971 1.1081
-3.2003 11.815 1.0952
-3.1999 2.2475 1.1489
-3.1962 8.6605 1.1007
-3.1901 11.967 1.1311
-3.1886 8.655 1.098
-3.1872 11.129 1.1043
-3.1852 11.131 1.0974
-3.1775 10.251 1.124
-3.1774 10.249 1.1247
-3.1767 11.066 1.111
-3.1765 1.9101 1.1795
-3.1757 10.428 1.1085
-3.1755 10.827 1.1113
-3.1752 10.827 1.1107
-3.1751 11.241 1.0963
-3.1742 11.423 1.0951
-3.1741 11.423 1.0944
-3.174 9.8564 1.128
-3.1719 10.567 1.1163
-3.1693 11.011 1.1175
-3.1664 2.1872 1.1646
-3.1664 11.95 1.0915
-3.1652 3.4301 1.141
-3.1626 8.6311 1.1087
-3.1612 11.017 1.111
-3.1606 10.378 1.1207
-3.1574 6.4796 1.1236
-3.1568 10.901 1.109
-3.1564 11.21 1.1052
-3.1554 11.21 1.102
-3.1545 12.013 1.086
-3.153 2.5416 1.1472
-3.1527 11.209 1.0979
-3.1434 11.508 1.0978
-3.1423 10.663 1.117
-3.1406 4.2508 1.1343
-3.1382 11.703 1.093
-3.1382 10.736 1.1148
-3.1373 10.737 1.1161
-3.1373 11.701 1.0916
-3.1372 10.737 1.116
-3.136 10.638 1.1209
-3.1333 10.965 1.1125
-3.1309 8.3787 1.0893
-3.1305 8.3721 1.0883
-3.1298 8.8992 1.1465
-3.1296 11.078 1.1125
-3.1244 10.464 1.1191
-3.1223 11.548 1.0932
-3.1217 2.9408 1.1462
-3.1212 10.032 1.1243
-3.1206 9.228 1.1352
-3.1171 2.5696 1.1409
-3.114 10.389 1.1251
-3.1124 10.86 1.1178
-3.1079 10.863 1.1139
-3.1043 11.295 1.0984
-3.1022 7.8507 1.0733
-3.1018 1.9332 1.1792
-3.1017 10.294 1.1262
-3.1008 11.646 1.0929
-3.098 8.7552 1.1403
-3.0965 8.8397 1.1028
-3.0925 10.516 1.1146
-3.0922 10.511 1.1247
-3.0911 6.3914 1.1329
-3.089 10.449 1.1295
-3.0817 10.563 1.1259
-3.081 8.6552 1.093
-3.0746 10.684 1.1176
-3.073 11.531 1.1178
-3.0724 11.219 1.1058
-3.0698 8.9955 1.1381
-3.0688 10.761 1.1122
-3.0683 11.217 1.1019
-3.0607 2.9829 1.1471
-3.0606 11.988 1.1466
-3.06 11.812 1.0914
-3.0598 3.0912 1.1568
-3.0555 10.409 1.1245
-3.0529 1.9058 1.1879
-3.0524 9.5804 1.1399
-3.0497 8.6656 1.0958
-3.0492 10.828 1.1175
-3.0488 10.827 1.1166
-3.0476 12.018 1.0856
-3.0474 3.0387 1.144
-3.0463 10.937 1.1225
-3.0448 8.644 1.0778
-3.0431 11.035 1.1154
-3.0429 2.8459 1.154
-3.0419 11.663 1.0931
-3.0396 4.0612 1.1316
-3.0387 10.942 1.1114
-3.038 1.1189 1.1696
-3.0372 4.0767 1.1465
-3.036 10.556 1.1222
-3.0326 10.035 1.1312
-3.0314 3.1762 1.1449
-3.0282 11.405 1.1024
-3.0272 11.202 1.1175
-3.0248 8.0306 1.0608
-3.0216 11.128 1.1066
-3.0195 11.201 1.1092
-3.0161 2.7952 1.1506
-3.0159 10.675 1.1154
-3.0139 10.638 1.124
-3.0101 9.0706 1.1202
-3.0093 10.679 1.1441
-3.009 3.3733 1.1437
-3.0077 6.544 1.1016
-3.0071 9.0599 1.1465
-3.0046 2.1208 1.1607
-3.0031 9.0599 1.1274
-3.003 10.359 1.0742
-2.9974 8.9351 1.1069
-2.9967 2.6015 1.1571
-2.9943 11.014 1.1156
-2.9933 1.1845 1.1715
-2.9928 9.8711 1.1351
-2.9922 10.887 1.1087
-2.9912 8.8012 1.1105
-2.9909 11.297 1.1069
-2.9889 11.859 1.0951
-2.984 10.837 1.1201
-2.9839 11.356 1.1044
-2.9837 10.274 1.1327
-2.9805 6.2608 1.13
-2.9802 1.755 1.1675
-2.979 10.588 1.1403
-2.9742 10.61 1.1263
-2.9739 8.9028 1.1266
-2.9694 11.602 1.1009
-2.9682 0.099534 1.1645
-2.9667 8.6641 1.0723
-2.9648 9.066 1.1369
-2.9645 10.771 1.1191
-2.9608 6.1857 1.0968
-2.9606 0.42057 1.161
-2.9541 7.0085 0.62297
-2.9501 8.9749 1.1094
-2.9482 5.1354 1.113
-2.9456 1.9147 1.1844
-2.945 11.036 1.1091
-2.9443 10.537 1.1253
-2.9439 11.036 1.1107
-2.9392 10.746 1.1169
-2.9377 8.6142 1.073
-2.9362 10.928 1.1175
-2.9351 11.393 1.1047
-2.9346 1.8535 1.1917
-2.93 10.904 1.1181
-2.9205 11.148 1.1198
-2.9196 11.145 1.1255
-2.9169 11.457 1.1144
-2.9165 11.148 1.1192
-2.9149 11.147 1.1156
-2.912 9.7344 1.1459
-2.9105 11.457 1.1038
-2.908 11.508 1.1056
-2.9069 2.025 1.1721
-2.9021 10.679 1.1198
-2.8982 2.5454 1.1536
-2.8951 4.0114 1.1417
-2.8948 9.203 1.1303
-2.8915 11.08 1.1128
-2.8899 11.97 1.0939
-2.8898 12.13 1.1008
-2.8887 10.553 1.1236
-2.8826 9.016 1.1142
-2.882 2.037 1.1734
-2.8783 11.271 1.1268
-2.8775 1.893 1.1679
-2.8742 2.6512 1.1603
-2.8728 11.268 1.1195
-2.8708 6.9848 0.79051
-2.8692 11.269 1.1144
-2.8686 11.387 1.1236
-2.8656 10.825 1.1204
-2.8655 10.825 1.1215
-2.8647 1.8767 1.2021
-2.8645 11.631 1.1054
-2.8643 6.8635 1.0012
-2.8632 11.629 1.1041
-2.8624 11.444 1.1062
-2.8618 11.631 1.1013
-2.8607 11.442 1.1022
-2.8588 9.2349 1.1477
-2.858 11.761 1.105
-2.8576 11.386 1.1109
-2.8568 3.9958 1.1479
-2.8556 11.759 1.1031
-2.8537 11.111 1.1127
-2.8486 2.0212 1.1726
-2.8443 11.047 1.1185
-2.8442 11.047 1.1189
-2.8442 11.047 1.119
-2.8415 6.8672 0.95467
-2.8405 6.1168 1.1087
-2.8379 11.004 1.1254
-2.8376 10.998 1.1405
-2.8362 3.1706 1.1505
-2.8357 10.46 1.1288
-2.8282 6.0488 1.1147
-2.8271 6.9244 0.74017
-2.827 9.1513 1.1097
-2.8247 9.1458 1.1158
-2.8193 10.904 1.1258
-2.8188 10.905 1.1186
-2.8131 11.486 1.1082
-2.813 9.5207 1.1492
-2.813 1.9541 1.1814
-2.8117 3.9852 1.1452
-2.8114 11.485 1.1027
-2.8111 2.4995 1.1671
-2.8099 2.3941 1.1639
-2.8059 8.8 1.0849
-2.8053 5.2977 1.1091
-2.8053 6.0627 1.1072
-2.8041 10.566 1.1259
-2.8027 11.259 1.1073
-2.7961 10.811 1.1208
-2.7959 10.81 1.1231
-2.7942 11.063 1.1218
-2.7909 2.704 1.1443
-2.7902 10.966 1.1247
-2.7899 10.969 1.1233
-2.7897 10.967 1.1242
-2.7873 11.404 1.1167
-2.7868 11.403 1.1127
-2.7867 11.195 1.113
-2.7866 11.194 1.1119
-2.7783 9.0439 1.0997
-2.7757 11.55 1.1244
-2.7746 8.5076 0.7335
-2.7714 10.884 1.1198
-2.7712 11.826 1.0989
-2.7708 10.702 1.1286
-2.7706 10.886 1.1201
-2.7704 1.729 1.1729
-2.7629 2.7952 1.1554
-2.7627 2.3599 1.1632
-2.7571 11.737 1.1
-2.7569 8.6427 0.62679
-2.7563 11.655 1.0898
-2.7543 8.373 0.93897
-2.7523 8.4619 0.92193
-2.7486 9.3597 1.1284
-2.7477 2.0491 1.1611
-2.7468 9.3568 1.1322
-2.7467 9.3567 1.1314
-2.7456 9.3533 1.1325
-2.7424 11.256 1.1227
-2.7406 8.6712 0.66775
-2.7374 11.323 1.1077
-2.7361 6.4681 1.1017
-2.7354 1.8747 1.1694
-2.733 11.147 1.1171
-2.7324 10.041 1.1425
-2.7321 10.362 1.1402
-2.7318 10.362 1.1355
-2.7307 8.5193 0.70881
-2.7305 10.364 1.1314
-2.7281 2.2327 1.1704
-2.7266 1.5981 1.1625
-2.7239 8.7506 1.0609
-2.7222 2.2837 1.1661
-2.7198 10.538 1.1285
-2.7195 10.935 1.1218
-2.7194 11.206 1.1163
-2.7182 10.933 1.1223
-2.718 9.385 1.134
-2.7167 5.9502 1.0888
-2.7104 0.74747 1.1573
-2.7051 11.758 1.1031
-2.7044 11.054 1.1272
-2.7029 11.546 1.1097
-2.7012 1.8349 1.2632
-2.6975 2.0146 1.1886
-2.6878 9.2957 1.1106
-2.6873 9.2935 1.1113
-2.6854 10.693 1.1336
-2.6853 10.783 1.132
-2.6838 11.401 1.1166
-2.6832 11.271 1.1241
-2.683 11.658 1.1064
-2.6827 7.1534 0.90499
-2.6823 11.161 1.1246
-2.6801 11.163 1.1201
-2.6799 11.272 1.1144
-2.6794 2.1077 1.1692
-2.678 10.977 1.1191
-2.6774 11.163 1.112
-2.6765 10.795 1.1093
-2.6763 9.9024 1.119
-2.6759 9.9093 1.1149
-2.6756 9.9081 1.1179
-2.6738 11.093 1.1179
-2.6713 11.094 1.1188
-2.6698 11.606 1.1128
-2.6691 10.852 1.1179
-2.6674 1.8798 1.1741
-2.6653 9.9092 1.1358
-2.657 4.034 1.16
-2.6539 12.069 1.0993
-2.6422 11.212 1.1263
-2.64 11.944 1.1052
-2.6384 11.939 1.1037
-2.6382 10.864 1.1346
-2.6325 1.818 1.1857
-2.6299 11.515 1.1199
-2.6267 10.685 1.1335
-2.626 10.687 1.1317
-2.6247 11.299 1.1248
-2.6246 2.3927 1.1689
-2.6241 11.3 1.1214
-2.6213 11.297 1.1193
-2.6127 9.706 1.1443
-2.6118 10.757 1.1315
-2.6114 9.6901 1.1578
-2.6112 11.127 1.1247
-2.611 11.128 1.1238
-2.6104 10.774 1.135
-2.61 11.075 1.1359
-2.6088 11.129 1.1207
-2.6077 9.1644 1.0889
-2.6066 11.076 1.1296
-2.6063 11.43 1.1268
-2.6061 2.1048 1.1685
-2.6029 11.078 1.1203
-2.6008 1.9081 1.1785
-2.5994 11.22 1.1171
-2.5992 11.222 1.1195
-2.5986 11.821 1.1116
-2.5978 11.82 1.1078
-2.5976 11.432 1.1157
-2.5965 2.5198 1.1686
-2.5945 11.433 1.1144
-2.5863 10.88 1.1343
-2.5836 7.2067 0.68247
-2.583 10.994 1.137
-2.5815 7.2759 0.77375
-2.5797 1.3228 1.1644
-2.5793 11.564 1.0977
-2.5786 6.9319 0.70089
-2.578 11.301 1.1248
-2.5778 9.345 1.1173
-2.5773 7.2827 0.86025
-2.5739 11.337 1.1262
-2.5732 1.4878 1.1691
-2.5701 11.337 1.1173
-2.5674 11.09 1.1354
-2.5658 2.1561 1.1715
-2.5636 10.31 1.1397
-2.5603 10.923 1.1366
-2.5603 2.6641 1.1665
-2.5586 9.2973 1.1016
-2.558 10.927 1.1317
-2.5574 1.4262 1.1631
-2.5564 9.4894 1.1498
-2.55 2.0787 1.1898
-2.5463 11.391 1.1226
-2.54 10.74 1.1338
-2.537 1.8758 1.1851
-2.5329 11.336 1.1252
-2.531 12.169 1.0985
-2.5296 9.5035 1.1449
-2.5284 10.514 1.1396
-2.5238 1.0301 1.1751
-2.5215 10.73 1.134
-2.5214 10.73 1.1354
-2.5208 1.7948 1.1755
-2.5189 2.1218 1.1698
-2.5174 11.815 1.0992
-2.5114 11.429 1.1216
-2.511 11.36 1.1275
-2.5096 11.267 1.132
-2.5085 10.938 1.1348
-2.5076 11.064 1.1274
-2.5075 1.2239 1.1662
-2.5061 11.266 1.1295
-2.5055 10.945 1.1195
-2.5031 1.2265 1.1733
-2.5026 9.1773 1.0797
-2.4956 2.2736 1.1598
-2.4956 2.0903 1.2208
-2.4916 9.4413 1.1193
-2.4916 11.704 1.1156
-2.4909 11.175 1.1256
-2.4893 7.2588 0.88566
-2.4841 3.0159 1.1597
-2.4835 12.085 1.1082
-2.4756 3.02 1.1683
-2.4731 11.181 1.1325
-2.4728 11.179 1.1387
-2.4715 11.139 1.1333
-2.4656 11.257 1.127
-2.4648 11.256 1.1264
-2.4633 11.072 1.1401
-2.4621 11.076 1.1267
-2.4612 11.342 1.1246
-2.4591 2.0829 1.1709
-2.4582 1.8952 1.1769
-2.4524 10.974 1.1332
-2.4506 10.859 1.1361
-2.4503 10.874 1.1297
-2.4392 9.145 1.0712
-2.437 1.8201 1.1793
-2.4326 2.2005 1.1887
-2.4325 10.921 1.1447
-2.4315 10.924 1.1378
-2.4299 7.0974 0.67514
-2.4277 10.145 1.1456
-2.424 10.789 1.1337
-2.4215 10.791 1.1352
-2.4126 11.81 1.1164
-2.412 8.3536 0.67579
-2.4117 2.4078 1.1734
-2.4086 12.337 1.1097
-2.4073 1.7732 1.1784
-2.4039 12.218 1.1129
-2.4036 1.3493 1.1816
-2.4024 2.32 1.1697
-2.4016 1.9517 1.1772
-2.4004 10.705 1.089
-2.4 8.3661 0.67105
-2.3992 11.712 1.1263
-2.397 2.5348 1.1559
-2.3948 11.245 1.1235
-2.3913 10.505 1.1466
-2.3897 0.33036 1.2233
-2.3892 10.855 1.1413
-2.3873 0.69751 1.1758
-2.3826 10.635 1.1424
-2.382 2.5299 1.1657
-2.3815 10.704 1.1359
-2.3788 2.2462 1.1681
-2.3772 11.169 1.1308
-2.3722 10.748 1.1044
-2.3705 11.638 1.1227
-2.3705 11.11 1.1331
-2.3693 11.11 1.1275
-2.3687 9.6184 1.1358
-2.3685 1.0761 1.1944
-2.368 9.6167 1.1371
-2.3666 10.956 1.135
-2.366 9.6131 1.1402
-2.3641 2.5141 1.1776
-2.3579 10.303 1.1428
-2.355 10.303 1.1408
-2.352 1.1953 1.1751
-2.3505 1.9841 1.1835
-2.3487 12.053 1.1177
-2.3455 11.451 1.1314
-2.3453 10.956 1.1447
-2.3451 2.1369 1.1599
-2.344 1.1904 1.1872
-2.3397 11.467 1.1345
-2.3357 11.432 1.1292
-2.3354 10.418 1.0745
-2.334 8.8899 1.0568
-2.3327 10.47 1.1483
-2.3267 8.4502 0.79927
-2.3259 9.6397 1.1515
-2.3219 9.9113 1.1547
-2.3181 11.231 1.1299
-2.3171 9.5299 1.111
-2.316 11.122 1.1338
-2.3158 2.1316 1.1841
-2.3152 11.028 1.135
-2.3092 11.174 1.1319
-2.3089 9.6467 1.1567
-2.308 11.851 1.116
-2.3076 11.431 1.1311
-2.3032 10.756 1.0795
-2.2988 5.7411 1.1159
-2.2948 10.717 1.1422
-2.2841 1.2788 1.1772
-2.2762 2.0952 1.1807
-2.2742 11.279 1.1296
-2.2724 9.3299 1.0865
-2.2709 11.634 1.1272
-2.2705 10.385 1.1523
-2.268 10.662 1.2068
-2.2648 10.77 1.1417
-2.2612 11.033 1.1405
-2.2576 10.636 1.1511
-2.2548 10.067 1.1495
-2.2483 10.982 1.143
-2.2406 4.0572 1.1379
-2.2374 11.522 1.129
-2.2344 11.39 1.134
-2.2332 2.4914 1.1741
-2.2321 2.4917 1.1742
-2.2308 10.817 1.1306
-2.2297 9.5108 1.1223
-2.2282 11.25 1.1385
-2.2245 11.254 1.1345
-2.2211 11.337 1.1319
-2.2168 11.444 1.1316
-2.2148 9.691 1.1492
-2.2107 1.1435 1.183
-2.2076 11.684 1.1337
-2.2068 2.103 1.1801
-2.2046 10.686 1.1491
-2.2019 10.637 1.1493
-2.1998 10.554 1.1533
-2.199 9.4465 1.083
-2.1979 2.0199 1.1784
-2.1816 10.49 1.1535
-2.1816 11.053 1.1423
-2.1808 1.7045 1.1708
-2.1747 11.152 1.1321
-2.172 11.027 1.1433
-2.1645 11.488 1.136
-2.1558 10.075 1.143
-2.1498 11.579 1.1262
-2.1493 10.956 1.1493
-2.1434 10.357 1.1345
-2.1357 10.131 1.1255
-2.1344 10.895 1.1566
-2.1309 9.6293 1.113
-2.1305 9.6266 1.1146
-2.1286 10.27 1.1579
-2.1239 10.178 1.1588
-2.1221 9.9586 1.1536
-2.104 10.522 1.1548
-2.1017 10.585 1.1574
-2.1007 10.6 1.157
-2.0983 10.447 1.1497
-2.0968 11.164 1.1422
-2.0959 11.406 1.1363
-2.0944 11.599 1.126
-2.0892 10.405 1.1612
-2.0878 10.943 1.1493
-2.0836 10.862 1.153
-2.0823 10.728 1.1559
-2.0815 10.725 1.1583
-2.0768 1.7224 1.1614
-2.069 1.2545 1.1589
-2.0667 11.27 1.1427
-2.0486 10.284 1.1601
-2.0475 10.828 1.171
-2.0461 11.469 1.1305
-2.0452 12.033 1.1118
-2.0452 1.3151 1.1769
-2.0434 10.629 1.163
-2.038 10.583 1.1597
-2.0377 11.346 1.1323
-2.028 10.844 1.149
-2.0278 10.846 1.1492
-2.0239 2.2198 1.1797
-2.0235 1.5229 1.1956
-2.0232 11.389 1.1377
-2.0211 11.072 1.1446
-2.0174 1.8455 1.1714
-2.0164 1.7236 1.1755
-2.01 9.7885 1.1494
-2.0065 9.782 1.1531
-2.0024 1.9276 1.1824
-1.9936 1.4237 1.1725
-1.9886 11.243 1.1461
-1.9847 11.323 1.1428
-1.9843 11.24 1.1415
-1.9822 11.525 1.1318
-1.978 11.028 1.1481
-1.9747 4.1433 1.1696
-1.9741 10.752 1.1101
-1.974 1.3981 1.1838
-1.974 10.874 1.17
-1.9728 10.953 1.1495
-1.9725 1.1723 1.2098
-1.967 4.1192 1.1801
-1.9636 10.265 1.1497
-1.9558 1.5555 1.1859
-1.9548 11.166 1.1528
-1.9505 9.5025 1.073
-1.9501 10.115 1.161
-1.9465 1.1423 1.2108
-1.9267 10.736 1.1009
-1.9247 10.105 1.1713
-1.9189 11.702 1.1308
-1.9108 10.66 1.1564
-1.906 10.116 1.1635
-1.906 10.919 1.1587
-1.906 10.974 1.1481
-1.9053 10.919 1.157
-1.9023 11.276 1.1482
-1.8951 9.6097 1.1112
-1.8942 11.339 1.1387
-1.8928 11.743 1.123
-1.8843 0.74747 1.1858
-1.8779 11.54 1.1297
-1.873 10.999 1.1618
-1.86 11.087 1.1521
-1.8594 9.795 1.1342
-1.8528 11.189 1.1477
-1.8518 10.339 1.1701
-1.844 6.5382 0.728
-1.8429 1.8387 1.1818
-1.8391 11.417 1.1435
-1.839 11.772 1.1231
-1.8292 10.957 1.1647
-1.8248 9.7172 1.1039
-1.8235 9.5328 1.0988
-1.8216 11.304 1.1454
-1.8207 9.7847 1.1419
-1.8158 10.395 1.1884
-1.8158 11.84 1.1316
-1.8083 10.693 1.1553
-1.807 5.6279 1.1182
-1.8035 6.7153 0.56698
-1.8033 10.688 1.159
-1.8019 11.443 1.1394
-1.8013 10.931 1.1678
-1.7892 11.547 1.1408
-1.7876 11.545 1.1442
-1.7856 10.416 1.1586
-1.7822 5.7262 1.0287
-1.7743 10.207 1.1753
-1.7721 8.1057 0.61645
-1.7688 8.6545 0.57401
-1.7666 10.95 1.1525
-1.7408 2.2245 1.1868
-1.7345 11.829 1.1252
-1.734 9.5795 1.0917
-1.7328 10.922 1.1399
-1.7324 11.276 1.1417
-1.7314 9.5733 1.0942
-1.7286 10.764 1.1649
-1.7282 1.8216 1.1764
-1.7211 10.175 1.1649
-1.697 11.254 1.1474
-1.696 10.78 1.1631
-1.6891 9.6907 1.1114
-1.689 11.173 1.1532
-1.6886 11.173 1.1523
-1.6882 9.6787 1.1141
-1.6843 10.861 1.1655
-1.6842 10.863 1.1627
-1.6764 10.099 1.1607
-1.6752 2.5217 1.1897
-1.6747 2.5211 1.1881
-1.6652 11.36 1.1443
-1.6646 1.5545 1.186
-1.664 10.514 1.1726
-1.6634 10.516 1.1631
-1.6525 11.454 1.1434
-1.6485 3.3751 1.1799
-1.6476 1.5619 1.1921
-1.6469 11.506 1.1425
-1.6431 1.7794 1.1895
-1.6405 10.281 1.1655
-1.6301 9.5623 1.0995
-1.6255 10.984 1.1568
-1.6192 9.7281 1.1188
-1.6125 11.284 1.1492
-1.6094 2.0366 1.1967
-1.6075 9.8202 1.1492
-1.6066 11.346 1.1427
-1.6059 11.123 1.1558
-1.5995 11.722 1.1427
-1.5988 10.865 1.1635
-1.5922 9.7273 1.1277
-1.5921 2.099 1.1911
-1.588 9.5353 1.071
-1.5873 9.5558 1.0957
-1.5866 1.7042 1.1912
-1.586 9.8242 1.1647
-1.586 10.41 1.1864
-1.5735 1.9251 1.189
-1.5719 10.995 1.1603
-1.568 10.899 1.1607
-1.5652 10.627 1.1665
-1.5632 10.383 1.174
-1.5524 11.255 1.1486
-1.5503 11.309 1.1507
-1.5482 7.5602 0.4436
-1.547 10.091 1.1623
-1.5438 10.53 1.1687
-1.5415 1.4763 1.2043
-1.5397 7.7374 0.86296
-1.5383 10.769 1.1678
-1.534 11.227 1.1459
-1.5332 11.249 1.1446
-1.5211 10.46 1.1701
-1.5078 10.673 1.1694
-1.5058 11.447 1.1413
-1.5056 11.14 1.1559
-1.5022 11.443 1.1309
-1.4926 11.011 1.1613
-1.4903 10.678 1.174
-1.4865 10.846 1.1655
-1.4848 0.7449 1.2031
-1.4844 6.3766 0.68541
-1.4794 11.31 1.1486
-1.4786 0.40044 1.2006
-1.4728 9.4501 1.0822
-1.4719 6.0014 0.59562
-1.4701 9.4436 1.0608
-1.4684 5.5597 1.151
-1.4663 7.5513 0.69409
-1.4618 10.592 1.1721
-1.4616 0.66082 1.2229
-1.4615 10.594 1.1718
-1.4555 7.5066 0.57392
-1.4538 11.998 1.1201
-1.4514 7.6173 0.56626
-1.4453 2.2144 1.1895
-1.4417 6.512 0.70603
-1.4378 1.453 1.1873
-1.4357 11.28 1.1469
-1.4321 1.1775 1.2101
-1.4315 9.8306 1.1521
-1.4291 11.157 1.142
-1.4289 10.512 1.1752
-1.4284 10.926 1.159
-1.4235 11.003 1.165
-1.4164 6.4652 0.77736
-1.4153 2.2437 1.2039
-1.4143 1.447 1.2075
-1.4091 0.83643 1.2126
-1.408 11.106 1.1615
-1.406 11.393 1.1473
-1.4006 7.4175 0.55062
-1.3998 10.767 1.1713
-1.3863 9.7828 1.1204
-1.386 5.578 1.1537
-1.3839 9.5032 1.0706
-1.3817 10.043 1.1677
-1.3809 12.081 1.1045
-1.3805 9.8832 1.1313
-1.3765 11.177 1.1596
-1.3683 10.052 1.16
-1.3652 11.071 1.1617
-1.3641 7.7273 0.71399
-1.3641 10.534 1.1785
-1.3564 1.283 1.2367
-1.3511 10.264 1.1652
-1.3491 3.7988 1.2027
-1.3478 1.0001 1.2124
-1.3477 9.6046 1.0951
-1.3444 1.7448 1.2002
-1.3438 10.27 1.1567
-1.3433 9.8677 1.149
-1.3422 2.3016 1.1577
-1.3416 9.5634 1.0718
-1.3359 1.0833 1.2175
-1.3201 8.9573 0.65874
-1.3155 10.854 1.1689
-1.3145 11.189 1.1676
-1.3131 11.061 1.1706
-1.3087 9.6829 1.0984
-1.3058 10.139 1.1723
-1.2992 11.352 1.1495
-1.2987 7.7276 0.55007
-1.2978 11.977 1.1293
-1.2959 11.261 1.1537
-1.2922 8.8761 0.57601
-1.2844 10.734 1.177
-1.2839 7.372 0.56693
-1.2811 6.1848 0.71304
-1.2808 2.2233 1.2176
-1.2795 12.375 1.1022
-1.2794 5.6594 1.0581
-1.2791 1.599 1.1977
-1.2751 7.7611 0.70488
-1.2735 10.887 1.1691
-1.2723 8.9671 0.74305
-1.2713 10.959 1.169
-1.2667 11.719 1.1339
-1.2649 11.13 1.1663
-1.2634 8.8849 0.94108
-1.2629 10.763 1.1695
-1.2615 10.226 1.1724
-1.2598 10.948 1.1879
-1.2556 1.6108 1.2107
-1.2554 10.09 1.2052
-1.2512 1.2113 1.2322
-1.2454 10.46 1.1387
-1.2449 10.912 1.1779
-1.2392 10.991 1.177
-1.2303 10.604 1.169
-1.2301 1.8447 1.1985
-1.2295 10.599 1.1771
-1.2293 10.04 1.1564
-1.2289 10.665 1.1792
-1.2277 10.141 1.1695
-1.2202 11.327 1.1541
-1.2167 10.457 1.1621
-1.2164 9.5531 1.0762
-1.2143 7.421 0.41781
-1.2142 9.786 1.1211
-1.2142 9.7832 1.1224
-1.2135 1.3169 1.2168
-1.2122 11.629 1.1446
-1.2118 11.252 1.1611
-1.2111 9.7636 1.1169
-1.2108 7.6678 0.68922
-1.2105 11.193 1.1699
-1.2104 1.2205 1.2368
-1.2101 1.492 1.2134
-1.2095 2.34 1.1244
-1.2081 9.3458 0.84598
-1.2075 7.6705 0.43233
-1.207 9.3403 0.8505
-1.2068 11.553 1.149
-1.2061 1.4698 1.1941
-1.2027 11.176 1.1647
-1.2026 9.3796 0.60594
-1.2024 9.6025 1.0852
-1.1977 9.3637 0.84194
-1.196 9.3313 1.0131
-1.1957 9.8318 1.1774
-1.1957 10.959 1.171
-1.1944 7.311 2.6862
-1.1849 11.086 1.1669
-1.1832 7.4245 0.56259
-1.1826 9.7705 1.1115
-1.1825 11.063 1.1737
-1.1822 9.3673 1.0032
-1.1779 0.84358 1.267
-1.1779 12.266 1.1247
-1.1765 9.3889 0.72903
-1.1663 0.37197 1.2037
-1.165 10.842 1.1842
-1.1627 11.28 1.1672
-1.1612 10.715 1.1749
-1.1601 12.178 1.1026
-1.1567 10.628 1.1832
-1.1556 11.014 1.1711
-1.154 5.5969 1.1618
-1.1524 11.468 1.1578
-1.147 2.2066 1.212
-1.1466 11.39 1.1539
-1.1458 11.941 1.139
-1.1388 11.451 1.1517
-1.1388 2.3618 1.2117
-1.1356 11.933 1.13
-1.1336 11.098 1.1454
-1.1334 9.5389 1.0803
-1.1317 10.681 1.1713
-1.1289 10.289 1.1786
-1.1286 9.3539 0.83728
-1.1284 10.814 1.1785
-1.1239 8.9206 0.75838
-1.1211 1.6112 1.2064
-1.1203 3.2587 1.2076
-1.1196 2.7013 1.2095
-1.1163 10.498 1.1917
-1.1126 11.104 1.1628
-1.1083 10.068 1.1698
-1.1072 10.058 1.1642
-1.1072 10.069 1.1685
-1.1061 9.4583 1.0666
-1.1057 2.4274 1.2248
-1.1056 9.8329 1.0668
-1.1039 11.695 1.1533
-1.1007 11.673 1.1409
-1.0993 10.299 1.1779
-1.0984 1.254 1.1896
-1.0957 0.68079 1.2123
-1.0935 11.66 1.1253
-1.0932 11.552 1.146
-1.0888 10.184 1.1729
-1.0875 1.4187 1.2216
-1.0869 10.389 1.1846
-1.0867 7.6131 0.6939
-1.081 0.92591 1.2336
-1.0803 11.548 1.1401
-1.08 9.7245 1.1151
-1.0798 11.284 1.1703
-1.078 2.1895 1.2184
-1.0774 5.6982 1.0466
-1.0718 10.204 1.1715
-1.07 2.0589 1.211
-1.0697 10.911 1.1787
-1.0669 11.408 1.1609
-1.0669 11.818 1.1511
-1.0656 0.94087 1.2426
-1.0649 10.909 1.1711
-1.059 1.7554 1.1947
-1.0543 10.379 1.1867
-1.0521 2.3317 1.2217
-1.0392 5.6751 1.0257
-1.0387 10.404 1.1927
-1.0359 1.2415 1.2454
-1.0355 11.109 1.1713
-1.0348 9.4129 1.0727
-1.0268 11.706 1.1418
-1.0185 11.791 1.1499
-1.011 2.0745 1.1914
-1.0102 11.483 1.158
-1.0099 1.8708 1.2093
-1.0013 1.9471 1.2082
-1.0005 2.1799 1.2511
-0.9981 11.061 1.1748
-0.99632 2.9405 1.2109
-0.99525 10.509 1.2041
-0.99422 1.6813 1.2149
-0.99076 11.218 1.1693
-0.98818 10.007 1.1648
-0.98691 9.646 1.1054
-0.98652 1.6224 1.2108
-0.98063 9.8327 1.1632
-0.97969 9.8259 1.1663
-0.97923 11.536 1.1474
-0.97864 2.0988 1.2097
-0.97706 10.246 1.18
-0.97623 11.127 1.1962
-0.96998 9.8347 1.1549
-0.9692 5.7112 1.0569
-0.96818 5.7101 1.057
-0.9678 10.369 1.1905
-0.96707 10.373 1.1874
-0.96701 10.374 1.1846
-0.96432 0.91023 1.218
-0.96378 2.1835 1.1922
-0.96225 1.5989 1.2142
-0.95255 10.29 1.2029
-0.95116 11.605 1.1415
-0.94791 1.5563 1.13
-0.945 11.182 1.1804
-0.93958 11.164 1.175
-0.93502 2.3334 1.2083
-0.9265 1.2363 1.2105
-0.92426 9.8458 1.1389
-0.91932 11.759 1.1452
-0.91468 9.5337 1.2522
-0.91285 1.4044 1.2288
-0.90763 1.7874 1.213
-0.9064 1.9383 1.1271
-0.90609 1.5441 1.2142
-0.89724 1.717 1.2061
-0.89684 2.2299 1.1999
-0.8959 11.126 1.1775
-0.89308 9.984 1.1779
-0.89211 2.221 1.1935
-0.88948 11.334 1.1726
-0.88922 10.221 1.1759
-0.88826 1.7563 1.2203
-0.88515 2.0319 1.2019
-0.88043 9.2897 1.078
-0.87905 11.389 1.16
-0.87899 11.463 1.1679
-0.87564 10.398 1.1876
-0.86923 1.6154 1.109
-0.86837 1.3975 1.217
-0.86281 11.114 1.1781
-0.85724 9.9734 1.1655
-0.85641 0.84446 1.2088
-0.85224 9.5003 1.0922
-0.84105 11.16 1.1741
-0.83944 9.6764 1.15
-0.83829 9.796 1.1498
-0.83761 9.6056 1.1129
-0.83578 5.6436 1.1688
-0.83389 0.28632 1.2097
-0.83336 11.241 1.1563
-0.8332 14.063 1.1052
-0.83231 10.382 1.1989
-0.83182 11.7 1.1659
-0.82879 10.999 1.1974
-0.8281 10.205 1.1942
-0.82754 10.991 1.1938
-0.81568 10.875 1.1929
-0.8066 11.507 1.1635
-0.80483 2.003 1.2109
-0.80389 1.5778 1.2191
-0.79312 11.513 1.1636
-0.78626 11.117 1.1789
-0.78337 11.118 1.1789
-0.78218 8.936 1.0587
-0.77372 10.285 1.1873
-0.76879 1.9864 1.2033
-0.76605 9.9778 1.1754
-0.76247 11.616 1.1607
-0.76002 9.9833 1.1761
-0.75992 9.5876 1.1126
-0.75904 1.5642 1.2277
-0.75856 9.7771 1.1752
-0.75448 9.702 1.1317
-0.75248 9.7445 1.1946
-0.74865 1.7672 1.2166
-0.74187 10.834 1.1986
-0.73815 11.158 1.1791
-0.7379 11.16 1.1767
-0.72952 11.213 1.1644
-0.72487 9.7713 1.1661
-0.72417 1.6383 1.1167
-0.72017 1.8862 1.1539
-0.71824 1.2992 1.2279
-0.71077 1.9321 1.215
-0.70972 9.5597 1.1296
-0.70071 1.3794 1.2226
-0.69795 10.964 1.1849
-0.69778 10.215 1.1852
-0.69693 2.2357 1.1038
-0.6946 10.966 1.1834
-0.69109 10.194 1.1896
-0.68714 10.316 1.1891
-0.68231 11.349 1.1722
-0.67773 2.5332 1.1812
-0.67654 9.359 1.0932
-0.67216 0.85353 1.2274
-0.67156 5.6711 1.0384
-0.67038 1.3393 1.2137
-0.67012 1.8535 1.2206
-0.6619 1.9171 1.1989
-0.6589 1.907 1.1864
-0.6495 11.166 1.2045
-0.64775 1.2065 1.1357
-0.63368 11.156 1.1754
-0.6285 2.2595 1.2114
-0.62194 1.6741 1.2018
-0.62169 10.48 1.1957
-0.61993 1.7078 1.2461
-0.61718 5.7228 1.0634
-0.61494 10.027 1.1859
-0.61152 11.59 1.1645
-0.61086 2.5513 1.1881
-0.60192 9.3081 1.0857
-0.60004 11.039 1.1854
-0.59862 1.2654 1.2268
-0.5982 11.613 1.1496
-0.59068 10.928 1.1803
-0.5859 10.801 1.2002
-0.58168 0.58363 1.2131
-0.57966 10.612 1.1882
-0.57738 1.5001 1.12
-0.57285 1.0711 1.18
-0.57108 1.9975 1.2063
-0.57087 2.992 1.1896
-0.57016 1.1304 1.1438
-0.56772 10.851 1.1814
-0.56627 11.171 1.1747
-0.56513 9.6534 1.145
-0.56362 2.1862 1.2139
-0.56314 11.17 1.1709
-0.55593 1.3654 1.2288
-0.55379 0.76734 1.2259
-0.55367 1.6747 1.2125
-0.55348 10.883 1.1871
-0.55088 10.722 1.192
-0.55085 10.724 1.1951
-0.55034 9.6756 1.1326
-0.54172 2.105 1.2391
-0.53771 2.2519 1.2119
-0.53713 11.124 1.1761
-0.53696 9.7376 1.1544
-0.53155 0.87201 1.1059
-0.53115 10.736 1.1973
-0.52365 9.7343 1.1712
-0.51672 11.19 1.1829
-0.51259 5.6896 1.1824
-0.49514 2.3606 1.1102
-0.49083 11.648 1.2059
-0.48848 9.1596 1.1121
-0.48771 12.586 1.0975
-0.48768 1.0077 1.2219
-0.47583 0.84413 1.1985
-0.47329 1.3602 1.2212
-0.4732 10.801 1.179
-0.46724 0.28688 1.2056
-0.46421 11.779 1.1396
-0.46317 10.992 1.1772
-0.46179 11.234 1.1707
-0.46141 1.2285 1.2318
-0.45353 9.1034 1.0997
-0.45346 0.25799 1.2105
-0.45203 13.622 1.0738
-0.45144 9.5652 1.1472
-0.44529 5.7571 1.1809
-0.44313 2.6675 1.2247
-0.44262 10.767 1.1921
-0.43861 11.244 1.1599
-0.43596 1.2981 1.2225
-0.43578 2.8587 1.0927
-0.42975 11.953 1.1438
-0.42628 2.3232 1.2105
-0.42607 2.2218 1.2096
-0.422 1.3815 1.2182
-0.41945 1.6945 1.1097
-0.413 9.3716 1.1053
-0.41133 1.8865 1.2108
-0.41127 1.5306 1.2132
-0.40505 6.4986 0.99942
-0.4037 1.0137 1.2088
-0.40276 2.5753 1.2074
-0.37794 10.276 1.1909
-0.37502 11.584 1.1198
-0.36924 0.92578 1.2087
-0.36857 1.1127 1.2271
-0.36804 7.0472 0.71689
-0.36312 9.5627 1.1517
-0.35711 10.452 1.1873
-0.35521 0.91649 1.1164
-0.35512 11.303 1.1658
-0.35212 1.133 1.1211
-0.35197 1.6683 1.2128
-0.35149 10.773 1.2091
-0.3481 1.3329 1.2213
-0.34371 1.956 1.1125
-0.34326 11.433 1.1573
-0.34277 5.748 1.0489
-0.34039 1.8348 1.2122
-0.33979 17.275 1.1146
-0.33934 2.37 1.2107
-0.3305 2.1412 1.2065
-0.3302 2.1938 1.1039
-0.32308 11.749 1.1479
-0.32158 9.6408 1.1896
-0.31964 1.6857 1.1426
-0.31205 2.4601 1.2411
-0.30499 1.0349 1.2004
-0.30434 2.4475 1.2209
-0.30408 8.9751 1.1068
-0.30068 1.3901 1.2087
-0.28927 11.373 1.1805
-0.28228 1.6701 1.0877
-0.28174 1.0908 1.2152
-0.27927 6.9969 0.8549
-0.27864 5.9035 1.093
-0.27796 10.577 1.1863
-0.27577 2.53 1.106
-0.27446 2.5294 1.1039
-0.27204 1.1262 1.2828
-0.26944 1.1591 1.1107
-0.26766 2.8256 1.1582
-0.2621 14.14 1.1708
-0.26161 1.727 1.2123
-0.26089 2.8452 1.1997
-0.25688 1.5126 1.1065
-0.2543 4.0164 1.1063
-0.24811 9.2251 1.1682
-0.24624 1.3526 1.115
-0.24148 8.9778 1.111
-0.23974 10.485 1.1969
-0.23937 1.577 1.2109
-0.23916 2.2623 1.2135
-0.2388 9.2527 1.1548
-0.23825 2.1909 1.2136
-0.23708 2.0216 1.1059
-0.23436 1.6546 1.2177
-0.228 9.2307 1.154
-0.2278 0.89007 1.2672
-0.22692 13.078 0.96401
-0.2219 1.7441 1.1928
-0.22042 1.912 1.2123
-0.21843 9.2367 1.1555
-0.21797 2.2445 1.0977
-0.21619 1.4702 1.221
-0.21383 9.4855 1.1549
-0.21331 11.362 1.1317
-0.21201 2.5409 1.1982
-0.21084 1.084 1.1173
-0.20854 5.8106 1.045
-0.2078 1.7805 1.213
-0.2025 1.9586 1.1914
-0.19838 8.3878 0.73917
-0.18774 1.7293 1.094
-0.1853 2.2157 1.2084
-0.17967 1.4717 1.2254
-0.17924 13.476 1.1128
-0.17285 1.162 1.2127
-0.16413 10.172 1.2107
-0.16407 1.9197 1.1111
-0.16379 9.52 1.19
-0.16327 2.3062 1.1076
-0.16282 10.948 1.1636
-0.16179 9.5251 1.188
-0.16076 9.5169 1.194
-0.15973 7.3941 0.72456
-0.15929 10.32 1.2036
-0.15557 5.8258 1.1923
-0.14938 11.489 1.1428
-0.14831 5.8296 1.0559
-0.14095 1.9942 1.2101
-0.14074 10.164 1.2544
-0.14045 1.8283 1.2088
-0.14018 9.2868 1.1183
-0.13896 9.5376 1.1678
-0.13739 2.5589 1.2174
-0.13629 2.1834 1.2101
-0.13395 5.8956 1.1691
-0.1314 9.5433 1.1636
-0.12754 9.0079 1.1178
-0.12533 1.152 1.1078
-0.11338 10.47 1.2071
-0.111 10.32 1.2171
-0.10938 10.179 1.2237
-0.10545 1.0561 1.1474
-0.10488 11.5 1.1439
-0.10287 1.5472 1.2172
-0.098518 1.2904 1.2167
-0.095988 1.2731 1.1087
-0.087453 1.4978 1.2052
-0.084064 11.635 1.2116
-0.082735 10.963 1.1682
-0.07616 2.058 1.2223
-0.06934 2.0575 1.218
-0.067612 5.9972 1.1293
-0.067489 1.0728 1.2064
-0.064392 10.535 1.2107
-0.064003 10.179 1.2293
-0.061177 9.3439 1.1605
-0.060465 1.1507 1.1019
-0.057369 1.7338 1.1988
-0.05462 3.1809 1.1983
-0.048461 1.7167 1.2141
-0.047531 1.0789 1.1038
-0.04592 2.306 1.1037
-0.04494 10.557 1.2016
-0.039711 5.9742 1.0877
-0.037942 2.1595 1.2027
-0.036364 5.9326 1.0707
-0.035396 2.6349 1.1035
-0.033301 13.244 1.0574
-0.0275 1.607 1.1105
-0.02286 10.658 1.2003
-0.016374 6.2172 1.1203
-0.01614 4.9528 1.0685
-0.015954 2.2116 1.2048
-0.013444 8.9805 1.1241
-0.013261 11.551 1.1594
-0.010732 1.9393 1.2072
-0.0084981 0.35629 1.0968
-0.00050296 3.8035 1.0947
0.0029741 1.7344 1.1134
0.0066639 9.3272 1.145
0.0076358 1.8103 1.2147
0.0077808 13.641 1.0857
0.011538 3.8901 1.0933
0.012443 2.2947 1.2137
0.013756 2.8168 1.1154
0.014403 2.7528 1.2112
0.01636 1.1458 1.1018
0.02203 8.859 0.92287
0.022929 1.3026 1.1677
0.024656 9.3884 1.2035
0.026385 2.8104 1.1055
0.027431 6.1128 1.0597
0.02787 6.8491 0.99356
0.028977 9.842 1.2116
0.029437 0.21926 1.2025
0.033268 2.3314 1.2222
0.033994 6.0354 1.2002
0.036984 2.7167 1.1973
0.038841 1.4246 1.1027
0.045423 3.0945 1.094
0.051314 9.9935 1.2204
0.051709 2.7028 1.1137
0.054276 1.3392 1.0929
0.055951 6.6048 1.0295
0.058951 0.67488 1.0871
0.059008 9.3624 1.1898
0.060645 2.0352 1.1135
0.064482 0.54275 1.1055
0.070915 1.8786 1.1156
0.071711 1.3083 1.213
0.074108 3.2128 1.192
0.075844 10.459 1.2202
0.081192 2.1739 1.2142
0.081921 2.4884 1.2085
0.086404 1.1586 1.1037
0.087337 10.123 1.2353
0.097706 2.3152 1.2059
0.099846 2.5388 1.1216
0.10363 2.6528 1.2123
0.1083 10.107 1.2226
0.10904 6.1152 1.0874
0.10911 8.5084 0.7111
0.11756 9.667 1.2002
0.11782 2.0056 1.2146
0.12114 1.1211 1.206
0.12306 6.0591 1.2092
0.12377 6.7993 0.74015
0.12635 11.114 1.1864
0.12726 1.7119 1.1044
0.12961 1.6405 1.2139
0.13704 2.6879 1.2199
0.13965 1.4333 1.101
0.13969 0.57629 1.1037
0.14688 9.1411 1.1332
0.1486 0.98762 1.1235
0.1507 1.9515 1.2158
0.15406 4.3221 1.0942
0.15515 1.933 1.1067
0.15878 2.8284 1.2191
0.1602 1.758 1.212
0.16027 10.287 1.2194
0.16209 1.4985 1.1019
0.1654 10.499 1.2101
0.16724 8.7906 1.0804
0.17632 3.1142 1.2074
0.17632 8.5277 0.61386
0.17644 8.8105 1.0727
0.17848 1.1821 1.2025
0.17935 8.5697 1.0024
0.18467 1.3843 1.1161
0.18932 8.7561 1.0815
0.19226 2.1808 1.2137
0.19374 1.4931 1.1042
0.19422 8.43 1.0046
0.19445 1.7956 1.1002
0.19533 8.252 0.57669
0.19666 8.5014 0.96633
0.19695 0.84716 1.122
0.19753 2.7106 1.2149
0.19964 1.1186 1.1035
0.20048 2.3904 1.2115
0.20546 8.4329 1.0146
0.20644 1.7208 1.109
0.20704 6.2403 1.0775
0.20772 2.5903 1.2087
0.20802 8.4687 0.58183
0.20864 6.2401 1.0761
0.20877 10.39 1.2204
0.21033 2.0561 1.2159
0.21355 1.2235 1.2088
0.21482 10.403 1.2289
0.21522 1.5775 1.1052
0.21534 13.805 1.0924
0.21906 10.03 1.2163
0.22279 6.9193 1.1838
0.22529 2.2658 1.2164
0.22593 -0.6074 1.2099
0.22661 1.8973 1.2075
0.22714 7.6719 1.0285
0.22883 9.2104 1.1718
0.23091 9.2153 1.1692
0.23334 10.501 1.2023
0.23703 9.0259 1.1414
0.24384 0.97629 1.0958
0.24659 1.1989 1.2002
0.25187 2.3545 1.1069
0.25301 2.3535 1.1071
0.25302 1.4081 1.1019
0.25366 8.476 1.0503
0.25962 1.4671 1.1992
0.26304 10.476 1.2101
0.26431 0.76821 1.1063
0.27376 8.4008 1.1548
0.27712 1.3488 1.2024
0.27827 10.274 1.2197
0.2787 1.7462 1.214
0.27874 9.0315 1.1171
0.27956 1.2209 1.1093
0.28697 0.96544 1.0994
0.28796 1.8437 1.2059
0.28888 13.099 1.0646
0.2902 10.134 1.2186
0.29413 8.8844 1.1219
0.29683 1.9566 1.2087
0.29904 0.26959 1.2056
0.30793 1.8191 1.096
0.30888 2.5692 1.2086
0.30943 10.356 1.195
0.31435 1.5999 1.0949
0.31455 1.5331 1.2066
0.31652 1.8782 1.2053
0.32009 6.9459 1.0361
0.32288 11.359 1.1612
0.33554 10.857 1.1787
0.33607 2.9605 1.1074
0.33639 10.203 1.2152
0.3413 1.8296 1.2092
0.34401 1.3645 1.0926
0.34706 1.9792 1.1159
0.34714 9.0825 1.1553
0.35098 2.4334 1.2073
0.35258 0.99377 1.2042
0.35296 1.7505 1.2082
0.35449 8.7955 1.1226
0.35462 2.066 1.202
0.35472 1.9139 1.2238
0.35979 10.614 1.1901
0.36096 0.72693 1.0958
0.36131 10.229 1.2109
0.36207 2.1454 1.2151
0.36332 9.4452 1.2007
0.36488 1.892 1.1038
0.36506 10.405 1.2102
0.37044 1.5599 1.1073
0.37234 8.8191 1.1119
0.37497 8.5509 1.072
0.3759 1.6216 1.2242
0.3762 6.4255 1.0744
0.37683 10.3 1.2218
0.37697 2.4873 1.2085
0.38204 0.576 1.119
0.38467 2.0365 1.1035
0.38499 1.8583 1.1036
0.38795 2.3603 1.2076
0.38839 12.919 1.0054
0.39451 2.5087 1.2157
0.39465 2.3739 1.2196
0.39542 2.3231 1.2129
0.39898 11.438 1.172
0.40057 8.085 1.0466
0.40151 2.6192 1.208
0.40167 1.4418 1.1938
0.40421 8.9152 1.0263
0.40969 4.7601 1.1071
0.41733 11.049 1.1647
0.4192 4.5489 1.0929
0.42433 2.6185 1.1041
0.42449 1.1647 1.0945
0.42586 1.6288 1.0982
0.42704 1.6281 1.0963
0.42975 10.492 1.2007
0.43418 0.9924 1.0877
0.4343 0.61499 1.0884
0.4379 2.4299 1.1025
0.43866 1.2549 1.2031
0.43917 11.822 1.1218
0.44065 10.658 1.1846
0.44571 10.887 1.169
0.44957 0.50392 1.0987
0.45093 8.8607 1.1665
0.45276 0.12724 1.1643
0.45461 1.4959 1.086
0.45502 8.6729 1.1103
0.45708 1.4378 1.1044
0.45893 1.6399 1.201
0.45941 8.8782 1.1574
0.45993 1.6763 1.1042
0.462 11.383 1.1376
0.46542 7.4196 1.0358
0.46766 1.9213 1.1043
0.46781 2.968 1.2167
0.46945 10.422 1.2073
0.47145 4.5514 1.2045
0.47983 3.1736 1.2152
0.48537 11.071 1.1667
0.49118 1.407 1.1948
0.49288 1.4067 1.0998
0.49486 2.0021 1.2164
0.49539 11.912 1.1462
0.49698 2.8773 1.0861
0.49758 2.8774 1.097
0.49984 4.1243 1.2372
0.5 2.6628 1.2021
0.50118 1.3357 1.0997
0.50276 1.9178 1.202
0.50397 10.55 1.1992
0.50534 8.6936 1.0984
0.50692 6.8041 1.1352
0.5071 1.6085 1.2179
0.50754 9.2749 1.172
0.50807 1.9204 1.3071
0.51004 6.8189 1.1432
0.5134 2.2896 1.1049
0.51456 11.128 1.163
0.51618 4.671 1.2088
0.51719 2.7649 1.0869
0.51885 1.5908 1.1998
0.52263 6.5584 1.1136
0.52269 10.855 1.1818
0.52345 2.0616 1.2077
0.5244 8.6834 1.0893
0.52473 0.2571 1.2073
0.52627 6.5157 1.1032
0.53244 10.176 1.1938
0.53805 10.201 1.1831
0.54117 10.356 1.1933
0.54299 1.1645 1.0902
0.54351 0.64228 1.0693
0.54703 1.5633 1.1029
0.54742 1.7197 1.1171
0.54828 10.026 1.1936
0.5496 0.77253 1.2107
0.55121 1.8433 1.2102
0.55505 1.7123 1.0974
0.5559 2.4201 1.2122
0.55785 1.4859 1.1029
0.55869 3.3886 1.1157
0.56241 8.7141 1.1389
0.56388 2.6352 1.2125
0.56627 1.6807 1.1782
0.56855 8.7275 1.1297
0.56877 8.7144 1.1414
0.56917 9.7416 1.1866
0.57083 14.216 1.1742
0.57091 8.0857 1.0654
0.57477 5.2612 1.088
0.57609 1.0932 1.0856
0.57735 1.6648 1.2102
0.5775 7.2752 1.0522
0.57885 2.8211 1.1083
0.57941 1.92 1.1082
0.58227 1.2105 1.2001
0.58359 8.3637 1.0718
0.58385 10.729 1.1854
0.58724 1.9367 1.1966
0.58846 1.0427 1.1929
0.5896 8.4933 1.1094
0.5909 1.3333 1.1021
0.59211 1.2285 1.0954
0.59267 1.3618 1.0985
0.5969 2.3822 1.1035
0.59883 6.7287 1.2614
0.59959 1.5409 1.2013
0.60495 10.729 1.1841
0.60506 8.4545 1.0848
0.60865 10.515 1.1864
0.60957 6.7573 1.1056
0.6101 2.8157 1.2353
0.61186 1.8328 1.2075
0.61222 2.1391 1.1032
0.61422 8.7457 1.1028
0.6176 10.436 1.1893
0.61875 2.9001 1.1964
0.62076 2.8896 1.1928
0.62177 6.7508 1.1148
0.62226 10.62 1.1935
0.62845 0.71786 1.0816
0.6311 1.9506 1.2077
0.63142 10.628 1.1827
0.63326 1.9833 1.2041
0.63802 2.0758 1.2047
0.64166 7.4078 1.073
0.64202 1.4091 1.0887
0.64572 1.0596 1.0627
0.64663 0.91157 1.0867
0.64681 1.7425 1.0982
0.64709 1.4996 1.0828
0.64835 2.3087 1.2086
0.64888 0.54898 1.0877
0.65231 8.2754 1.0927
0.65278 5.5755 1.0984
0.65455 9.8473 1.184
0.65892 0.98674 1.0892
0.66026 0.49097 1.0879
0.66328 10.912 1.1732
0.665 6.9421 1.0978
0.66643 6.9414 1.0991
0.66731 2.449 1.1031
0.66984 11.037 1.182
0.67011 13.201 1.123
0.6735 1.8203 1.1007
0.67606 1.1351 1.0898
0.67622 5.6602 1.1142
0.6778 4.8948 1.1005
0.68026 9.5346 1.176
0.68127 9.5381 1.1732
0.68174 2.6139 1.1073
0.68287 11.895 1.1096
0.68407 11.032 1.1672
0.68424 3.38 1.2196
0.68537 7.1122 1.1146
0.68646 8.4924 1.1288
0.6876 16.522 1.1243
0.69055 2.2298 1.1074
0.69085 6.7741 1.2445
0.69181 1.5985 1.1997
0.69238 8.4985 1.1293
0.6931 2.7302 1.1704
0.69346 9.3844 1.1705
0.69479 11.48 1.1497
0.69735 10.394 1.1861
0.69912 12.126 1.1427
0.69925 0.726 1.0902
0.70042 2.0956 1.0989
0.70335 7.2304 1.0961
0.7058 2.8344 1.2153
0.70731 3.0572 1.0995
0.70773 2.2273 1.2085
0.7121 8.0934 1.0926
0.71532 10.161 1.1791
0.7187 0.52193 1.069
0.71989 1.9456 1.2085
0.72293 5.6319 1.1241
0.72671 11.209 1.1479
0.72708 1.3784 1.0898
0.72708 1.134 1.1189
0.72799 7.1441 1.0974
0.72973 2.4012 1.2066
0.73176 9.7465 1.1736
0.73333 8.3226 1.1362
0.73349 1.4039 1.2065
0.73508 10.53 1.1832
0.73509 9.1985 1.1615
0.73665 8.3291 1.1272
0.74181 8.0686 1.0851
0.74194 7.9587 1.0953
0.74263 1.8052 1.0971
0.74301 8.2279 1.1514
0.74306 2.1621 1.2037
0.74472 6.9274 1.112
0.74531 1.405 1.2097
0.74534 7.7272 1.0956
0.74542 2.0237 1.1984
0.74567 7.7262 1.0958
0.74809 1.315 1.0884
0.75228 2.1182 1.0995
0.75411 2.6907 1.1012
0.76037 1.444 1.1041
0.76077 3.1475 1.1058
0.76216 10.047 1.1757
0.76268 1.0888 1.0893
0.76296 9.6254 1.1795
0.76517 1.8437 1.1024
0.76524 1.9058 1.2012
0.76655 1.5126 1.0933
0.7673 2.0646 1.1033
0.76783 8.2693 1.108
0.77369 6.5215 0.99796
0.77401 1.2439 1.1091
0.77569 2.134 1.1025
0.77648 0.74616 1.0969
0.77649 7.2562 1.1032
0.77895 8.6158 1.1452
0.78441 1.7846 1.2033
0.78675 1.4539 1.1973
0.78721 10.621 1.1771
0.78834 7.1324 1.0926
0.79109 7.8947 1.0984
0.79229 7.8924 1.0985
0.79371 8.1128 1.1403
0.79507 9.647 1.1693
0.79708 1.1168 1.1892
0.7977 10.111 1.1547
0.799 1.0192 1.0584
0.79966 2.4652 1.2075
0.8037 1.4861 1.1978
0.80655 10.775 1.1744
0.80907 8.1228 1.1319
0.81071 1.3745 1.0891
0.81116 9.6279 1.1745
0.81242 8.0934 1.1272
0.81255 2.6248 1.2125
0.81446 7.8737 1.1447
0.81488 7.4902 1.1006
0.8185 7.6589 1.0882
0.81869 1.6795 1.0879
0.81878 1.1344 1.0899
0.81908 10.437 1.1793
0.82497 10.262 1.1722
0.82648 3.07 1.2085
0.82672 10.935 1.1712
0.82838 1.4979 1.3211
0.83048 2.2642 1.2157
0.83366 7.4642 1.1396
0.83661 2.1173 1.2041
0.83776 2.6372 1.0991
0.83833 2.6373 1.0985
0.83872 0.92689 1.0785
0.84185 2.634 1.0968
0.84891 10.145 1.1778
0.84899 0.58525 1.072
0.85204 1.1313 1.0878
0.85845 10.513 1.1753
0.86123 0.6992 1.0865
0.86495 0.89758 1.0616
0.86609 7.8996 1.1337
0.86619 1.716 1.0931
0.86925 1.8724 1.0881
0.87648 2.7237 1.2377
0.87848 3.1524 1.2128
0.879 2.2298 1.2024
0.87939 11.069 1.1615
0.8794 12.475 1.1273
0.88411 2.1408 1.1988
0.88598 7.4984 1.128
0.88946 1.0801 1.0802
0.89447 2.0647 1.0987
0.90213 7.8871 1.1054
0.90256 2.0928 1.2063
0.90279 3.1385 1.1072
0.90707 2.1993 1.0995
0.90767 1.5532 1.1966
0.90848 0.94222 1.0777
0.90867 4.3273 1.1242
0.9095 7.3671 1.2709
0.91507 10.833 1.1697
0.91542 3.134 1.0951
0.92237 0.56856 1.0806
0.92304 1.9917 1.1932
0.92663 15.132 1.0673
0.92923 10.432 1.1681
0.93029 1.6002 1.0828
0.93053 1.6008 1.0834
0.93325 1.9839 1.0922
0.93391 2.2811 1.0911
0.93676 11.473 1.157
0.93858 3.1418 1.1866
0.94219 10.582 1.1699
0.94488 9.3453 1.1587
0.94854 10.758 1.1645
0.9496 0.1752 1.2054
0.95067 1.0132 1.0825
0.95288 1.8976 1.0914
0.95965 1.725 1.1977
0.9629 2.6569 1.2092
0.96597 0.7307 1.076
0.96933 12.539 1.0985
0.97115 8.8952 1.1509
0.97119 0.93672 1.1852
0.97125 2.0722 1.208
0.9738 10.987 1.167
0.9794 2.8217 1.0995
0.98024 2.8211 1.0992
0.9841 11.466 1.1477
0.98511 1.1241 1.0799
0.98612 1.8714 1.0932
0.9864 8.8494 1.163
0.99004 10.275 1.1621
0.99698 1.0142 1.0655
0.99862 10.566 1.168
1.0051 8.7667 1.1504
1.0066 1.9105 1.2065
1.0106 1.0124 1.0153
1.0158 4.3137 1.2394
1.0166 4.3022 1.2336
1.0166 3.7829 1.1067
1.0195 10.898 1.1599
1.0211 11.55 1.1459
1.0218 11.546 1.1433
1.0219 2.0916 1.1999
1.022 0.9596 1.1819
1.0224 3.1475 1.2111
1.0247 0.67305 1.0875
1.0251 3.1445 1.2071
1.0296 9.7901 1.1524
1.0321 1.4124 1.0885
1.0397 5.3084 1.1052
1.0401 10.437 1.1546
1.0421 10.695 1.1592
1.0435 2.1883 1.091
1.0467 0.86868 1.0952
1.0521 0.98879 1.0717
1.0534 1.5263 1.0906
1.0635 2.0175 1.202
1.064 10.762 1.143
1.0654 1.6455 1.1946
1.0658 10.999 1.1506
1.0746 9.3645 1.1562
1.0797 10.929 1.1547
1.0797 6.8021 1.1139
1.0812 10.276 1.167
1.0826 10.277 1.1635
1.0829 1.9385 1.0836
1.0881 10.588 1.1609
1.1004 2.8384 1.2138
1.1022 2.8361 1.2105
1.1087 5.1741 1.107
1.1174 0.74614 1.1824
1.1195 9.8242 1.1651
1.1206 10.146 1.1631
1.1217 0.90671 1.0706
1.1266 3.1928 1.1033
1.1285 1.9109 1.2147
1.1293 10.527 1.1602
1.1339 10.332 1.1611
1.1357 1.9279 1.0921
1.137 10.819 1.1566
1.1409 1.2127 1.1957
1.1427 2.763 1.2024
1.151 10.052 1.1797
1.1511 10.047 1.1893
1.152 11.243 1.1443
1.1529 1.0693 1.1906
1.1567 0.96259 1.079
1.1604 1.6807 1.0757
1.1628 5.9493 1.1177
1.1647 2.4696 1.0935
1.1656 10.62 1.1528
1.1684 10.886 1.1685
1.1747 10.416 1.1626
1.177 6.6351 1.111
1.1796 13.295 1.1193
1.1832 8.7295 1.1382
1.1836 10.336 1.1584
1.1856 0.66763 1.3364
1.1891 2.873 1.2098
1.1899 3.0738 1.2187
1.1912 0.91876 1.1918
1.1914 8.9621 1.1518
1.1919 5.8771 1.1002
1.1925 1.5674 1.1962
1.1926 9.5465 1.1559
1.194 0.71435 1.2034
1.1943 9.4339 1.1505
1.1961 10.574 1.1587
1.2015 2.7046 1.0905
1.2022 2.1946 1.0884
1.2064 2.0229 1.09
1.2092 1.1127 1.1845
1.2106 3.0364 1.2123
1.2136 3.0582 1.1039
1.22 10.24 1.1513
1.2259 9.0644 1.148
1.2278 9.2635 1.1512
1.229 8.9627 1.1445
1.2309 1.2508 1.0446
1.2404 3.2012 1.2133
1.2429 1.1618 1.0715
1.2448 10.415 1.1557
1.2453 5.9303 1.2446
1.2467 1.958 1.0658
1.247 5.9066 1.2441
1.2507 2.6022 1.0814
1.2518 12.163 1.107
1.2522 12.15 1.1005
1.2535 1.1008 1.0687
1.2549 0.97508 1.0858
1.2566 3.2531 1.0986
1.2576 3.0617 1.2096
1.2588 1.9741 1.0736
1.2592 1.9727 1.0818
1.2631 10.649 1.1482
1.2645 10.859 1.1561
1.2647 3.0237 1.2008
1.2713 15.345 1.1365
1.2741 9.5824 1.1553
1.2846 3.0682 1.0922
1.2858 10.199 1.1537
1.2894 1.7243 1.1857
1.2905 10.422 1.1634
1.2945 4.1924 1.2314
1.2973 1.0412 1.0626
1.2993 2.7399 1.0808
1.3003 2.2304 1.086
1.3007 10.048 1.1547
1.3045 1.268 1.0516
1.3054 10.148 1.1531
1.3058 1.8963 1.1746
1.3073 10.154 1.1405
1.3134 10.563 1.1526
1.3152 8.7737 1.1337
1.3155 2.7236 1.2047
1.3173 9.5842 1.1518
1.3186 5.5785 1.0966
1.3236 1.2761 1.0776
1.3265 3.0688 1.2135
1.3277 6.6408 1.1128
1.3328 3.3556 1.1041
1.3333 6.6422 1.1108
1.3408 10.285 1.1551
1.3445 10.917 1.1842
1.3459 10.285 1.148
1.3565 9.2248 1.1598
1.362 10.674 1.1331
1.362 3.2631 1.2135
1.3648 3.7246 1.2337
1.3649 10.591 1.1467
1.3662 3.1364 1.0952
1.3676 2.6393 1.1989
1.372 1.0245 1.1768
1.3723 1.2205 1.1766
1.3752 5.0469 1.0966
1.3758 2.0119 1.1895
1.376 9.3641 1.1487
1.3769 1.0017 1.0609
1.383 9.2854 1.1538
1.3875 3.0617 1.2092
1.3922 9.0592 1.1441
1.3928 2.3927 1.0895
1.4 9.0567 1.1374
1.4004 7.0033 1.1116
1.4019 3.7633 1.2538
1.4024 11.058 1.1249
1.4028 9.2952 1.1278
1.4104 7.2699 1.1186
1.4122 2.282 1.0777
1.4123 6.0614 1.1069
1.4173 8.4649 1.1301
1.4215 1.2638 1.1883
1.4231 5.0557 1.0862
1.4235 1.155 1.0609
1.4277 1.0719 1.0504
1.431 3.1332 1.2255
1.435 4.9707 1.0442
1.4384 3.347 1.208
1.4384 3.3607 1.2118
1.4421 10.97 1.1379
1.4455 1.2369 1.0562
1.4462 9.0062 1.1384
1.4477 7.3123 1.1153
1.4554 7.1569 1.1194
1.4573 3.2229 1.0946
1.4589 6.5024 1.1015
1.4601 2.2648 1.19
1.4634 13.227 1.1369
1.4645 1.3267 1.1899
1.4666 10.245 1.1547
1.4679 2.2707 1.0728
1.4765 3.1446 1.209
1.4791 10.578 1.1492
1.4802 2.0791 1.1912
1.4941 4.7663 1.0949
1.4969 2.7659 1.2034
1.4974 6.5585 1.0906
1.5008 5.6507 1.1134
1.5046 7.3831 1.1293
1.507 1.2949 1.209
1.5121 2.2062 1.1972
1.5132 9.249 1.1406
1.5222 0.70106 1.0586
1.5319 6.3956 1.1142
1.5321 9.5168 1.1476
1.5352 3.3368 1.099
1.5364 3.3228 1.3224
1.5382 2.5956 1.1864
1.5452 9.041 1.1335
1.546 9.6605 1.1562
1.5487 9.7378 1.1523
1.5513 5.024 1.0956
1.5526 3.225 1.0597
1.5579 3.2781 1.254
1.5592 7.8701 1.1202
1.5596 1.2107 1.1757
1.5616 4.8346 1.2446
1.5637 10.995 1.1159
1.565 3.7213 1.0956
1.5652 2.7951 1.0852
1.5653 1.0523 1.0484
1.569 2.5687 1.1963
1.5704 2.2219 1.19
1.5725 2.286 1.0735
1.5741 2.6308 1.0924
1.5753 1.4927 1.0742
1.5782 2.3009 1.1818
1.5839 4.7965 1.0382
1.5859 6.3193 1.1036
1.5917 5.4559 1.0916
1.5979 6.3151 1.0956
1.6037 10.854 1.1678
1.6039 7.1175 1.1175
1.6055 3.3452 1.0833
1.6082 3.4014 1.1071
1.6086 6.992 1.1021
1.6097 6.0078 1.1072
1.6127 7.0068 1.0914
1.6129 5.74 1.0991
1.6192 9.0939 1.1324
1.6192 9.7636 1.1352
1.6228 9.7007 1.1419
1.6244 10.63 1.1562
1.6278 5.0785 1.1185
1.6289 3.2936 1.0979
1.6325 6.6528 1.1159
1.6327 2.8382 1.2052
1.6339 3.3495 1.2185
1.6416 9.7017 1.1383
1.644 2.899 1.2051
1.6459 2.8966 1.2019
1.649 1.5448 1.1
1.6492 2.9521 1.2045
1.6497 2.6861 1.0851
1.6526 10.719 1.1402
1.6526 8.047 1.1327
1.6577 3.6639 1.0025
1.6582 3.1279 1.0924
1.6677 4.1951 1.0861
1.6686 4.2662 1.091
1.6687 4.5007 1.0951
1.6693 7.1232 1.1103
1.6698 8.897 1.1325
1.6701 3.3378 1.0848
1.673 9.2393 1.1392
1.6751 2.7044 1.1958
1.6776 9.294 1.1348
1.679 2.322 1.1872
1.6806 2.6428 1.1907
1.6811 7.1841 1.1174
1.6823 3.5429 1.0947
1.6837 1.5416 1.1706
1.6843 9.0056 1.1299
1.6845 5.6674 1.0881
1.6846 8.0008 1.1191
1.6852 9.8036 1.1511
1.6863 3.3314 1.2016
1.6892 3.3549 1.2025
1.6894 3.5014 1.0988
1.6895 5.0763 1.1044
1.6928 9.3809 1.1401
1.6942 4.7353 1.0988
1.6952 6.147 1.1068
1.698 9.4968 1.1421
1.698 4.7749 1.0926
1.6997 8.0041 1.095
1.7026 4.315 1.0833
1.7074 3.9002 1.0906
1.7086 6.8726 1.115
1.7095 9.5644 1.1442
1.7113 8.8318 1.1333
1.714 9.6238 1.1419
1.7146 3.6614 1.0911
1.7151 4.9032 1.0818
1.7157 8.6051 1.1336
1.717 9.7109 1.1493
1.7227 3.3209 1.2167
1.7284 3.7516 1.085
1.7292 2.225 1.192
1.7312 2.5741 1.1852
1.7324 7.3501 1.1212
1.7331 2.7802 1.2167
1.7354 3.3914 1.2201
1.7355 6.8804 1.0969
1.7364 5.0129 1.2182
1.7374 5.1002 1.2511
1.7391 9.4621 1.1393
1.743 2.1305 1.1864
1.7492 7.8836 1.1225
1.7497 5.89 1.0846
1.7512 4.0388 1.0954
1.7515 2.9787 1.2015
1.7545 2.7082 1.1982
1.7572 2.144 1.076
1.7599 3.1414 1.2071
1.7599 3.1397 1.2059
1.7605 2.0609 1.0732
1.7623 9.5919 1.1481
1.7629 1.4385 1.0555
1.7641 5.5588 1.1018
1.7645 9.5999 1.1897
1.7662 3.3517 1.2078
1.768 3.6925 1.086
1.7688 7.2019 1.1149
1.7701 4.2213 1.0837
1.7707 4.7195 1.2238
1.772 2.9423 1.0814
1.7776 3.5455 1.2144
1.7801 4.3112 1.0879
1.7839 3.5096 1.2156
1.7869 5.7006 1.1029
1.7928 1.6899 1.0129
1.7928 3.9067 1.2088
1.7937 8.4601 1.1232
1.7983 3.8057 1.0779
1.7985 3.2496 1.2114
1.8022 3.0632 1.207
1.8042 11.02 1.1506
1.8069 9.6783 1.1518
1.8079 3.9262 1.0947
1.8117 5.1305 1.089
1.8119 1.2715 1.0621
1.8119 3.6753 1.2148
1.8158 5.8275 1.0911
1.8175 0.92144 1.0615
1.8185 3.411 1.0898
1.8201 3.7646 1.2141
1.8204 2.823 1.1923
1.8221 6.1875 1.0964
1.8224 9.4884 1.1525
1.8248 3.0095 1.207
1.8255 9.8097 1.1363
1.8261 4.4466 1.0831
1.8269 3.7905 1.2102
1.8272 7.1896 1.1167
1.8279 5.7926 1.0403
1.8317 1.7099 1.0524
1.8341 2.3986 1.1885
1.8349 3.9473 1.088
1.8378 10.308 1.1392
1.8393 4.4365 1.0813
1.8399 4.0428 1.2178
1.8406 4.6533 1.0752
1.8471 7.1734 1.1177
1.8482 7.3996 1.1302
1.8536 2.3172 1.0985
1.8552 7.8445 1.1177
1.8556 8.4199 1.1234
1.8561 7.39 1.1267
1.8561 9.5595 1.1454
1.8576 2.7757 1.08
1.8579 5.5509 1.0901
1.86 3.8498 1.088
1.8624 2.1111 1.1828
1.8641 9.2251 1.141
1.8663 1.7932 1.1767
1.8675 11.045 1.1746
1.8699 4.3171 1.2229
1.8699 2.9605 1.1984
1.8702 9.5037 1.1195
1.8706 4.7433 1.0908
1.8709 9.4813 1.1233
1.871 2.6145 1.1887
1.8728 5.9385 1.0885
1.8771 2.8756 1.097
1.8779 9.4654 1.1125
1.8782 4.7459 1.1037
1.8784 6.2552 1.0957
1.8806 5.0862 1.0838
1.883 4.773 1.0956
1.894 3.8373 1.0914
1.8947 1.5015 1.1826
1.8966 2.7956 1.1957
1.8977 3.9215 1.2165
1.8992 7.4242 1.1186
1.9013 6.7747 1.1063
1.9029 3.7166 1.0826
1.9065 7.3262 1.1158
1.9067 5.5681 1.0888
1.907 2.9996 1.1989
1.9121 7.9387 1.1216
1.9126 7.9375 1.1225
1.914 8.459 1.1305
1.918 9.4435 1.1285
1.9184 2.6519 1.0818
1.9211 4.4982 1.0853
1.9215 3.9301 1.0816
1.9224 3.9294 1.0795
1.9255 4.6107 1.0915
1.9285 8.3226 1.149
1.9292 4.0252 1.0863
1.9301 3.5882 1.0811
1.9305 4.1279 1.0775
1.9316 6.6155 1.1024
1.9319 16.439 1.0864
1.9326 7.2384 1.1102
1.9329 2.7131 1.0733
1.9351 1.7627 1.1621
1.9354 16.471 1.0895
1.9385 8.3841 1.1223
1.9387 9.5977 1.135
1.9406 5.1342 1.2365
1.9418 7.2387 1.0997
1.9446 6.9148 1.1118
1.9506 2.3324 1.1951
1.9517 2.1551 1.1821
1.9552 10.379 1.1413
1.9555 2.802 1.1952
1.9563 2.3499 1.1871
1.9577 4.7312 1.2241
1.9578 7.3152 1.2689
1.9613 2.8146 1.2089
1.9614 2.9729 1.0858
1.9633 5.7292 1.0929
1.9659 2.8689 1.1969
1.966 5.7826 1.0884
1.9666 8.2885 1.1259
1.9672 2.2459 1.1853
1.9721 2.8871 1.1978
1.9744 8.2844 1.1228
1.9763 2.5735 1.1879
1.9764 6.7209 1.1058
1.9783 6.7223 1.105
1.9816 4.1457 1.0839
1.9821 3.8433 1.2138
1.9866 8.0625 1.1216
1.9876 2.9762 1.2015
1.9946 5.5744 1.0923
1.9961 8.1476 1.1211
1.9962 4.2889 1.3062
1.9971 3.6462 1.0778
1.9983 2.0958 1.1836
1.9998 3.3018 1.0749
2.0037 11.368 1.1371
2.0053 11.37 1.1395
2.008 2.2683 1.0747
2.009 4.1116 1.0728
2.0101 6.1827 1.0938
2.0101 2.4167 1.19
2.0103 1.8287 1.1822
2.0119 2.4149 1.1919
2.0136 2.8779 1.0724
2.0145 2.8756 1.0746
2.0155 1.8773 1.1756
2.0155 4.1019 1.0727
2.0164 2.6742 1.1916
2.0184 4.6253 1.0782
2.0188 3.9817 1.0743
2.0225 9.8818 1.1317
2.0258 6.6057 1.0984
2.0292 9.473 1.139
2.0293 2.7354 1.186
2.031 8.3434 1.1193
2.0319 8.4162 1.1676
2.0332 8.0666 1.1177
2.0344 8.3997 1.1283
2.0347 3.9219 1.0756
2.0347 6.1785 1.0937
2.0349 7.9461 1.1463
2.0352 5.8207 1.09
2.0354 6.1755 1.0912
2.0368 2.2639 1.0974
2.0441 2.5083 1.1961
2.0465 7.9208 1.0912
2.0467 5.2136 1.0856
2.0538 2.8425 1.1938
2.0544 5.5859 1.0887
2.0548 2.9883 1.196
2.0551 3.463 1.0754
2.0571 7.7287 1.1227
2.0575 2.4365 1.093
2.0576 2.5807 1.1877
2.0577 2.5815 1.188
2.0635 4.0761 1.0799
2.0673 2.9305 1.1951
2.0674 2.9643 1.1757
2.0679 4.3613 1.0763
2.0687 4.5775 1.0798
2.0749 2.2062 1.1833
2.0798 2.1782 1.198
2.0835 4.1654 1.076
2.0849 8.367 1.1093
2.0891 2.7994 1.0746
2.0898 2.3519 1.1836
2.0938 2.8764 1.0657
2.0954 3.2157 1.1948
2.096 4.128 1.2067
2.0965 2.735 1.0762
2.0976 1.6733 1.1756
2.101 5.0255 1.2073
2.102 4.1281 1.2079
2.1024 3.0579 1.2177
2.1029 2.3055 1.1802
2.1042 4.3736 1.0819
2.1059 8.6596 1.1286
2.1084 2.9117 1.0643
2.1099 5.6541 1.0899
2.1111 4.8506 1.0791
2.112 2.9021 1.1946
2.1124 2.9032 1.1953
2.1132 4.8607 1.0793
2.1172 2.4088 1.1856
2.1224 3.9394 1.203
2.1244 2.4721 1.1878
2.1248 2.4691 1.1751
2.1283 1.8448 1.1904
2.1307 8.0477 1.1123
2.1339 9.7315 1.1372
2.1388 2.5318 1.1799
2.1417 9.5818 1.1311
2.1422 3.8282 1.0739
2.1498 3.483 1.204
2.15 4.2225 1.0794
2.1501 5.9688 1.0834
2.1533 4.4909 1.0881
2.155 2.7266 1.1586
2.1575 5.1273 1.0856
2.1583 2.6581 1.1939
2.1584 3.8335 1.0827
2.1592 3.0624 1.0814
2.1592 3.9386 1.2104
2.1598 3.0723 1.0836
2.1651 3.1593 1.0692
2.1653 3.7494 1.0591
2.1655 4.9375 1.0854
2.1687 6.8139 1.0809
2.1696 8.4136 1.1147
2.1704 3.1232 1.1252
2.1722 2.3382 1.1814
2.1729 3.2201 1.0901
2.1742 6.1684 1.0912
2.1747 8.4916 1.1132
2.1753 9.0117 1.1251
2.1753 2.7132 1.1831
2.1772 4.7308 1.0835
2.18 3.0846 1.2015
2.1823 2.8235 1.1909
2.1835 9.3528 1.1251
2.1856 8.3051 1.1126
2.189 2.8839 1.2004
2.1896 4.9103 1.2273
2.1948 4.9057 1.2265
2.1955 4.274 1.0891
2.1956 4.9765 1.0885
2.1958 2.9219 1.1984
2.1979 4.9749 1.084
2.2002 7.0716 1.1107
2.2024 2.9396 1.193
2.2034 4.5241 1.08
2.2041 3.6872 1.0738
2.2045 4.4285 1.0774
2.205 7.9393 1.1036
2.2055 4.3284 1.0766
2.2069 3.5864 1.0367
2.2076 8.1326 1.1186
2.2145 5.0289 1.0784
2.2159 11.152 1.0058
2.2171 2.4618 1.0449
2.219 4.4719 1.0114
2.2254 5.5771 1.1074
2.2266 2.6665 1.1924
2.2268 9.2952 1.1256
2.2269 2.3869 1.1876
2.2291 5.6129 1.0866
2.2314 3.01 1.0708
2.2336 2.4729 1.0489
2.2346 4.5693 1.0754
2.2346 4.2253 1.0772
2.2376 3.8448 1.0853
2.238 9.5135 1.1133
2.2389 2.2151 1.176
2.2407 3.8344 1.202
2.2463 8.0069 1.1102
2.2486 3.0865 1.1982
2.2508 9.7137 1.1334
2.2525 7.7553 1.1183
2.2529 3.166 1.1746
2.2539 3.1269 1.1964
2.2564 3.4656 1.0386
2.2581 6.1346 1.0734
2.2619 2.7925 1.074
2.2627 3.9788 1.0706
2.2628 8.6556 1.1309
2.2632 7.6722 1.1111
2.2637 3.5287 1.0886
2.2644 2.9597 1.0682
2.2647 8.901 1.1206
2.2676 8.9936 1.121
2.2686 9.7482 1.1341
2.2764 2.362 1.1707
2.2771 6.1681 1.0952
2.2773 4.2774 1.2121
2.2788 4.2935 1.2194
2.2789 2.9743 1.1855
2.2791 2.8249 1.1958
2.281 4.6695 1.0856
2.282 2.3625 1.1769
2.2844 2.6601 1.1816
2.2847 4.2265 1.1598
2.286 8.241 1.1005
2.2879 7.0789 1.1171
2.2896 4.436 1.0809
2.2901 7.023 1.1053
2.2914 5.0706 1.078
2.2915 6.5553 1.0902
2.2924 4.8975 1.0846
2.2937 7.0734 1.1157
2.2958 7.3442 1.1173
2.2962 3.2732 1.2393
2.299 3.3615 1.0857
2.3002 8.2666 1.1124
2.3004 7.6498 1.0985
2.3023 6.057 1.0815
2.3043 7.1609 1.1098
2.3056 4.31 1.245
2.3058 9.7733 1.1249
2.3065 4.9126 1.1076
2.3066 9.4219 1.1545
2.3082 6.7623 1.0976
2.3089 3.5156 1.0903
2.3093 4.9551 1.0793
2.3128 5.3128 1.0996
2.3133 7.728 1.1167
2.3166 3.6531 1.1794
2.3204 3.6816 1.0725
2.3218 7.1418 1.0898
2.3228 3.0336 1.1931
2.3231 4.8271 1.084
2.3236 3.6764 1.1924
2.3246 7.6154 1.1075
2.3246 5.1637 1.0842
2.3277 3.7841 1.0569
2.328 3.9635 1.0682
2.3335 5.6204 1.0757
2.3344 2.5239 1.1797
2.3361 5.0109 1.0821
2.3377 3.5671 1.0688
2.3396 8.623 1.1084
2.3428 4.3481 1.0858
2.3432 8.2337 1.1114
2.3464 4.0044 1.2067
2.3466 2.8154 1.1872
2.3479 2.9933 1.184
2.3481 4.2843 1.0822
2.3484 3.5223 1.1928
2.3486 7.5623 1.1311
2.3486 4.3966 1.084
2.3491 2.9826 1.1803
2.3495 3.2712 1.1707
2.3517 2.8155 1.1853
2.3524 6.1045 1.0767
2.3533 7.0798 1.1126
2.3547 11.178 1.1395
2.3556 3.4276 1.0748
2.3566 4.7137 1.0849
2.3567 3.5788 1.0702
2.358 7.4079 1.1069
2.3592 7.4115 1.1062
2.3638 3.287 1.1844
2.3646 7.3323 1.127
2.3657 3.724 1.1891
2.3663 4.2003 1.0739
2.3725 3.3049 1.1961
2.3757 3.8163 1.0812
2.3774 8.3489 1.1231
2.3775 7.8626 1.182
2.3776 2.236 1.1745
2.379 7.9991 1.1135
2.3798 8.5216 1.1059
2.3852 5.0557 1.0801
2.3858 5.0558 1.0806
2.388 4.4184 1.0787
2.3896 8.3192 1.1148
2.3908 2.7032 1.177
2.3913 4.4197 1.0792
2.3924 4.611 1.0776
2.3939 6.4555 1.0844
2.3941 8.6864 1.1007
2.397 3.2207 1.0402
2.4 3.4969 1.0623
2.401 5.4088 1.087
2.4019 4.151 1.0932
2.4025 4.9581 1.0813
2.4042 5.1752 1.0833
2.4067 4.8076 0.99237
2.4068 7.7217 1.163
2.4091 9.7948 1.1285
2.4098 3.7078 1.2113
2.4148 4.8857 1.0672
2.4164 4.8828 1.0696
2.4182 2.2579 1.1729
2.4189 3.5466 1.0988
2.423 6.0831 1.0843
2.4238 6.5973 1.1106
2.4249 7.5884 1.1091
2.4271 4.2849 1.0848
2.4276 3.3362 1.1927
2.4307 6.1528 1.0888
2.4312 3.602 1.209
2.4328 5.6543 1.0819
2.433 3.915 1.0672
2.4353 4.8468 1.0859
2.4373 2.7822 1.1791
2.4386 3.0808 1.1777
2.4392 7.828 1.1094
2.4394 6.9857 1.1072
2.4403 4.0479 1.0864
2.4433 8.0351 1.1196
2.4466 3.4598 1.2135
2.4468 5.4843 1.0763
2.448 6.0869 1.0937
2.4484 3.6258 1.2326
2.4496 3.6449 1.2153
2.4498 5.5426 1.0865
2.4566 9.2073 1.1199
2.4583 3.8066 1.1914
2.4591 3.8289 1.2044
2.4608 7.271 1.1082
2.4638 4.9554 1.0891
2.4657 6.3311 1.0815
2.4673 8.0836 1.113
2.4695 4.4969 1.086
2.4702 4.6507 1.0783
2.4704 4.4395 1.217
2.472 5.4935 1.0844
2.4746 4.5672 1.0723
2.4756 8.1484 1.1073
2.4758 5.4963 1.0893
2.4783 6.4316 1.0876
2.482 4.144 1.0779
2.482 6.1601 1.0929
2.4839 4.1299 1.0478
2.486 8.5683 1.1286
2.4861 3.5302 1.1958
2.4909 8.3162 1.1176
2.4952 5.7451 1.0852
2.4955 3.1987 1.1806
2.4959 8.0164 1.0948
2.4977 4.9145 1.2204
2.4977 4.42 1.0776
2.4996 6.6068 1.0948
2.5007 4.7554 1.083
2.501 7.3193 1.0982
2.5021 3.2763 1.177
2.5044 6.8009 1.0951
2.5085 5.0904 1.0857
2.5086 7.3791 1.1024
2.5093 7.8438 1.118
2.5095 5.0278 1.0778
2.5107 4.364 1.0804
2.5109 4.3023 1.072
2.5118 7.4295 1.0155
2.5131 5.0892 1.0821
2.5156 7.6621 1.1008
2.5165 4.1337 1.2332
2.5168 9.8724 1.1286
2.5186 3.2879 1.186
2.5191 5.1688 1.0747
2.5194 4.9326 1.0779
2.5203 5.2565 1.081
2.522 7.6245 1.1077
2.5233 4.9899 1.2304
2.5277 2.7442 1.1654
2.5283 6.3147 1.09
2.5283 7.9555 1.1217
2.5284 5.3958 1.0842
2.5374 5.0625 1.2197
2.5378 7.6308 1.0992
2.54 5.4705 1.088
2.5422 3.0336 1.1588
2.5469 3.3225 1.2272
2.5473 7.9452 1.1071
2.55 7.1993 1.0996
2.5503 2.9629 1.1789
2.5525 7.8778 1.1088
2.5542 8.2066 1.1128
2.5568 6.7161 1.0979
2.5595 6.2301 1.0908
2.5619 9.8342 1.1166
2.5628 4.4482 1.089
2.5633 5.547 1.084
2.5664 6.3984 1.084
2.573 7.4521 1.0999
2.5731 2.1527 1.165
2.5735 4.4016 1.173
2.5743 4.4205 1.1095
2.5748 7.3781 1.1126
2.5753 4.7125 1.0793
2.5757 5.7 1.0895
2.5769 7.4466 1.0915
2.5785 7.78 1.1183
2.581 2.7158 1.168
2.5813 7.4686 1.1073
2.5818 7.7541 1.1023
2.5842 2.2186 1.1711
2.591 5.383 1.0965
2.5929 7.277 1.0935
2.5945 4.4131 1.0914
2.6019 6.1664 1.0891
2.6034 4.9769 1.0779
2.6054 5.0982 1.0793
2.6069 6.745 1.101
2.6085 6.9906 1.102
2.6098 5.8853 1.1828
2.6103 6.9895 1.0965
2.6105 6.6492 1.0949
2.6139 8.3501 1.1162
2.6139 5.0694 1.0642
2.6183 4.4866 1.2144
2.6192 5.8787 1.086
2.6218 7.5878 1.107
2.6232 8.342 1.108
2.6243 8.4222 1.1073
2.625 5.45 1.0765
2.6251 5.4286 1.0785
2.6254 6.0441 1.0965
2.6256 5.6544 1.093
2.6264 4.7213 1.0796
2.6267 6.0108 1.1082
2.6281 5.6528 1.0972
2.6292 5.9793 1.0891
2.6301 5.1829 1.0713
2.6315 3.3634 1.176
2.6327 5.3405 1.1042
2.633 6.3534 1.2262
2.6337 6.2123 1.0908
2.634 4.9052 1.0709
2.6349 5.9234 1.0878
2.6349 3.3685 1.0644
2.6356 8.3322 1.1185
2.6365 5.8013 1.0932
2.6383 3.3827 1.1868
2.6467 6.1752 1.106
2.6484 4.436 1.048
2.6496 4.829 1.0593
2.6525 5.0877 1.0734
2.6536 6.2682 1.0828
2.6557 5.5547 1.0929
2.6569 2.7638 1.1739
2.6582 6.3411 1.0745
2.6589 4.7594 1.0698
2.6637 2.8254 1.1662
2.6656 6.5087 1.1682
2.6699 5.1964 1.2477
2.6712 4.9512 1.0666
2.6756 5.6889 1.0901
2.6757 5.7581 1.084
2.6787 5.2325 1.0761
2.6789 2.8105 1.0568
2.6809 4.772 1.0725
2.6811 5.989 1.2455
2.6832 6.0172 1.1075
2.684 5.1181 1.2203
2.6866 2.5419 1.153
2.6923 7.4973 1.1206
2.6928 2.1869 1.1617
2.6948 4.2864 1.067
2.6986 6.5361 1.1012
2.6987 7.3823 1.1189
2.6988 1.8515 1.1566
2.6995 3.7199 1.058
2.7003 2.747 1.1669
2.7006 2.9508 1.1414
2.7028 6.1906 1.0922
2.7034 5.0661 1.0829
2.7062 6.0943 1.0754
2.7111 4.2326 1.0652
2.7113 9.0769 1.114
2.7123 3.3858 1.184
2.7134 3.3855 1.1812
2.7169 6.7471 1.1075
2.7177 7.4218 1.0969
2.718 7.7654 1.1068
2.7202 7.4784 1.0997
2.7203 7.8571 1.1003
2.7207 6.1042 1.0832
2.7214 6.2315 1.2581
2.7222 3.3885 1.1887
2.7234 6.7477 1.0961
2.7281 4.4933 1.0748
2.729 9.0427 1.1037
2.7331 4.3136 1.0559
2.7386 5.3271 1.0752
2.7401 6.5299 1.0428
2.7423 6.5901 1.0904
2.7442 5.0116 1.0699
2.7456 3.5189 1.0647
2.7477 7.5869 1.1085
2.7548 6.8623 1.0974
2.761 2.8347 1.1698
2.762 4.6088 1.063
2.7658 9.9692 1.1319
2.7691 7.0329 1.0981
2.7726 5.609 1.0855
2.7785 7.2664 1.0672
2.7813 5.4581 1.0746
2.7816 4.8177 1.0612
2.7836 5.0741 1.0711
2.7851 7.2003 1.105
2.7863 4.5457 1.067
2.7876 7.3141 1.1406
2.7913 5.5644 1.1093
2.7923 2.2225 1.1482
2.7925 4.2422 1.0575
2.793 7.0523 1.0659
2.793 3.7074 1.0512
2.7934 7.1591 1.1136
2.7938 6.8739 1.0927
2.7947 5.9026 1.0873
2.795 2.7627 1.1624
2.7978 11.258 1.0892
2.7978 8.3162 1.1042
2.8017 5.8326 1.0782
2.8105 7.785 1.1097
2.8112 4.1072 1.054
2.8117 6.1258 1.1455
2.8132 6.3476 1.0853
2.815 8.244 1.1068
2.8186 7.4253 1.071
2.8191 7.6147 1.1008
2.8272 4.4287 1.0616
2.8292 2.9635 1.1678
2.8382 7.1442 1.0881
2.8382 6.1901 1.0764
2.84 8.2646 1.1189
2.8433 3.1733 1.044
2.8443 7.4567 1.1032
2.8483 8.0089 1.1213
2.85 3.521 1.0615
2.855 4.2567 1.0561
2.858 7.5398 1.1129
2.8603 2.8946 1.0438
2.8615 4.1869 1.0601
2.8693 7.2818 1.0924
2.87 7.3622 1.1157
2.8722 5.6934 1.0695
2.8727 4.614 1.071
2.8741 2.1793 1.1609
2.8758 7.6449 1.1067
2.8817 5.483 1.0699
2.8837 4.1246 1.1884
2.8903 7.7935 1.1037
2.8909 5.4814 1.073
2.8964 5.5784 1.0769
2.8974 7.623 1.1132
2.8999 6.3863 1.0744
2.9008 3.0049 1.1609
2.9058 7.8462 1.1137
2.9066 4.7323 1.0646
2.9072 7.4329 1.1111
2.9153 5.1871 1.0624
2.9183 4.9601 1.0687
2.9262 5.5298 1.0973
2.9286 3.2065 1.1738
2.929 4.6698 1.0798
2.9347 5.5474 1.0801
2.9349 7.9246 1.1085
2.9381 4.2733 1.0476
2.9412 2.9264 1.1673
2.9413 2.9205 1.1619
2.9439 4.5198 1.056
2.9474 4.3518 1.0582
2.9498 4.8816 1.0656
2.9537 6.7389 1.0844
2.9551 7.0368 1.0987
2.96 2.1311 1.1423
2.9624 5.3214 1.0666
2.9637 8.0459 1.1349
2.9637 8.047 1.1362
2.9638 5.628 1.0762
2.9641 8.0219 1.0934
2.9668 8.0281 1.1019
2.9679 8.0289 1.1011
2.9776 7.8836 1.1248
2.9826 4.7203 1.0709
2.9829 6.5996 1.0795
2.9849 2.5563 1.1617
2.9857 3.2545 1.1509
2.9948 4.4059 1.0574
2.996 4.5176 1.0587
3.0121 4.5111 1.0546
3.0127 3.1175 1.1694
3.0186 3.7128 1.053
3.0272 4.1538 1.0436
3.028 3.2996 1.1689
3.0293 8.3762 1.1183
3.0327 6.6154 1.0818
3.0328 4.7535 1.0568
3.0347 2.1589 1.1547
3.0433 9.7795 1.1055
3.0478 8.4882 1.1164
3.0495 6.8652 1.0821
3.0532 9.2722 1.1113
3.0647 15.509 1.0667
3.0681 4.5406 1.1986
3.0714 8.6163 1.1126
3.074 8.6265 1.0977
3.0759 2.9089 1.1656
3.0766 8.7151 1.0794
3.0866 3.7198 1.173
3.1021 6.4999 1.0735
3.1033 3.7634 1.1971
3.1103 8.9135 1.1187
3.1183 8.6681 1.1077
3.1197 7.3749 1.0967
3.1245 7.3867 1.1172
3.1271 9.1067 1.1045
3.134 7.7134 1.0748
3.1482 3.2033 1.0499
3.1502 5.9152 1.0808
3.1517 4.8603 1.0578
3.1549 9.5785 1.12
3.1573 6.8954 1.0767
3.1576 6.8974 1.0831
3.1616 7.8693 1.0956
3.1623 7.8699 1.0959
3.175 4.6738 1.0547
3.1771 5.6191 1.0743
3.1825 6.5105 1.0818
3.1903 6.6854 1.0816
3.1911 5.0779 1.0479
3.2 5.0903 1.0609
3.2017 7.5428 1.0981
3.2022 5.7333 1.0746
3.2071 6.6323 1.0698
3.2098 9.8601 1.1289
3.2173 7.6762 1.0915
3.2174 3.2291 1.1718
3.2248 7.323 1.091
3.2349 4.9937 1.0547
3.2356 4.8912 1.0673
3.241 4.759 1.2067
3.2439 9.9642 1.1175
3.2505 4.7791 1.0532
3.2519 4.6727 1.0584
3.2638 6.8132 1.088
3.2747 4.149 1.0489
3.2749 5.863 1.108
3.283 2.5911 1.1536
3.2865 6.6315 1.071
3.2967 4.907 1.059
3.2977 5.6136 1.0725
3.3056 4.9395 1.1043
3.31 6.7402 1.0756
3.319 6.9653 1.0795
3.3234 7.426 1.0883
3.3386 6.6515 1.0714
3.3453 4.4752 1.0433
3.3459 6.8397 1.0768
3.3507 4.8765 1.0381
3.3546 7.1226 1.0846
3.3547 7.5001 1.0846
3.356 5.5523 1.0741
3.3582 4.9264 1.0469
3.3622 4.9464 1.2349
3.3752 7.3449 1.085
3.3755 5.8599 1.0747
3.3755 4.9759 1.2391
3.396 4.7459 1.0513
3.4047 7.7272 1.0978
3.4064 10.94 1.1613
3.4357 7.1295 1.0728
3.4397 7.3103 1.087
3.468 5.534 1.0633
3.4861 5.002 1.0563
3.5353 4.4042 1.036
3.5601 6.9507 1.0602
3.5771 4.7445 1.0418
3.635 5.2122 1.0418
3.6719 5.1084 1.0438
3.7246 4.8286 1.0456
3.7512 5.3388 1.0572
3.7566 3.04 1.1409
3.7681 3.0404 1.1476
3.7713 8.617 1.0998
3.8351 3.6376 1.1616
3.8376 15.114 1.1077
3.8433 5.629 1.0495
3.8788 4.83 1.0361
3.8941 4.6709 1.0308
3.9054 5.5605 0.97616
3.9198 5.6078 0.98618
4.0069 16.468 0.52479
4.0794 7.9452 1.0779
4.0795 5.704 1.1914
4.0932 7.4963 1.0613
4.4101 6.3818 1.1957
4.485 6.5383 1.0804
4.5175 7.9468 1.0713
4.5762 6.6478 1.1159
4.7469 2.4623 1.1242
5.7165 15.932 1.1882
6.2951 15.889 1.1913
6.8274 2.4823 1.0919
6.9736 2.487 1.1049
6.9799 4.644 1.1171
7.1404 3.0453 1.1271
7.1413 5.1863 1.0879
7.1597 5.8715 1.1155
7.1624 6.6748 1.1756
7.1643 7.1482 1.1757
7.2867 2.9987 1.1408
7.4608 1.8445 1.0767
7.5265 9.1971 0.62571
7.5673 9.3176 0.19949
7.7962 7.953 0.81471
8.1634 7.6359 0.5599
8.1745 7.3069 0.40872
8.3703 5.8657 1.281
8.3871 1.3977 1.2076
8.4236 7.3937 1.0067
9.9844 13.045 1.0626
11.327 2.769 1.0594


==> graphs/real_data/inliers_map_2020_09_21_22_05_41_icpr.txt <==
-11.831 14.012 1.0973
-6.9884 7.7752 1.0266
-6.9691 6.0761 1.0244
-6.8118 9.9266 1.0569
-6.7557 7.8716 1.0487
-6.7307 6.6561 1.033
-6.6861 7.0485 1.0381
-6.6751 6.0911 1.0285
-6.636 6.293 1.0148
-6.6215 7.4015 1.048
-6.5317 5.2627 1.048
-6.3883 6.0661 1.0163
-6.3201 7.1454 1.0553
-6.3148 6.157 1.0375
-6.3084 5.8709 1.0461
-6.3025 5.0122 1.0721
-6.3008 4.0186 1.0501
-6.299 5.8555 1.0271
-6.2541 5.4536 1.0502
-6.2304 5.3268 1.0429
-6.2238 4.772 1.0638
-6.2037 3.923 1.0449
-6.173 8.1514 1.0756
-6.1683 8.0396 1.0745
-6.1676 8.1515 1.0692
-6.1387 5.0422 1.0474
-6.1243 4.7656 1.043
-6.1216 4.2056 1.0548
-6.1034 6.8778 1.0546
-6.0685 4.4667 1.0556
-6.0672 6.3662 1.0432
-6.0053 3.0334 1.068
-5.995 4.4401 1.0596
-5.9898 3.6706 1.0911
-5.9827 5.005 1.0512
-5.9628 6.9946 1.063
-5.9595 10.862 1.0476
-5.959 3.9356 1.055
-5.9534 3.451 1.0586
-5.9371 6.8911 1.0653
-5.9212 7.6831 1.0895
-5.9205 8.2802 1.0734
-5.9009 7.9436 1.0843
-5.88 8.0697 1.0783
-5.872 8.6572 1.1152
-5.8499 6.4213 1.0591
-5.8412 6.3095 1.0296
-5.8387 8.7939 1.0835
-5.8212 8.3671 1.0857
-5.7981 8.7173 1.0884
-5.7908 8.8955 1.0935
-5.7882 7.5985 1.0882
-5.7745 8.5366 1.0799
-5.7733 8.8904 1.0792
-5.7725 8.8881 1.0883
-5.7723 5.1174 1.0532
-5.7625 5.8269 1.0591
-5.7526 9.0725 1.0793
-5.7361 8.0706 1.0886
-5.7227 7.7125 1.0851
-5.7226 5.7685 1.0588
-5.7213 7.7989 1.0941
-5.7134 6.587 1.0632
-5.713 6.4423 1.0697
-5.7119 8.371 1.0827
-5.7065 7.3794 1.0742
-5.6978 6.0335 1.0554
-5.6867 5.0166 1.0468
-5.6789 6.6376 1.0664
-5.6686 5.7009 1.0587
-5.6665 6.5525 1.0544
-5.6601 5.7817 1.0572
-5.6544 6.3652 1.0611
-5.6425 7.0882 1.0713
-5.641 8.442 1.0847
-5.6383 9.1786 1.0914
-5.6159 7.2722 1.069
-5.6127 4.9392 1.0611
-5.5998 7.7778 1.0998
-5.5978 6.6518 1.0642
-5.5913 8.6023 1.1107
-5.5855 8.4019 1.0886
-5.584 5.4975 1.0632
-5.5824 8.6522 1.0955
-5.5766 8.0287 1.0914
-5.5714 7.4401 1.0816
-5.5706 9.3644 1.0841
-5.5547 4.9165 1.0721
-5.5516 8.2264 1.0874
-5.545 5.6867 1.053
-5.541 5.6156 1.0574
-5.5329 6.4264 1.0626
-5.531 5.4868 1.0637
-5.5237 7.3144 1.078
-5.5163 7.6103 1.0707
-5.5158 4.7608 1.0837
-5.5146 8.584 1.0953
-5.5099 5.7736 1.0638
-5.4931 8.6327 1.1001
-5.4919 8.0391 1.0972
-5.4904 9.5583 1.0891
-5.4863 6.5494 1.0741
-5.486 6.1082 1.0567
-5.4816 8.3552 1.0955
-5.4802 6.2949 1.0622
-5.4795 8.2868 1.0963
-5.4725 5.4068 1.0548
-5.4712 7.2608 1.0821
-5.4651 9.0322 1.0957
-5.4466 5.0401 1.0573
-5.4402 4.598 1.0651
-5.439 6.4074 1.0599
-5.4204 6.4969 1.0688
-5.4191 9.2848 1.0946
-5.4142 7.866 1.0919
-5.4141 4.6985 1.071
-5.4127 7.8111 1.0972
-5.3965 9.1791 1.0957
-5.3872 8.3826 1.091
-5.3833 8.2673 1.1021
-5.3796 4.3932 1.0711
-5.3775 6.4047 1.0695
-5.3728 8.5475 1.1196
-5.3655 3.6704 1.0729
-5.3627 9.0401 1.1039
-5.3495 7.6364 1.0972
-5.3449 7.728 1.1069
-5.3426 9.1649 1.0976
-5.3378 6.3762 1.0699
-5.3376 10.118 1.079
-5.3375 6.5128 1.0714
-5.3365 12.486 1.0303
-5.3341 5.6959 1.0734
-5.3332 5.6349 1.0666
-5.3253 7.9172 1.1019
-5.3237 8.6027 1.102
-5.3167 5.4544 1.0677
-5.3134 8.1178 1.0966
-5.3126 2.0962 1.1108
-5.3074 7.2434 1.0874
-5.2821 8.6861 1.1023
-5.2759 8.0767 1.1003
-5.2668 8.2364 1.106
-5.2662 4.0268 1.0737
-5.2625 4.0847 1.0755
-5.2595 9.0383 1.0933
-5.2583 9.0914 1.1019
-5.2579 8.4985 1.1055
-5.2557 9.644 1.0908
-5.252 6.3819 1.0688
-5.2498 5.3258 1.07
-5.2486 7.6728 1.1018
-5.2437 8.6391 1.103
-5.2433 9.3213 1.0868
-5.2363 7.9641 1.0951
-5.2342 7.8113 1.1044
-5.2297 7.0886 1.0834
-5.2287 7.2512 1.0922
-5.2285 5.8426 1.0729
-5.2284 6.5168 1.0815
-5.2252 8.4262 1.1009
-5.2201 7.1249 1.0899
-5.2164 7.8648 1.107
-5.2138 5.7793 1.0666
-5.2094 4.1222 1.0739
-5.2084 8.1227 1.1132
-5.2051 8.1308 1.1066
-5.2031 9.1439 1.11
-5.2019 8.2964 1.1134
-5.199 4.8967 1.0646
-5.1954 8.0177 1.101
-5.1857 3.7215 1.0669
-5.1838 8.5724 1.1086
-5.1837 10.648 1.0632
-5.1796 6.5854 1.0845
-5.178 9.4898 1.1084
-5.1761 6.505 1.0859
-5.1754 6.6677 1.0881
-5.1668 6.2799 1.0788
-5.1658 9.5022 1.0923
-5.1658 7.3906 1.1033
-5.1656 8.3367 1.1183
-5.1592 6.7832 1.0845
-5.1585 9.8391 1.1005
-5.1552 4.8624 1.0738
-5.1551 9.2716 1.1067
-5.1524 10.168 1.0828
-5.1513 9.2761 1.101
-5.1443 8.8764 1.1048
-5.143 9.6592 1.0944
-5.1429 8.5738 1.112
-5.137 4.0307 1.0659
-5.136 7.9076 1.1089
-5.1295 10.079 1.0824
-5.1218 8.4111 1.1064
-5.1202 7.7752 1.1185
-5.1156 9.476 1.1036
-5.1141 7.8141 1.0946
-5.1103 7.7759 1.1164
-5.1007 6.404 1.0801
-5.0986 7.9697 1.1125
-5.097 9.3284 1.1114
-5.0949 4.2978 1.082
-5.0897 8.6992 1.1091
-5.0893 4.1925 1.0738
-5.083 4.3137 1.065
-5.0819 8.519 1.109
-5.0765 6.2423 1.0784
-5.0685 8.2294 1.1052
-5.0667 5.4112 1.0726
-5.0633 5.6121 1.0729
-5.0597 4.7163 1.0758
-5.0526 5.3196 1.0673
-5.0514 9.75 1.0911
-5.0513 6.5774 1.0905
-5.0475 7.9587 1.1111
-5.0469 4.2266 1.0736
-5.0442 9.196 1.1051
-5.0389 8.5985 1.1098
-5.0338 9.8246 1.0905
-5.0335 4.2326 1.0788
-5.0321 4.2018 1.102
-5.0255 6.8329 1.0935
-5.0227 4.1502 1.1047
-5.0227 6.7415 1.09
-5.0214 5.0356 1.0674
-5.0151 4.1682 1.0798
-5.0104 6.5479 1.0827
-5.0072 5.4466 1.0786
-5.0068 4.5334 1.0795
-5.0051 9.1059 1.1106
-5.0048 9.4357 1.1104
-5.0047 9.1478 1.1086
-4.999 7.2018 1.0981
-4.996 8.6926 1.1066
-4.9915 8.4039 1.1158
-4.9906 4.9639 1.082
-4.9902 10.15 1.0854
-4.9892 9.0383 1.1074
-4.9832 9.2495 1.0555
-4.9824 3.9149 1.0751
-4.9816 8.8235 1.1098
-4.9758 7.8873 1.1119
-4.9717 5.7594 1.0846
-4.9658 5.3353 1.0799
-4.9655 9.6722 1.0973
-4.9647 9.1493 1.1109
-4.9644 8.5299 1.1114
-4.9629 7.7822 1.1019
-4.9618 8.0121 1.1125
-4.9587 10.279 1.0897
-4.9573 7.1091 1.0972
-4.9543 10.65 1.0967
-4.9542 5.1231 1.0718
-4.9532 8.4517 1.1131
-4.9486 9.8009 1.1096
-4.9482 3.3502 1.0853
-4.9469 8.9943 1.1148
-4.9463 7.9368 1.116
-4.9402 9.2792 1.1049
-4.9377 8.6184 1.1149
-4.9366 9.8503 1.0925
-4.9359 4.5569 1.0617
-4.9357 6.4635 1.0822
-4.9326 6.3456 1.0895
-4.9324 6.8956 1.0961
-4.9243 8.9375 1.1235
-4.9237 4.1741 1.0731
-4.9195 8.4717 1.1198
-4.9146 4.2637 1.0732
-4.9126 10.463 1.0765
-4.9086 9.4948 1.102
-4.9055 5.0914 1.075
-4.902 9.1977 1.1078
-4.9006 4.0042 1.0777
-4.9002 8.9728 1.107
-4.898 8.9011 1.1095
-4.8978 3.8335 1.074
-4.8962 10.761 1.0803
-4.895 5.9054 1.0844
-4.8922 5.5112 1.0844
-4.8922 4.3358 1.0701
-4.8907 7.1311 1.1004
-4.8853 4.9693 1.0673
-4.8795 8.0888 1.114
-4.8794 10.027 1.1016
-4.8761 9.0748 1.1083
-4.8744 5.7803 1.0847
-4.8718 4.1225 1.0622
-4.8669 8.809 1.1148
-4.8577 4.3626 1.0691
-4.8546 4.4031 1.076
-4.8478 10.487 1.0801
-4.8477 10.487 1.0792
-4.8427 9.599 1.0982
-4.8422 4.4174 1.0698
-4.8413 9.1173 1.109
-4.8385 6.9279 1.1026
-4.8328 7.8763 1.116
-4.8287 4.6239 1.0774
-4.8241 4.9302 1.0769
-4.8237 8.934 1.1148
-4.8212 8.528 1.1204
-4.8212 4.7999 1.0704
-4.8153 10.415 1.0802
-4.8126 8.3827 1.1131
-4.8106 3.6333 1.0849
-4.8097 7.7711 1.1213
-4.8079 8.9965 1.1239
-4.8076 7.0167 1.1015
-4.8065 4.7154 1.0722
-4.8062 9.9652 1.096
-4.8055 7.7713 1.1205
-4.8048 7.0174 1.1093
-4.8026 5.6475 1.0825
-4.8002 10.566 1.0856
-4.7898 8.7662 1.1332
-4.7873 8.6531 1.1153
-4.7864 8.2779 1.1207
-4.7862 4.3151 1.0786
-4.7857 7.4419 1.1201
-4.7824 10.472 1.0819
-4.7801 5.049 1.0793
-4.7795 4.7474 1.0782
-4.7746 9.7179 1.102
-4.7722 8.7082 1.1131
-4.77 8.7066 1.1164
-4.7671 8.3323 1.1253
-4.766 4.7933 1.0842
-4.7647 7.2118 1.11
-4.762 8.962 1.1156
-4.7577 5.716 1.0874
-4.7559 5.8447 1.0894
-4.7543 9.4234 1.1074
-4.7499 8.3361 1.1176
-4.7439 4.2287 1.0696
-4.7436 5.2851 1.0818
-4.7428 4.644 1.072
-4.7372 6.1148 1.0924
-4.7369 4.97 1.0815
-4.7367 8.8863 1.1142
-4.7314 9.7247 1.1123
-4.726 9.7278 1.101
-4.7156 9.1045 1.1115
-4.7146 7.4537 1.1119
-4.7059 8.8149 1.1184
-4.6983 9.3141 1.1098
-4.6977 5.8554 1.0878
-4.6965 6.0788 1.1071
-4.6931 8.476 1.1221
-4.6928 8.9976 1.1278
-4.6916 4.265 1.0738
-4.6887 9.5315 1.1131
-4.6852 5.1536 1.0813
-4.6835 4.4509 1.0781
-4.6821 3.8594 1.0876
-4.6776 9.6695 1.1056
-4.6775 10.793 1.0796
-4.6761 8.0115 1.1201
-4.6761 5.7624 1.0894
-4.6735 9.0811 1.1176
-4.666 10.405 1.0891
-4.6657 8.5928 1.1094
-4.6634 10.405 1.0877
-4.6598 3.7345 1.0967
-4.6571 10.837 1.0593
-4.6556 10.281 1.0918
-4.6456 7.5711 1.1194
-4.6378 6.0253 1.0998
-4.6358 9.4363 1.1058
-4.6328 6.9823 1.1124
-4.6314 9.3549 1.105
-4.6266 9.366 1.1129
-4.6227 5.4608 1.0834
-4.6224 8.7037 1.1218
-4.6203 8.3241 1.1219
-4.6188 9.1565 1.1167
-4.6171 6.5021 1.12
-4.6166 10.039 1.0775
-4.6153 6.2874 1.1006
-4.6141 9.163 1.1072
-4.613 6.2871 1.0983
-4.6116 4.812 1.0593
-4.6114 10.09 1.074
-4.6106 6.2171 1.0783
-4.6089 5.735 1.0888
-4.6055 4.4933 1.0852
-4.5997 5.2466 1.0813
-4.5995 3.7631 1.0983
-4.5979 6.3481 1.103
-4.5945 10.326 1.0914
-4.592 6.2823 1.1148
-4.5918 6.4295 1.0989
-4.5865 3.6 1.0911
-4.5839 4.0704 1.0811
-4.5803 8.3486 1.1247
-4.5789 7.8351 1.1246
-4.5762 10.036 1.0905
-4.5751 5.5215 1.0952
-4.5744 7.0724 1.1062
-4.5743 10.017 1.1095
-4.5738 9.6405 1.091
-4.5669 9.6583 1.1018
-4.5651 9.9951 1.1062
-4.5631 9.9981 1.0932
-4.5627 8.6745 1.1213
-4.5615 10.183 1.0715
-4.5587 6.7674 1.1104
-4.5581 10.698 1.089
-4.5566 5.0685 1.0835
-4.5503 9.4648 1.1189
-4.5497 5.1192 1.0911
-4.5469 7.3299 1.1178
-4.5438 9.5315 1.1159
-4.54 8.8534 1.1204
-4.5383 9.837 1.1096
-4.5351 3.7643 1.0952
-4.534 6.5985 1.108
-4.5256 9.4011 1.1156
-4.5248 8.3245 1.1217
-4.5242 9.2936 1.1128
-4.5238 9.2974 1.1087
-4.5226 10.214 1.0883
-4.522 10.042 1.1058
-4.5187 6.6937 1.1088
-4.5159 9.4902 1.1315
-4.5137 6.4665 1.0683
-4.5134 9.0713 1.1182
-4.513 4.1057 1.0893
-4.5117 5.9291 1.1097
-4.5077 4.7919 1.0819
-4.5048 3.7158 1.0983
-4.5039 10.799 1.0752
-4.5035 9.9601 1.0832
-4.4998 9.2219 1.106
-4.4942 8.7934 1.1272
-4.4927 9.6412 1.1039
-4.491 10.762 1.0732
-4.4882 6.2568 1.0973
-4.4833 8.9249 1.1174
-4.483 5.7617 1.1011
-4.4814 6.5059 1.115
-4.4808 7.7809 1.1306
-4.4805 9.8851 1.1027
-4.4784 4.4063 1.0834
-4.4759 3.7963 1.0822
-4.4745 10.035 1.1269
-4.4726 5.4166 1.09
-4.4705 9.7052 1.1135
-4.4665 7.081 1.1209
-4.4625 4.9994 1.0904
-4.46 10.302 1.0898
-4.4596 10.467 1.0913
-4.458 3.6299 1.0944
-4.4568 6.8522 1.1171
-4.4561 5.3872 1.0873
-4.4544 6.1232 1.0994
-4.4537 9.6903 1.0938
-4.4499 10.425 1.0921
-4.4484 6.3321 1.0906
-4.447 3.7643 1.0956
-4.4442 3.7016 1.0427
-4.4435 6.9708 1.1165
-4.4431 9.4367 1.1152
-4.4421 9.5648 1.1137
-4.4414 6.0108 1.1117
-4.4411 4.6149 1.0838
-4.4402 8.8704 1.1241
-4.4389 6.1292 1.099
-4.4361 6.5798 1.1104
-4.4332 3.8212 1.0984
-4.4327 5.0602 1.0876
-4.4318 4.549 1.0825
-4.4303 9.2492 1.114
-4.4291 6.694 1.1061
-4.4283 3.742 1.0865
-4.4277 3.8655 1.0955
-4.4273 9.318 1.1298
-4.4192 10.2 1.0965
-4.4179 10.903 1.0788
-4.4146 6.7603 1.1822
-4.4143 5.9966 1.0956
-4.4098 3.7266 1.1161
-4.4083 9.096 1.1135
-4.4004 5.9478 1.0984
-4.3967 10.482 1.0875
-4.3961 3.6236 1.1043
-4.3956 6.4465 1.1115
-4.3953 9.5137 1.1093
-4.3921 10.345 1.0954
-4.3914 4.1303 1.0913
-4.3905 6.6104 1.107
-4.3904 3.2444 1.1088
-4.3895 9.2761 1.1221
-4.3881 7.6907 1.1298
-4.3825 9.0168 1.1197
-4.38 4.9486 1.0863
-4.3733 3.6708 1.0954
-4.3696 6.9542 1.1212
-4.3694 5.0582 1.0876
-4.3667 3.5773 1.1135
-4.365 6.4959 1.1146
-4.3635 4.0487 1.0953
-4.3629 10.61 1.0907
-4.3589 11.223 1.0711
-4.3589 6.8236 1.1086
-4.3568 6.1925 1.1027
-4.3521 9.974 1.0982
-4.3497 10.266 1.0985
-4.3494 3.8434 1.0857
-4.3494 5.601 1.0899
-4.3488 8.7876 1.1284
-4.3459 8.7839 1.1299
-4.3455 4.7687 1.0881
-4.3438 8.9315 1.1261
-4.3427 8.4934 1.1295
-4.34 1.2866 1.1257
-4.3377 5.8966 1.0933
-4.3372 7.2389 1.12
-4.3329 10.97 1.0795
-4.3321 10.514 1.0892
-4.3293 5.3528 1.0952
-4.329 5.5221 1.0907
-4.3282 5.453 1.0941
-4.3259 5.4532 1.0974
-4.3258 3.1965 1.0998
-4.3254 3.5791 1.0977
-4.3252 9.0258 1.1319
-4.3233 9.1791 1.1214
-4.3203 6.9947 1.1355
-4.3198 7.6973 1.1305
-4.3189 5.1792 1.0939
-4.3164 10.177 1.0921
-4.3147 9.4539 1.1171
-4.3145 5.749 1.1065
-4.3128 9.6197 1.1151
-4.311 10.06 1.0959
-4.3095 10.121 1.1005
-4.3089 7.1562 1.1171
-4.3043 3.4764 1.1078
-4.3024 8.8854 1.1286
-4.2986 6.6536 1.0918
-4.2952 5.5972 1.0917
-4.2853 5.6987 1.0916
-4.2831 9.7903 1.107
-4.2821 4.9852 1.0851
-4.2759 11.026 1.0837
-4.2752 9.6595 1.1121
-4.2729 6.2854 1.0972
-4.2726 5.9688 1.0965
-4.2726 2.9776 1.1122
-4.2724 11.027 1.0773
-4.2705 2.9715 1.121
-4.2696 3.5579 1.1082
-4.2691 7.4584 1.1149
-4.2664 10.347 1.0935
-4.2662 8.4749 1.1269
-4.2646 10.202 1.0966
-4.2646 5.2776 1.0919
-4.2643 3.6415 1.1055
-4.2639 6.644 1.1227
-4.2619 8.3008 1.1299
-4.2618 10.206 1.0913
-4.2594 10.127 1.1034
-4.2575 3.6894 1.1092
-4.2573 6.2057 1.1014
-4.2523 6.6503 1.095
-4.2491 9.3425 1.1206
-4.2484 4.5678 1.0851
-4.2484 9.1292 1.1256
-4.2479 4.9931 1.1056
-4.2475 9.5904 1.1144
-4.2466 3.7268 1.0987
-4.2446 5.2451 1.0892
-4.2441 9.1296 1.1113
-4.24 8.1806 1.1331
-4.2389 8.052 1.1311
-4.2366 10.877 1.0908
-4.2319 9.2176 1.134
-4.2309 4.9927 1.1099
-4.2308 5.1964 1.0932
-4.2289 10.269 1.1003
-4.2289 10.878 1.0866
-4.2261 6.7507 1.0906
-4.2251 6.8334 1.1116
-4.2248 10.873 1.0892
-4.2243 6.8918 1.1127
-4.2221 6.6533 1.1209
-4.2177 9.6188 1.1149
-4.2152 6.1273 1.0986
-4.2137 7.7979 1.135
-4.2127 11.315 1.0697
-4.2088 9.7082 1.1116
-4.2028 3.8608 1.1026
-4.2008 11.004 1.0866
-4.1983 8.8121 1.1251
-4.198 6.3729 1.104
-4.1974 11.004 1.0805
-4.1969 6.3152 1.1083
-4.1969 6.3141 1.1031
-4.1967 3.3551 1.1218
-4.1946 6.9849 1.1351
-4.1908 6.9636 1.1224
-4.1894 11.202 1.0745
-4.1891 3.7085 1.1091
-4.1794 9.2873 1.1198
-4.1791 8.4475 1.1424
-4.1778 5.0038 1.0924
-4.1766 7.0669 1.1244
-4.1757 10.102 1.1064
-4.1723 3.9334 1.108
-4.1723 8.3246 1.1367
-4.1701 3.896 1.0994
-4.1693 5.1971 1.0905
-4.1657 5.0403 1.099
-4.1644 4.4147 1.0946
-4.1627 10.689 1.0889
-4.159 3.8198 1.1024
-4.1588 11.246 1.0786
-4.1571 1.8385 1.1307
-4.1569 11.245 1.0779
-4.1565 6.2527 1.0956
-4.1504 9.59 1.0965
-4.1502 6.5261 1.0751
-4.1488 8.3571 1.1507
-4.1443 5.3412 1.0779
-4.1421 10.861 1.0849
-4.1418 10.861 1.0828
-4.1411 9.579 1.119
-4.1319 8.6179 1.1382
-4.1291 6.8912 1.1167
-4.1284 8.5318 1.1291
-4.128 3.8745 1.1019
-4.1237 10.619 1.0945
-4.1212 10.074 1.1035
-4.116 9.1293 1.1273
-4.1159 9.7386 1.1099
-4.1139 1.9896 1.142
-4.1133 3.228 1.1112
-4.1102 2.8821 1.1192
-4.1087 2.402 1.1283
-4.1049 10.359 1.0951
-4.1046 9.9473 1.102
-4.1038 11.428 1.0705
-4.1008 7.9879 1.136
-4.1006 10.36 1.0875
-4.0982 7.9882 1.142
-4.097 10.508 1.0943
-4.0935 10.961 1.0855
-4.0923 10.959 1.085
-4.0918 10.508 1.0853
-4.0889 4.9592 1.0866
-4.0889 2.5372 1.1295
-4.0887 11.218 1.0806
-4.0883 10.958 1.0764
-4.0872 7.9797 1.1494
-4.0809 3.0302 1.119
-4.0788 3.8771 1.1076
-4.0764 9.4627 1.1211
-4.0704 3.7107 1.11
-4.0695 6.4888 1.1407
-4.0694 3.0892 1.1107
-4.0693 6.3059 1.0953
-4.0663 5.0645 1.0998
-4.0622 6.3046 1.0989
-4.062 9.8473 1.11
-4.058 4.899 1.1023
-4.0559 6.5837 1.1116
-4.0549 8.1064 1.1418
-4.0546 5.1141 1.0962
-4.0517 4.7885 1.1009
-4.0512 10.644 1.0891
-4.0511 7.2223 1.121
-4.0483 2.4124 1.1283
-4.045 10.963 1.082
-4.0448 2.3952 1.138
-4.0434 10.393 1.0944
-4.04 7.2175 1.1252
-4.0399 8.7273 1.1361
-4.0371 9.1991 1.1218
-4.0358 1.976 1.139
-4.0345 2.7802 1.1188
-4.0317 6.8817 1.1166
-4.0313 6.8785 1.1161
-4.0288 2.8754 1.1182
-4.0268 10.302 1.1013
-4.0267 10.302 1.1008
-4.0255 10.304 1.0973
-4.0252 6.2323 1.0891
-4.0233 4.8619 1.1018
-4.0232 10.065 1.1056
-4.0217 11.163 1.0827
-4.0211 10.892 1.0904
-4.0186 3.0883 1.113
-4.0154 10.345 1.1032
-4.0136 11.344 1.0801
-4.0111 3.2588 1.1072
-4.0101 6.0285 1.0938
-4.0099 10.601 1.0962
-4.0082 11.04 1.0725
-4.0069 6.4122 1.1036
-4.0052 3.4453 1.1125
-4.0025 9.9804 1.107
-4.002 8.3402 1.1336
-4.0015 8.9327 1.1289
-4.0007 10.717 1.0977
-3.9975 8.9677 1.134
-3.9942 3.6124 1.101
-3.9922 8.6238 1.1537
-3.9877 8.3853 1.1385
-3.9872 11.425 1.0852
-3.9848 8.3293 1.1588
-3.9843 4.7034 1.1001
-3.9841 6.7232 1.1114
-3.9789 11.705 1.0654
-3.978 8.5611 1.15
-3.9741 8.5559 1.1399
-3.9741 4.7872 1.1037
-3.974 11.419 1.0718
-3.9736 10.679 1.0947
-3.972 9.6974 1.1136
-3.9709 10.455 1.0997
-3.9699 10.464 1.0851
-3.9697 6.9957 1.1148
-3.9674 3.2184 1.1196
-3.9653 10.999 1.0857
-3.9621 6.1087 1.1006
-3.9596 8.5477 1.1528
-3.9558 10.854 1.0867
-3.953 3.9251 1.1024
-3.9503 11.117 1.0799
-3.948 11.412 1.076
-3.9403 10.413 1.0957
-3.9402 3.7402 1.1097
-3.9392 9.2307 1.1269
-3.9375 10.181 1.1035
-3.9362 10.9 1.0879
-3.9359 10.9 1.0875
-3.9357 9.2017 1.1241
-3.9326 8.9679 1.1447
-3.9307 9.3496 1.1227
-3.9273 3.3629 1.1172
-3.9269 6.2168 1.1055
-3.9266 3.4075 1.111
-3.9251 11.618 1.0655
-3.9248 9.8602 1.1192
-3.9225 11.303 1.0799
-3.9114 11.252 1.0781
-3.9109 9.7135 1.1204
-3.9101 3.8601 1.1114
-3.9056 10.217 1.1014
-3.8996 11.308 1.0811
-3.893 9.9071 1.1195
-3.892 10.599 1.0983
-3.8912 11.082 1.089
-3.8911 10.601 1.0974
-3.8796 10.365 1.1025
-3.8789 10.511 1.1052
-3.876 10.514 1.0974
-3.8749 11.714 1.0641
-3.871 10.839 1.0904
-3.869 6.0529 1.0947
-3.8648 8.5814 1.1583
-3.8629 11.351 1.0771
-3.8589 8.6884 1.1537
-3.8566 6.381 1.1038
-3.8519 4.8142 1.1069
-3.8503 10.761 1.0944
-3.8501 3.5707 1.1114
-3.8484 10.759 1.0896
-3.8468 6.6637 1.1081
-3.8465 9.964 1.1158
-3.8459 9.7032 1.1186
-3.8435 8.6305 1.1351
-3.842 11.172 1.0808
-3.8404 9.0453 1.1373
-3.8375 2.608 1.1237
-3.8336 6.5572 1.1061
-3.8233 10.263 1.1057
-3.8228 11.017 1.0876
-3.8214 11.019 1.0846
-3.8148 4.9046 1.0963
-3.8147 11.128 1.0882
-3.8142 11.071 1.0936
-3.8133 9.8217 1.1192
-3.8127 10.532 1.0977
-3.8091 9.5477 1.1222
-3.8089 9.5473 1.1224
-3.8061 10.883 1.0904
-3.8014 3.6962 1.1154
-3.8011 4.72 1.1096
-3.7937 8.7304 1.1404
-3.7924 10.368 1.1053
-3.791 3.1035 1.1273
-3.7897 5.8928 1.1735
-3.7887 3.0758 1.1454
-3.7811 10.767 1.0955
-3.7799 3.7507 1.1155
-3.7784 10.767 1.0961
-3.7772 1.9724 1.1523
-3.7767 11.287 1.0761
-3.7761 4.806 1.1061
-3.7751 5.4055 1.0932
-3.77 5.7871 1.0881
-3.7685 9.8729 1.1131
-3.7594 9.6528 1.1281
-3.7578 10.701 1.1013
-3.7574 1.9709 1.1515
-3.7549 10.461 1.1013
-3.7548 10.462 1.1032
-3.753 10.984 1.0877
-3.7517 1.9676 1.1556
-3.7512 10.021 1.1139
-3.7489 2.8089 1.1228
-3.7468 4.3623 1.1158
-3.7453 10.829 1.0962
-3.7417 9.9078 1.1158
-3.7415 10.906 1.0945
-3.7327 9.7994 1.1159
-3.7325 3.0333 1.1213
-3.7292 3.1113 1.1209
-3.7279 10.535 1.1032
-3.7279 3.3926 1.1207
-3.7237 2.9987 1.083
-3.7177 11.584 1.0763
-3.7176 11.584 1.0761
-3.7161 3.164 1.1173
-3.7157 2.9465 1.1142
-3.7113 11.07 1.0883
-3.7075 11.721 1.0736
-3.7048 11.335 1.0906
-3.7044 11.179 1.0841
-3.7031 10.694 1.102
-3.6992 2.9753 1.1191
-3.6977 10.964 1.0917
-3.6954 2.6305 1.1366
-3.6934 9.577 1.1256
-3.6918 4.045 1.118
-3.6888 10.141 1.1142
-3.6865 11.17 1.094
-3.6855 6.6148 1.1101
-3.6819 12.113 1.0644
-3.6807 2.9093 1.1234
-3.6802 11.165 1.0909
-3.6795 12.114 1.0638
-3.6768 8.9831 1.1383
-3.6719 10.813 1.0962
-3.6717 10.811 1.0967
-3.6695 4.5518 1.1002
-3.6659 4.8943 1.1002
-3.665 11.607 1.0801
-3.6627 11.604 1.076
-3.658 10.877 1.0969
-3.6518 6.3673 1.1055
-3.6506 10.66 1.0952
-3.6436 2.9607 1.1255
-3.6431 11.323 1.085
-3.6406 11.322 1.0809
-3.6335 9.9523 1.1164
-3.6333 10.433 1.1127
-3.6319 2.7355 1.135
-3.6283 10.964 1.0964
-3.6279 9.8268 1.1194
-3.6229 11.161 1.0892
-3.6186 11.675 1.0798
-3.6141 2.1311 1.1452
-3.6123 10.275 1.1138
-3.6112 10.865 1.0953
-3.6109 10.278 1.1075
-3.6081 11.674 1.0708
-3.6043 11.89 1.0738
-3.5903 4.7085 1.1162
-3.5899 11.023 1.0916
-3.5875 10.97 1.0937
-3.5848 11.178 1.1078
-3.5824 11.26 1.0879
-3.5821 10.56 1.1086
-3.5808 10.561 1.1095
-3.5765 10.434 1.1125
-3.5753 10.743 1.1035
-3.5724 11.758 1.0657
-3.5692 4.5946 1.1209
-3.5648 11.387 1.0829
-3.5632 9.5089 1.1287
-3.5627 4.5344 1.1182
-3.5625 4.6983 1.1146
-3.5616 4.0762 1.1213
-3.56 5.3145 1.0917
-3.5577 10.149 1.1186
-3.5566 11.623 1.0978
-3.5561 3.1271 1.1285
-3.5558 10.154 1.1183
-3.5541 11.683 1.0746
-3.5538 10.155 1.1137
-3.5495 11.614 1.0829
-3.5459 10.725 1.0991
-3.5445 5.2935 1.1014
-3.5438 10.847 1.1073
-3.5415 11.493 1.0832
-3.5402 11.493 1.0817
-3.5395 9.9722 1.1209
-3.5376 11.358 1.0807
-3.5376 9.9723 1.1189
-3.5369 2.5663 1.1419
-3.5368 10.656 1.1075
-3.5342 10.213 1.1137
-3.5241 4.3234 1.1256
-3.5225 10.773 1.1007
-3.5218 11.259 1.0914
-3.5174 11.031 1.096
-3.5159 10.859 1.0988
-3.5158 10.86 1.097
-3.5158 4.4295 1.1179
-3.5147 10.884 1.0998
-3.5135 11.396 1.0857
-3.5133 10.882 1.0966
-3.5127 11.396 1.087
-3.508 10.968 1.1012
-3.5067 3.911 1.1256
-3.5057 4.2604 1.1239
-3.5053 7.3835 1.113
-3.5034 5.2682 1.0956
-3.5027 6.6942 1.1194
-3.5023 10.388 1.1139
-3.5016 10.963 1.0992
-3.5006 10.39 1.1105
-3.5004 10.388 1.1135
-3.5 11.118 1.0917
-3.4894 7.9054 1.1277
-3.487 7.2899 1.116
-3.4858 2.8881 1.1276
-3.4847 10.649 1.11
-3.4836 10.821 1.1035
-3.4831 3.8015 1.1301
-3.4819 9.2787 1.1366
-3.4818 7.2761 1.1236
-3.4805 3.7046 1.1306
-3.4774 10.072 1.1175
-3.4761 2.9579 1.1383
-3.4759 12.112 1.0345
-3.4758 11.345 1.0944
-3.4728 7.2285 1.1202
-3.4711 3.6122 1.1289
-3.471 9.8386 1.1287
-3.4691 10.92 1.1006
-3.4664 7.9382 1.1169
-3.4632 11.467 1.0823
-3.4615 11.621 1.0866
-3.4595 11.62 1.0817
-3.4564 11.725 1.0822
-3.4535 3.8411 1.0937
-3.4518 11.08 1.0973
-3.4505 11.08 1.0973
-3.4504 4.0088 1.1268
-3.448 11.142 1.0883
-3.4477 11.804 1.0954
-3.4466 7.5283 1.1012
-3.4461 3.8869 1.1367
-3.4455 10.809 1.1085
-3.4451 10.444 1.1112
-3.4439 7.5267 1.1007
-3.4428 1.9589 1.167
-3.4411 10.81 1.0991
-3.4393 11.194 1.0913
-3.438 10.168 1.1197
-3.4356 11.518 1.088
-3.4354 9.545 1.1364
-3.4333 10.01 1.1255
-3.4313 3.1332 1.1316
-3.431 6.9639 1.0941
-3.4295 10.85 1.1047
-3.4234 7.7344 1.0976
-3.4232 7.7332 1.1005
-3.423 10.729 1.1121
-3.4224 8.2705 1.1213
-3.4214 11.781 1.0619
-3.421 11.923 1.0777
-3.4196 11.235 1.0974
-3.4169 10.948 1.1091
-3.4152 10.512 1.119
-3.4131 3.998 1.1359
-3.4097 11.425 1.0917
-3.409 11.425 1.0909
-3.4083 8.3026 1.1375
-3.4077 10.695 1.1131
-3.4072 11.424 1.0894
-3.4066 10.696 1.1082
-3.4037 7.4324 1.1246
-3.3957 3.8109 1.1341
-3.3929 11.136 1.1025
-3.3927 11.136 1.0993
-3.3919 11.135 1.0992
-3.3908 3.5008 1.1333
-3.3893 11.322 1.095
-3.3888 11.321 1.0913
-3.3884 10.595 1.1133
-3.3873 10.595 1.1092
-3.3859 3.9345 1.1199
-3.3859 10.463 1.1148
-3.3847 3.6193 1.1318
-3.3825 6.9025 1.1248
-3.3823 7.0389 1.124
-3.3795 3.3813 1.1494
-3.3771 11.536 1.0859
-3.3739 4.7788 1.1083
-3.3735 8.5325 1.1196
-3.3735 11.637 1.0853
-3.3724 10.396 1.1167
-3.3712 2.9762 1.1355
-3.363 10.151 1.1219
-3.363 11.678 1.103
-3.3622 9.9312 1.1288
-3.3611 3.6444 1.133
-3.3604 10.995 1.1023
-3.3604 4.3774 1.126
-3.3602 10.995 1.1005
-3.3591 4.3782 1.126
-3.3584 4.3805 1.1135
-3.356 11.254 1.0941
-3.3546 8.5256 1.134
-3.3538 2.9137 1.1328
-3.3496 10.229 1.1209
-3.3495 10.941 1.1055
-3.3494 10.231 1.1183
-3.3483 10.487 1.1197
-3.3482 11.678 1.0883
-3.3469 10.941 1.1023
-3.3457 10.518 1.1144
-3.3455 11.192 1.0903
-3.3441 10.492 1.1167
-3.3419 4.5007 1.1121
-3.3411 11.058 1.1046
-3.3401 11.531 1.0951
-3.338 10.712 1.1092
-3.3379 11.058 1.0953
-3.3376 11.311 1.0934
-3.3362 10.549 1.1242
-3.3346 11.53 1.0912
-3.3316 10.559 1.1101
-3.3274 8.6018 1.1384
-3.3232 10.831 1.1047
-3.323 10.829 1.1066
-3.3224 8.6427 1.1304
-3.3213 3.0417 1.136
-3.3196 10.296 1.1191
-3.3185 12.332 1.0037
-3.3165 3.3565 1.146
-3.3124 6.7851 1.132
-3.3121 11.097 1.0988
-3.3102 8.3413 1.0986
-3.3094 7.1531 1.0455
-3.3089 11.3 1.0986
-3.3063 10.992 1.1061
-3.3059 11.302 1.0983
-3.3055 8.3356 1.1003
-3.2993 11.428 1.0951
-3.2979 3.3443 1.1377
-3.2978 11.427 1.0945
-3.2962 11.605 1.0885
-3.2947 4.6032 1.1169
-3.2917 10.037 1.1273
-3.2875 11.145 1.1004
-3.2854 11.329 1.1481
-3.2853 10.267 1.1182
-3.2837 10.588 1.1166
-3.2822 10.407 1.115
-3.2751 1.9408 1.1789
-3.2744 2.7072 1.1444
-3.2675 8.7299 1.1261
-3.2667 11.204 1.1006
-3.2665 10.449 1.1193
-3.2638 8.7291 1.1332
-3.2623 10.313 1.1218
-3.2596 2.5209 1.1501
-3.2569 4.1067 1.1335
-3.2567 2.473 1.1409
-3.2564 10.708 1.1195
-3.2551 10.71 1.1117
-3.255 10.709 1.1147
-3.2536 6.556 1.1061
-3.2489 11.041 1.1018
-3.2482 4.002 1.135
-3.248 2.4688 1.1525
-3.2448 7.7424 1.1202
-3.2447 11.391 1.0962
-3.2437 11.06 1.1104
-3.2428 11.064 1.1021
-3.2411 10.824 1.1058
-3.237 10.884 1.107
-3.2336 3.9503 1.1374
-3.2329 4.1664 1.1346
-3.2321 3.2055 1.1408
-3.2319 11.242 1.1005
-3.2318 11.242 1.1006
-3.2313 11.241 1.0986
-3.2199 9.7599 1.1318
-3.2189 8.5081 1.1042
-3.2189 11.298 1.0983
-3.2157 7.8161 1.0986
-3.2156 10.632 1.1196
-3.2088 11.819 1.1045
-3.2059 9.126 1.1294
-3.2054 6.5959 1.1344
-3.2031 7.8014 1.1078
-3.2023 10.894 1.1099
-3.2022 10.971 1.1081
-3.2003 11.815 1.0952
-3.1999 2.2475 1.1489
-3.1962 8.6605 1.1007
-3.1901 11.967 1.1311
-3.1886 8.655 1.098
-3.1872 11.129 1.1043
-3.1852 11.131 1.0974
-3.1775 10.251 1.124
-3.1774 10.249 1.1247
-3.1767 11.066 1.111
-3.1765 1.9101 1.1795
-3.1757 10.428 1.1085
-3.1755 10.827 1.1113
-3.1752 10.827 1.1107
-3.1751 11.241 1.0963
-3.1742 11.423 1.0951
-3.1741 11.423 1.0944
-3.174 9.8564 1.128
-3.1719 10.567 1.1163
-3.1693 11.011 1.1175
-3.1664 2.1872 1.1646
-3.1664 11.95 1.0915
-3.1652 3.4301 1.141
-3.1626 8.6311 1.1087
-3.1612 11.017 1.111
-3.1606 10.378 1.1207
-3.1574 6.4796 1.1236
-3.1568 10.901 1.109
-3.1564 11.21 1.1052
-3.1554 11.21 1.102
-3.1545 12.013 1.086
-3.153 2.5416 1.1472
-3.1527 11.209 1.0979
-3.1434 11.508 1.0978
-3.1423 10.663 1.117
-3.1406 4.2508 1.1343
-3.1382 11.703 1.093
-3.1382 10.736 1.1148
-3.1373 10.737 1.1161
-3.1373 11.701 1.0916
-3.1372 10.737 1.116
-3.136 10.638 1.1209
-3.1333 10.965 1.1125
-3.1309 8.3787 1.0893
-3.1305 8.3721 1.0883
-3.1298 8.8992 1.1465
-3.1296 11.078 1.1125
-3.1244 10.464 1.1191
-3.1223 11.548 1.0932
-3.1217 2.9408 1.1462
-3.1212 10.032 1.1243
-3.1206 9.228 1.1352
-3.1171 2.5696 1.1409
-3.114 10.389 1.1251
-3.1124 10.86 1.1178
-3.1079 10.863 1.1139
-3.1043 11.295 1.0984
-3.1022 7.8507 1.0733
-3.1018 1.9332 1.1792
-3.1017 10.294 1.1262
-3.1008 11.646 1.0929
-3.098 8.7552 1.1403
-3.0965 8.8397 1.1028
-3.0925 10.516 1.1146
-3.0922 10.511 1.1247
-3.0911 6.3914 1.1329
-3.089 10.449 1.1295
-3.0817 10.563 1.1259
-3.081 8.6552 1.093
-3.0746 10.684 1.1176
-3.073 11.531 1.1178
-3.0724 11.535 1.0893
-3.0724 11.219 1.1058
-3.0698 8.9955 1.1381
-3.0688 10.761 1.1122
-3.0683 11.217 1.1019
-3.0607 2.9829 1.1471
-3.0606 11.988 1.1466
-3.06 11.812 1.0914
-3.0598 3.0912 1.1568
-3.0555 10.409 1.1245
-3.0529 1.9058 1.1879
-3.0524 9.5804 1.1399
-3.0497 8.6656 1.0958
-3.0492 10.828 1.1175
-3.0488 10.827 1.1166
-3.0476 12.018 1.0856
-3.0474 3.0387 1.144
-3.0463 10.937 1.1225
-3.0448 8.644 1.0778
-3.0431 11.035 1.1154
-3.0429 2.8459 1.154
-3.0419 11.663 1.0931
-3.0396 4.0612 1.1316
-3.0387 10.942 1.1114
-3.038 1.1189 1.1696
-3.0372 4.0767 1.1465
-3.036 10.556 1.1222
-3.0326 10.035 1.1312
-3.0314 3.1762 1.1449
-3.0282 11.405 1.1024
-3.0272 11.202 1.1175
-3.0248 8.0306 1.0608
-3.0216 11.128 1.1066
-3.0195 11.201 1.1092
-3.0161 2.7952 1.1506
-3.0159 10.675 1.1154
-3.0139 10.638 1.124
-3.0101 9.0706 1.1202
-3.0093 10.679 1.1441
-3.009 3.3733 1.1437
-3.0077 6.544 1.1016
-3.0071 9.0599 1.1465
-3.0062 11.676 1.1052
-3.0046 2.1208 1.1607
-3.0031 9.0599 1.1274
-3.003 10.359 1.0742
-2.9974 8.9351 1.1069
-2.9967 2.6015 1.1571
-2.9943 11.014 1.1156
-2.9933 1.1845 1.1715
-2.9928 9.8711 1.1351
-2.9922 10.887 1.1087
-2.9912 8.8012 1.1105
-2.9909 11.297 1.1069
-2.9889 11.859 1.0951
-2.984 10.837 1.1201
-2.9839 11.356 1.1044
-2.9837 10.274 1.1327
-2.9805 6.2608 1.13
-2.9802 1.755 1.1675
-2.979 10.588 1.1403
-2.9742 10.61 1.1263
-2.9739 8.9028 1.1266
-2.9694 11.602 1.1009
-2.9682 0.099534 1.1645
-2.9667 8.6641 1.0723
-2.9648 9.066 1.1369
-2.9645 10.771 1.1191
-2.9608 6.1857 1.0968
-2.9606 0.42057 1.161
-2.9541 7.0085 0.62297
-2.9501 8.9749 1.1094
-2.9482 5.1354 1.113
-2.9456 1.9147 1.1844
-2.945 11.036 1.1091
-2.9443 10.537 1.1253
-2.9439 11.036 1.1107
-2.9392 10.746 1.1169
-2.9377 8.6142 1.073
-2.9362 10.928 1.1175
-2.9351 11.393 1.1047
-2.9346 1.8535 1.1917
-2.93 10.904 1.1181
-2.9205 11.148 1.1198
-2.9196 11.145 1.1255
-2.9169 11.457 1.1144
-2.9165 11.148 1.1192
-2.9149 11.147 1.1156
-2.912 9.7344 1.1459
-2.9105 11.457 1.1038
-2.908 11.508 1.1056
-2.9069 2.025 1.1721
-2.9021 10.679 1.1198
-2.8982 2.5454 1.1536
-2.8951 4.0114 1.1417
-2.8948 9.203 1.1303
-2.8915 11.08 1.1128
-2.8899 11.97 1.0939
-2.8898 12.13 1.1008
-2.8887 10.553 1.1236
-2.8826 9.016 1.1142
-2.882 2.037 1.1734
-2.8783 11.271 1.1268
-2.8775 1.893 1.1679
-2.8742 2.6512 1.1603
-2.8728 11.268 1.1195
-2.8708 6.9848 0.79051
-2.8692 11.269 1.1144
-2.8686 11.387 1.1236
-2.8656 10.825 1.1204
-2.8655 10.825 1.1215
-2.8647 1.8767 1.2021
-2.8645 11.631 1.1054
-2.8643 6.8635 1.0012
-2.8632 11.629 1.1041
-2.8624 11.444 1.1062
-2.8618 11.631 1.1013
-2.8607 11.442 1.1022
-2.8588 9.2349 1.1477
-2.858 11.761 1.105
-2.8576 11.386 1.1109
-2.8568 3.9958 1.1479
-2.8556 11.759 1.1031
-2.8537 11.111 1.1127
-2.8486 2.0212 1.1726
-2.8443 11.047 1.1185
-2.8442 11.047 1.1189
-2.8442 11.047 1.119
-2.8415 6.8672 0.95467
-2.8405 6.1168 1.1087
-2.8379 11.004 1.1254
-2.8376 10.998 1.1405
-2.8362 3.1706 1.1505
-2.8357 10.46 1.1288
-2.8282 6.0488 1.1147
-2.8271 6.9244 0.74017
-2.827 9.1513 1.1097
-2.8247 9.1458 1.1158
-2.8193 10.904 1.1258
-2.8188 10.905 1.1186
-2.8131 11.486 1.1082
-2.813 9.5207 1.1492
-2.813 1.9541 1.1814
-2.8117 3.9852 1.1452
-2.8114 11.485 1.1027
-2.8111 2.4995 1.1671
-2.8099 2.3941 1.1639
-2.8059 8.8 1.0849
-2.8053 5.2977 1.1091
-2.8053 6.0627 1.1072
-2.8041 10.566 1.1259
-2.8027 11.259 1.1073
-2.7961 10.811 1.1208
-2.7959 10.81 1.1231
-2.7942 11.063 1.1218
-2.7909 2.704 1.1443
-2.7902 10.966 1.1247
-2.7899 10.969 1.1233
-2.7897 10.967 1.1242
-2.7873 11.404 1.1167
-2.7868 11.403 1.1127
-2.7867 11.195 1.113
-2.7866 11.194 1.1119
-2.7757 11.55 1.1244
-2.7746 8.5076 0.7335
-2.7714 10.884 1.1198
-2.7712 11.826 1.0989
-2.7708 10.702 1.1286
-2.7706 10.886 1.1201
-2.7704 1.729 1.1729
-2.7629 2.7952 1.1554
-2.7627 2.3599 1.1632
-2.7571 11.737 1.1
-2.7569 8.6427 0.62679
-2.7563 11.655 1.0898
-2.7543 8.373 0.93897
-2.7523 8.4619 0.92193
-2.7486 9.3597 1.1284
-2.7477 2.0491 1.1611
-2.7468 9.3568 1.1322
-2.7467 9.3567 1.1314
-2.7456 9.3533 1.1325
-2.7424 11.256 1.1227
-2.7374 11.323 1.1077
-2.7361 6.4681 1.1017
-2.7354 1.8747 1.1694
-2.733 11.147 1.1171
-2.7324 10.041 1.1425
-2.7321 10.362 1.1402
-2.7318 10.362 1.1355
-2.7307 8.5193 0.70881
-2.7305 10.364 1.1314
-2.7281 2.2327 1.1704
-2.7266 1.5981 1.1625
-2.7239 8.7506 1.0609
-2.7222 2.2837 1.1661
-2.7198 10.538 1.1285
-2.7195 10.935 1.1218
-2.7194 11.206 1.1163
-2.7182 10.933 1.1223
-2.718 9.385 1.134
-2.7167 5.9502 1.0888
-2.7104 0.74747 1.1573
-2.7051 11.758 1.1031
-2.7044 11.054 1.1272
-2.7029 11.546 1.1097
-2.7012 1.8349 1.2632
-2.6975 2.0146 1.1886
-2.6878 9.2957 1.1106
-2.6873 9.2935 1.1113
-2.6854 10.693 1.1336
-2.6853 10.783 1.132
-2.6838 11.401 1.1166
-2.6832 11.271 1.1241
-2.683 11.658 1.1064
-2.6823 11.161 1.1246
-2.6801 11.163 1.1201
-2.6799 11.272 1.1144
-2.6794 2.1077 1.1692
-2.678 10.977 1.1191
-2.6774 11.163 1.112
-2.6765 10.795 1.1093
-2.6763 9.9024 1.119
-2.6759 9.9093 1.1149
-2.6756 9.9081 1.1179
-2.6738 11.093 1.1179
-2.6713 11.094 1.1188
-2.6698 11.606 1.1128
-2.6691 10.852 1.1179
-2.6674 1.8798 1.1741
-2.6653 9.9092 1.1358
-2.657 4.034 1.16
-2.6539 12.069 1.0993
-2.6422 11.212 1.1263
-2.64 11.944 1.1052
-2.6384 11.939 1.1037
-2.6382 10.864 1.1346
-2.6325 1.818 1.1857
-2.6299 11.515 1.1199
-2.6267 10.685 1.1335
-2.626 10.687 1.1317
-2.6247 11.299 1.1248
-2.6246 2.3927 1.1689
-2.6241 11.3 1.1214
-2.6213 11.297 1.1193
-2.6127 9.706 1.1443
-2.6118 10.757 1.1315
-2.6114 9.6901 1.1578
-2.6112 11.127 1.1247
-2.611 11.128 1.1238
-2.61 11.075 1.1359
-2.6088 11.129 1.1207
-2.6077 9.1644 1.0889
-2.6066 11.076 1.1296
-2.6063 11.43 1.1268
-2.6061 2.1048 1.1685
-2.6029 11.078 1.1203
-2.6008 1.9081 1.1785
-2.5994 11.22 1.1171
-2.5992 11.222 1.1195
-2.5986 11.821 1.1116
-2.5978 11.82 1.1078
-2.5976 11.432 1.1157
-2.5965 2.5198 1.1686
-2.5945 11.433 1.1144
-2.5863 10.88 1.1343
-2.5836 7.2067 0.68247
-2.583 10.994 1.137
-2.5815 7.2759 0.77375
-2.5797 1.3228 1.1644
-2.5793 11.564 1.0977
-2.5786 6.9319 0.70089
-2.578 11.301 1.1248
-2.5778 9.345 1.1173
-2.5773 7.2827 0.86025
-2.5739 11.337 1.1262
-2.5732 1.4878 1.1691
-2.5701 11.337 1.1173
-2.5674 11.09 1.1354
-2.5658 2.1561 1.1715
-2.5636 10.31 1.1397
-2.5603 10.923 1.1366
-2.5603 2.6641 1.1665
-2.5586 9.2973 1.1016
-2.558 10.927 1.1317
-2.5574 1.4262 1.1631
-2.5525 9.3641 1.0525
-2.55 2.0787 1.1898
-2.5463 11.391 1.1226
-2.54 10.74 1.1338
-2.537 1.8758 1.1851
-2.5329 11.336 1.1252
-2.531 12.169 1.0985
-2.5296 9.5035 1.1449
-2.5284 10.514 1.1396
-2.5238 1.0301 1.1751
-2.5215 10.73 1.134
-2.5214 10.73 1.1354
-2.5208 1.7948 1.1755
-2.5189 2.1218 1.1698
-2.5174 11.815 1.0992
-2.5114 11.429 1.1216
-2.511 11.36 1.1275
-2.5096 11.267 1.132
-2.5085 10.938 1.1348
-2.5079 11.065 1.1297
-2.5076 11.064 1.1274
-2.5075 1.2239 1.1662
-2.5061 11.266 1.1295
-2.5055 10.945 1.1195
-2.5031 1.2265 1.1733
-2.5026 9.1773 1.0797
-2.4956 2.2736 1.1598
-2.4956 2.0903 1.2208
-2.4916 9.4413 1.1193
-2.4916 11.704 1.1156
-2.4909 11.175 1.1256
-2.4893 7.2588 0.88566
-2.4841 3.0159 1.1597
-2.4835 12.085 1.1082
-2.4756 3.02 1.1683
-2.4731 11.181 1.1325
-2.4728 11.179 1.1387
-2.4715 11.139 1.1333
-2.4656 11.257 1.127
-2.4648 11.256 1.1264
-2.4633 11.072 1.1401
-2.4621 11.076 1.1267
-2.4591 2.0829 1.1709
-2.4582 1.8952 1.1769
-2.4524 10.974 1.1332
-2.4506 10.859 1.1361
-2.4503 10.874 1.1297
-2.4392 9.145 1.0712
-2.437 1.8201 1.1793
-2.4326 2.2005 1.1887
-2.4325 10.921 1.1447
-2.4315 10.924 1.1378
-2.4299 7.0974 0.67514
-2.4277 10.145 1.1456
-2.424 10.789 1.1337
-2.4215 10.791 1.1352
-2.4126 11.81 1.1164
-2.4117 2.4078 1.1734
-2.4086 12.337 1.1097
-2.4073 1.7732 1.1784
-2.4039 12.218 1.1129
-2.4036 1.3493 1.1816
-2.4024 2.32 1.1697
-2.4016 1.9517 1.1772
-2.4004 10.705 1.089
-2.4 8.3661 0.67105
-2.3992 11.712 1.1263
-2.397 2.5348 1.1559
-2.3948 11.245 1.1235
-2.3913 10.505 1.1466
-2.3897 0.33036 1.2233
-2.3892 10.855 1.1413
-2.3873 0.69751 1.1758
-2.3826 10.635 1.1424
-2.382 2.5299 1.1657
-2.3815 10.704 1.1359
-2.3788 2.2462 1.1681
-2.3772 11.169 1.1308
-2.3771 9.4947 1.112
-2.3722 10.748 1.1044
-2.3705 11.638 1.1227
-2.3705 11.11 1.1331
-2.3693 11.11 1.1275
-2.3687 9.6184 1.1358
-2.3685 1.0761 1.1944
-2.368 9.6167 1.1371
-2.3666 10.956 1.135
-2.366 9.6131 1.1402
-2.3641 2.5141 1.1776
-2.3579 10.303 1.1428
-2.355 10.303 1.1408
-2.352 1.1953 1.1751
-2.3505 1.9841 1.1835
-2.3487 12.053 1.1177
-2.3455 11.451 1.1314
-2.3453 10.956 1.1447
-2.3451 2.1369 1.1599
-2.344 1.1904 1.1872
-2.3397 11.467 1.1345
-2.3357 11.432 1.1292
-2.3354 10.418 1.0745
-2.334 8.8899 1.0568
-2.3327 10.47 1.1483
-2.3267 8.4502 0.79927
-2.3259 9.6397 1.1515
-2.3219 9.9113 1.1547
-2.3181 11.231 1.1299
-2.3171 9.5299 1.111
-2.316 11.122 1.1338
-2.3158 2.1316 1.1841
-2.3152 11.028 1.135
-2.3092 11.174 1.1319
-2.308 11.851 1.116
-2.3076 11.431 1.1311
-2.2988 5.7411 1.1159
-2.2948 10.717 1.1422
-2.2841 1.2788 1.1772
-2.2762 2.0952 1.1807
-2.2742 11.279 1.1296
-2.2724 9.3299 1.0865
-2.2709 11.634 1.1272
-2.2705 10.385 1.1523
-2.268 10.662 1.2068
-2.2648 10.77 1.1417
-2.2612 11.033 1.1405
-2.2576 10.636 1.1511
-2.2548 10.067 1.1495
-2.2483 10.982 1.143
-2.2406 4.0572 1.1379
-2.2374 11.522 1.129
-2.2344 11.39 1.134
-2.2332 2.4914 1.1741
-2.2321 2.4917 1.1742
-2.2308 10.817 1.1306
-2.2297 9.5108 1.1223
-2.2282 11.25 1.1385
-2.2245 11.254 1.1345
-2.2211 11.337 1.1319
-2.2168 11.444 1.1316
-2.2148 9.691 1.1492
-2.2107 1.1435 1.183
-2.2076 11.684 1.1337
-2.2068 2.103 1.1801
-2.2046 10.686 1.1491
-2.2019 10.637 1.1493
-2.1998 10.554 1.1533
-2.199 9.4465 1.083
-2.1979 2.0199 1.1784
-2.1816 10.49 1.1535
-2.1816 11.053 1.1423
-2.1808 1.7045 1.1708
-2.1747 11.152 1.1321
-2.172 11.027 1.1433
-2.1645 11.488 1.136
-2.1558 10.075 1.143
-2.1498 11.579 1.1262
-2.1493 10.956 1.1493
-2.1434 10.357 1.1345
-2.1357 10.131 1.1255
-2.1344 10.895 1.1566
-2.1309 9.6293 1.113
-2.1305 9.6266 1.1146
-2.1286 10.27 1.1579
-2.1239 10.178 1.1588
-2.1221 9.9586 1.1536
-2.104 10.522 1.1548
-2.1017 10.585 1.1574
-2.1007 10.6 1.157
-2.0983 10.447 1.1497
-2.0968 11.164 1.1422
-2.0959 11.406 1.1363
-2.0944 11.599 1.126
-2.0892 10.405 1.1612
-2.0878 10.943 1.1493
-2.0836 10.862 1.153
-2.0823 10.728 1.1559
-2.0815 10.725 1.1583
-2.0768 1.7224 1.1614
-2.069 1.2545 1.1589
-2.0667 11.27 1.1427
-2.0486 10.284 1.1601
-2.0461 11.469 1.1305
-2.0452 12.033 1.1118
-2.0452 1.3151 1.1769
-2.0434 10.629 1.163
-2.038 10.583 1.1597
-2.0377 11.346 1.1323
-2.028 10.844 1.149
-2.0278 10.846 1.1492
-2.0239 2.2198 1.1797
-2.0235 1.5229 1.1956
-2.0232 11.389 1.1377
-2.0211 11.072 1.1446
-2.0174 1.8455 1.1714
-2.0164 1.7236 1.1755
-2.0065 9.782 1.1531
-2.0024 1.9276 1.1824
-1.9936 1.4237 1.1725
-1.9886 11.243 1.1461
-1.9847 11.323 1.1428
-1.9843 11.24 1.1415
-1.9822 11.525 1.1318
-1.978 11.028 1.1481
-1.9747 4.1433 1.1696
-1.9741 10.752 1.1101
-1.974 1.3981 1.1838
-1.974 10.874 1.17
-1.9728 10.953 1.1495
-1.9725 1.1723 1.2098
-1.967 4.1192 1.1801
-1.9636 10.265 1.1497
-1.9558 1.5555 1.1859
-1.9548 11.166 1.1528
-1.9505 9.5025 1.073
-1.9501 10.115 1.161
-1.9465 1.1423 1.2108
-1.9267 10.736 1.1009
-1.9247 10.105 1.1713
-1.9189 11.702 1.1308
-1.9108 10.66 1.1564
-1.906 10.116 1.1635
-1.906 10.919 1.1587
-1.906 10.974 1.1481
-1.9053 10.919 1.157
-1.9023 11.276 1.1482
-1.8951 9.6097 1.1112
-1.8942 11.339 1.1387
-1.8928 11.743 1.123
-1.8843 0.74747 1.1858
-1.8779 11.54 1.1297
-1.873 10.999 1.1618
-1.86 11.087 1.1521
-1.8594 9.795 1.1342
-1.8528 11.189 1.1477
-1.8518 10.339 1.1701
-1.8429 1.8387 1.1818
-1.8391 11.417 1.1435
-1.839 11.772 1.1231
-1.8292 10.957 1.1647
-1.8248 9.7172 1.1039
-1.8235 9.5328 1.0988
-1.8216 11.304 1.1454
-1.8207 9.7847 1.1419
-1.8158 10.395 1.1884
-1.8158 11.84 1.1316
-1.8083 10.693 1.1553
-1.807 5.6279 1.1182
-1.8035 6.7153 0.56698
-1.8033 10.688 1.159
-1.8019 11.443 1.1394
-1.8013 10.931 1.1678
-1.7892 11.547 1.1408
-1.7876 11.545 1.1442
-1.7856 10.416 1.1586
-1.7822 5.7262 1.0287
-1.7743 10.207 1.1753
-1.7688 8.6545 0.57401
-1.7666 10.95 1.1525
-1.7408 2.2245 1.1868
-1.7345 11.829 1.1252
-1.734 9.5795 1.0917
-1.7328 10.922 1.1399
-1.7324 11.276 1.1417
-1.7314 9.5733 1.0942
-1.7286 10.764 1.1649
-1.7282 1.8216 1.1764
-1.7211 10.175 1.1649
-1.697 11.254 1.1474
-1.696 10.78 1.1631
-1.6891 9.6907 1.1114
-1.689 11.173 1.1532
-1.6886 11.173 1.1523
-1.6882 9.6787 1.1141
-1.6843 10.861 1.1655
-1.6842 10.863 1.1627
-1.6764 10.099 1.1607
-1.6752 2.5217 1.1897
-1.6747 2.5211 1.1881
-1.6652 11.36 1.1443
-1.6646 1.5545 1.186
-1.664 10.514 1.1726
-1.6634 10.516 1.1631
-1.6525 11.454 1.1434
-1.6485 3.3751 1.1799
-1.6476 1.5619 1.1921
-1.6469 11.506 1.1425
-1.6431 1.7794 1.1895
-1.6405 10.281 1.1655
-1.6301 9.5623 1.0995
-1.6255 10.984 1.1568
-1.6192 9.7281 1.1188
-1.6125 11.284 1.1492
-1.6094 2.0366 1.1967
-1.6075 9.8202 1.1492
-1.6066 11.346 1.1427
-1.6059 11.123 1.1558
-1.5995 11.722 1.1427
-1.5988 10.865 1.1635
-1.5922 9.7273 1.1277
-1.5921 2.099 1.1911
-1.588 9.5353 1.071
-1.5873 9.5558 1.0957
-1.5866 1.7042 1.1912
-1.586 9.8242 1.1647
-1.586 10.41 1.1864
-1.5735 1.9251 1.189
-1.5719 10.995 1.1603
-1.568 10.899 1.1607
-1.5652 10.627 1.1665
-1.5632 10.383 1.174
-1.5524 11.255 1.1486
-1.5503 11.309 1.1507
-1.5482 7.5602 0.4436
-1.547 10.091 1.1623
-1.5438 10.53 1.1687
-1.5415 1.4763 1.2043
-1.5397 7.7374 0.86296
-1.5383 10.769 1.1678
-1.534 11.227 1.1459
-1.5332 11.249 1.1446
-1.5211 10.46 1.1701
-1.5078 10.673 1.1694
-1.5058 11.447 1.1413
-1.5056 11.14 1.1559
-1.5022 11.443 1.1309
-1.4926 11.011 1.1613
-1.4903 10.678 1.174
-1.4865 10.846 1.1655
-1.4844 6.3766 0.68541
-1.4794 11.31 1.1486
-1.4786 0.40044 1.2006
-1.4728 9.4501 1.0822
-1.4719 6.0014 0.59562
-1.4701 9.4436 1.0608
-1.4684 5.5597 1.151
-1.4663 7.5513 0.69409
-1.4618 10.592 1.1721
-1.4616 0.66082 1.2229
-1.4615 10.594 1.1718
-1.4555 7.5066 0.57392
-1.4453 2.2144 1.1895
-1.4417 6.512 0.70603
-1.4378 1.453 1.1873
-1.4357 11.28 1.1469
-1.4321 1.1775 1.2101
-1.4315 9.8306 1.1521
-1.4291 11.157 1.142
-1.4289 10.512 1.1752
-1.4284 10.926 1.159
-1.4235 11.003 1.165
-1.4153 2.2437 1.2039
-1.4143 1.447 1.2075
-1.4091 0.83643 1.2126
-1.408 11.106 1.1615
-1.406 11.393 1.1473
-1.4006 7.4175 0.55062
-1.3998 10.767 1.1713
-1.3863 9.7828 1.1204
-1.386 5.578 1.1537
-1.3817 10.043 1.1677
-1.3809 12.081 1.1045
-1.3805 9.8832 1.1313
-1.3765 11.177 1.1596
-1.3683 10.052 1.16
-1.3652 11.071 1.1617
-1.3641 7.7273 0.71399
-1.3641 10.534 1.1785
-1.3564 1.283 1.2367
-1.3511 10.264 1.1652
-1.3491 3.7988 1.2027
-1.3478 1.0001 1.2124
-1.3477 9.6046 1.0951
-1.3444 1.7448 1.2002
-1.3438 10.27 1.1567
-1.3433 9.8677 1.149
-1.3422 2.3016 1.1577
-1.3416 9.5634 1.0718
-1.3359 1.0833 1.2175
-1.3201 8.9573 0.65874
-1.3155 10.854 1.1689
-1.3145 11.189 1.1676
-1.3131 11.061 1.1706
-1.3087 9.6829 1.0984
-1.3058 10.139 1.1723
-1.2992 11.352 1.1495
-1.2987 7.7276 0.55007
-1.2978 11.977 1.1293
-1.2959 11.261 1.1537
-1.2844 10.734 1.177
-1.2839 7.372 0.56693
-1.2811 6.1848 0.71304
-1.2808 2.2233 1.2176
-1.2795 12.375 1.1022
-1.2794 5.6594 1.0581
-1.2791 1.599 1.1977
-1.2735 10.887 1.1691
-1.2723 8.9671 0.74305
-1.2713 10.959 1.169
-1.2667 11.719 1.1339
-1.2649 11.13 1.1663
-1.2634 8.8849 0.94108
-1.2629 10.763 1.1695
-1.2615 10.226 1.1724
-1.2598 10.948 1.1879
-1.2556 1.6108 1.2107
-1.2554 10.09 1.2052
-1.2512 1.2113 1.2322
-1.2454 10.46 1.1387
-1.2449 10.912 1.1779
-1.2392 10.991 1.177
-1.2303 10.604 1.169
-1.2301 1.8447 1.1985
-1.2295 10.599 1.1771
-1.2293 10.04 1.1564
-1.2289 10.665 1.1792
-1.2277 10.141 1.1695
-1.2167 10.457 1.1621
-1.2164 9.5531 1.0762
-1.2142 9.786 1.1211
-1.2142 9.7832 1.1224
-1.2135 1.3169 1.2168
-1.2122 11.629 1.1446
-1.2118 11.252 1.1611
-1.2111 9.7636 1.1169
-1.2108 7.6678 0.68922
-1.2105 11.193 1.1699
-1.2104 1.2205 1.2368
-1.2101 1.492 1.2134
-1.2095 2.34 1.1244
-1.2081 9.3458 0.84598
-1.2075 7.6705 0.43233
-1.207 9.3403 0.8505
-1.2068 11.553 1.149
-1.2061 1.4698 1.1941
-1.2027 11.176 1.1647
-1.2026 9.3796 0.60594
-1.2024 9.6025 1.0852
-1.1977 9.3637 0.84194
-1.196 9.3313 1.0131
-1.1957 9.8318 1.1774
-1.1957 10.959 1.171
-1.1849 11.086 1.1669
-1.1826 9.7705 1.1115
-1.1825 11.063 1.1737
-1.1822 9.3673 1.0032
-1.1779 0.84358 1.267
-1.1779 12.266 1.1247
-1.1765 9.3889 0.72903
-1.1663 0.37197 1.2037
-1.165 10.842 1.1842
-1.1627 11.28 1.1672
-1.1612 10.715 1.1749
-1.1601 12.178 1.1026
-1.1567 10.628 1.1832
-1.1556 11.014 1.1711
-1.154 5.5969 1.1618
-1.1524 11.468 1.1578
-1.147 2.2066 1.212
-1.1466 11.39 1.1539
-1.1458 11.941 1.139
-1.1388 11.451 1.1517
-1.1388 2.3618 1.2117
-1.1356 11.933 1.13
-1.1336 11.098 1.1454
-1.1334 9.5389 1.0803
-1.1317 10.681 1.1713
-1.1289 10.289 1.1786
-1.1284 10.814 1.1785
-1.1239 8.9206 0.75838
-1.1211 1.6112 1.2064
-1.1203 3.2587 1.2076
-1.1196 2.7013 1.2095
-1.1163 10.498 1.1917
-1.1126 11.104 1.1628
-1.1083 10.068 1.1698
-1.1072 10.058 1.1642
-1.1072 10.069 1.1685
-1.1061 9.4583 1.0666
-1.1057 2.4274 1.2248
-1.1056 9.8329 1.0668
-1.1039 11.695 1.1533
-1.1007 11.673 1.1409
-1.0993 10.299 1.1779
-1.0984 1.254 1.1896
-1.0957 0.68079 1.2123
-1.0935 11.66 1.1253
-1.0933 12.218 1.0888
-1.0932 11.552 1.146
-1.0888 10.184 1.1729
-1.0875 1.4187 1.2216
-1.0869 10.389 1.1846
-1.0867 7.6131 0.6939
-1.081 0.92591 1.2336
-1.0803 11.548 1.1401
-1.08 9.7245 1.1151
-1.0798 11.284 1.1703
-1.078 2.1895 1.2184
-1.0774 5.6982 1.0466
-1.0718 10.204 1.1715
-1.07 2.0589 1.211
-1.0697 10.911 1.1787
-1.0669 11.408 1.1609
-1.0669 11.818 1.1511
-1.0656 0.94087 1.2426
-1.0649 10.909 1.1711
-1.059 1.7554 1.1947
-1.0543 10.379 1.1867
-1.0521 2.3317 1.2217
-1.0392 5.6751 1.0257
-1.0387 10.404 1.1927
-1.0359 1.2415 1.2454
-1.0355 11.109 1.1713
-1.0348 9.4129 1.0727
-1.0268 11.706 1.1418
-1.0185 11.791 1.1499
-1.011 2.0745 1.1914
-1.0102 11.483 1.158
-1.0099 1.8708 1.2093
-1.0013 1.9471 1.2082
-0.9981 11.061 1.1748
-0.99632 2.9405 1.2109
-0.99525 10.509 1.2041
-0.99422 1.6813 1.2149
-0.99076 11.218 1.1693
-0.98818 10.007 1.1648
-0.98691 9.646 1.1054
-0.98652 1.6224 1.2108
-0.98063 9.8327 1.1632
-0.97969 9.8259 1.1663
-0.97923 11.536 1.1474
-0.97864 2.0988 1.2097
-0.97706 10.246 1.18
-0.97623 11.127 1.1962
-0.96998 9.8347 1.1549
-0.9692 5.7112 1.0569
-0.96818 5.7101 1.057
-0.9678 10.369 1.1905
-0.96707 10.373 1.1874
-0.96701 10.374 1.1846
-0.96432 0.91023 1.218
-0.96378 2.1835 1.1922
-0.96225 1.5989 1.2142
-0.95255 10.29 1.2029
-0.95116 11.605 1.1415
-0.94791 1.5563 1.13
-0.945 11.182 1.1804
-0.93958 11.164 1.175
-0.93502 2.3334 1.2083
-0.9265 1.2363 1.2105
-0.92426 9.8458 1.1389
-0.91932 11.759 1.1452
-0.91468 9.5337 1.2522
-0.91285 1.4044 1.2288
-0.90763 1.7874 1.213
-0.9064 1.9383 1.1271
-0.90609 1.5441 1.2142
-0.89724 1.717 1.2061
-0.89684 2.2299 1.1999
-0.8959 11.126 1.1775
-0.89308 9.984 1.1779
-0.89211 2.221 1.1935
-0.88948 11.334 1.1726
-0.88922 10.221 1.1759
-0.88826 1.7563 1.2203
-0.88515 2.0319 1.2019
-0.88043 9.2897 1.078
-0.87905 11.389 1.16
-0.87899 11.463 1.1679
-0.87564 10.398 1.1876
-0.86923 1.6154 1.109
-0.86837 1.3975 1.217
-0.86281 11.114 1.1781
-0.85724 9.9734 1.1655
-0.85641 0.84446 1.2088
-0.85224 9.5003 1.0922
-0.84105 11.16 1.1741
-0.83944 9.6764 1.15
-0.83829 9.796 1.1498
-0.83761 9.6056 1.1129
-0.83578 5.6436 1.1688
-0.83389 0.28632 1.2097
-0.83336 11.241 1.1563
-0.8332 14.063 1.1052
-0.83231 10.382 1.1989
-0.83182 11.7 1.1659
-0.82879 10.999 1.1974
-0.8281 10.205 1.1942
-0.82754 10.991 1.1938
-0.81568 10.875 1.1929
-0.8066 11.507 1.1635
-0.80483 2.003 1.2109
-0.80389 1.5778 1.2191
-0.79312 11.513 1.1636
-0.78626 11.117 1.1789
-0.78337 11.118 1.1789
-0.78218 8.936 1.0587
-0.77372 10.285 1.1873
-0.76879 1.9864 1.2033
-0.76605 9.9778 1.1754
-0.76247 11.616 1.1607
-0.76002 9.9833 1.1761
-0.75992 9.5876 1.1126
-0.75904 1.5642 1.2277
-0.75856 9.7771 1.1752
-0.75448 9.702 1.1317
-0.75248 9.7445 1.1946
-0.74865 1.7672 1.2166
-0.74187 10.834 1.1986
-0.73815 11.158 1.1791
-0.7379 11.16 1.1767
-0.72952 11.213 1.1644
-0.72487 9.7713 1.1661
-0.72417 1.6383 1.1167
-0.72017 1.8862 1.1539
-0.71824 1.2992 1.2279
-0.71077 1.9321 1.215
-0.70972 9.5597 1.1296
-0.70071 1.3794 1.2226
-0.69795 10.964 1.1849
-0.69778 10.215 1.1852
-0.6946 10.966 1.1834
-0.69109 10.194 1.1896
-0.68714 10.316 1.1891
-0.68231 11.349 1.1722
-0.67773 2.5332 1.1812
-0.67654 9.359 1.0932
-0.67216 0.85353 1.2274
-0.67156 5.6711 1.0384
-0.67038 1.3393 1.2137
-0.67012 1.8535 1.2206
-0.6619 1.9171 1.1989
-0.6589 1.907 1.1864
-0.6495 11.166 1.2045
-0.64775 1.2065 1.1357
-0.63368 11.156 1.1754
-0.6285 2.2595 1.2114
-0.62194 1.6741 1.2018
-0.62169 10.48 1.1957
-0.61993 1.7078 1.2461
-0.61718 5.7228 1.0634
-0.61494 10.027 1.1859
-0.61152 11.59 1.1645
-0.60192 9.3081 1.0857
-0.60004 11.039 1.1854
-0.59862 1.2654 1.2268
-0.5982 11.613 1.1496
-0.59068 10.928 1.1803
-0.5859 10.801 1.2002
-0.58168 0.58363 1.2131
-0.57966 10.612 1.1882
-0.57738 1.5001 1.12
-0.57285 1.0711 1.18
-0.57108 1.9975 1.2063
-0.57087 2.992 1.1896
-0.57016 1.1304 1.1438
-0.56772 10.851 1.1814
-0.56627 11.171 1.1747
-0.56513 9.6534 1.145
-0.56362 2.1862 1.2139
-0.56314 11.17 1.1709
-0.55593 1.3654 1.2288
-0.55379 0.76734 1.2259
-0.55367 1.6747 1.2125
-0.55348 10.883 1.1871
-0.55088 10.722 1.192
-0.55085 10.724 1.1951
-0.55034 9.6756 1.1326
-0.54172 2.105 1.2391
-0.53771 2.2519 1.2119
-0.53713 11.124 1.1761
-0.53696 9.7376 1.1544
-0.53155 0.87201 1.1059
-0.53115 10.736 1.1973
-0.52365 9.7343 1.1712
-0.51672 11.19 1.1829
-0.51259 5.6896 1.1824
-0.49514 2.3606 1.1102
-0.49083 11.648 1.2059
-0.48848 9.1596 1.1121
-0.48771 12.586 1.0975
-0.48768 1.0077 1.2219
-0.47583 0.84413 1.1985
-0.47329 1.3602 1.2212
-0.4732 10.801 1.179
-0.46724 0.28688 1.2056
-0.46421 11.779 1.1396
-0.46317 10.992 1.1772
-0.46179 11.234 1.1707
-0.46141 1.2285 1.2318
-0.45353 9.1034 1.0997
-0.45346 0.25799 1.2105
-0.45203 13.622 1.0738
-0.45144 9.5652 1.1472
-0.44529 5.7571 1.1809
-0.44313 2.6675 1.2247
-0.44262 10.767 1.1921
-0.43861 11.244 1.1599
-0.43596 1.2981 1.2225
-0.43578 2.8587 1.0927
-0.42975 11.953 1.1438
-0.42628 2.3232 1.2105
-0.42607 2.2218 1.2096
-0.422 1.3815 1.2182
-0.41945 1.6945 1.1097
-0.413 9.3716 1.1053
-0.41133 1.8865 1.2108
-0.41127 1.5306 1.2132
-0.40505 6.4986 0.99942
-0.4037 1.0137 1.2088
-0.40276 2.5753 1.2074
-0.37794 10.276 1.1909
-0.37502 11.584 1.1198
-0.36924 0.92578 1.2087
-0.36857 1.1127 1.2271
-0.36804 7.0472 0.71689
-0.36312 9.5627 1.1517
-0.35711 10.452 1.1873
-0.35521 0.91649 1.1164
-0.35512 11.303 1.1658
-0.35212 1.133 1.1211
-0.35197 1.6683 1.2128
-0.35149 10.773 1.2091
-0.3481 1.3329 1.2213
-0.34371 1.956 1.1125
-0.34326 11.433 1.1573
-0.34277 5.748 1.0489
-0.34039 1.8348 1.2122
-0.33979 17.275 1.1146
-0.33934 2.37 1.2107
-0.3305 2.1412 1.2065
-0.3302 2.1938 1.1039
-0.32308 11.749 1.1479
-0.32158 9.6408 1.1896
-0.31964 1.6857 1.1426
-0.31205 2.4601 1.2411
-0.30499 1.0349 1.2004
-0.30434 2.4475 1.2209
-0.30408 8.9751 1.1068
-0.30068 1.3901 1.2087
-0.28927 11.373 1.1805
-0.28228 1.6701 1.0877
-0.28174 1.0908 1.2152
-0.27927 6.9969 0.8549
-0.27864 5.9035 1.093
-0.27796 10.577 1.1863
-0.27577 2.53 1.106
-0.27446 2.5294 1.1039
-0.27204 1.1262 1.2828
-0.26944 1.1591 1.1107
-0.26766 2.8256 1.1582
-0.2621 14.14 1.1708
-0.26161 1.727 1.2123
-0.26089 2.8452 1.1997
-0.25688 1.5126 1.1065
-0.2543 4.0164 1.1063
-0.24811 9.2251 1.1682
-0.24624 1.3526 1.115
-0.24148 8.9778 1.111
-0.24061 5.8605 1.0873
-0.23974 10.485 1.1969
-0.23937 1.577 1.2109
-0.23916 2.2623 1.2135
-0.2388 9.2527 1.1548
-0.23825 2.1909 1.2136
-0.23708 2.0216 1.1059
-0.23436 1.6546 1.2177
-0.228 9.2307 1.154
-0.2278 0.89007 1.2672
-0.22692 13.078 0.96401
-0.2219 1.7441 1.1928
-0.22042 1.912 1.2123
-0.21843 9.2367 1.1555
-0.21797 2.2445 1.0977
-0.21619 1.4702 1.221
-0.21383 9.4855 1.1549
-0.21331 11.362 1.1317
-0.21201 2.5409 1.1982
-0.21084 1.084 1.1173
-0.20854 5.8106 1.045
-0.2078 1.7805 1.213
-0.2025 1.9586 1.1914
-0.19838 8.3878 0.73917
-0.18774 1.7293 1.094
-0.1853 2.2157 1.2084
-0.17967 1.4717 1.2254
-0.17924 13.476 1.1128
-0.17285 1.162 1.2127
-0.16413 10.172 1.2107
-0.16407 1.9197 1.1111
-0.16379 9.52 1.19
-0.16327 2.3062 1.1076
-0.16282 10.948 1.1636
-0.16179 9.5251 1.188
-0.16076 9.5169 1.194
-0.15973 7.3941 0.72456
-0.15929 10.32 1.2036
-0.15557 5.8258 1.1923
-0.14938 11.489 1.1428
-0.14831 5.8296 1.0559
-0.14095 1.9942 1.2101
-0.14074 10.164 1.2544
-0.14045 1.8283 1.2088
-0.14018 9.2868 1.1183
-0.13896 9.5376 1.1678
-0.13739 2.5589 1.2174
-0.13629 2.1834 1.2101
-0.13395 5.8956 1.1691
-0.1314 9.5433 1.1636
-0.12754 9.0079 1.1178
-0.12533 1.152 1.1078
-0.11338 10.47 1.2071
-0.111 10.32 1.2171
-0.10938 10.179 1.2237
-0.10545 1.0561 1.1474
-0.10488 11.5 1.1439
-0.10287 1.5472 1.2172
-0.098518 1.2904 1.2167
-0.095988 1.2731 1.1087
-0.087453 1.4978 1.2052
-0.084064 11.635 1.2116
-0.082735 10.963 1.1682
-0.07616 2.058 1.2223
-0.06934 2.0575 1.218
-0.067489 1.0728 1.2064
-0.064392 10.535 1.2107
-0.064003 10.179 1.2293
-0.061177 9.3439 1.1605
-0.060465 1.1507 1.1019
-0.057369 1.7338 1.1988
-0.05462 3.1809 1.1983
-0.048461 1.7167 1.2141
-0.047531 1.0789 1.1038
-0.04592 2.306 1.1037
-0.04494 10.557 1.2016
-0.039711 5.9742 1.0877
-0.037942 2.1595 1.2027
-0.036364 5.9326 1.0707
-0.035396 2.6349 1.1035
-0.033301 13.244 1.0574
-0.0275 1.607 1.1105
-0.02286 10.658 1.2003
-0.016374 6.2172 1.1203
-0.01614 4.9528 1.0685
-0.015954 2.2116 1.2048
-0.013444 8.9805 1.1241
-0.013261 11.551 1.1594
-0.010732 1.9393 1.2072
-0.0084981 0.35629 1.0968
-0.00050296 3.8035 1.0947
0.0029741 1.7344 1.1134
0.0066639 9.3272 1.145
0.0076358 1.8103 1.2147
0.0077808 13.641 1.0857
0.011538 3.8901 1.0933
0.012443 2.2947 1.2137
0.013756 2.8168 1.1154
0.014403 2.7528 1.2112
0.01636 1.1458 1.1018
0.02203 8.859 0.92287
0.022929 1.3026 1.1677
0.024656 9.3884 1.2035
0.026385 2.8104 1.1055
0.027431 6.1128 1.0597
0.02787 6.8491 0.99356
0.028977 9.842 1.2116
0.029437 0.21926 1.2025
0.033268 2.3314 1.2222
0.033994 6.0354 1.2002
0.036984 2.7167 1.1973
0.038841 1.4246 1.1027
0.045423 3.0945 1.094
0.051314 9.9935 1.2204
0.051709 2.7028 1.1137
0.054276 1.3392 1.0929
0.055951 6.6048 1.0295
0.058951 0.67488 1.0871
0.059008 9.3624 1.1898
0.060645 2.0352 1.1135
0.064482 0.54275 1.1055
0.070915 1.8786 1.1156
0.071711 1.3083 1.213
0.074108 3.2128 1.192
0.075844 10.459 1.2202
0.081192 2.1739 1.2142
0.081921 2.4884 1.2085
0.086404 1.1586 1.1037
0.087337 10.123 1.2353
0.097706 2.3152 1.2059
0.099846 2.5388 1.1216
0.10363 2.6528 1.2123
0.1083 10.107 1.2226
0.10904 6.1152 1.0874
0.10911 8.5084 0.7111
0.11756 9.667 1.2002
0.11782 2.0056 1.2146
0.12114 1.1211 1.206
0.12306 6.0591 1.2092
0.12377 6.7993 0.74015
0.12635 11.114 1.1864
0.12726 1.7119 1.1044
0.12961 1.6405 1.2139
0.13704 2.6879 1.2199
0.13965 1.4333 1.101
0.13969 0.57629 1.1037
0.14688 9.1411 1.1332
0.1486 0.98762 1.1235
0.1507 1.9515 1.2158
0.15406 4.3221 1.0942
0.15515 1.933 1.1067
0.15878 2.8284 1.2191
0.1602 1.758 1.212
0.16027 10.287 1.2194
0.16209 1.4985 1.1019
0.1654 10.499 1.2101
0.16724 8.7906 1.0804
0.17632 3.1142 1.2074
0.17644 8.8105 1.0727
0.17848 1.1821 1.2025
0.17935 8.5697 1.0024
0.18467 1.3843 1.1161
0.18932 8.7561 1.0815
0.19226 2.1808 1.2137
0.19374 1.4931 1.1042
0.19422 8.43 1.0046
0.19445 1.7956 1.1002
0.19666 8.5014 0.96633
0.19695 0.84716 1.122
0.19753 2.7106 1.2149
0.19964 1.1186 1.1035
0.20048 2.3904 1.2115
0.20546 8.4329 1.0146
0.20644 1.7208 1.109
0.20704 6.2403 1.0775
0.20772 2.5903 1.2087
0.20864 6.2401 1.0761
0.20877 10.39 1.2204
0.21033 2.0561 1.2159
0.21355 1.2235 1.2088
0.21482 10.403 1.2289
0.21522 1.5775 1.1052
0.21534 13.805 1.0924
0.21906 10.03 1.2163
0.22279 6.9193 1.1838
0.22529 2.2658 1.2164
0.22593 -0.6074 1.2099
0.22661 1.8973 1.2075
0.22714 7.6719 1.0285
0.22883 9.2104 1.1718
0.23091 9.2153 1.1692
0.23334 10.501 1.2023
0.23703 9.0259 1.1414
0.24384 0.97629 1.0958
0.24659 1.1989 1.2002
0.25187 2.3545 1.1069
0.25301 2.3535 1.1071
0.25302 1.4081 1.1019
0.25366 8.476 1.0503
0.25962 1.4671 1.1992
0.26304 10.476 1.2101
0.26431 0.76821 1.1063
0.27376 8.4008 1.1548
0.27712 1.3488 1.2024
0.27827 10.274 1.2197
0.2787 1.7462 1.214
0.27874 9.0315 1.1171
0.27956 1.2209 1.1093
0.28697 0.96544 1.0994
0.28796 1.8437 1.2059
0.28888 13.099 1.0646
0.2902 10.134 1.2186
0.29413 8.8844 1.1219
0.29683 1.9566 1.2087
0.29904 0.26959 1.2056
0.30793 1.8191 1.096
0.30888 2.5692 1.2086
0.30943 10.356 1.195
0.31435 1.5999 1.0949
0.31455 1.5331 1.2066
0.31652 1.8782 1.2053
0.32009 6.9459 1.0361
0.32288 11.359 1.1612
0.33554 10.857 1.1787
0.33607 2.9605 1.1074
0.33639 10.203 1.2152
0.3413 1.8296 1.2092
0.34401 1.3645 1.0926
0.34706 1.9792 1.1159
0.34714 9.0825 1.1553
0.35098 2.4334 1.2073
0.35258 0.99377 1.2042
0.35296 1.7505 1.2082
0.35449 8.7955 1.1226
0.35462 2.066 1.202
0.35472 1.9139 1.2238
0.35979 10.614 1.1901
0.36096 0.72693 1.0958
0.36131 10.229 1.2109
0.36207 2.1454 1.2151
0.36332 9.4452 1.2007
0.36488 1.892 1.1038
0.36506 10.405 1.2102
0.37044 1.5599 1.1073
0.37234 8.8191 1.1119
0.37497 8.5509 1.072
0.3759 1.6216 1.2242
0.3762 6.4255 1.0744
0.37683 10.3 1.2218
0.37697 2.4873 1.2085
0.38204 0.576 1.119
0.38467 2.0365 1.1035
0.38499 1.8583 1.1036
0.38795 2.3603 1.2076
0.38839 12.919 1.0054
0.39451 2.5087 1.2157
0.39465 2.3739 1.2196
0.39542 2.3231 1.2129
0.39898 11.438 1.172
0.40057 8.085 1.0466
0.40151 2.6192 1.208
0.40167 1.4418 1.1938
0.40421 8.9152 1.0263
0.40969 4.7601 1.1071
0.41733 11.049 1.1647
0.4192 4.5489 1.0929
0.42433 2.6185 1.1041
0.42449 1.1647 1.0945
0.42586 1.6288 1.0982
0.42704 1.6281 1.0963
0.42975 10.492 1.2007
0.43418 0.9924 1.0877
0.4343 0.61499 1.0884
0.4379 2.4299 1.1025
0.43866 1.2549 1.2031
0.43917 11.822 1.1218
0.44065 10.658 1.1846
0.44571 10.887 1.169
0.44957 0.50392 1.0987
0.45093 8.8607 1.1665
0.45276 0.12724 1.1643
0.45461 1.4959 1.086
0.45502 8.6729 1.1103
0.45708 1.4378 1.1044
0.45893 1.6399 1.201
0.45941 8.8782 1.1574
0.45993 1.6763 1.1042
0.462 11.383 1.1376
0.46542 7.4196 1.0358
0.46766 1.9213 1.1043
0.46781 2.968 1.2167
0.46945 10.422 1.2073
0.47145 4.5514 1.2045
0.47983 3.1736 1.2152
0.48537 11.071 1.1667
0.49118 1.407 1.1948
0.49288 1.4067 1.0998
0.49486 2.0021 1.2164
0.49539 11.912 1.1462
0.49698 2.8773 1.0861
0.49758 2.8774 1.097
0.49984 4.1243 1.2372
0.5 2.6628 1.2021
0.50118 1.3357 1.0997
0.50276 1.9178 1.202
0.50397 10.55 1.1992
0.50534 8.6936 1.0984
0.50692 6.8041 1.1352
0.5071 1.6085 1.2179
0.50754 9.2749 1.172
0.50807 1.9204 1.3071
0.51004 6.8189 1.1432
0.5134 2.2896 1.1049
0.51456 11.128 1.163
0.51618 4.671 1.2088
0.51719 2.7649 1.0869
0.51885 1.5908 1.1998
0.52263 6.5584 1.1136
0.52269 10.855 1.1818
0.52345 2.0616 1.2077
0.5244 8.6834 1.0893
0.52473 0.2571 1.2073
0.52627 6.5157 1.1032
0.53244 10.176 1.1938
0.53805 10.201 1.1831
0.54117 10.356 1.1933
0.54299 1.1645 1.0902
0.54351 0.64228 1.0693
0.54703 1.5633 1.1029
0.54742 1.7197 1.1171
0.54828 10.026 1.1936
0.5496 0.77253 1.2107
0.55121 1.8433 1.2102
0.55505 1.7123 1.0974
0.5559 2.4201 1.2122
0.55785 1.4859 1.1029
0.55869 3.3886 1.1157
0.56241 8.7141 1.1389
0.56388 2.6352 1.2125
0.56627 1.6807 1.1782
0.56855 8.7275 1.1297
0.56877 8.7144 1.1414
0.56917 9.7416 1.1866
0.57083 14.216 1.1742
0.57091 8.0857 1.0654
0.57477 5.2612 1.088
0.57609 1.0932 1.0856
0.57735 1.6648 1.2102
0.5775 7.2752 1.0522
0.57885 2.8211 1.1083
0.57941 1.92 1.1082
0.58227 1.2105 1.2001
0.58359 8.3637 1.0718
0.58385 10.729 1.1854
0.58724 1.9367 1.1966
0.58846 1.0427 1.1929
0.5896 8.4933 1.1094
0.5909 1.3333 1.1021
0.59211 1.2285 1.0954
0.59267 1.3618 1.0985
0.5969 2.3822 1.1035
0.59883 6.7287 1.2614
0.59959 1.5409 1.2013
0.60495 10.729 1.1841
0.60506 8.4545 1.0848
0.60865 10.515 1.1864
0.60957 6.7573 1.1056
0.6101 2.8157 1.2353
0.61186 1.8328 1.2075
0.61222 2.1391 1.1032
0.61422 8.7457 1.1028
0.6176 10.436 1.1893
0.61875 2.9001 1.1964
0.62076 2.8896 1.1928
0.62177 6.7508 1.1148
0.62226 10.62 1.1935
0.62845 0.71786 1.0816
0.6311 1.9506 1.2077
0.63142 10.628 1.1827
0.63326 1.9833 1.2041
0.63802 2.0758 1.2047
0.64166 7.4078 1.073
0.64202 1.4091 1.0887
0.64572 1.0596 1.0627
0.64663 0.91157 1.0867
0.64681 1.7425 1.0982
0.64709 1.4996 1.0828
0.64835 2.3087 1.2086
0.64888 0.54898 1.0877
0.65231 8.2754 1.0927
0.65278 5.5755 1.0984
0.65455 9.8473 1.184
0.65892 0.98674 1.0892
0.66026 0.49097 1.0879
0.66328 10.912 1.1732
0.665 6.9421 1.0978
0.66643 6.9414 1.0991
0.66731 2.449 1.1031
0.66984 11.037 1.182
0.67011 13.201 1.123
0.6735 1.8203 1.1007
0.67606 1.1351 1.0898
0.67622 5.6602 1.1142
0.6778 4.8948 1.1005
0.68026 9.5346 1.176
0.68127 9.5381 1.1732
0.68174 2.6139 1.1073
0.68407 11.032 1.1672
0.68424 3.38 1.2196
0.68537 7.1122 1.1146
0.68646 8.4924 1.1288
0.6876 16.522 1.1243
0.69055 2.2298 1.1074
0.69085 6.7741 1.2445
0.69181 1.5985 1.1997
0.69238 8.4985 1.1293
0.6931 2.7302 1.1704
0.69346 9.3844 1.1705
0.69479 11.48 1.1497
0.69735 10.394 1.1861
0.69912 12.126 1.1427
0.69925 0.726 1.0902
0.70042 2.0956 1.0989
0.70335 7.2304 1.0961
0.7058 2.8344 1.2153
0.70731 3.0572 1.0995
0.70773 2.2273 1.2085
0.7121 8.0934 1.0926
0.71532 10.161 1.1791
0.7187 0.52193 1.069
0.71989 1.9456 1.2085
0.7229 6.9231 1.1006
0.72293 5.6319 1.1241
0.72671 11.209 1.1479
0.72708 1.3784 1.0898
0.72708 1.134 1.1189
0.72799 7.1441 1.0974
0.72973 2.4012 1.2066
0.73176 9.7465 1.1736
0.73333 8.3226 1.1362
0.73349 1.4039 1.2065
0.73508 10.53 1.1832
0.73509 9.1985 1.1615
0.73665 8.3291 1.1272
0.74181 8.0686 1.0851
0.74194 7.9587 1.0953
0.74263 1.8052 1.0971
0.74301 8.2279 1.1514
0.74306 2.1621 1.2037
0.74472 6.9274 1.112
0.74531 1.405 1.2097
0.74534 7.7272 1.0956
0.74542 2.0237 1.1984
0.74567 7.7262 1.0958
0.74809 1.315 1.0884
0.75228 2.1182 1.0995
0.75411 2.6907 1.1012
0.76037 1.444 1.1041
0.76077 3.1475 1.1058
0.76216 10.047 1.1757
0.76268 1.0888 1.0893
0.76296 9.6254 1.1795
0.76517 1.8437 1.1024
0.76524 1.9058 1.2012
0.76655 1.5126 1.0933
0.7673 2.0646 1.1033
0.76783 8.2693 1.108
0.77369 6.5215 0.99796
0.77401 1.2439 1.1091
0.77569 2.134 1.1025
0.77648 0.74616 1.0969
0.77649 7.2562 1.1032
0.77895 8.6158 1.1452
0.78441 1.7846 1.2033
0.78675 1.4539 1.1973
0.78721 10.621 1.1771
0.78834 7.1324 1.0926
0.79109 7.8947 1.0984
0.79229 7.8924 1.0985
0.79371 8.1128 1.1403
0.79507 9.647 1.1693
0.79708 1.1168 1.1892
0.7977 10.111 1.1547
0.799 1.0192 1.0584
0.79966 2.4652 1.2075
0.8037 1.4861 1.1978
0.80655 10.775 1.1744
0.80907 8.1228 1.1319
0.81071 1.3745 1.0891
0.81116 9.6279 1.1745
0.81242 8.0934 1.1272
0.81255 2.6248 1.2125
0.81446 7.8737 1.1447
0.81488 7.4902 1.1006
0.8185 7.6589 1.0882
0.81869 1.6795 1.0879
0.81878 1.1344 1.0899
0.81908 10.437 1.1793
0.82497 10.262 1.1722
0.82648 3.07 1.2085
0.82672 10.935 1.1712
0.82838 1.4979 1.3211
0.83048 2.2642 1.2157
0.83366 7.4642 1.1396
0.83661 2.1173 1.2041
0.83776 2.6372 1.0991
0.83833 2.6373 1.0985
0.83872 0.92689 1.0785
0.84185 2.634 1.0968
0.84891 10.145 1.1778
0.84899 0.58525 1.072
0.85204 1.1313 1.0878
0.85845 10.513 1.1753
0.86123 0.6992 1.0865
0.86495 0.89758 1.0616
0.86609 7.8996 1.1337
0.86619 1.716 1.0931
0.86925 1.8724 1.0881
0.87648 2.7237 1.2377
0.87848 3.1524 1.2128
0.879 2.2298 1.2024
0.87939 11.069 1.1615
0.8794 12.475 1.1273
0.88411 2.1408 1.1988
0.88598 7.4984 1.128
0.88946 1.0801 1.0802
0.89447 2.0647 1.0987
0.90213 7.8871 1.1054
0.90256 2.0928 1.2063
0.90279 3.1385 1.1072
0.90707 2.1993 1.0995
0.90767 1.5532 1.1966
0.90848 0.94222 1.0777
0.9095 7.3671 1.2709
0.91507 10.833 1.1697
0.91542 3.134 1.0951
0.92237 0.56856 1.0806
0.92304 1.9917 1.1932
0.92663 15.132 1.0673
0.92923 10.432 1.1681
0.93029 1.6002 1.0828
0.93053 1.6008 1.0834
0.93325 1.9839 1.0922
0.93391 2.2811 1.0911
0.93858 3.1418 1.1866
0.94219 10.582 1.1699
0.94488 9.3453 1.1587
0.94854 10.758 1.1645
0.9496 0.1752 1.2054
0.95067 1.0132 1.0825
0.95288 1.8976 1.0914
0.95965 1.725 1.1977
0.9629 2.6569 1.2092
0.96597 0.7307 1.076
0.96933 12.539 1.0985
0.97115 8.8952 1.1509
0.97119 0.93672 1.1852
0.97125 2.0722 1.208
0.9738 10.987 1.167
0.9794 2.8217 1.0995
0.98024 2.8211 1.0992
0.9841 11.466 1.1477
0.98511 1.1241 1.0799
0.98612 1.8714 1.0932
0.9864 8.8494 1.163
0.99004 10.275 1.1621
0.99698 1.0142 1.0655
0.99862 10.566 1.168
1.0051 8.7667 1.1504
1.0066 1.9105 1.2065
1.0106 1.0124 1.0153
1.0158 4.3137 1.2394
1.0166 4.3022 1.2336
1.0166 3.7829 1.1067
1.0195 10.898 1.1599
1.0211 11.55 1.1459
1.0218 11.546 1.1433
1.0219 2.0916 1.1999
1.022 0.9596 1.1819
1.0224 3.1475 1.2111
1.0247 0.67305 1.0875
1.0251 3.1445 1.2071
1.0296 9.7901 1.1524
1.0321 1.4124 1.0885
1.0397 5.3084 1.1052
1.0401 10.437 1.1546
1.0421 10.695 1.1592
1.0435 2.1883 1.091
1.0467 0.86868 1.0952
1.0521 0.98879 1.0717
1.0534 1.5263 1.0906
1.0635 2.0175 1.202
1.064 10.762 1.143
1.0654 1.6455 1.1946
1.0658 10.999 1.1506
1.0746 9.3645 1.1562
1.0797 10.929 1.1547
1.0797 6.8021 1.1139
1.0812 10.276 1.167
1.0826 10.277 1.1635
1.0829 1.9385 1.0836
1.0881 10.588 1.1609
1.1004 2.8384 1.2138
1.1022 2.8361 1.2105
1.1087 5.1741 1.107
1.1174 0.74614 1.1824
1.1195 9.8242 1.1651
1.1206 10.146 1.1631
1.1217 0.90671 1.0706
1.1266 3.1928 1.1033
1.1285 1.9109 1.2147
1.1293 10.527 1.1602
1.1339 10.332 1.1611
1.1357 1.9279 1.0921
1.137 10.819 1.1566
1.1409 1.2127 1.1957
1.1427 2.763 1.2024
1.151 10.052 1.1797
1.1511 10.047 1.1893
1.152 11.243 1.1443
1.1529 1.0693 1.1906
1.1567 0.96259 1.079
1.1604 1.6807 1.0757
1.1628 5.9493 1.1177
1.1647 2.4696 1.0935
1.1656 10.62 1.1528
1.1684 10.886 1.1685
1.1747 10.416 1.1626
1.177 6.6351 1.111
1.1796 13.295 1.1193
1.1832 8.7295 1.1382
1.1836 10.336 1.1584
1.1856 0.66763 1.3364
1.1891 2.873 1.2098
1.1899 3.0738 1.2187
1.1912 0.91876 1.1918
1.1914 8.9621 1.1518
1.1919 5.8771 1.1002
1.1925 1.5674 1.1962
1.1926 9.5465 1.1559
1.194 0.71435 1.2034
1.1943 9.4339 1.1505
1.1961 10.574 1.1587
1.2015 2.7046 1.0905
1.2022 2.1946 1.0884
1.2064 2.0229 1.09
1.2092 1.1127 1.1845
1.2106 3.0364 1.2123
1.2136 3.0582 1.1039
1.22 10.24 1.1513
1.2259 9.0644 1.148
1.2278 9.2635 1.1512
1.229 8.9627 1.1445
1.2309 1.2508 1.0446
1.2404 3.2012 1.2133
1.2429 1.1618 1.0715
1.2448 10.415 1.1557
1.2453 5.9303 1.2446
1.2467 1.958 1.0658
1.247 5.9066 1.2441
1.2507 2.6022 1.0814
1.2518 12.163 1.107
1.2522 12.15 1.1005
1.2535 1.1008 1.0687
1.2549 0.97508 1.0858
1.2566 3.2531 1.0986
1.2576 3.0617 1.2096
1.2588 1.9741 1.0736
1.2592 1.9727 1.0818
1.2631 10.649 1.1482
1.2645 10.859 1.1561
1.2647 3.0237 1.2008
1.2713 15.345 1.1365
1.2741 9.5824 1.1553
1.2846 3.0682 1.0922
1.2858 10.199 1.1537
1.2894 1.7243 1.1857
1.2905 10.422 1.1634
1.2945 4.1924 1.2314
1.2973 1.0412 1.0626
1.2993 2.7399 1.0808
1.3003 2.2304 1.086
1.3007 10.048 1.1547
1.3045 1.268 1.0516
1.3054 10.148 1.1531
1.3058 1.8963 1.1746
1.3073 10.154 1.1405
1.3134 10.563 1.1526
1.3152 8.7737 1.1337
1.3155 2.7236 1.2047
1.3173 9.5842 1.1518
1.3186 5.5785 1.0966
1.3236 1.2761 1.0776
1.3265 3.0688 1.2135
1.3277 6.6408 1.1128
1.3328 3.3556 1.1041
1.3333 6.6422 1.1108
1.3408 10.285 1.1551
1.3445 10.917 1.1842
1.3459 10.285 1.148
1.3565 9.2248 1.1598
1.362 10.674 1.1331
1.362 3.2631 1.2135
1.3648 3.7246 1.2337
1.3649 10.591 1.1467
1.3662 3.1364 1.0952
1.3676 2.6393 1.1989
1.372 1.0245 1.1768
1.3723 1.2205 1.1766
1.3752 5.0469 1.0966
1.3758 2.0119 1.1895
1.376 9.3641 1.1487
1.3769 1.0017 1.0609
1.383 9.2854 1.1538
1.3875 3.0617 1.2092
1.3922 9.0592 1.1441
1.3928 2.3927 1.0895
1.4 9.0567 1.1374
1.4004 7.0033 1.1116
1.4019 3.7633 1.2538
1.4024 11.058 1.1249
1.4028 9.2952 1.1278
1.4104 7.2699 1.1186
1.4122 2.282 1.0777
1.4123 6.0614 1.1069
1.4173 8.4649 1.1301
1.4215 1.2638 1.1883
1.4231 5.0557 1.0862
1.4235 1.155 1.0609
1.4277 1.0719 1.0504
1.431 3.1332 1.2255
1.435 4.9707 1.0442
1.4384 3.347 1.208
1.4384 3.3607 1.2118
1.4421 10.97 1.1379
1.4455 1.2369 1.0562
1.4462 9.0062 1.1384
1.4477 7.3123 1.1153
1.4554 7.1569 1.1194
1.4573 3.2229 1.0946
1.4589 6.5024 1.1015
1.4601 2.2648 1.19
1.4634 13.227 1.1369
1.4666 10.245 1.1547
1.4679 2.2707 1.0728
1.4765 3.1446 1.209
1.4791 10.578 1.1492
1.4802 2.0791 1.1912
1.4941 4.7663 1.0949
1.4969 2.7659 1.2034
1.4974 6.5585 1.0906
1.5008 5.6507 1.1134
1.5046 7.3831 1.1293
1.507 1.2949 1.209
1.5121 2.2062 1.1972
1.5132 9.249 1.1406
1.5222 0.70106 1.0586
1.5319 6.3956 1.1142
1.5321 9.5168 1.1476
1.5352 3.3368 1.099
1.5364 3.3228 1.3224
1.5382 2.5956 1.1864
1.5452 9.041 1.1335
1.546 9.6605 1.1562
1.5487 9.7378 1.1523
1.5513 5.024 1.0956
1.5526 3.225 1.0597
1.5579 3.2781 1.254
1.5592 7.8701 1.1202
1.5596 1.2107 1.1757
1.5616 4.8346 1.2446
1.5637 10.995 1.1159
1.565 3.7213 1.0956
1.5652 2.7951 1.0852
1.5653 1.0523 1.0484
1.569 2.5687 1.1963
1.5704 2.2219 1.19
1.5725 2.286 1.0735
1.5741 2.6308 1.0924
1.5753 1.4927 1.0742
1.5782 2.3009 1.1818
1.5839 4.7965 1.0382
1.5859 6.3193 1.1036
1.5917 5.4559 1.0916
1.5979 6.3151 1.0956
1.6037 10.854 1.1678
1.6039 7.1175 1.1175
1.6055 3.3452 1.0833
1.6082 3.4014 1.1071
1.6086 6.992 1.1021
1.6097 6.0078 1.1072
1.6127 7.0068 1.0914
1.6129 5.74 1.0991
1.6192 9.0939 1.1324
1.6192 9.7636 1.1352
1.6228 9.7007 1.1419
1.6244 10.63 1.1562
1.6278 5.0785 1.1185
1.6325 6.6528 1.1159
1.6327 2.8382 1.2052
1.6339 3.3495 1.2185
1.6416 9.7017 1.1383
1.644 2.899 1.2051
1.6459 2.8966 1.2019
1.649 1.5448 1.1
1.6492 2.9521 1.2045
1.6497 2.6861 1.0851
1.6526 10.719 1.1402
1.6526 8.047 1.1327
1.6577 3.6639 1.0025
1.6582 3.1279 1.0924
1.6677 4.1951 1.0861
1.6686 4.2662 1.091
1.6687 4.5007 1.0951
1.6693 7.1232 1.1103
1.6698 8.897 1.1325
1.6701 3.3378 1.0848
1.673 9.2393 1.1392
1.6751 2.7044 1.1958
1.6776 9.294 1.1348
1.679 2.322 1.1872
1.6806 2.6428 1.1907
1.6811 7.1841 1.1174
1.6823 3.5429 1.0947
1.6837 1.5416 1.1706
1.6843 9.0056 1.1299
1.6845 5.6674 1.0881
1.6846 8.0008 1.1191
1.6852 9.8036 1.1511
1.6863 3.3314 1.2016
1.6892 3.3549 1.2025
1.6894 3.5014 1.0988
1.6895 5.0763 1.1044
1.6928 9.3809 1.1401
1.6942 4.7353 1.0988
1.6952 6.147 1.1068
1.698 9.4968 1.1421
1.698 4.7749 1.0926
1.6997 8.0041 1.095
1.7026 4.315 1.0833
1.7074 3.9002 1.0906
1.7086 6.8726 1.115
1.7095 9.5644 1.1442
1.7113 8.8318 1.1333
1.714 9.6238 1.1419
1.7146 3.6614 1.0911
1.7151 4.9032 1.0818
1.7157 8.6051 1.1336
1.717 9.7109 1.1493
1.7227 3.3209 1.2167
1.7284 3.7516 1.085
1.7292 2.225 1.192
1.7312 2.5741 1.1852
1.7324 7.3501 1.1212
1.7331 2.7802 1.2167
1.7354 3.3914 1.2201
1.7355 6.8804 1.0969
1.7364 5.0129 1.2182
1.7374 5.1002 1.2511
1.7391 9.4621 1.1393
1.743 2.1305 1.1864
1.7492 7.8836 1.1225
1.7497 5.89 1.0846
1.7512 4.0388 1.0954
1.7515 2.9787 1.2015
1.7545 2.7082 1.1982
1.7572 2.144 1.076
1.7599 3.1414 1.2071
1.7599 3.1397 1.2059
1.7605 2.0609 1.0732
1.7623 9.5919 1.1481
1.7629 1.4385 1.0555
1.7641 5.5588 1.1018
1.7645 9.5999 1.1897
1.7662 3.3517 1.2078
1.768 3.6925 1.086
1.7688 7.2019 1.1149
1.7701 4.2213 1.0837
1.7707 4.7195 1.2238
1.772 2.9423 1.0814
1.7776 3.5455 1.2144
1.7801 4.3112 1.0879
1.7839 3.5096 1.2156
1.7869 5.7006 1.1029
1.7928 1.6899 1.0129
1.7928 3.9067 1.2088
1.7937 8.4601 1.1232
1.7983 3.8057 1.0779
1.7985 3.2496 1.2114
1.8022 3.0632 1.207
1.8042 11.02 1.1506
1.8069 9.6783 1.1518
1.8079 3.9262 1.0947
1.8117 5.1305 1.089
1.8119 1.2715 1.0621
1.8119 3.6753 1.2148
1.8158 5.8275 1.0911
1.8175 0.92144 1.0615
1.8185 3.411 1.0898
1.8201 3.7646 1.2141
1.8204 2.823 1.1923
1.8221 6.1875 1.0964
1.8224 9.4884 1.1525
1.8248 3.0095 1.207
1.8255 9.8097 1.1363
1.8261 4.4466 1.0831
1.8269 3.7905 1.2102
1.8272 7.1896 1.1167
1.8279 5.7926 1.0403
1.8317 1.7099 1.0524
1.8341 2.3986 1.1885
1.8349 3.9473 1.088
1.8378 10.308 1.1392
1.8393 4.4365 1.0813
1.8399 4.0428 1.2178
1.8406 4.6533 1.0752
1.8471 7.1734 1.1177
1.8482 7.3996 1.1302
1.8536 2.3172 1.0985
1.8552 7.8445 1.1177
1.8556 8.4199 1.1234
1.8561 7.39 1.1267
1.8561 9.5595 1.1454
1.8576 2.7757 1.08
1.8579 5.5509 1.0901
1.86 3.8498 1.088
1.8624 2.1111 1.1828
1.8641 9.2251 1.141
1.8663 1.7932 1.1767
1.8675 11.045 1.1746
1.8699 4.3171 1.2229
1.8699 2.9605 1.1984
1.8702 9.5037 1.1195
1.8706 4.7433 1.0908
1.8709 9.4813 1.1233
1.871 2.6145 1.1887
1.8728 5.9385 1.0885
1.8771 2.8756 1.097
1.8779 9.4654 1.1125
1.8782 4.7459 1.1037
1.8784 6.2552 1.0957
1.8806 5.0862 1.0838
1.883 4.773 1.0956
1.894 3.8373 1.0914
1.8947 1.5015 1.1826
1.8966 2.7956 1.1957
1.8977 3.9215 1.2165
1.8992 7.4242 1.1186
1.9013 6.7747 1.1063
1.9029 3.7166 1.0826
1.9065 7.3262 1.1158
1.9067 5.5681 1.0888
1.907 2.9996 1.1989
1.9121 7.9387 1.1216
1.9126 7.9375 1.1225
1.914 8.459 1.1305
1.918 9.4435 1.1285
1.9184 2.6519 1.0818
1.9211 4.4982 1.0853
1.9215 3.9301 1.0816
1.9224 3.9294 1.0795
1.9255 4.6107 1.0915
1.9285 8.3226 1.149
1.9292 4.0252 1.0863
1.9301 3.5882 1.0811
1.9305 4.1279 1.0775
1.9316 6.6155 1.1024
1.9319 16.439 1.0864
1.9326 7.2384 1.1102
1.9329 2.7131 1.0733
1.9351 1.7627 1.1621
1.9354 16.471 1.0895
1.9385 8.3841 1.1223
1.9387 9.5977 1.135
1.9406 5.1342 1.2365
1.9418 7.2387 1.0997
1.9446 6.9148 1.1118
1.9506 2.3324 1.1951
1.9517 2.1551 1.1821
1.9552 10.379 1.1413
1.9555 2.802 1.1952
1.9563 2.3499 1.1871
1.9577 4.7312 1.2241
1.9578 7.3152 1.2689
1.9613 2.8146 1.2089
1.9614 2.9729 1.0858
1.9633 5.7292 1.0929
1.9659 2.8689 1.1969
1.966 5.7826 1.0884
1.9666 8.2885 1.1259
1.9672 2.2459 1.1853
1.9721 2.8871 1.1978
1.9744 8.2844 1.1228
1.9763 2.5735 1.1879
1.9764 6.7209 1.1058
1.9783 6.7223 1.105
1.9816 4.1457 1.0839
1.9821 3.8433 1.2138
1.9866 8.0625 1.1216
1.9876 2.9762 1.2015
1.9946 5.5744 1.0923
1.9961 8.1476 1.1211
1.9962 4.2889 1.3062
1.9971 3.6462 1.0778
1.9983 2.0958 1.1836
1.9998 3.3018 1.0749
2.0037 11.368 1.1371
2.0053 11.37 1.1395
2.008 2.2683 1.0747
2.009 4.1116 1.0728
2.0101 6.1827 1.0938
2.0101 2.4167 1.19
2.0103 1.8287 1.1822
2.0119 2.4149 1.1919
2.0136 2.8779 1.0724
2.0145 2.8756 1.0746
2.0155 1.8773 1.1756
2.0155 4.1019 1.0727
2.0164 2.6742 1.1916
2.0184 4.6253 1.0782
2.0188 3.9817 1.0743
2.0225 9.8818 1.1317
2.0258 6.6057 1.0984
2.0292 9.473 1.139
2.0293 2.7354 1.186
2.031 8.3434 1.1193
2.0319 8.4162 1.1676
2.0332 8.0666 1.1177
2.0344 8.3997 1.1283
2.0347 3.9219 1.0756
2.0347 6.1785 1.0937
2.0352 5.8207 1.09
2.0354 6.1755 1.0912
2.0368 2.2639 1.0974
2.0441 2.5083 1.1961
2.0465 7.9208 1.0912
2.0467 5.2136 1.0856
2.0538 2.8425 1.1938
2.0544 5.5859 1.0887
2.0548 2.9883 1.196
2.0551 3.463 1.0754
2.0571 7.7287 1.1227
2.0575 2.4365 1.093
2.0576 2.5807 1.1877
2.0577 2.5815 1.188
2.0635 4.0761 1.0799
2.0673 2.9305 1.1951
2.0674 2.9643 1.1757
2.0679 4.3613 1.0763
2.0687 4.5775 1.0798
2.0749 2.2062 1.1833
2.0798 2.1782 1.198
2.0835 4.1654 1.076
2.0849 8.367 1.1093
2.0891 2.7994 1.0746
2.0898 2.3519 1.1836
2.0938 2.8764 1.0657
2.0954 3.2157 1.1948
2.096 4.128 1.2067
2.0965 2.735 1.0762
2.0976 1.6733 1.1756
2.101 5.0255 1.2073
2.102 4.1281 1.2079
2.1024 3.0579 1.2177
2.1029 2.3055 1.1802
2.1042 4.3736 1.0819
2.1059 8.6596 1.1286
2.1084 2.9117 1.0643
2.1099 5.6541 1.0899
2.1111 4.8506 1.0791
2.112 2.9021 1.1946
2.1124 2.9032 1.1953
2.1132 4.8607 1.0793
2.1172 2.4088 1.1856
2.1224 3.9394 1.203
2.1244 2.4721 1.1878
2.1248 2.4691 1.1751
2.1283 1.8448 1.1904
2.1307 8.0477 1.1123
2.1339 9.7315 1.1372
2.1388 2.5318 1.1799
2.1417 9.5818 1.1311
2.1422 3.8282 1.0739
2.1498 3.483 1.204
2.15 4.2225 1.0794
2.1501 5.9688 1.0834
2.1533 4.4909 1.0881
2.155 2.7266 1.1586
2.1575 5.1273 1.0856
2.1583 2.6581 1.1939
2.1584 3.8335 1.0827
2.1592 3.0624 1.0814
2.1592 3.9386 1.2104
2.1598 3.0723 1.0836
2.1651 3.1593 1.0692
2.1653 3.7494 1.0591
2.1655 4.9375 1.0854
2.1655 8.1684 1.1857
2.1687 6.8139 1.0809
2.1696 8.4136 1.1147
2.1704 3.1232 1.1252
2.1722 2.3382 1.1814
2.1729 3.2201 1.0901
2.1742 6.1684 1.0912
2.1747 8.4916 1.1132
2.1753 9.0117 1.1251
2.1753 2.7132 1.1831
2.1772 4.7308 1.0835
2.18 3.0846 1.2015
2.1823 2.8235 1.1909
2.1835 9.3528 1.1251
2.1856 8.3051 1.1126
2.189 2.8839 1.2004
2.1896 4.9103 1.2273
2.1948 4.9057 1.2265
2.1955 4.274 1.0891
2.1956 4.9765 1.0885
2.1958 2.9219 1.1984
2.1979 4.9749 1.084
2.2002 7.0716 1.1107
2.2024 2.9396 1.193
2.2034 4.5241 1.08
2.2041 3.6872 1.0738
2.2045 4.4285 1.0774
2.205 7.9393 1.1036
2.2055 4.3284 1.0766
2.2069 3.5864 1.0367
2.2145 5.0289 1.0784
2.2159 11.152 1.0058
2.2171 2.4618 1.0449
2.219 4.4719 1.0114
2.2254 5.5771 1.1074
2.2266 2.6665 1.1924
2.2268 9.2952 1.1256
2.2269 2.3869 1.1876
2.2291 5.6129 1.0866
2.2314 3.01 1.0708
2.2336 2.4729 1.0489
2.2346 4.5693 1.0754
2.2346 4.2253 1.0772
2.2376 3.8448 1.0853
2.238 9.5135 1.1133
2.2389 2.2151 1.176
2.2407 3.8344 1.202
2.2463 8.0069 1.1102
2.2486 3.0865 1.1982
2.2508 9.7137 1.1334
2.2525 7.7553 1.1183
2.2529 3.166 1.1746
2.2539 3.1269 1.1964
2.2564 3.4656 1.0386
2.2581 6.1346 1.0734
2.2619 2.7925 1.074
2.2627 3.9788 1.0706
2.2628 8.6556 1.1309
2.2632 7.6722 1.1111
2.2637 3.5287 1.0886
2.2644 2.9597 1.0682
2.2647 8.901 1.1206
2.2676 8.9936 1.121
2.2686 9.7482 1.1341
2.2764 2.362 1.1707
2.2771 6.1681 1.0952
2.2773 4.2774 1.2121
2.2788 4.2935 1.2194
2.2789 2.9743 1.1855
2.2791 2.8249 1.1958
2.281 4.6695 1.0856
2.282 2.3625 1.1769
2.2844 2.6601 1.1816
2.2847 4.2265 1.1598
2.286 8.241 1.1005
2.2879 7.0789 1.1171
2.2896 4.436 1.0809
2.2901 7.023 1.1053
2.2914 5.0706 1.078
2.2915 6.5553 1.0902
2.2924 4.8975 1.0846
2.2937 7.0734 1.1157
2.2958 7.3442 1.1173
2.2962 3.2732 1.2393
2.299 3.3615 1.0857
2.3002 8.2666 1.1124
2.3004 7.6498 1.0985
2.3023 6.057 1.0815
2.3043 7.1609 1.1098
2.3056 4.31 1.245
2.3058 9.7733 1.1249
2.3066 9.4219 1.1545
2.3082 6.7623 1.0976
2.3089 3.5156 1.0903
2.3093 4.9551 1.0793
2.3128 5.3128 1.0996
2.3133 7.728 1.1167
2.3166 3.6531 1.1794
2.3204 3.6816 1.0725
2.3218 7.1418 1.0898
2.3228 3.0336 1.1931
2.3231 4.8271 1.084
2.3236 3.6764 1.1924
2.3246 7.6154 1.1075
2.3246 5.1637 1.0842
2.3277 3.7841 1.0569
2.328 3.9635 1.0682
2.3335 5.6204 1.0757
2.3344 2.5239 1.1797
2.3361 5.0109 1.0821
2.3377 3.5671 1.0688
2.3396 8.623 1.1084
2.3428 4.3481 1.0858
2.3432 8.2337 1.1114
2.3464 4.0044 1.2067
2.3466 2.8154 1.1872
2.3479 2.9933 1.184
2.3481 4.2843 1.0822
2.3484 3.5223 1.1928
2.3486 7.5623 1.1311
2.3486 4.3966 1.084
2.3491 2.9826 1.1803
2.3495 3.2712 1.1707
2.3517 2.8155 1.1853
2.3524 6.1045 1.0767
2.3533 7.0798 1.1126
2.3547 11.178 1.1395
2.3556 3.4276 1.0748
2.3566 4.7137 1.0849
2.3567 3.5788 1.0702
2.358 7.4079 1.1069
2.3592 7.4115 1.1062
2.3638 3.287 1.1844
2.3646 7.3323 1.127
2.3657 3.724 1.1891
2.3663 4.2003 1.0739
2.3725 3.3049 1.1961
2.3757 3.8163 1.0812
2.3774 8.3489 1.1231
2.3775 7.8626 1.182
2.3776 2.236 1.1745
2.379 7.9991 1.1135
2.3798 8.5216 1.1059
2.3852 5.0557 1.0801
2.3858 5.0558 1.0806
2.388 4.4184 1.0787
2.3896 8.3192 1.1148
2.3908 2.7032 1.177
2.3913 4.4197 1.0792
2.3924 4.611 1.0776
2.3939 6.4555 1.0844
2.3941 8.6864 1.1007
2.397 3.2207 1.0402
2.4 3.4969 1.0623
2.401 5.4088 1.087
2.4019 4.151 1.0932
2.4025 4.9581 1.0813
2.4042 5.1752 1.0833
2.4067 4.8076 0.99237
2.4068 7.7217 1.163
2.4091 9.7948 1.1285
2.4098 3.7078 1.2113
2.4148 4.8857 1.0672
2.4164 4.8828 1.0696
2.4182 2.2579 1.1729
2.4189 3.5466 1.0988
2.423 6.0831 1.0843
2.4238 6.5973 1.1106
2.4249 7.5884 1.1091
2.4271 4.2849 1.0848
2.4276 3.3362 1.1927
2.4307 6.1528 1.0888
2.4312 3.602 1.209
2.433 3.915 1.0672
2.4353 4.8468 1.0859
2.4373 2.7822 1.1791
2.4386 3.0808 1.1777
2.4392 7.828 1.1094
2.4394 6.9857 1.1072
2.4403 4.0479 1.0864
2.4433 8.0351 1.1196
2.4466 3.4598 1.2135
2.4468 5.4843 1.0763
2.448 6.0869 1.0937
2.4484 3.6258 1.2326
2.4496 3.6449 1.2153
2.4498 5.5426 1.0865
2.4566 9.2073 1.1199
2.4583 3.8066 1.1914
2.4591 3.8289 1.2044
2.4608 7.271 1.1082
2.4638 4.9554 1.0891
2.4657 6.3311 1.0815
2.4673 8.0836 1.113
2.4695 4.4969 1.086
2.4702 4.6507 1.0783
2.4704 4.4395 1.217
2.472 5.4935 1.0844
2.4746 4.5672 1.0723
2.4756 8.1484 1.1073
2.4758 5.4963 1.0893
2.4783 6.4316 1.0876
2.482 4.144 1.0779
2.482 6.1601 1.0929
2.4839 4.1299 1.0478
2.486 8.5683 1.1286
2.4861 3.5302 1.1958
2.4909 8.3162 1.1176
2.4952 5.7451 1.0852
2.4955 3.1987 1.1806
2.4959 8.0164 1.0948
2.4977 4.9145 1.2204
2.4977 4.42 1.0776
2.4996 6.6068 1.0948
2.5007 4.7554 1.083
2.501 7.3193 1.0982
2.5021 3.2763 1.177
2.5044 6.8009 1.0951
2.5085 5.0904 1.0857
2.5086 7.3791 1.1024
2.5093 7.8438 1.118
2.5095 5.0278 1.0778
2.5107 4.364 1.0804
2.5109 4.3023 1.072
2.5118 7.4295 1.0155
2.5131 5.0892 1.0821
2.5156 7.6621 1.1008
2.5165 4.1337 1.2332
2.5168 9.8724 1.1286
2.5186 3.2879 1.186
2.5191 5.1688 1.0747
2.5194 4.9326 1.0779
2.5203 5.2565 1.081
2.522 7.6245 1.1077
2.5233 4.9899 1.2304
2.5277 2.7442 1.1654
2.5283 6.3147 1.09
2.5283 7.9555 1.1217
2.5284 5.3958 1.0842
2.5374 5.0625 1.2197
2.5378 7.6308 1.0992
2.54 5.4705 1.088
2.5422 3.0336 1.1588
2.5469 3.3225 1.2272
2.5473 7.9452 1.1071
2.55 7.1993 1.0996
2.5503 2.9629 1.1789
2.5525 7.8778 1.1088
2.5542 8.2066 1.1128
2.5568 6.7161 1.0979
2.5595 6.2301 1.0908
2.5619 9.8342 1.1166
2.5628 4.4482 1.089
2.5633 5.547 1.084
2.5664 6.3984 1.084
2.573 7.4521 1.0999
2.5731 2.1527 1.165
2.5735 4.4016 1.173
2.5743 4.4205 1.1095
2.5748 7.3781 1.1126
2.5753 4.7125 1.0793
2.5757 5.7 1.0895
2.5769 7.4466 1.0915
2.5785 7.78 1.1183
2.581 2.7158 1.168
2.5813 7.4686 1.1073
2.5818 7.7541 1.1023
2.5842 2.2186 1.1711
2.591 5.383 1.0965
2.5929 7.277 1.0935
2.5945 4.4131 1.0914
2.6019 6.1664 1.0891
2.6034 4.9769 1.0779
2.6054 5.0982 1.0793
2.6069 6.745 1.101
2.6085 6.9906 1.102
2.6098 5.8853 1.1828
2.6103 6.9895 1.0965
2.6105 6.6492 1.0949
2.6139 8.3501 1.1162
2.6139 5.0694 1.0642
2.6183 4.4866 1.2144
2.6192 5.8787 1.086
2.6218 7.5878 1.107
2.6232 8.342 1.108
2.6243 8.4222 1.1073
2.625 5.45 1.0765
2.6251 5.4286 1.0785
2.6254 6.0441 1.0965
2.6256 5.6544 1.093
2.6264 4.7213 1.0796
2.6267 6.0108 1.1082
2.6281 5.6528 1.0972
2.6292 5.9793 1.0891
2.6301 5.1829 1.0713
2.6315 3.3634 1.176
2.6327 5.3405 1.1042
2.633 6.3534 1.2262
2.6337 6.2123 1.0908
2.634 4.9052 1.0709
2.6349 5.9234 1.0878
2.6349 3.3685 1.0644
2.6356 8.3322 1.1185
2.6365 5.8013 1.0932
2.6383 3.3827 1.1868
2.6467 6.1752 1.106
2.6484 4.436 1.048
2.6496 4.829 1.0593
2.6525 5.0877 1.0734
2.6536 6.2682 1.0828
2.6557 5.5547 1.0929
2.6569 2.7638 1.1739
2.6582 6.3411 1.0745
2.6589 4.7594 1.0698
2.6637 2.8254 1.1662
2.6656 6.5087 1.1682
2.6699 5.1964 1.2477
2.6712 4.9512 1.0666
2.6756 5.6889 1.0901
2.6757 5.7581 1.084
2.6787 5.2325 1.0761
2.6809 4.772 1.0725
2.6811 5.989 1.2455
2.6832 6.0172 1.1075
2.684 5.1181 1.2203
2.6866 2.5419 1.153
2.6898 6.0193 1.084
2.6923 7.4973 1.1206
2.6928 2.1869 1.1617
2.6948 4.2864 1.067
2.6986 6.5361 1.1012
2.6987 7.3823 1.1189
2.6988 1.8515 1.1566
2.6995 3.7199 1.058
2.7003 2.747 1.1669
2.7006 2.9508 1.1414
2.7028 6.1906 1.0922
2.7034 5.0661 1.0829
2.7062 6.0943 1.0754
2.7111 4.2326 1.0652
2.7113 9.0769 1.114
2.7123 3.3858 1.184
2.7169 6.7471 1.1075
2.7177 7.4218 1.0969
2.718 7.7654 1.1068
2.7202 7.4784 1.0997
2.7203 7.8571 1.1003
2.7207 6.1042 1.0832
2.7214 6.2315 1.2581
2.7222 3.3885 1.1887
2.7234 6.7477 1.0961
2.7281 4.4933 1.0748
2.729 9.0427 1.1037
2.7331 4.3136 1.0559
2.7386 5.3271 1.0752
2.7401 6.5299 1.0428
2.7423 6.5901 1.0904
2.7442 5.0116 1.0699
2.7456 3.5189 1.0647
2.7477 7.5869 1.1085
2.7548 6.8623 1.0974
2.761 2.8347 1.1698
2.762 4.6088 1.063
2.7658 9.9692 1.1319
2.7691 7.0329 1.0981
2.7726 5.609 1.0855
2.7785 7.2664 1.0672
2.7813 5.4581 1.0746
2.7816 4.8177 1.0612
2.7851 7.2003 1.105
2.7863 4.5457 1.067
2.7876 7.3141 1.1406
2.7913 5.5644 1.1093
2.7923 2.2225 1.1482
2.7925 4.2422 1.0575
2.793 7.0523 1.0659
2.793 3.7074 1.0512
2.7934 7.1591 1.1136
2.7938 6.8739 1.0927
2.7947 5.9026 1.0873
2.795 2.7627 1.1624
2.7978 11.258 1.0892
2.7978 8.3162 1.1042
2.8014 3.0322 1.1724
2.8017 5.8326 1.0782
2.8105 7.785 1.1097
2.8112 4.1072 1.054
2.8117 6.1258 1.1455
2.8132 6.3476 1.0853
2.815 8.244 1.1068
2.8186 7.4253 1.071
2.8191 7.6147 1.1008
2.8272 4.4287 1.0616
2.8292 2.9635 1.1678
2.8382 7.1442 1.0881
2.8382 6.1901 1.0764
2.84 8.2646 1.1189
2.8433 3.1733 1.044
2.8443 7.4567 1.1032
2.8483 8.0089 1.1213
2.85 3.521 1.0615
2.855 4.2567 1.0561
2.858 7.5398 1.1129
2.8603 2.8946 1.0438
2.8615 4.1869 1.0601
2.8693 7.2818 1.0924
2.87 7.3622 1.1157
2.8722 5.6934 1.0695
2.8727 4.614 1.071
2.8741 2.1793 1.1609
2.8758 7.6449 1.1067
2.8817 5.483 1.0699
2.8837 4.1246 1.1884
2.8903 7.7935 1.1037
2.8909 5.4814 1.073
2.8964 5.5784 1.0769
2.8974 7.623 1.1132
2.8999 6.3863 1.0744
2.9008 3.0049 1.1609
2.9058 7.8462 1.1137
2.9066 4.7323 1.0646
2.9072 7.4329 1.1111
2.9153 5.1871 1.0624
2.9183 4.9601 1.0687
2.9262 5.5298 1.0973
2.9286 3.2065 1.1738
2.929 4.6698 1.0798
2.9347 5.5474 1.0801
2.9349 7.9246 1.1085
2.9381 4.2733 1.0476
2.9412 2.9264 1.1673
2.9413 2.9205 1.1619
2.9439 4.5198 1.056
2.9474 4.3518 1.0582
2.9498 4.8816 1.0656
2.9537 6.7389 1.0844
2.9551 7.0368 1.0987
2.9624 5.3214 1.0666
2.9637 8.0459 1.1349
2.9637 8.047 1.1362
2.9638 5.628 1.0762
2.9641 8.0219 1.0934
2.9668 8.0281 1.1019
2.9679 8.0289 1.1011
2.9776 7.8836 1.1248
2.9826 4.7203 1.0709
2.9829 6.5996 1.0795
2.9849 2.5563 1.1617
2.9857 3.2545 1.1509
2.9948 4.4059 1.0574
2.996 4.5176 1.0587
3.0121 4.5111 1.0546
3.0127 3.1175 1.1694
3.0186 3.7128 1.053
3.0272 4.1538 1.0436
3.028 3.2996 1.1689
3.0293 8.3762 1.1183
3.0327 6.6154 1.0818
3.0328 4.7535 1.0568
3.0433 9.7795 1.1055
3.0478 8.4882 1.1164
3.0495 6.8652 1.0821
3.0532 9.2722 1.1113
3.0647 15.509 1.0667
3.0681 4.5406 1.1986
3.0714 8.6163 1.1126
3.074 8.6265 1.0977
3.0759 2.9089 1.1656
3.0766 8.7151 1.0794
3.0866 3.7198 1.173
3.1021 6.4999 1.0735
3.1033 3.7634 1.1971
3.1103 8.9135 1.1187
3.1183 8.6681 1.1077
3.1197 7.3749 1.0967
3.1245 7.3867 1.1172
3.1271 9.1067 1.1045
3.134 7.7134 1.0748
3.1502 5.9152 1.0808
3.1517 4.8603 1.0578
3.1549 9.5785 1.12
3.1573 6.8954 1.0767
3.1576 6.8974 1.0831
3.1616 7.8693 1.0956
3.1623 7.8699 1.0959
3.175 4.6738 1.0547
3.1771 5.6191 1.0743
3.1825 6.5105 1.0818
3.1903 6.6854 1.0816
3.1911 5.0779 1.0479
3.2 5.0903 1.0609
3.2017 7.5428 1.0981
3.2022 5.7333 1.0746
3.2071 6.6323 1.0698
3.2098 9.8601 1.1289
3.2173 7.6762 1.0915
3.2174 3.2291 1.1718
3.2248 7.323 1.091
3.2349 4.9937 1.0547
3.2356 4.8912 1.0673
3.241 4.759 1.2067
3.2439 9.9642 1.1175
3.2505 4.7791 1.0532
3.2519 4.6727 1.0584
3.2638 6.8132 1.088
3.2747 4.149 1.0489
3.2749 5.863 1.108
3.283 2.5911 1.1536
3.2865 6.6315 1.071
3.2967 4.907 1.059
3.2977 5.6136 1.0725
3.3056 4.9395 1.1043
3.31 6.7402 1.0756
3.319 6.9653 1.0795
3.3234 7.426 1.0883
3.3386 6.6515 1.0714
3.3453 4.4752 1.0433
3.3459 6.8397 1.0768
3.3507 4.8765 1.0381
3.3546 7.1226 1.0846
3.3547 7.5001 1.0846
3.356 5.5523 1.0741
3.3582 4.9264 1.0469
3.3622 4.9464 1.2349
3.3752 7.3449 1.085
3.3755 5.8599 1.0747
3.3755 4.9759 1.2391
3.396 4.7459 1.0513
3.4047 7.7272 1.0978
3.4064 10.94 1.1613
3.4357 7.1295 1.0728
3.4397 7.3103 1.087
3.4861 5.002 1.0563
3.5353 4.4042 1.036
3.5601 6.9507 1.0602
3.5771 4.7445 1.0418
3.635 5.2122 1.0418
3.6719 5.1084 1.0438
3.7246 4.8286 1.0456
3.7512 5.3388 1.0572
3.7566 3.04 1.1409
3.7681 3.0404 1.1476
3.7713 8.617 1.0998
3.8351 3.6376 1.1616
3.8376 15.114 1.1077
3.8433 5.629 1.0495
3.8788 4.83 1.0361
3.8941 4.6709 1.0308
3.9198 5.6078 0.98618
4.0069 16.468 0.52479
4.0794 7.9452 1.0779
4.0795 5.704 1.1914
4.0932 7.4963 1.0613
4.4101 6.3818 1.1957
4.485 6.5383 1.0804
4.5175 7.9468 1.0713
4.5762 6.6478 1.1159
4.7469 2.4623 1.1242
5.7165 15.932 1.1882
6.2951 15.889 1.1913
6.9736 2.487 1.1049
6.9799 4.644 1.1171
7.1404 3.0453 1.1271
7.1597 5.8715 1.1155
7.1624 6.6748 1.1756
7.1643 7.1482 1.1757
7.2867 2.9987 1.1408
7.4608 1.8445 1.0767
7.5265 9.1971 0.62571
7.5673 9.3176 0.19949
8.1745 7.3069 0.40872
8.3703 5.8657 1.281
8.3871 1.3977 1.2076
8.4236 7.3937 1.0067
11.327 2.769 1.0594


==> graphs/real_data/inliers_map_2020_09_21_22_05_41_kukelova.txt <==
-11.831 14.012 1.0973
-10.279 8.9526 -0.1472
-6.9884 7.7752 1.0266
-6.9691 6.0761 1.0244
-6.8118 9.9266 1.0569
-6.7557 7.8716 1.0487
-6.7307 6.6561 1.033
-6.6861 7.0485 1.0381
-6.6751 6.0911 1.0285
-6.636 6.293 1.0148
-6.6215 7.4015 1.048
-6.5317 5.2627 1.048
-6.4457 15.951 1.0416
-6.3883 6.0661 1.0163
-6.3201 7.1454 1.0553
-6.3148 6.157 1.0375
-6.3084 5.8709 1.0461
-6.3025 5.0122 1.0721
-6.3008 4.0186 1.0501
-6.299 5.8555 1.0271
-6.258 5.0936 1.0511
-6.2541 5.4536 1.0502
-6.2304 5.3268 1.0429
-6.2238 4.772 1.0638
-6.2037 3.923 1.0449
-6.173 8.1514 1.0756
-6.1683 8.0396 1.0745
-6.1676 8.1515 1.0692
-6.1387 5.0422 1.0474
-6.1243 4.7656 1.043
-6.1216 4.2056 1.0548
-6.1034 6.8778 1.0546
-6.0685 4.4667 1.0556
-6.0672 6.3662 1.0432
-6.0053 3.0334 1.068
-5.995 4.4401 1.0596
-5.9898 3.6706 1.0911
-5.9827 5.005 1.0512
-5.9628 6.9946 1.063
-5.9595 10.862 1.0476
-5.959 3.9356 1.055
-5.9534 3.451 1.0586
-5.9371 6.8911 1.0653
-5.9212 7.6831 1.0895
-5.9205 8.2802 1.0734
-5.9009 7.9436 1.0843
-5.88 8.0697 1.0783
-5.872 8.6572 1.1152
-5.8499 6.4213 1.0591
-5.8412 6.3095 1.0296
-5.8387 8.7939 1.0835
-5.8212 8.3671 1.0857
-5.7981 8.7173 1.0884
-5.7908 8.8955 1.0935
-5.7882 7.5985 1.0882
-5.7745 8.5366 1.0799
-5.7733 8.8904 1.0792
-5.7725 8.8881 1.0883
-5.7723 5.1174 1.0532
-5.7625 5.8269 1.0591
-5.7587 9.0671 1.0827
-5.7562 6.2428 1.0516
-5.7526 9.0725 1.0793
-5.7361 8.0706 1.0886
-5.7227 7.7125 1.0851
-5.7226 5.7685 1.0588
-5.7213 7.7989 1.0941
-5.7204 5.773 1.0523
-5.7134 6.587 1.0632
-5.713 6.4423 1.0697
-5.7119 8.371 1.0827
-5.7065 7.3794 1.0742
-5.6978 6.0335 1.0554
-5.6867 5.0166 1.0468
-5.6789 6.6376 1.0664
-5.6686 5.7009 1.0587
-5.6665 6.5525 1.0544
-5.6601 5.7817 1.0572
-5.6544 6.3652 1.0611
-5.6425 7.0882 1.0713
-5.641 8.442 1.0847
-5.6383 9.1786 1.0914
-5.6159 7.2722 1.069
-5.6127 4.9392 1.0611
-5.5998 7.7778 1.0998
-5.5978 6.6518 1.0642
-5.5913 8.6023 1.1107
-5.5855 8.4019 1.0886
-5.584 5.4975 1.0632
-5.5824 8.6522 1.0955
-5.5766 8.0287 1.0914
-5.5714 7.4401 1.0816
-5.5706 9.3644 1.0841
-5.5547 4.9165 1.0721
-5.5516 8.2264 1.0874
-5.545 5.6867 1.053
-5.541 5.6156 1.0574
-5.5329 6.4264 1.0626
-5.531 5.4868 1.0637
-5.5237 7.3144 1.078
-5.5163 7.6103 1.0707
-5.5158 4.7608 1.0837
-5.5146 8.584 1.0953
-5.5099 5.7736 1.0638
-5.4931 8.6327 1.1001
-5.4919 8.0391 1.0972
-5.4904 9.5583 1.0891
-5.4863 6.5494 1.0741
-5.486 6.1082 1.0567
-5.4816 8.3552 1.0955
-5.4802 6.2949 1.0622
-5.4795 8.2868 1.0963
-5.4725 5.4068 1.0548
-5.4712 7.2608 1.0821
-5.4651 9.0322 1.0957
-5.4466 5.0401 1.0573
-5.4402 4.598 1.0651
-5.439 6.4074 1.0599
-5.4204 6.4969 1.0688
-5.4191 9.2848 1.0946
-5.4142 7.866 1.0919
-5.4141 4.6985 1.071
-5.4127 7.8111 1.0972
-5.3965 9.1791 1.0957
-5.3872 8.3826 1.091
-5.3833 8.2673 1.1021
-5.3796 4.3932 1.0711
-5.3775 6.4047 1.0695
-5.3728 8.5475 1.1196
-5.3655 3.6704 1.0729
-5.3627 9.0401 1.1039
-5.3495 7.6364 1.0972
-5.3449 7.728 1.1069
-5.3426 9.1649 1.0976
-5.3378 6.3762 1.0699
-5.3376 10.118 1.079
-5.3375 6.5128 1.0714
-5.3365 12.486 1.0303
-5.3341 5.6959 1.0734
-5.3332 5.6349 1.0666
-5.3253 7.9172 1.1019
-5.3237 8.6027 1.102
-5.3167 5.4544 1.0677
-5.3134 8.1178 1.0966
-5.3126 2.0962 1.1108
-5.3074 7.2434 1.0874
-5.2821 8.6861 1.1023
-5.2759 8.0767 1.1003
-5.2668 8.2364 1.106
-5.2662 4.0268 1.0737
-5.2625 4.0847 1.0755
-5.2595 9.0383 1.0933
-5.2583 9.0914 1.1019
-5.2579 8.4985 1.1055
-5.2557 9.644 1.0908
-5.252 6.3819 1.0688
-5.2498 5.3258 1.07
-5.2486 7.6728 1.1018
-5.2437 8.6391 1.103
-5.2433 9.3213 1.0868
-5.2363 7.9641 1.0951
-5.2342 7.8113 1.1044
-5.2297 7.0886 1.0834
-5.2287 7.2512 1.0922
-5.2285 5.8426 1.0729
-5.2284 6.5168 1.0815
-5.2252 8.4262 1.1009
-5.2201 7.1249 1.0899
-5.2164 7.8648 1.107
-5.2138 5.7793 1.0666
-5.2094 4.1222 1.0739
-5.2084 8.1227 1.1132
-5.2051 8.1308 1.1066
-5.2031 9.1439 1.11
-5.2019 8.2964 1.1134
-5.199 4.8967 1.0646
-5.1954 8.0177 1.101
-5.1857 3.7215 1.0669
-5.1838 8.5724 1.1086
-5.1837 10.648 1.0632
-5.1796 6.5854 1.0845
-5.178 9.4898 1.1084
-5.1761 6.505 1.0859
-5.1754 6.6677 1.0881
-5.1668 6.2799 1.0788
-5.1658 9.5022 1.0923
-5.1658 7.3906 1.1033
-5.1656 8.3367 1.1183
-5.1592 6.7832 1.0845
-5.1585 9.8391 1.1005
-5.1552 4.8624 1.0738
-5.1551 9.2716 1.1067
-5.1524 10.168 1.0828
-5.1513 9.2761 1.101
-5.1443 8.8764 1.1048
-5.143 9.6592 1.0944
-5.1429 8.5738 1.112
-5.137 4.0307 1.0659
-5.136 7.9076 1.1089
-5.1295 10.079 1.0824
-5.1218 8.4111 1.1064
-5.1207 9.2632 1.0911
-5.1202 7.7752 1.1185
-5.1156 9.476 1.1036
-5.1141 7.8141 1.0946
-5.1103 7.7759 1.1164
-5.1007 6.404 1.0801
-5.0986 7.9697 1.1125
-5.097 9.3284 1.1114
-5.0949 4.2978 1.082
-5.0897 8.6992 1.1091
-5.0893 4.1925 1.0738
-5.083 4.3137 1.065
-5.0819 8.519 1.109
-5.0765 6.2423 1.0784
-5.0685 8.2294 1.1052
-5.0667 5.4112 1.0726
-5.0633 5.6121 1.0729
-5.0597 4.7163 1.0758
-5.0526 5.3196 1.0673
-5.0514 9.75 1.0911
-5.0513 6.5774 1.0905
-5.0475 7.9587 1.1111
-5.0469 4.2266 1.0736
-5.0442 9.196 1.1051
-5.0389 8.5985 1.1098
-5.0338 9.8246 1.0905
-5.0335 4.2326 1.0788
-5.0321 4.2018 1.102
-5.0255 6.8329 1.0935
-5.0227 4.1502 1.1047
-5.0227 6.7415 1.09
-5.0214 5.0356 1.0674
-5.0151 4.1682 1.0798
-5.0104 6.5479 1.0827
-5.0072 5.4466 1.0786
-5.0068 4.5334 1.0795
-5.0051 9.1059 1.1106
-5.0048 9.4357 1.1104
-5.0047 9.1478 1.1086
-4.999 7.2018 1.0981
-4.996 8.6926 1.1066
-4.9915 8.4039 1.1158
-4.9906 4.9639 1.082
-4.9902 10.15 1.0854
-4.9892 9.0383 1.1074
-4.9832 9.2495 1.0555
-4.9824 3.9149 1.0751
-4.9816 8.8235 1.1098
-4.9758 7.8873 1.1119
-4.9717 5.7594 1.0846
-4.9658 5.3353 1.0799
-4.9655 9.6722 1.0973
-4.9647 9.1493 1.1109
-4.9644 8.5299 1.1114
-4.9629 7.7822 1.1019
-4.9618 8.0121 1.1125
-4.9587 10.279 1.0897
-4.9573 7.1091 1.0972
-4.9543 10.65 1.0967
-4.9542 5.1231 1.0718
-4.9532 8.4517 1.1131
-4.9486 9.8009 1.1096
-4.9482 3.3502 1.0853
-4.9469 8.9943 1.1148
-4.9463 7.9368 1.116
-4.9402 9.2792 1.1049
-4.9377 8.6184 1.1149
-4.9366 9.8503 1.0925
-4.9359 4.5569 1.0617
-4.9357 6.4635 1.0822
-4.9326 6.3456 1.0895
-4.9324 6.8956 1.0961
-4.9243 8.9375 1.1235
-4.9237 4.1741 1.0731
-4.9195 8.4717 1.1198
-4.9146 4.2637 1.0732
-4.9126 10.463 1.0765
-4.9086 9.4948 1.102
-4.9055 5.0914 1.075
-4.902 9.1977 1.1078
-4.9006 4.0042 1.0777
-4.9002 8.9728 1.107
-4.898 8.9011 1.1095
-4.8978 3.8335 1.074
-4.8962 10.761 1.0803
-4.895 5.9054 1.0844
-4.8922 5.5112 1.0844
-4.8922 4.3358 1.0701
-4.8907 7.1311 1.1004
-4.8853 4.9693 1.0673
-4.8795 8.0888 1.114
-4.8794 10.027 1.1016
-4.8761 9.0748 1.1083
-4.8744 5.7803 1.0847
-4.8718 4.1225 1.0622
-4.8669 8.809 1.1148
-4.8577 4.3626 1.0691
-4.8546 4.4031 1.076
-4.8478 10.487 1.0801
-4.8477 10.487 1.0792
-4.8462 8.7399 1.1177
-4.8427 9.599 1.0982
-4.8422 4.4174 1.0698
-4.8413 9.1173 1.109
-4.8385 6.9279 1.1026
-4.8328 7.8763 1.116
-4.8287 4.6239 1.0774
-4.8241 4.9302 1.0769
-4.8237 8.934 1.1148
-4.8212 8.528 1.1204
-4.8212 4.7999 1.0704
-4.8153 10.415 1.0802
-4.8126 8.3827 1.1131
-4.8106 3.6333 1.0849
-4.8097 7.7711 1.1213
-4.8079 8.9965 1.1239
-4.8076 7.0167 1.1015
-4.8065 4.7154 1.0722
-4.8062 9.9652 1.096
-4.8055 7.7713 1.1205
-4.8048 7.0174 1.1093
-4.8026 5.6475 1.0825
-4.8002 10.566 1.0856
-4.7898 8.7662 1.1332
-4.7873 8.6531 1.1153
-4.7864 8.2779 1.1207
-4.7862 4.3151 1.0786
-4.7857 7.4419 1.1201
-4.7824 10.472 1.0819
-4.7801 5.049 1.0793
-4.7795 4.7474 1.0782
-4.7746 9.7179 1.102
-4.7722 8.7082 1.1131
-4.77 8.7066 1.1164
-4.7671 8.3323 1.1253
-4.766 4.7933 1.0842
-4.7647 7.2118 1.11
-4.762 8.962 1.1156
-4.7577 5.716 1.0874
-4.7559 5.8447 1.0894
-4.7543 9.4234 1.1074
-4.7499 8.3361 1.1176
-4.7439 4.2287 1.0696
-4.7436 5.2851 1.0818
-4.7428 4.644 1.072
-4.7388 11.241 1.0566
-4.7372 6.1148 1.0924
-4.7369 4.97 1.0815
-4.7367 8.8863 1.1142
-4.7314 9.7247 1.1123
-4.726 9.7278 1.101
-4.7156 9.1045 1.1115
-4.7146 7.4537 1.1119
-4.7059 8.8149 1.1184
-4.6983 9.3141 1.1098
-4.6977 5.8554 1.0878
-4.6965 6.0788 1.1071
-4.6931 8.476 1.1221
-4.6928 8.9976 1.1278
-4.6916 4.265 1.0738
-4.6887 9.5315 1.1131
-4.6852 5.1536 1.0813
-4.6835 4.4509 1.0781
-4.6821 3.8594 1.0876
-4.6776 9.6695 1.1056
-4.6775 10.793 1.0796
-4.6761 8.0115 1.1201
-4.6761 5.7624 1.0894
-4.6735 9.0811 1.1176
-4.666 10.405 1.0891
-4.6657 8.5928 1.1094
-4.6634 10.405 1.0877
-4.6598 3.7345 1.0967
-4.6571 10.837 1.0593
-4.6556 10.281 1.0918
-4.6456 7.5711 1.1194
-4.6378 6.0253 1.0998
-4.6358 9.4363 1.1058
-4.6328 6.9823 1.1124
-4.6314 9.3549 1.105
-4.6266 9.366 1.1129
-4.6227 5.4608 1.0834
-4.6224 8.7037 1.1218
-4.6203 8.3241 1.1219
-4.6188 9.1565 1.1167
-4.6171 6.5021 1.12
-4.6166 10.039 1.0775
-4.6153 6.2874 1.1006
-4.6141 9.163 1.1072
-4.613 6.2871 1.0983
-4.6116 4.812 1.0593
-4.6114 10.09 1.074
-4.6106 6.2171 1.0783
-4.6089 5.735 1.0888
-4.6055 4.4933 1.0852
-4.5997 5.2466 1.0813
-4.5995 3.7631 1.0983
-4.5979 6.3481 1.103
-4.5945 10.326 1.0914
-4.592 6.2823 1.1148
-4.5918 6.4295 1.0989
-4.5865 3.6 1.0911
-4.5839 4.0704 1.0811
-4.5803 8.3486 1.1247
-4.5789 7.8351 1.1246
-4.5762 10.036 1.0905
-4.5751 5.5215 1.0952
-4.5744 7.0724 1.1062
-4.5743 10.017 1.1095
-4.5738 9.6405 1.091
-4.5669 9.6583 1.1018
-4.5651 9.9951 1.1062
-4.5631 9.9981 1.0932
-4.5627 8.6745 1.1213
-4.5615 10.183 1.0715
-4.5587 6.7674 1.1104
-4.5581 10.698 1.089
-4.5566 5.0685 1.0835
-4.5503 9.4648 1.1189
-4.5497 5.1192 1.0911
-4.5469 7.3299 1.1178
-4.5438 9.5315 1.1159
-4.54 8.8534 1.1204
-4.5383 9.837 1.1096
-4.5351 3.7643 1.0952
-4.534 6.5985 1.108
-4.5256 9.4011 1.1156
-4.5248 8.3245 1.1217
-4.5242 9.2936 1.1128
-4.5238 9.2974 1.1087
-4.5226 10.214 1.0883
-4.522 10.042 1.1058
-4.5187 6.6937 1.1088
-4.5159 9.4902 1.1315
-4.5137 6.4665 1.0683
-4.5134 9.0713 1.1182
-4.513 4.1057 1.0893
-4.5117 5.9291 1.1097
-4.5077 4.7919 1.0819
-4.5048 3.7158 1.0983
-4.5039 10.799 1.0752
-4.5035 9.9601 1.0832
-4.4998 9.2219 1.106
-4.4942 8.7934 1.1272
-4.4927 9.6412 1.1039
-4.491 10.762 1.0732
-4.4882 6.2568 1.0973
-4.4833 8.9249 1.1174
-4.483 5.7617 1.1011
-4.4814 6.5059 1.115
-4.4808 7.7809 1.1306
-4.4805 9.8851 1.1027
-4.4784 4.4063 1.0834
-4.4759 3.7963 1.0822
-4.4745 10.035 1.1269
-4.4726 5.4166 1.09
-4.4705 9.7052 1.1135
-4.4665 7.081 1.1209
-4.4625 4.9994 1.0904
-4.46 10.302 1.0898
-4.4596 10.467 1.0913
-4.458 3.6299 1.0944
-4.4568 6.8522 1.1171
-4.4561 5.3872 1.0873
-4.4544 6.1232 1.0994
-4.4537 9.6903 1.0938
-4.4499 10.425 1.0921
-4.4484 6.3321 1.0906
-4.447 3.7643 1.0956
-4.4442 3.7016 1.0427
-4.4435 6.9708 1.1165
-4.4431 9.4367 1.1152
-4.4421 9.5648 1.1137
-4.4414 6.0108 1.1117
-4.4411 4.6149 1.0838
-4.4402 8.8704 1.1241
-4.4389 6.1292 1.099
-4.4332 3.8212 1.0984
-4.4327 5.0602 1.0876
-4.4318 4.549 1.0825
-4.4303 9.2492 1.114
-4.4291 6.694 1.1061
-4.4283 3.742 1.0865
-4.4277 3.8655 1.0955
-4.4273 9.318 1.1298
-4.4192 10.2 1.0965
-4.4179 10.903 1.0788
-4.4146 6.7603 1.1822
-4.4143 5.9966 1.0956
-4.4098 3.7266 1.1161
-4.4083 9.096 1.1135
-4.4004 5.9478 1.0984
-4.3967 10.482 1.0875
-4.3961 3.6236 1.1043
-4.3956 6.4465 1.1115
-4.3953 9.5137 1.1093
-4.3921 10.345 1.0954
-4.3914 4.1303 1.0913
-4.3905 6.6104 1.107
-4.3904 3.2444 1.1088
-4.3895 9.2761 1.1221
-4.3881 7.6907 1.1298
-4.3825 9.0168 1.1197
-4.38 4.9486 1.0863
-4.3733 3.6708 1.0954
-4.3696 6.9542 1.1212
-4.3694 5.0582 1.0876
-4.3667 3.5773 1.1135
-4.365 6.4959 1.1146
-4.3635 4.0487 1.0953
-4.3629 10.61 1.0907
-4.3589 11.223 1.0711
-4.3589 6.8236 1.1086
-4.3568 6.1925 1.1027
-4.3521 9.974 1.0982
-4.3497 10.266 1.0985
-4.3494 3.8434 1.0857
-4.3494 5.601 1.0899
-4.3488 8.7876 1.1284
-4.3459 8.7839 1.1299
-4.3455 4.7687 1.0881
-4.3438 8.9315 1.1261
-4.3427 8.4934 1.1295
-4.34 1.2866 1.1257
-4.3377 5.8966 1.0933
-4.3372 7.2389 1.12
-4.3329 10.97 1.0795
-4.3321 10.514 1.0892
-4.3293 5.3528 1.0952
-4.329 5.5221 1.0907
-4.3282 5.453 1.0941
-4.3276 6.7599 1.1137
-4.3259 5.4532 1.0974
-4.3258 3.1965 1.0998
-4.3254 3.5791 1.0977
-4.3252 9.0258 1.1319
-4.3233 9.1791 1.1214
-4.3203 6.9947 1.1355
-4.3198 7.6973 1.1305
-4.3189 5.1792 1.0939
-4.3164 10.177 1.0921
-4.3147 9.4539 1.1171
-4.3145 5.749 1.1065
-4.3128 9.6197 1.1151
-4.311 10.06 1.0959
-4.3095 10.121 1.1005
-4.3089 7.1562 1.1171
-4.3043 3.4764 1.1078
-4.3024 8.8854 1.1286
-4.2986 6.6536 1.0918
-4.2952 5.5972 1.0917
-4.2853 5.6987 1.0916
-4.2831 9.7903 1.107
-4.2821 4.9852 1.0851
-4.2759 11.026 1.0837
-4.2752 9.6595 1.1121
-4.2729 6.2854 1.0972
-4.2726 5.9688 1.0965
-4.2726 2.9776 1.1122
-4.2724 11.027 1.0773
-4.2705 2.9715 1.121
-4.2696 3.5579 1.1082
-4.2691 7.4584 1.1149
-4.2664 10.347 1.0935
-4.2662 8.4749 1.1269
-4.2646 10.202 1.0966
-4.2646 5.2776 1.0919
-4.2643 3.6415 1.1055
-4.2639 6.644 1.1227
-4.2619 8.3008 1.1299
-4.2618 10.206 1.0913
-4.2594 10.127 1.1034
-4.2575 3.6894 1.1092
-4.2573 6.2057 1.1014
-4.2523 6.6503 1.095
-4.2491 9.3425 1.1206
-4.2484 4.5678 1.0851
-4.2484 9.1292 1.1256
-4.2479 4.9931 1.1056
-4.2475 9.5904 1.1144
-4.2466 3.7268 1.0987
-4.2446 5.2451 1.0892
-4.2441 9.1296 1.1113
-4.24 8.1806 1.1331
-4.2389 8.052 1.1311
-4.2366 10.877 1.0908
-4.2319 9.2176 1.134
-4.2309 4.9927 1.1099
-4.2308 5.1964 1.0932
-4.2289 10.269 1.1003
-4.2289 10.878 1.0866
-4.227 10.273 1.0959
-4.2261 6.7507 1.0906
-4.2251 6.8334 1.1116
-4.2248 10.873 1.0892
-4.2243 6.8918 1.1127
-4.2221 6.6533 1.1209
-4.2177 9.6188 1.1149
-4.2152 6.1273 1.0986
-4.2137 7.7979 1.135
-4.2127 11.315 1.0697
-4.2088 9.7082 1.1116
-4.2028 3.8608 1.1026
-4.2008 11.004 1.0866
-4.1983 8.8121 1.1251
-4.198 6.3729 1.104
-4.1974 11.004 1.0805
-4.1969 6.3152 1.1083
-4.1969 6.3141 1.1031
-4.1967 3.3551 1.1218
-4.1946 6.9849 1.1351
-4.1908 6.9636 1.1224
-4.1894 11.202 1.0745
-4.1891 3.7085 1.1091
-4.1794 9.2873 1.1198
-4.1791 8.4475 1.1424
-4.1778 5.0038 1.0924
-4.1766 7.0669 1.1244
-4.1757 10.102 1.1064
-4.1723 3.9334 1.108
-4.1723 8.3246 1.1367
-4.1701 3.896 1.0994
-4.1693 5.1971 1.0905
-4.1657 5.0403 1.099
-4.1644 4.4147 1.0946
-4.1627 10.689 1.0889
-4.159 3.8198 1.1024
-4.1588 11.246 1.0786
-4.1571 1.8385 1.1307
-4.1569 11.245 1.0779
-4.1565 6.2527 1.0956
-4.1504 9.59 1.0965
-4.1502 6.5261 1.0751
-4.1488 8.3571 1.1507
-4.1443 5.3412 1.0779
-4.1421 10.861 1.0849
-4.1418 10.861 1.0828
-4.1411 9.579 1.119
-4.1319 8.6179 1.1382
-4.1291 6.8912 1.1167
-4.1284 8.5318 1.1291
-4.128 3.8745 1.1019
-4.1237 10.619 1.0945
-4.1212 10.074 1.1035
-4.116 9.1293 1.1273
-4.1159 9.7386 1.1099
-4.1139 1.9896 1.142
-4.1133 3.228 1.1112
-4.1102 2.8821 1.1192
-4.1087 2.402 1.1283
-4.1049 10.359 1.0951
-4.1046 9.9473 1.102
-4.1038 11.428 1.0705
-4.1008 7.9879 1.136
-4.1006 10.36 1.0875
-4.0982 7.9882 1.142
-4.097 10.508 1.0943
-4.0935 10.961 1.0855
-4.0923 10.959 1.085
-4.0918 10.508 1.0853
-4.0889 4.9592 1.0866
-4.0889 2.5372 1.1295
-4.0887 11.218 1.0806
-4.0883 10.958 1.0764
-4.0872 7.9797 1.1494
-4.0809 3.0302 1.119
-4.0788 3.8771 1.1076
-4.0764 9.4627 1.1211
-4.0704 3.7107 1.11
-4.0695 6.4888 1.1407
-4.0694 3.0892 1.1107
-4.0693 6.3059 1.0953
-4.0663 5.0645 1.0998
-4.0622 6.3046 1.0989
-4.062 9.8473 1.11
-4.058 4.899 1.1023
-4.0559 6.5837 1.1116
-4.0549 8.1064 1.1418
-4.0546 5.1141 1.0962
-4.0517 4.7885 1.1009
-4.0512 10.644 1.0891
-4.0511 7.2223 1.121
-4.0483 2.4124 1.1283
-4.045 10.963 1.082
-4.0448 2.3952 1.138
-4.0434 10.393 1.0944
-4.04 7.2175 1.1252
-4.0399 8.7273 1.1361
-4.0371 9.1991 1.1218
-4.0358 1.976 1.139
-4.0345 2.7802 1.1188
-4.0317 6.8817 1.1166
-4.0313 6.8785 1.1161
-4.0288 2.8754 1.1182
-4.0268 10.302 1.1013
-4.0267 10.302 1.1008
-4.0255 10.304 1.0973
-4.0252 6.2323 1.0891
-4.0233 4.8619 1.1018
-4.0232 10.065 1.1056
-4.0217 11.163 1.0827
-4.0211 10.892 1.0904
-4.0186 3.0883 1.113
-4.0154 10.345 1.1032
-4.0136 11.344 1.0801
-4.0111 3.2588 1.1072
-4.0101 6.0285 1.0938
-4.0099 10.601 1.0962
-4.0082 11.04 1.0725
-4.0069 6.4122 1.1036
-4.0052 3.4453 1.1125
-4.0025 9.9804 1.107
-4.002 8.3402 1.1336
-4.0015 8.9327 1.1289
-4.0007 10.717 1.0977
-3.9975 8.9677 1.134
-3.9942 3.6124 1.101
-3.9922 8.6238 1.1537
-3.9877 8.3853 1.1385
-3.9872 11.425 1.0852
-3.9848 8.3293 1.1588
-3.9843 4.7034 1.1001
-3.9841 6.7232 1.1114
-3.9789 11.705 1.0654
-3.978 8.5611 1.15
-3.9741 8.5559 1.1399
-3.9741 4.7872 1.1037
-3.974 11.419 1.0718
-3.9736 10.679 1.0947
-3.972 9.6974 1.1136
-3.9709 10.455 1.0997
-3.9699 10.464 1.0851
-3.9697 6.9957 1.1148
-3.9674 3.2184 1.1196
-3.9653 10.999 1.0857
-3.9621 6.1087 1.1006
-3.9596 8.5477 1.1528
-3.9558 10.854 1.0867
-3.953 3.9251 1.1024
-3.9503 11.117 1.0799
-3.948 11.412 1.076
-3.9403 10.413 1.0957
-3.9402 3.7402 1.1097
-3.9392 9.2307 1.1269
-3.9375 10.181 1.1035
-3.9362 10.9 1.0879
-3.9359 10.9 1.0875
-3.9357 9.2017 1.1241
-3.9326 8.9679 1.1447
-3.9307 9.3496 1.1227
-3.9273 3.3629 1.1172
-3.9269 6.2168 1.1055
-3.9266 3.4075 1.111
-3.9251 11.618 1.0655
-3.9248 9.8602 1.1192
-3.9225 11.303 1.0799
-3.9114 11.252 1.0781
-3.9109 9.7135 1.1204
-3.9101 3.8601 1.1114
-3.9056 10.217 1.1014
-3.8996 11.308 1.0811
-3.893 9.9071 1.1195
-3.892 10.599 1.0983
-3.8912 11.082 1.089
-3.8911 10.601 1.0974
-3.8796 10.365 1.1025
-3.8789 10.511 1.1052
-3.876 10.514 1.0974
-3.8749 11.714 1.0641
-3.871 10.839 1.0904
-3.869 6.0529 1.0947
-3.8648 8.5814 1.1583
-3.8629 11.351 1.0771
-3.8589 8.6884 1.1537
-3.8566 6.381 1.1038
-3.8519 4.8142 1.1069
-3.8503 10.761 1.0944
-3.8501 3.5707 1.1114
-3.8484 10.759 1.0896
-3.8468 6.6637 1.1081
-3.8465 9.964 1.1158
-3.8459 9.7032 1.1186
-3.8435 8.6305 1.1351
-3.842 11.172 1.0808
-3.8404 9.0453 1.1373
-3.8375 2.608 1.1237
-3.8336 6.5572 1.1061
-3.8233 10.263 1.1057
-3.8228 11.017 1.0876
-3.8214 11.019 1.0846
-3.8148 4.9046 1.0963
-3.8147 11.128 1.0882
-3.8142 11.071 1.0936
-3.8133 9.8217 1.1192
-3.8127 10.532 1.0977
-3.8091 9.5477 1.1222
-3.8089 9.5473 1.1224
-3.8061 10.883 1.0904
-3.8014 3.6962 1.1154
-3.8011 4.72 1.1096
-3.7937 8.7304 1.1404
-3.7924 10.368 1.1053
-3.791 3.1035 1.1273
-3.7897 5.8928 1.1735
-3.7887 3.0758 1.1454
-3.7811 10.767 1.0955
-3.7799 3.7507 1.1155
-3.7784 10.767 1.0961
-3.7772 1.9724 1.1523
-3.7767 11.287 1.0761
-3.7761 4.806 1.1061
-3.7751 5.4055 1.0932
-3.77 5.7871 1.0881
-3.7685 9.8729 1.1131
-3.7594 9.6528 1.1281
-3.7578 10.701 1.1013
-3.7574 1.9709 1.1515
-3.7549 10.461 1.1013
-3.7548 10.462 1.1032
-3.753 10.984 1.0877
-3.7517 1.9676 1.1556
-3.7512 10.021 1.1139
-3.7489 2.8089 1.1228
-3.7468 4.3623 1.1158
-3.7453 10.829 1.0962
-3.7417 9.9078 1.1158
-3.7415 10.906 1.0945
-3.7327 9.7994 1.1159
-3.7325 3.0333 1.1213
-3.7292 3.1113 1.1209
-3.7279 10.535 1.1032
-3.7279 3.3926 1.1207
-3.7237 2.9987 1.083
-3.7177 11.584 1.0763
-3.7176 11.584 1.0761
-3.7161 3.164 1.1173
-3.7157 2.9465 1.1142
-3.7113 11.07 1.0883
-3.7075 11.721 1.0736
-3.7048 11.335 1.0906
-3.7044 11.179 1.0841
-3.7031 10.694 1.102
-3.6992 2.9753 1.1191
-3.6977 10.964 1.0917
-3.6954 2.6305 1.1366
-3.6934 9.577 1.1256
-3.6918 4.045 1.118
-3.6888 10.141 1.1142
-3.6865 11.17 1.094
-3.6855 6.6148 1.1101
-3.6819 12.113 1.0644
-3.6807 2.9093 1.1234
-3.6802 11.165 1.0909
-3.6795 12.114 1.0638
-3.6768 8.9831 1.1383
-3.6719 10.813 1.0962
-3.6717 10.811 1.0967
-3.6695 4.5518 1.1002
-3.6659 4.8943 1.1002
-3.665 11.607 1.0801
-3.6627 11.604 1.076
-3.658 10.877 1.0969
-3.6518 6.3673 1.1055
-3.6506 10.66 1.0952
-3.6436 2.9607 1.1255
-3.6431 11.323 1.085
-3.6406 11.322 1.0809
-3.6335 9.9523 1.1164
-3.6333 10.433 1.1127
-3.6319 2.7355 1.135
-3.6283 10.964 1.0964
-3.6279 9.8268 1.1194
-3.6229 11.161 1.0892
-3.6186 11.675 1.0798
-3.6141 2.1311 1.1452
-3.6123 10.275 1.1138
-3.6112 10.865 1.0953
-3.6109 10.278 1.1075
-3.6081 11.674 1.0708
-3.6045 12.089 1.0572
-3.6043 11.89 1.0738
-3.5903 4.7085 1.1162
-3.5899 11.023 1.0916
-3.5875 10.97 1.0937
-3.5848 11.178 1.1078
-3.5824 11.26 1.0879
-3.5821 10.56 1.1086
-3.5808 10.561 1.1095
-3.5765 10.434 1.1125
-3.5753 10.743 1.1035
-3.5724 11.758 1.0657
-3.5692 4.5946 1.1209
-3.5648 11.387 1.0829
-3.5632 9.5089 1.1287
-3.5627 4.5344 1.1182
-3.5625 4.6983 1.1146
-3.5616 4.0762 1.1213
-3.56 5.3145 1.0917
-3.5577 10.149 1.1186
-3.5566 11.623 1.0978
-3.5561 3.1271 1.1285
-3.5558 10.154 1.1183
-3.5541 11.683 1.0746
-3.5538 10.155 1.1137
-3.5495 11.614 1.0829
-3.5459 10.725 1.0991
-3.5445 5.2935 1.1014
-3.5438 10.847 1.1073
-3.5415 11.493 1.0832
-3.5402 11.493 1.0817
-3.5395 9.9722 1.1209
-3.5376 11.358 1.0807
-3.5376 9.9723 1.1189
-3.5369 2.5663 1.1419
-3.5368 10.656 1.1075
-3.5342 10.213 1.1137
-3.5241 4.3234 1.1256
-3.5225 10.773 1.1007
-3.5218 11.259 1.0914
-3.5174 11.031 1.096
-3.5159 10.859 1.0988
-3.5158 10.86 1.097
-3.5158 4.4295 1.1179
-3.5147 10.884 1.0998
-3.5135 11.396 1.0857
-3.5133 10.882 1.0966
-3.5127 11.396 1.087
-3.508 10.968 1.1012
-3.5067 3.911 1.1256
-3.5057 4.2604 1.1239
-3.5053 7.3835 1.113
-3.5034 5.2682 1.0956
-3.5027 6.6942 1.1194
-3.5023 10.388 1.1139
-3.5016 10.963 1.0992
-3.5006 10.39 1.1105
-3.5004 10.388 1.1135
-3.5 11.118 1.0917
-3.4894 7.9054 1.1277
-3.487 7.2899 1.116
-3.4858 2.8881 1.1276
-3.4847 10.649 1.11
-3.4836 10.821 1.1035
-3.4831 3.8015 1.1301
-3.4819 9.2787 1.1366
-3.4818 7.2761 1.1236
-3.4805 3.7046 1.1306
-3.4774 10.072 1.1175
-3.4761 2.9579 1.1383
-3.4759 12.112 1.0345
-3.4758 11.345 1.0944
-3.4728 7.2285 1.1202
-3.4711 3.6122 1.1289
-3.471 9.8386 1.1287
-3.4691 10.92 1.1006
-3.4664 7.9382 1.1169
-3.4632 11.467 1.0823
-3.4615 11.621 1.0866
-3.4595 11.62 1.0817
-3.4564 11.725 1.0822
-3.4535 3.8411 1.0937
-3.4518 11.08 1.0973
-3.4505 11.08 1.0973
-3.4504 4.0088 1.1268
-3.448 11.142 1.0883
-3.4477 11.804 1.0954
-3.4466 7.5283 1.1012
-3.4461 3.8869 1.1367
-3.4455 10.809 1.1085
-3.4451 10.444 1.1112
-3.4439 7.5267 1.1007
-3.4428 1.9589 1.167
-3.4411 10.81 1.0991
-3.4393 11.194 1.0913
-3.438 10.168 1.1197
-3.4356 11.518 1.088
-3.4354 9.545 1.1364
-3.4333 10.01 1.1255
-3.4313 3.1332 1.1316
-3.431 6.9639 1.0941
-3.4295 10.85 1.1047
-3.4234 7.7344 1.0976
-3.4232 7.7332 1.1005
-3.423 10.729 1.1121
-3.4224 8.2705 1.1213
-3.4214 11.781 1.0619
-3.421 11.923 1.0777
-3.4196 11.235 1.0974
-3.4169 10.948 1.1091
-3.4152 10.512 1.119
-3.4131 3.998 1.1359
-3.4097 11.425 1.0917
-3.409 11.425 1.0909
-3.4083 8.3026 1.1375
-3.4077 10.695 1.1131
-3.4072 11.424 1.0894
-3.4066 10.696 1.1082
-3.4037 7.4324 1.1246
-3.3957 3.8109 1.1341
-3.3929 11.136 1.1025
-3.3927 11.136 1.0993
-3.3919 11.135 1.0992
-3.3908 3.5008 1.1333
-3.3893 11.322 1.095
-3.3888 11.321 1.0913
-3.3884 10.595 1.1133
-3.3873 10.595 1.1092
-3.3859 3.9345 1.1199
-3.3859 10.463 1.1148
-3.3847 3.6193 1.1318
-3.3825 6.9025 1.1248
-3.3823 7.0389 1.124
-3.3795 3.3813 1.1494
-3.3771 11.536 1.0859
-3.3739 4.7788 1.1083
-3.3735 8.5325 1.1196
-3.3735 11.637 1.0853
-3.3724 10.396 1.1167
-3.3712 2.9762 1.1355
-3.363 10.151 1.1219
-3.363 11.678 1.103
-3.3622 9.9312 1.1288
-3.3611 3.6444 1.133
-3.3604 10.995 1.1023
-3.3604 4.3774 1.126
-3.3602 10.995 1.1005
-3.3591 4.3782 1.126
-3.3584 4.3805 1.1135
-3.356 11.254 1.0941
-3.3546 8.5256 1.134
-3.3538 2.9137 1.1328
-3.3496 10.229 1.1209
-3.3495 10.941 1.1055
-3.3494 10.231 1.1183
-3.3483 10.487 1.1197
-3.3482 11.678 1.0883
-3.3469 10.941 1.1023
-3.3457 10.518 1.1144
-3.3455 11.192 1.0903
-3.3441 10.492 1.1167
-3.3419 4.5007 1.1121
-3.3411 11.058 1.1046
-3.3401 11.531 1.0951
-3.338 10.712 1.1092
-3.3379 11.058 1.0953
-3.3376 11.311 1.0934
-3.3362 10.549 1.1242
-3.3346 11.53 1.0912
-3.3316 10.559 1.1101
-3.3274 8.6018 1.1384
-3.3232 10.831 1.1047
-3.323 10.829 1.1066
-3.3224 8.6427 1.1304
-3.3213 3.0417 1.136
-3.3196 10.296 1.1191
-3.3185 12.332 1.0037
-3.3165 3.3565 1.146
-3.3124 6.7851 1.132
-3.3121 11.097 1.0988
-3.3102 8.3413 1.0986
-3.3094 7.1531 1.0455
-3.3089 11.3 1.0986
-3.3063 10.992 1.1061
-3.3059 11.302 1.0983
-3.3055 8.3356 1.1003
-3.2993 11.428 1.0951
-3.2979 3.3443 1.1377
-3.2978 11.427 1.0945
-3.2962 11.605 1.0885
-3.2947 4.6032 1.1169
-3.2917 10.037 1.1273
-3.2875 11.145 1.1004
-3.2854 11.329 1.1481
-3.2853 10.267 1.1182
-3.2837 10.588 1.1166
-3.2822 10.407 1.115
-3.2751 1.9408 1.1789
-3.2744 2.7072 1.1444
-3.2675 8.7299 1.1261
-3.2667 11.204 1.1006
-3.2665 10.449 1.1193
-3.2638 8.7291 1.1332
-3.2623 10.313 1.1218
-3.2596 2.5209 1.1501
-3.2569 4.1067 1.1335
-3.2567 2.473 1.1409
-3.2564 10.708 1.1195
-3.2551 10.71 1.1117
-3.255 10.709 1.1147
-3.2536 6.556 1.1061
-3.2489 11.041 1.1018
-3.2482 4.002 1.135
-3.248 2.4688 1.1525
-3.2448 7.7424 1.1202
-3.2447 11.391 1.0962
-3.2437 11.06 1.1104
-3.2428 11.064 1.1021
-3.2411 10.824 1.1058
-3.237 10.884 1.107
-3.2336 3.9503 1.1374
-3.2329 4.1664 1.1346
-3.2321 3.2055 1.1408
-3.2319 11.242 1.1005
-3.2318 11.242 1.1006
-3.2313 11.241 1.0986
-3.2199 9.7599 1.1318
-3.2189 8.5081 1.1042
-3.2189 11.298 1.0983
-3.2157 7.8161 1.0986
-3.2156 10.632 1.1196
-3.2088 11.819 1.1045
-3.2059 9.126 1.1294
-3.2054 6.5959 1.1344
-3.2031 7.8014 1.1078
-3.2023 10.894 1.1099
-3.2022 10.971 1.1081
-3.2003 11.815 1.0952
-3.1999 2.2475 1.1489
-3.1962 8.6605 1.1007
-3.1901 11.967 1.1311
-3.1886 8.655 1.098
-3.1872 11.129 1.1043
-3.1852 11.131 1.0974
-3.1775 10.251 1.124
-3.1774 10.249 1.1247
-3.1767 11.066 1.111
-3.1765 1.9101 1.1795
-3.1757 10.428 1.1085
-3.1755 10.827 1.1113
-3.1752 10.827 1.1107
-3.1751 11.241 1.0963
-3.1742 11.423 1.0951
-3.1741 11.423 1.0944
-3.174 9.8564 1.128
-3.1719 10.567 1.1163
-3.1693 11.011 1.1175
-3.1664 2.1872 1.1646
-3.1664 11.95 1.0915
-3.1652 3.4301 1.141
-3.1626 8.6311 1.1087
-3.1612 11.017 1.111
-3.1606 10.378 1.1207
-3.1574 6.4796 1.1236
-3.1568 10.901 1.109
-3.1564 11.21 1.1052
-3.1554 11.21 1.102
-3.1545 12.013 1.086
-3.153 2.5416 1.1472
-3.1527 11.209 1.0979
-3.1434 11.508 1.0978
-3.1423 10.663 1.117
-3.1406 4.2508 1.1343
-3.1382 11.703 1.093
-3.1382 10.736 1.1148
-3.1373 10.737 1.1161
-3.1373 11.701 1.0916
-3.1372 10.737 1.116
-3.136 10.638 1.1209
-3.1333 10.965 1.1125
-3.1309 8.3787 1.0893
-3.1305 8.3721 1.0883
-3.1298 8.8992 1.1465
-3.1296 11.078 1.1125
-3.1244 10.464 1.1191
-3.1223 11.548 1.0932
-3.1217 2.9408 1.1462
-3.1212 10.032 1.1243
-3.1206 9.228 1.1352
-3.1171 2.5696 1.1409
-3.114 10.389 1.1251
-3.1124 10.86 1.1178
-3.1079 10.863 1.1139
-3.1043 11.295 1.0984
-3.1022 7.8507 1.0733
-3.1018 1.9332 1.1792
-3.1017 10.294 1.1262
-3.1008 11.646 1.0929
-3.098 8.7552 1.1403
-3.0965 8.8397 1.1028
-3.0925 10.516 1.1146
-3.0922 10.511 1.1247
-3.0911 6.3914 1.1329
-3.089 10.449 1.1295
-3.0817 10.563 1.1259
-3.081 8.6552 1.093
-3.0746 10.684 1.1176
-3.073 11.531 1.1178
-3.0724 11.535 1.0893
-3.0724 11.219 1.1058
-3.0698 8.9955 1.1381
-3.0688 10.761 1.1122
-3.0683 11.217 1.1019
-3.0607 2.9829 1.1471
-3.0606 11.988 1.1466
-3.06 11.812 1.0914
-3.0598 3.0912 1.1568
-3.0555 10.409 1.1245
-3.0529 1.9058 1.1879
-3.0524 9.5804 1.1399
-3.0497 8.6656 1.0958
-3.0492 10.828 1.1175
-3.0488 10.827 1.1166
-3.0476 12.018 1.0856
-3.0474 3.0387 1.144
-3.0463 10.937 1.1225
-3.0448 8.644 1.0778
-3.0431 11.035 1.1154
-3.0429 2.8459 1.154
-3.0419 11.663 1.0931
-3.0396 4.0612 1.1316
-3.0387 10.942 1.1114
-3.038 1.1189 1.1696
-3.0372 4.0767 1.1465
-3.036 10.556 1.1222
-3.0326 10.035 1.1312
-3.0314 3.1762 1.1449
-3.0282 11.405 1.1024
-3.0272 11.202 1.1175
-3.0248 8.0306 1.0608
-3.0216 11.128 1.1066
-3.0195 11.201 1.1092
-3.0192 10.55 1.1126
-3.0161 2.7952 1.1506
-3.0159 10.675 1.1154
-3.0139 10.638 1.124
-3.0101 9.0706 1.1202
-3.0093 10.679 1.1441
-3.009 3.3733 1.1437
-3.0077 6.544 1.1016
-3.0071 9.0599 1.1465
-3.0062 11.676 1.1052
-3.0046 2.1208 1.1607
-3.0031 9.0599 1.1274
-3.003 10.359 1.0742
-2.9974 8.9351 1.1069
-2.9967 2.6015 1.1571
-2.9943 11.014 1.1156
-2.9933 1.1845 1.1715
-2.9928 9.8711 1.1351
-2.9922 10.887 1.1087
-2.9912 8.8012 1.1105
-2.9909 11.297 1.1069
-2.9889 11.859 1.0951
-2.984 10.837 1.1201
-2.9839 11.356 1.1044
-2.9837 10.274 1.1327
-2.9805 6.2608 1.13
-2.9802 1.755 1.1675
-2.979 10.588 1.1403
-2.9742 10.61 1.1263
-2.9739 8.9028 1.1266
-2.9694 11.602 1.1009
-2.9682 0.099534 1.1645
-2.9667 8.6641 1.0723
-2.9648 9.066 1.1369
-2.9645 10.771 1.1191
-2.9608 6.1857 1.0968
-2.9606 0.42057 1.161
-2.9541 7.0085 0.62297
-2.9501 8.9749 1.1094
-2.9482 5.1354 1.113
-2.9456 1.9147 1.1844
-2.945 11.036 1.1091
-2.9443 10.537 1.1253
-2.9439 11.036 1.1107
-2.9392 10.746 1.1169
-2.9377 8.6142 1.073
-2.9362 10.928 1.1175
-2.9351 11.393 1.1047
-2.9346 1.8535 1.1917
-2.93 10.904 1.1181
-2.9205 11.148 1.1198
-2.9196 11.145 1.1255
-2.9169 11.457 1.1144
-2.9165 11.148 1.1192
-2.9149 11.147 1.1156
-2.912 9.7344 1.1459
-2.9105 11.457 1.1038
-2.908 11.508 1.1056
-2.9069 2.025 1.1721
-2.9021 10.679 1.1198
-2.8982 2.5454 1.1536
-2.8951 4.0114 1.1417
-2.8948 9.203 1.1303
-2.8915 11.08 1.1128
-2.8899 11.97 1.0939
-2.8898 12.13 1.1008
-2.8887 10.553 1.1236
-2.8826 9.016 1.1142
-2.882 2.037 1.1734
-2.8783 11.271 1.1268
-2.8775 1.893 1.1679
-2.8742 2.6512 1.1603
-2.8728 11.268 1.1195
-2.8708 6.9848 0.79051
-2.8692 11.269 1.1144
-2.8686 11.387 1.1236
-2.8656 10.825 1.1204
-2.8655 10.825 1.1215
-2.8647 1.8767 1.2021
-2.8645 11.631 1.1054
-2.8643 6.8635 1.0012
-2.8632 11.629 1.1041
-2.8624 11.444 1.1062
-2.8618 11.631 1.1013
-2.8607 11.442 1.1022
-2.8588 9.2349 1.1477
-2.858 11.761 1.105
-2.8576 11.386 1.1109
-2.8568 3.9958 1.1479
-2.8556 11.759 1.1031
-2.8537 11.111 1.1127
-2.8486 2.0212 1.1726
-2.8443 11.047 1.1185
-2.8442 11.047 1.1189
-2.8442 11.047 1.119
-2.8415 6.8672 0.95467
-2.8405 6.1168 1.1087
-2.8379 11.004 1.1254
-2.8376 10.998 1.1405
-2.8362 3.1706 1.1505
-2.8357 10.46 1.1288
-2.8282 6.0488 1.1147
-2.8271 6.9244 0.74017
-2.827 9.1513 1.1097
-2.8247 9.1458 1.1158
-2.8193 10.904 1.1258
-2.8188 10.905 1.1186
-2.8131 11.486 1.1082
-2.813 9.5207 1.1492
-2.813 1.9541 1.1814
-2.8117 3.9852 1.1452
-2.8114 11.485 1.1027
-2.8111 2.4995 1.1671
-2.8099 2.3941 1.1639
-2.8059 8.8 1.0849
-2.8053 5.2977 1.1091
-2.8053 6.0627 1.1072
-2.8041 10.566 1.1259
-2.8027 11.259 1.1073
-2.7961 10.811 1.1208
-2.7959 10.81 1.1231
-2.7942 11.063 1.1218
-2.7909 2.704 1.1443
-2.7902 10.966 1.1247
-2.7899 10.969 1.1233
-2.7897 10.967 1.1242
-2.7873 11.404 1.1167
-2.7868 11.403 1.1127
-2.7866 11.194 1.1119
-2.7783 9.0439 1.0997
-2.7757 11.55 1.1244
-2.7746 8.5076 0.7335
-2.7714 10.884 1.1198
-2.7712 11.826 1.0989
-2.7708 10.702 1.1286
-2.7706 10.886 1.1201
-2.7704 1.729 1.1729
-2.7629 2.7952 1.1554
-2.7627 2.3599 1.1632
-2.7571 11.737 1.1
-2.7569 8.6427 0.62679
-2.7563 11.655 1.0898
-2.7543 8.373 0.93897
-2.7523 8.4619 0.92193
-2.7486 9.3597 1.1284
-2.7477 2.0491 1.1611
-2.7468 9.3568 1.1322
-2.7467 9.3567 1.1314
-2.7456 9.3533 1.1325
-2.7424 11.256 1.1227
-2.7406 8.6712 0.66775
-2.7374 11.323 1.1077
-2.7361 6.4681 1.1017
-2.7354 1.8747 1.1694
-2.733 11.147 1.1171
-2.7324 10.041 1.1425
-2.7321 10.362 1.1402
-2.7318 10.362 1.1355
-2.7307 8.5193 0.70881
-2.7305 10.364 1.1314
-2.7281 2.2327 1.1704
-2.7266 1.5981 1.1625
-2.7239 8.7506 1.0609
-2.7222 2.2837 1.1661
-2.7198 10.538 1.1285
-2.7195 10.935 1.1218
-2.7194 11.206 1.1163
-2.7182 10.933 1.1223
-2.718 9.385 1.134
-2.7167 5.9502 1.0888
-2.7104 0.74747 1.1573
-2.7051 11.758 1.1031
-2.7044 11.054 1.1272
-2.7029 11.546 1.1097
-2.7012 1.8349 1.2632
-2.6975 2.0146 1.1886
-2.6928 10.425 1.1451
-2.6878 9.2957 1.1106
-2.6873 9.2935 1.1113
-2.6854 10.693 1.1336
-2.6853 10.783 1.132
-2.6838 11.401 1.1166
-2.6832 11.271 1.1241
-2.683 11.658 1.1064
-2.6827 7.1534 0.90499
-2.6823 11.161 1.1246
-2.6801 11.163 1.1201
-2.6799 11.272 1.1144
-2.6794 2.1077 1.1692
-2.678 10.977 1.1191
-2.6774 11.163 1.112
-2.6765 10.795 1.1093
-2.6763 9.9024 1.119
-2.6759 9.9093 1.1149
-2.6756 9.9081 1.1179
-2.6738 11.093 1.1179
-2.6713 11.094 1.1188
-2.6698 11.606 1.1128
-2.6691 10.852 1.1179
-2.6674 1.8798 1.1741
-2.6653 9.9092 1.1358
-2.657 4.034 1.16
-2.6539 12.069 1.0993
-2.6422 11.212 1.1263
-2.64 11.944 1.1052
-2.6384 11.939 1.1037
-2.6382 10.864 1.1346
-2.6325 1.818 1.1857
-2.6299 11.515 1.1199
-2.6267 10.685 1.1335
-2.626 10.687 1.1317
-2.6247 11.299 1.1248
-2.6246 2.3927 1.1689
-2.6241 11.3 1.1214
-2.6213 11.297 1.1193
-2.6127 9.706 1.1443
-2.6118 10.757 1.1315
-2.6114 9.6901 1.1578
-2.6112 11.127 1.1247
-2.611 11.128 1.1238
-2.6104 10.774 1.135
-2.61 11.075 1.1359
-2.6088 11.129 1.1207
-2.6077 9.1644 1.0889
-2.6066 11.076 1.1296
-2.6063 11.43 1.1268
-2.6061 2.1048 1.1685
-2.6029 11.078 1.1203
-2.6008 1.9081 1.1785
-2.5994 11.22 1.1171
-2.5992 11.222 1.1195
-2.5986 11.821 1.1116
-2.5978 11.82 1.1078
-2.5976 11.432 1.1157
-2.5965 2.5198 1.1686
-2.5945 11.433 1.1144
-2.5863 10.88 1.1343
-2.5836 7.2067 0.68247
-2.583 10.994 1.137
-2.5815 7.2759 0.77375
-2.5797 1.3228 1.1644
-2.5793 11.564 1.0977
-2.5786 6.9319 0.70089
-2.578 11.301 1.1248
-2.5778 9.345 1.1173
-2.5773 7.2827 0.86025
-2.5739 11.337 1.1262
-2.5732 1.4878 1.1691
-2.5701 11.337 1.1173
-2.5674 11.09 1.1354
-2.5658 2.1561 1.1715
-2.5636 10.31 1.1397
-2.5603 10.923 1.1366
-2.5603 2.6641 1.1665
-2.5586 9.2973 1.1016
-2.558 10.927 1.1317
-2.5574 1.4262 1.1631
-2.5564 9.4894 1.1498
-2.5525 9.3641 1.0525
-2.55 2.0787 1.1898
-2.5463 11.391 1.1226
-2.54 10.74 1.1338
-2.539 10.664 1.1411
-2.537 1.8758 1.1851
-2.5329 11.336 1.1252
-2.531 12.169 1.0985
-2.5296 9.5035 1.1449
-2.5284 10.514 1.1396
-2.5238 1.0301 1.1751
-2.5215 10.73 1.134
-2.5214 10.73 1.1354
-2.5208 1.7948 1.1755
-2.5189 2.1218 1.1698
-2.5174 11.815 1.0992
-2.5114 11.429 1.1216
-2.511 11.36 1.1275
-2.5096 11.267 1.132
-2.5085 10.938 1.1348
-2.5079 11.065 1.1297
-2.5076 11.064 1.1274
-2.5075 1.2239 1.1662
-2.5061 11.266 1.1295
-2.5055 10.945 1.1195
-2.5031 1.2265 1.1733
-2.5026 9.1773 1.0797
-2.4956 2.2736 1.1598
-2.4956 2.0903 1.2208
-2.4916 9.4413 1.1193
-2.4916 11.704 1.1156
-2.4909 11.175 1.1256
-2.4893 7.2588 0.88566
-2.4841 3.0159 1.1597
-2.4835 12.085 1.1082
-2.4756 3.02 1.1683
-2.4731 11.181 1.1325
-2.4728 11.179 1.1387
-2.4715 11.139 1.1333
-2.4656 11.257 1.127
-2.4648 11.256 1.1264
-2.4633 11.072 1.1401
-2.4621 11.076 1.1267
-2.4612 11.342 1.1246
-2.4591 2.0829 1.1709
-2.4582 1.8952 1.1769
-2.4524 10.974 1.1332
-2.4506 10.859 1.1361
-2.4503 10.874 1.1297
-2.4392 9.145 1.0712
-2.437 1.8201 1.1793
-2.4326 2.2005 1.1887
-2.4325 10.921 1.1447
-2.4315 10.924 1.1378
-2.4299 7.0974 0.67514
-2.4277 10.145 1.1456
-2.424 10.789 1.1337
-2.4215 10.791 1.1352
-2.4126 11.81 1.1164
-2.412 8.3536 0.67579
-2.4117 2.4078 1.1734
-2.4086 12.337 1.1097
-2.4073 1.7732 1.1784
-2.4039 12.218 1.1129
-2.4036 1.3493 1.1816
-2.4024 2.32 1.1697
-2.4016 1.9517 1.1772
-2.4004 10.705 1.089
-2.4 8.3661 0.67105
-2.3992 11.712 1.1263
-2.397 2.5348 1.1559
-2.3948 11.245 1.1235
-2.3913 10.505 1.1466
-2.3897 0.33036 1.2233
-2.3892 10.855 1.1413
-2.3873 0.69751 1.1758
-2.3826 10.635 1.1424
-2.382 2.5299 1.1657
-2.3815 10.704 1.1359
-2.3788 2.2462 1.1681
-2.3772 11.169 1.1308
-2.3771 9.4947 1.112
-2.3722 10.748 1.1044
-2.3705 11.638 1.1227
-2.3705 11.11 1.1331
-2.3693 11.11 1.1275
-2.3687 9.6184 1.1358
-2.3685 1.0761 1.1944
-2.368 9.6167 1.1371
-2.3666 10.956 1.135
-2.366 9.6131 1.1402
-2.3641 2.5141 1.1776
-2.3579 10.303 1.1428
-2.355 10.303 1.1408
-2.352 1.1953 1.1751
-2.3505 1.9841 1.1835
-2.3487 12.053 1.1177
-2.3455 11.451 1.1314
-2.3453 10.956 1.1447
-2.3451 2.1369 1.1599
-2.344 1.1904 1.1872
-2.3397 11.467 1.1345
-2.3357 11.432 1.1292
-2.3354 10.418 1.0745
-2.334 8.8899 1.0568
-2.3327 10.47 1.1483
-2.3267 8.4502 0.79927
-2.3259 9.6397 1.1515
-2.3219 9.9113 1.1547
-2.3181 11.231 1.1299
-2.3171 9.5299 1.111
-2.316 11.122 1.1338
-2.3158 2.1316 1.1841
-2.3152 11.028 1.135
-2.3092 11.174 1.1319
-2.3089 9.6467 1.1567
-2.308 11.851 1.116
-2.3076 11.431 1.1311
-2.3032 10.756 1.0795
-2.2988 5.7411 1.1159
-2.2948 10.717 1.1422
-2.2841 1.2788 1.1772
-2.2762 2.0952 1.1807
-2.2742 11.279 1.1296
-2.2724 9.3299 1.0865
-2.2709 11.634 1.1272
-2.2705 10.385 1.1523
-2.268 10.662 1.2068
-2.2648 10.77 1.1417
-2.2612 11.033 1.1405
-2.2576 10.636 1.1511
-2.2548 10.067 1.1495
-2.2483 10.982 1.143
-2.2406 4.0572 1.1379
-2.2374 11.522 1.129
-2.2344 11.39 1.134
-2.2332 2.4914 1.1741
-2.2321 2.4917 1.1742
-2.2308 10.817 1.1306
-2.2297 9.5108 1.1223
-2.2282 11.25 1.1385
-2.2245 11.254 1.1345
-2.2211 11.337 1.1319
-2.2168 11.444 1.1316
-2.2148 9.691 1.1492
-2.2107 1.1435 1.183
-2.2076 11.684 1.1337
-2.2068 2.103 1.1801
-2.2046 10.686 1.1491
-2.2019 10.637 1.1493
-2.1998 10.554 1.1533
-2.199 9.4465 1.083
-2.1979 2.0199 1.1784
-2.1816 10.49 1.1535
-2.1816 11.053 1.1423
-2.1808 1.7045 1.1708
-2.1747 11.152 1.1321
-2.172 11.027 1.1433
-2.1645 11.488 1.136
-2.1558 10.075 1.143
-2.1498 11.579 1.1262
-2.1493 10.956 1.1493
-2.1434 10.357 1.1345
-2.1399 7.9631 1.083
-2.1357 10.131 1.1255
-2.1344 10.895 1.1566
-2.1309 9.6293 1.113
-2.1305 9.6266 1.1146
-2.1286 10.27 1.1579
-2.1239 10.178 1.1588
-2.1221 9.9586 1.1536
-2.104 10.522 1.1548
-2.1017 10.585 1.1574
-2.1007 10.6 1.157
-2.0983 10.447 1.1497
-2.0968 11.164 1.1422
-2.0959 11.406 1.1363
-2.0944 11.599 1.126
-2.0892 10.405 1.1612
-2.0878 10.943 1.1493
-2.0836 10.862 1.153
-2.0823 10.728 1.1559
-2.0815 10.725 1.1583
-2.0768 1.7224 1.1614
-2.069 1.2545 1.1589
-2.0667 11.27 1.1427
-2.0486 10.284 1.1601
-2.0475 10.828 1.171
-2.0461 11.469 1.1305
-2.0452 12.033 1.1118
-2.0452 1.3151 1.1769
-2.0434 10.629 1.163
-2.038 10.583 1.1597
-2.0377 11.346 1.1323
-2.028 10.844 1.149
-2.0278 10.846 1.1492
-2.0239 2.2198 1.1797
-2.0235 1.5229 1.1956
-2.0232 11.389 1.1377
-2.0211 11.072 1.1446
-2.0174 1.8455 1.1714
-2.0164 1.7236 1.1755
-2.01 9.7885 1.1494
-2.0065 9.782 1.1531
-2.0024 1.9276 1.1824
-1.9936 1.4237 1.1725
-1.9886 11.243 1.1461
-1.9847 11.323 1.1428
-1.9843 11.24 1.1415
-1.9822 11.525 1.1318
-1.978 11.028 1.1481
-1.9747 4.1433 1.1696
-1.9741 10.752 1.1101
-1.974 1.3981 1.1838
-1.974 10.874 1.17
-1.9728 10.953 1.1495
-1.9725 1.1723 1.2098
-1.967 4.1192 1.1801
-1.9636 10.265 1.1497
-1.9558 1.5555 1.1859
-1.9548 11.166 1.1528
-1.9505 9.5025 1.073
-1.9501 10.115 1.161
-1.9465 1.1423 1.2108
-1.9267 10.736 1.1009
-1.9247 10.105 1.1713
-1.9189 11.702 1.1308
-1.9108 10.66 1.1564
-1.906 10.116 1.1635
-1.906 10.919 1.1587
-1.906 10.974 1.1481
-1.9053 10.919 1.157
-1.9023 11.276 1.1482
-1.8951 9.6097 1.1112
-1.8942 11.339 1.1387
-1.8928 11.743 1.123
-1.8843 0.74747 1.1858
-1.8779 11.54 1.1297
-1.873 10.999 1.1618
-1.86 11.087 1.1521
-1.8594 9.795 1.1342
-1.8528 11.189 1.1477
-1.8518 10.339 1.1701
-1.8513 9.53 1.0912
-1.844 6.5382 0.728
-1.8429 1.8387 1.1818
-1.8391 11.417 1.1435
-1.839 11.772 1.1231
-1.8292 10.957 1.1647
-1.8248 9.7172 1.1039
-1.8235 9.5328 1.0988
-1.8216 11.304 1.1454
-1.8207 9.7847 1.1419
-1.8158 10.395 1.1884
-1.8158 11.84 1.1316
-1.8083 10.693 1.1553
-1.807 5.6279 1.1182
-1.8035 6.7153 0.56698
-1.8033 10.688 1.159
-1.8019 11.443 1.1394
-1.8013 10.931 1.1678
-1.7892 11.547 1.1408
-1.7876 11.545 1.1442
-1.7856 10.416 1.1586
-1.7822 5.7262 1.0287
-1.7743 10.207 1.1753
-1.7721 8.1057 0.61645
-1.7688 8.6545 0.57401
-1.7666 10.95 1.1525
-1.7408 2.2245 1.1868
-1.7345 11.829 1.1252
-1.734 9.5795 1.0917
-1.7328 10.922 1.1399
-1.7324 11.276 1.1417
-1.7314 9.5733 1.0942
-1.7286 10.764 1.1649
-1.7282 1.8216 1.1764
-1.7211 10.175 1.1649
-1.697 11.254 1.1474
-1.696 10.78 1.1631
-1.6891 9.6907 1.1114
-1.689 11.173 1.1532
-1.6886 11.173 1.1523
-1.6882 9.6787 1.1141
-1.6843 10.861 1.1655
-1.6842 10.863 1.1627
-1.6764 10.099 1.1607
-1.6752 2.5217 1.1897
-1.6747 2.5211 1.1881
-1.6652 11.36 1.1443
-1.6646 1.5545 1.186
-1.664 10.514 1.1726
-1.6634 10.516 1.1631
-1.6525 11.454 1.1434
-1.6485 3.3751 1.1799
-1.6476 1.5619 1.1921
-1.6469 11.506 1.1425
-1.6431 1.7794 1.1895
-1.6405 10.281 1.1655
-1.6301 9.5623 1.0995
-1.6255 10.984 1.1568
-1.6192 9.7281 1.1188
-1.6125 11.284 1.1492
-1.6094 2.0366 1.1967
-1.6075 9.8202 1.1492
-1.6066 11.346 1.1427
-1.6059 11.123 1.1558
-1.5995 11.722 1.1427
-1.5988 10.865 1.1635
-1.5922 9.7273 1.1277
-1.5921 2.099 1.1911
-1.588 9.5353 1.071
-1.5873 9.5558 1.0957
-1.5866 1.7042 1.1912
-1.586 9.8242 1.1647
-1.586 10.41 1.1864
-1.5735 1.9251 1.189
-1.5719 10.995 1.1603
-1.568 10.899 1.1607
-1.5652 10.627 1.1665
-1.5632 10.383 1.174
-1.5524 11.255 1.1486
-1.5503 11.309 1.1507
-1.5482 7.5602 0.4436
-1.547 10.091 1.1623
-1.5438 10.53 1.1687
-1.5415 1.4763 1.2043
-1.5397 7.7374 0.86296
-1.5383 10.769 1.1678
-1.534 11.227 1.1459
-1.5332 11.249 1.1446
-1.5211 10.46 1.1701
-1.5078 10.673 1.1694
-1.5058 11.447 1.1413
-1.5056 11.14 1.1559
-1.5022 11.443 1.1309
-1.4926 11.011 1.1613
-1.4903 10.678 1.174
-1.4865 10.846 1.1655
-1.4848 0.7449 1.2031
-1.4844 6.3766 0.68541
-1.4794 11.31 1.1486
-1.4786 0.40044 1.2006
-1.4728 9.4501 1.0822
-1.4719 6.0014 0.59562
-1.4701 9.4436 1.0608
-1.4684 5.5597 1.151
-1.4663 7.5513 0.69409
-1.4618 10.592 1.1721
-1.4616 0.66082 1.2229
-1.4615 10.594 1.1718
-1.4555 7.5066 0.57392
-1.4538 11.998 1.1201
-1.4514 7.6173 0.56626
-1.4453 2.2144 1.1895
-1.4417 6.512 0.70603
-1.4378 1.453 1.1873
-1.4357 11.28 1.1469
-1.4321 1.1775 1.2101
-1.4315 9.8306 1.1521
-1.4291 11.157 1.142
-1.4289 10.512 1.1752
-1.4284 10.926 1.159
-1.4235 11.003 1.165
-1.4164 6.4652 0.77736
-1.4153 2.2437 1.2039
-1.4143 1.447 1.2075
-1.4091 0.83643 1.2126
-1.408 11.106 1.1615
-1.406 11.393 1.1473
-1.4006 7.4175 0.55062
-1.3998 10.767 1.1713
-1.3863 9.7828 1.1204
-1.386 5.578 1.1537
-1.3839 9.5032 1.0706
-1.3817 10.043 1.1677
-1.3809 12.081 1.1045
-1.3805 9.8832 1.1313
-1.3765 11.177 1.1596
-1.3744 7.3518 0.42057
-1.3683 10.052 1.16
-1.3652 11.071 1.1617
-1.3641 7.7273 0.71399
-1.3641 10.534 1.1785
-1.3564 1.283 1.2367
-1.3511 10.264 1.1652
-1.3491 3.7988 1.2027
-1.3478 1.0001 1.2124
-1.3477 9.6046 1.0951
-1.3444 1.7448 1.2002
-1.3438 10.27 1.1567
-1.3433 9.8677 1.149
-1.3422 2.3016 1.1577
-1.3416 9.5634 1.0718
-1.3359 1.0833 1.2175
-1.3201 8.9573 0.65874
-1.3155 10.854 1.1689
-1.3145 11.189 1.1676
-1.3131 11.061 1.1706
-1.3087 9.6829 1.0984
-1.3058 10.139 1.1723
-1.2992 11.352 1.1495
-1.2987 7.7276 0.55007
-1.2978 11.977 1.1293
-1.2959 11.261 1.1537
-1.2922 8.8761 0.57601
-1.2891 7.6618 4.1603
-1.2844 10.734 1.177
-1.2839 7.372 0.56693
-1.2811 6.1848 0.71304
-1.2808 2.2233 1.2176
-1.2795 12.375 1.1022
-1.2794 5.6594 1.0581
-1.2791 1.599 1.1977
-1.2751 7.7611 0.70488
-1.2735 10.887 1.1691
-1.2723 8.9671 0.74305
-1.2713 10.959 1.169
-1.2667 11.719 1.1339
-1.2649 11.13 1.1663
-1.2634 8.8849 0.94108
-1.2629 10.763 1.1695
-1.2615 10.226 1.1724
-1.2598 10.948 1.1879
-1.2556 1.6108 1.2107
-1.2554 10.09 1.2052
-1.2512 1.2113 1.2322
-1.2454 10.46 1.1387
-1.2449 10.912 1.1779
-1.2392 10.991 1.177
-1.2303 10.604 1.169
-1.2301 1.8447 1.1985
-1.2295 10.599 1.1771
-1.2293 10.04 1.1564
-1.2289 10.665 1.1792
-1.2277 10.141 1.1695
-1.2202 11.327 1.1541
-1.2167 10.457 1.1621
-1.2164 9.5531 1.0762
-1.2142 9.786 1.1211
-1.2142 9.7832 1.1224
-1.2135 1.3169 1.2168
-1.2122 11.629 1.1446
-1.2118 11.252 1.1611
-1.2111 9.7636 1.1169
-1.2108 7.6678 0.68922
-1.2105 11.193 1.1699
-1.2104 1.2205 1.2368
-1.2101 1.492 1.2134
-1.2095 2.34 1.1244
-1.2081 9.3458 0.84598
-1.2075 7.6705 0.43233
-1.207 9.3403 0.8505
-1.2068 11.553 1.149
-1.2061 1.4698 1.1941
-1.2027 11.176 1.1647
-1.2026 9.3796 0.60594
-1.2024 9.6025 1.0852
-1.1977 9.3637 0.84194
-1.196 9.3313 1.0131
-1.1957 9.8318 1.1774
-1.1957 10.959 1.171
-1.1944 7.311 2.6862
-1.1849 11.086 1.1669
-1.1832 7.4245 0.56259
-1.1826 9.7705 1.1115
-1.1825 11.063 1.1737
-1.1822 9.3673 1.0032
-1.1779 0.84358 1.267
-1.1779 12.266 1.1247
-1.1765 9.3889 0.72903
-1.1663 0.37197 1.2037
-1.165 10.842 1.1842
-1.1627 11.28 1.1672
-1.1612 10.715 1.1749
-1.1601 12.178 1.1026
-1.1567 10.628 1.1832
-1.1556 11.014 1.1711
-1.154 5.5969 1.1618
-1.1524 11.468 1.1578
-1.147 2.2066 1.212
-1.1466 11.39 1.1539
-1.1458 11.941 1.139
-1.1388 11.451 1.1517
-1.1388 2.3618 1.2117
-1.1356 11.933 1.13
-1.1336 11.098 1.1454
-1.1334 9.5389 1.0803
-1.1317 10.681 1.1713
-1.1289 10.289 1.1786
-1.1286 9.3539 0.83728
-1.1284 10.814 1.1785
-1.1239 8.9206 0.75838
-1.1211 1.6112 1.2064
-1.1203 3.2587 1.2076
-1.1196 2.7013 1.2095
-1.1163 10.498 1.1917
-1.1126 11.104 1.1628
-1.1083 10.068 1.1698
-1.1072 10.058 1.1642
-1.1072 10.069 1.1685
-1.1061 9.4583 1.0666
-1.1057 2.4274 1.2248
-1.1056 9.8329 1.0668
-1.1039 11.695 1.1533
-1.1007 11.673 1.1409
-1.0993 10.299 1.1779
-1.0984 1.254 1.1896
-1.0957 0.68079 1.2123
-1.0935 11.66 1.1253
-1.0933 12.218 1.0888
-1.0932 11.552 1.146
-1.0888 10.184 1.1729
-1.0875 1.4187 1.2216
-1.0869 10.389 1.1846
-1.0867 7.6131 0.6939
-1.081 0.92591 1.2336
-1.0803 11.548 1.1401
-1.08 9.7245 1.1151
-1.0798 11.284 1.1703
-1.078 2.1895 1.2184
-1.0774 5.6982 1.0466
-1.0718 10.204 1.1715
-1.07 2.0589 1.211
-1.0697 10.911 1.1787
-1.0669 11.408 1.1609
-1.0669 11.818 1.1511
-1.0656 0.94087 1.2426
-1.0649 10.909 1.1711
-1.059 1.7554 1.1947
-1.0543 10.379 1.1867
-1.0521 2.3317 1.2217
-1.0392 5.6751 1.0257
-1.0387 10.404 1.1927
-1.0359 1.2415 1.2454
-1.0355 11.109 1.1713
-1.0348 9.4129 1.0727
-1.0268 11.706 1.1418
-1.0185 11.791 1.1499
-1.011 2.0745 1.1914
-1.0102 11.483 1.158
-1.0099 1.8708 1.2093
-1.0013 1.9471 1.2082
-1.0005 2.1799 1.2511
-0.9981 11.061 1.1748
-0.99632 2.9405 1.2109
-0.99525 10.509 1.2041
-0.99422 1.6813 1.2149
-0.99076 11.218 1.1693
-0.98818 10.007 1.1648
-0.98691 9.646 1.1054
-0.98652 1.6224 1.2108
-0.98063 9.8327 1.1632
-0.97969 9.8259 1.1663
-0.97923 11.536 1.1474
-0.97864 2.0988 1.2097
-0.97706 10.246 1.18
-0.97623 11.127 1.1962
-0.96998 9.8347 1.1549
-0.9692 5.7112 1.0569
-0.96818 5.7101 1.057
-0.9678 10.369 1.1905
-0.96707 10.373 1.1874
-0.96701 10.374 1.1846
-0.96432 0.91023 1.218
-0.96378 2.1835 1.1922
-0.96225 1.5989 1.2142
-0.95255 10.29 1.2029
-0.95116 11.605 1.1415
-0.94791 1.5563 1.13
-0.945 11.182 1.1804
-0.93958 11.164 1.175
-0.93502 2.3334 1.2083
-0.9265 1.2363 1.2105
-0.92426 9.8458 1.1389
-0.91932 11.759 1.1452
-0.91468 9.5337 1.2522
-0.91285 1.4044 1.2288
-0.90763 1.7874 1.213
-0.9064 1.9383 1.1271
-0.90609 1.5441 1.2142
-0.89724 1.717 1.2061
-0.89684 2.2299 1.1999
-0.8959 11.126 1.1775
-0.89308 9.984 1.1779
-0.89211 2.221 1.1935
-0.88948 11.334 1.1726
-0.88922 10.221 1.1759
-0.88826 1.7563 1.2203
-0.88515 2.0319 1.2019
-0.88043 9.2897 1.078
-0.87905 11.389 1.16
-0.87899 11.463 1.1679
-0.87564 10.398 1.1876
-0.86923 1.6154 1.109
-0.86837 1.3975 1.217
-0.86281 11.114 1.1781
-0.85724 9.9734 1.1655
-0.85641 0.84446 1.2088
-0.85224 9.5003 1.0922
-0.84105 11.16 1.1741
-0.83944 9.6764 1.15
-0.83829 9.796 1.1498
-0.83761 9.6056 1.1129
-0.83578 5.6436 1.1688
-0.83389 0.28632 1.2097
-0.83336 11.241 1.1563
-0.8332 14.063 1.1052
-0.83231 10.382 1.1989
-0.83182 11.7 1.1659
-0.82879 10.999 1.1974
-0.8281 10.205 1.1942
-0.82754 10.991 1.1938
-0.81568 10.875 1.1929
-0.8066 11.507 1.1635
-0.80483 2.003 1.2109
-0.80389 1.5778 1.2191
-0.79312 11.513 1.1636
-0.78626 11.117 1.1789
-0.78337 11.118 1.1789
-0.78218 8.936 1.0587
-0.77372 10.285 1.1873
-0.76879 1.9864 1.2033
-0.76605 9.9778 1.1754
-0.76247 11.616 1.1607
-0.76002 9.9833 1.1761
-0.75992 9.5876 1.1126
-0.75904 1.5642 1.2277
-0.75856 9.7771 1.1752
-0.75448 9.702 1.1317
-0.75248 9.7445 1.1946
-0.74865 1.7672 1.2166
-0.74187 10.834 1.1986
-0.73815 11.158 1.1791
-0.7379 11.16 1.1767
-0.72952 11.213 1.1644
-0.72487 9.7713 1.1661
-0.72417 1.6383 1.1167
-0.72017 1.8862 1.1539
-0.71824 1.2992 1.2279
-0.71077 1.9321 1.215
-0.70972 9.5597 1.1296
-0.70071 1.3794 1.2226
-0.69795 10.964 1.1849
-0.69778 10.215 1.1852
-0.69693 2.2357 1.1038
-0.6946 10.966 1.1834
-0.69109 10.194 1.1896
-0.68714 10.316 1.1891
-0.68231 11.349 1.1722
-0.67773 2.5332 1.1812
-0.67654 9.359 1.0932
-0.67216 0.85353 1.2274
-0.67156 5.6711 1.0384
-0.67038 1.3393 1.2137
-0.67012 1.8535 1.2206
-0.6619 1.9171 1.1989
-0.6589 1.907 1.1864
-0.6495 11.166 1.2045
-0.64775 1.2065 1.1357
-0.63368 11.156 1.1754
-0.6285 2.2595 1.2114
-0.62194 1.6741 1.2018
-0.62169 10.48 1.1957
-0.61993 1.7078 1.2461
-0.61718 5.7228 1.0634
-0.61494 10.027 1.1859
-0.61152 11.59 1.1645
-0.61086 2.5513 1.1881
-0.60192 9.3081 1.0857
-0.60004 11.039 1.1854
-0.59862 1.2654 1.2268
-0.5982 11.613 1.1496
-0.59068 10.928 1.1803
-0.5859 10.801 1.2002
-0.58168 0.58363 1.2131
-0.57966 10.612 1.1882
-0.57738 1.5001 1.12
-0.57285 1.0711 1.18
-0.57108 1.9975 1.2063
-0.57087 2.992 1.1896
-0.57016 1.1304 1.1438
-0.56772 10.851 1.1814
-0.56627 11.171 1.1747
-0.56513 9.6534 1.145
-0.56362 2.1862 1.2139
-0.56314 11.17 1.1709
-0.55593 1.3654 1.2288
-0.55379 0.76734 1.2259
-0.55367 1.6747 1.2125
-0.55348 10.883 1.1871
-0.55088 10.722 1.192
-0.55085 10.724 1.1951
-0.55034 9.6756 1.1326
-0.54172 2.105 1.2391
-0.53771 2.2519 1.2119
-0.53713 11.124 1.1761
-0.53696 9.7376 1.1544
-0.53155 0.87201 1.1059
-0.53115 10.736 1.1973
-0.52365 9.7343 1.1712
-0.51672 11.19 1.1829
-0.51259 5.6896 1.1824
-0.49514 2.3606 1.1102
-0.49083 11.648 1.2059
-0.48848 9.1596 1.1121
-0.48771 12.586 1.0975
-0.48768 1.0077 1.2219
-0.47583 0.84413 1.1985
-0.47329 1.3602 1.2212
-0.4732 10.801 1.179
-0.46724 0.28688 1.2056
-0.46421 11.779 1.1396
-0.46317 10.992 1.1772
-0.46179 11.234 1.1707
-0.46141 1.2285 1.2318
-0.45353 9.1034 1.0997
-0.45346 0.25799 1.2105
-0.45203 13.622 1.0738
-0.45144 9.5652 1.1472
-0.44529 5.7571 1.1809
-0.44313 2.6675 1.2247
-0.44262 10.767 1.1921
-0.43861 11.244 1.1599
-0.43596 1.2981 1.2225
-0.43578 2.8587 1.0927
-0.42975 11.953 1.1438
-0.42628 2.3232 1.2105
-0.42607 2.2218 1.2096
-0.422 1.3815 1.2182
-0.41945 1.6945 1.1097
-0.413 9.3716 1.1053
-0.41133 1.8865 1.2108
-0.41127 1.5306 1.2132
-0.40505 6.4986 0.99942
-0.4037 1.0137 1.2088
-0.40276 2.5753 1.2074
-0.37794 10.276 1.1909
-0.37502 11.584 1.1198
-0.36924 0.92578 1.2087
-0.36857 1.1127 1.2271
-0.36804 7.0472 0.71689
-0.36312 9.5627 1.1517
-0.35711 10.452 1.1873
-0.35521 0.91649 1.1164
-0.35512 11.303 1.1658
-0.35212 1.133 1.1211
-0.35197 1.6683 1.2128
-0.35149 10.773 1.2091
-0.3481 1.3329 1.2213
-0.34371 1.956 1.1125
-0.34326 11.433 1.1573
-0.34277 5.748 1.0489
-0.34039 1.8348 1.2122
-0.33979 17.275 1.1146
-0.33934 2.37 1.2107
-0.3305 2.1412 1.2065
-0.3302 2.1938 1.1039
-0.32308 11.749 1.1479
-0.32158 9.6408 1.1896
-0.31964 1.6857 1.1426
-0.31205 2.4601 1.2411
-0.30499 1.0349 1.2004
-0.30434 2.4475 1.2209
-0.30408 8.9751 1.1068
-0.30068 1.3901 1.2087
-0.28927 11.373 1.1805
-0.28228 1.6701 1.0877
-0.28174 1.0908 1.2152
-0.27927 6.9969 0.8549
-0.27864 5.9035 1.093
-0.27796 10.577 1.1863
-0.27577 2.53 1.106
-0.27446 2.5294 1.1039
-0.27204 1.1262 1.2828
-0.26944 1.1591 1.1107
-0.26766 2.8256 1.1582
-0.2621 14.14 1.1708
-0.26161 1.727 1.2123
-0.26089 2.8452 1.1997
-0.25688 1.5126 1.1065
-0.2543 4.0164 1.1063
-0.24811 9.2251 1.1682
-0.24624 1.3526 1.115
-0.24148 8.9778 1.111
-0.24061 5.8605 1.0873
-0.23974 10.485 1.1969
-0.23937 1.577 1.2109
-0.23916 2.2623 1.2135
-0.2388 9.2527 1.1548
-0.23825 2.1909 1.2136
-0.23708 2.0216 1.1059
-0.23436 1.6546 1.2177
-0.228 9.2307 1.154
-0.2278 0.89007 1.2672
-0.22692 13.078 0.96401
-0.2219 1.7441 1.1928
-0.22042 1.912 1.2123
-0.21843 9.2367 1.1555
-0.21797 2.2445 1.0977
-0.21619 1.4702 1.221
-0.21383 9.4855 1.1549
-0.21331 11.362 1.1317
-0.21201 2.5409 1.1982
-0.21084 1.084 1.1173
-0.20854 5.8106 1.045
-0.2078 1.7805 1.213
-0.20779 8.7511 1.1292
-0.2025 1.9586 1.1914
-0.19838 8.3878 0.73917
-0.18774 1.7293 1.094
-0.1853 2.2157 1.2084
-0.17967 1.4717 1.2254
-0.17924 13.476 1.1128
-0.17285 1.162 1.2127
-0.16413 10.172 1.2107
-0.16407 1.9197 1.1111
-0.16379 9.52 1.19
-0.16327 2.3062 1.1076
-0.16282 10.948 1.1636
-0.16179 9.5251 1.188
-0.16076 9.5169 1.194
-0.15973 7.3941 0.72456
-0.15929 10.32 1.2036
-0.15557 5.8258 1.1923
-0.14938 11.489 1.1428
-0.14831 5.8296 1.0559
-0.14095 1.9942 1.2101
-0.14074 10.164 1.2544
-0.14045 1.8283 1.2088
-0.14018 9.2868 1.1183
-0.13896 9.5376 1.1678
-0.13739 2.5589 1.2174
-0.13629 2.1834 1.2101
-0.13395 5.8956 1.1691
-0.1314 9.5433 1.1636
-0.12754 9.0079 1.1178
-0.12533 1.152 1.1078
-0.11338 10.47 1.2071
-0.111 10.32 1.2171
-0.10938 10.179 1.2237
-0.10545 1.0561 1.1474
-0.10488 11.5 1.1439
-0.10287 1.5472 1.2172
-0.098518 1.2904 1.2167
-0.095988 1.2731 1.1087
-0.087453 1.4978 1.2052
-0.084064 11.635 1.2116
-0.082735 10.963 1.1682
-0.07616 2.058 1.2223
-0.06934 2.0575 1.218
-0.067612 5.9972 1.1293
-0.067489 1.0728 1.2064
-0.064392 10.535 1.2107
-0.064003 10.179 1.2293
-0.061177 9.3439 1.1605
-0.060465 1.1507 1.1019
-0.057369 1.7338 1.1988
-0.05462 3.1809 1.1983
-0.048461 1.7167 1.2141
-0.047531 1.0789 1.1038
-0.04592 2.306 1.1037
-0.04494 10.557 1.2016
-0.039711 5.9742 1.0877
-0.037942 2.1595 1.2027
-0.036364 5.9326 1.0707
-0.035396 2.6349 1.1035
-0.033301 13.244 1.0574
-0.0275 1.607 1.1105
-0.02286 10.658 1.2003
-0.016374 6.2172 1.1203
-0.01614 4.9528 1.0685
-0.015954 2.2116 1.2048
-0.013444 8.9805 1.1241
-0.013261 11.551 1.1594
-0.010732 1.9393 1.2072
-0.0084981 0.35629 1.0968
-0.00050296 3.8035 1.0947
0.0029741 1.7344 1.1134
0.0066639 9.3272 1.145
0.0076358 1.8103 1.2147
0.0077808 13.641 1.0857
0.011538 3.8901 1.0933
0.012443 2.2947 1.2137
0.013756 2.8168 1.1154
0.014403 2.7528 1.2112
0.01636 1.1458 1.1018
0.02203 8.859 0.92287
0.022929 1.3026 1.1677
0.024656 9.3884 1.2035
0.026385 2.8104 1.1055
0.027431 6.1128 1.0597
0.02787 6.8491 0.99356
0.028977 9.842 1.2116
0.029437 0.21926 1.2025
0.033268 2.3314 1.2222
0.033994 6.0354 1.2002
0.036984 2.7167 1.1973
0.038841 1.4246 1.1027
0.045423 3.0945 1.094
0.051314 9.9935 1.2204
0.051709 2.7028 1.1137
0.054276 1.3392 1.0929
0.055951 6.6048 1.0295
0.058951 0.67488 1.0871
0.059008 9.3624 1.1898
0.060645 2.0352 1.1135
0.064482 0.54275 1.1055
0.070915 1.8786 1.1156
0.071711 1.3083 1.213
0.074108 3.2128 1.192
0.075844 10.459 1.2202
0.081192 2.1739 1.2142
0.081921 2.4884 1.2085
0.086404 1.1586 1.1037
0.087337 10.123 1.2353
0.097706 2.3152 1.2059
0.099846 2.5388 1.1216
0.10363 2.6528 1.2123
0.1083 10.107 1.2226
0.10904 6.1152 1.0874
0.10911 8.5084 0.7111
0.11756 9.667 1.2002
0.11782 2.0056 1.2146
0.12114 1.1211 1.206
0.12306 6.0591 1.2092
0.12377 6.7993 0.74015
0.12635 11.114 1.1864
0.12726 1.7119 1.1044
0.12961 1.6405 1.2139
0.13704 2.6879 1.2199
0.13965 1.4333 1.101
0.13969 0.57629 1.1037
0.14688 9.1411 1.1332
0.1486 0.98762 1.1235
0.1507 1.9515 1.2158
0.15406 4.3221 1.0942
0.15515 1.933 1.1067
0.15878 2.8284 1.2191
0.1602 1.758 1.212
0.16027 10.287 1.2194
0.16209 1.4985 1.1019
0.1654 10.499 1.2101
0.16724 8.7906 1.0804
0.17632 3.1142 1.2074
0.17632 8.5277 0.61386
0.17644 8.8105 1.0727
0.17848 1.1821 1.2025
0.17935 8.5697 1.0024
0.18467 1.3843 1.1161
0.18932 8.7561 1.0815
0.19226 2.1808 1.2137
0.19374 1.4931 1.1042
0.19422 8.43 1.0046
0.19445 1.7956 1.1002
0.19533 8.252 0.57669
0.19666 8.5014 0.96633
0.19695 0.84716 1.122
0.19753 2.7106 1.2149
0.19964 1.1186 1.1035
0.20048 2.3904 1.2115
0.20546 8.4329 1.0146
0.20644 1.7208 1.109
0.20704 6.2403 1.0775
0.20772 2.5903 1.2087
0.20802 8.4687 0.58183
0.20864 6.2401 1.0761
0.20877 10.39 1.2204
0.21033 2.0561 1.2159
0.21355 1.2235 1.2088
0.21482 10.403 1.2289
0.21522 1.5775 1.1052
0.21534 13.805 1.0924
0.21906 10.03 1.2163
0.22279 6.9193 1.1838
0.22529 2.2658 1.2164
0.22593 -0.6074 1.2099
0.22661 1.8973 1.2075
0.22714 7.6719 1.0285
0.22883 9.2104 1.1718
0.23091 9.2153 1.1692
0.23334 10.501 1.2023
0.23703 9.0259 1.1414
0.24384 0.97629 1.0958
0.24659 1.1989 1.2002
0.25187 2.3545 1.1069
0.25301 2.3535 1.1071
0.25302 1.4081 1.1019
0.25366 8.476 1.0503
0.25962 1.4671 1.1992
0.26304 10.476 1.2101
0.26431 0.76821 1.1063
0.27376 8.4008 1.1548
0.27712 1.3488 1.2024
0.27827 10.274 1.2197
0.2787 1.7462 1.214
0.27874 9.0315 1.1171
0.27956 1.2209 1.1093
0.28697 0.96544 1.0994
0.28796 1.8437 1.2059
0.28888 13.099 1.0646
0.2902 10.134 1.2186
0.29413 8.8844 1.1219
0.29683 1.9566 1.2087
0.29904 0.26959 1.2056
0.30793 1.8191 1.096
0.30888 2.5692 1.2086
0.30943 10.356 1.195
0.31435 1.5999 1.0949
0.31455 1.5331 1.2066
0.31652 1.8782 1.2053
0.32009 6.9459 1.0361
0.32288 11.359 1.1612
0.33554 10.857 1.1787
0.33607 2.9605 1.1074
0.33639 10.203 1.2152
0.3413 1.8296 1.2092
0.34401 1.3645 1.0926
0.34706 1.9792 1.1159
0.34714 9.0825 1.1553
0.35098 2.4334 1.2073
0.35225 7.0729 1.0429
0.35258 0.99377 1.2042
0.35296 1.7505 1.2082
0.35449 8.7955 1.1226
0.35462 2.066 1.202
0.35472 1.9139 1.2238
0.35979 10.614 1.1901
0.36096 0.72693 1.0958
0.36131 10.229 1.2109
0.36207 2.1454 1.2151
0.36332 9.4452 1.2007
0.36488 1.892 1.1038
0.36506 10.405 1.2102
0.37044 1.5599 1.1073
0.37234 8.8191 1.1119
0.37497 8.5509 1.072
0.3759 1.6216 1.2242
0.3762 6.4255 1.0744
0.37683 10.3 1.2218
0.37697 2.4873 1.2085
0.38204 0.576 1.119
0.38467 2.0365 1.1035
0.38499 1.8583 1.1036
0.38795 2.3603 1.2076
0.38839 12.919 1.0054
0.39451 2.5087 1.2157
0.39465 2.3739 1.2196
0.39542 2.3231 1.2129
0.39898 11.438 1.172
0.40057 8.085 1.0466
0.40151 2.6192 1.208
0.40167 1.4418 1.1938
0.40421 8.9152 1.0263
0.40969 4.7601 1.1071
0.41733 11.049 1.1647
0.4192 4.5489 1.0929
0.42433 2.6185 1.1041
0.42449 1.1647 1.0945
0.42586 1.6288 1.0982
0.42704 1.6281 1.0963
0.42975 10.492 1.2007
0.43418 0.9924 1.0877
0.4343 0.61499 1.0884
0.4379 2.4299 1.1025
0.43866 1.2549 1.2031
0.43917 11.822 1.1218
0.44065 10.658 1.1846
0.44571 10.887 1.169
0.44957 0.50392 1.0987
0.45093 8.8607 1.1665
0.45276 0.12724 1.1643
0.45461 1.4959 1.086
0.45502 8.6729 1.1103
0.45708 1.4378 1.1044
0.45893 1.6399 1.201
0.45941 8.8782 1.1574
0.45993 1.6763 1.1042
0.462 11.383 1.1376
0.46542 7.4196 1.0358
0.46766 1.9213 1.1043
0.46781 2.968 1.2167
0.46945 10.422 1.2073
0.47145 4.5514 1.2045
0.47983 3.1736 1.2152
0.48537 11.071 1.1667
0.49118 1.407 1.1948
0.49288 1.4067 1.0998
0.49486 2.0021 1.2164
0.49539 11.912 1.1462
0.49698 2.8773 1.0861
0.49758 2.8774 1.097
0.49984 4.1243 1.2372
0.5 2.6628 1.2021
0.50118 1.3357 1.0997
0.50276 1.9178 1.202
0.50397 10.55 1.1992
0.50534 8.6936 1.0984
0.50692 6.8041 1.1352
0.5071 1.6085 1.2179
0.50754 9.2749 1.172
0.50807 1.9204 1.3071
0.51004 6.8189 1.1432
0.5134 2.2896 1.1049
0.51456 11.128 1.163
0.51618 4.671 1.2088
0.51719 2.7649 1.0869
0.51885 1.5908 1.1998
0.52263 6.5584 1.1136
0.52269 10.855 1.1818
0.52345 2.0616 1.2077
0.5244 8.6834 1.0893
0.52473 0.2571 1.2073
0.52627 6.5157 1.1032
0.53244 10.176 1.1938
0.53805 10.201 1.1831
0.54117 10.356 1.1933
0.54299 1.1645 1.0902
0.54351 0.64228 1.0693
0.54703 1.5633 1.1029
0.54742 1.7197 1.1171
0.54828 10.026 1.1936
0.5496 0.77253 1.2107
0.55121 1.8433 1.2102
0.55505 1.7123 1.0974
0.5559 2.4201 1.2122
0.55785 1.4859 1.1029
0.55869 3.3886 1.1157
0.56241 8.7141 1.1389
0.56388 2.6352 1.2125
0.56627 1.6807 1.1782
0.56855 8.7275 1.1297
0.56877 8.7144 1.1414
0.56917 9.7416 1.1866
0.57083 14.216 1.1742
0.57091 8.0857 1.0654
0.57477 5.2612 1.088
0.57609 1.0932 1.0856
0.57735 1.6648 1.2102
0.5775 7.2752 1.0522
0.57885 2.8211 1.1083
0.57941 1.92 1.1082
0.58227 1.2105 1.2001
0.58359 8.3637 1.0718
0.58385 10.729 1.1854
0.58724 1.9367 1.1966
0.58846 1.0427 1.1929
0.5896 8.4933 1.1094
0.5909 1.3333 1.1021
0.59211 1.2285 1.0954
0.59267 1.3618 1.0985
0.5969 2.3822 1.1035
0.59883 6.7287 1.2614
0.59959 1.5409 1.2013
0.60495 10.729 1.1841
0.60506 8.4545 1.0848
0.60865 10.515 1.1864
0.60957 6.7573 1.1056
0.6101 2.8157 1.2353
0.61186 1.8328 1.2075
0.61222 2.1391 1.1032
0.61422 8.7457 1.1028
0.6176 10.436 1.1893
0.61875 2.9001 1.1964
0.62076 2.8896 1.1928
0.62177 6.7508 1.1148
0.62226 10.62 1.1935
0.62845 0.71786 1.0816
0.6311 1.9506 1.2077
0.63142 10.628 1.1827
0.63326 1.9833 1.2041
0.63802 2.0758 1.2047
0.64166 7.4078 1.073
0.64202 1.4091 1.0887
0.64572 1.0596 1.0627
0.64663 0.91157 1.0867
0.64681 1.7425 1.0982
0.64709 1.4996 1.0828
0.64835 2.3087 1.2086
0.64888 0.54898 1.0877
0.65231 8.2754 1.0927
0.65278 5.5755 1.0984
0.65455 9.8473 1.184
0.65892 0.98674 1.0892
0.66026 0.49097 1.0879
0.66328 10.912 1.1732
0.665 6.9421 1.0978
0.66643 6.9414 1.0991
0.66731 2.449 1.1031
0.66984 11.037 1.182
0.67011 13.201 1.123
0.6735 1.8203 1.1007
0.67606 1.1351 1.0898
0.67622 5.6602 1.1142
0.6778 4.8948 1.1005
0.68026 9.5346 1.176
0.68127 9.5381 1.1732
0.68174 2.6139 1.1073
0.68287 11.895 1.1096
0.68407 11.032 1.1672
0.68424 3.38 1.2196
0.68537 7.1122 1.1146
0.68646 8.4924 1.1288
0.6876 16.522 1.1243
0.69055 2.2298 1.1074
0.69085 6.7741 1.2445
0.69181 1.5985 1.1997
0.69238 8.4985 1.1293
0.6931 2.7302 1.1704
0.69346 9.3844 1.1705
0.69479 11.48 1.1497
0.69735 10.394 1.1861
0.69912 12.126 1.1427
0.69925 0.726 1.0902
0.70042 2.0956 1.0989
0.70335 7.2304 1.0961
0.7058 2.8344 1.2153
0.70731 3.0572 1.0995
0.70773 2.2273 1.2085
0.7121 8.0934 1.0926
0.71532 10.161 1.1791
0.7187 0.52193 1.069
0.71989 1.9456 1.2085
0.7229 6.9231 1.1006
0.72293 5.6319 1.1241
0.72671 11.209 1.1479
0.72708 1.3784 1.0898
0.72708 1.134 1.1189
0.72799 7.1441 1.0974
0.72973 2.4012 1.2066
0.73176 9.7465 1.1736
0.73333 8.3226 1.1362
0.73349 1.4039 1.2065
0.73508 10.53 1.1832
0.73509 9.1985 1.1615
0.73665 8.3291 1.1272
0.74181 8.0686 1.0851
0.74194 7.9587 1.0953
0.74263 1.8052 1.0971
0.74301 8.2279 1.1514
0.74306 2.1621 1.2037
0.74472 6.9274 1.112
0.74531 1.405 1.2097
0.74534 7.7272 1.0956
0.74542 2.0237 1.1984
0.74567 7.7262 1.0958
0.74809 1.315 1.0884
0.75228 2.1182 1.0995
0.75411 2.6907 1.1012
0.76037 1.444 1.1041
0.76077 3.1475 1.1058
0.76216 10.047 1.1757
0.76268 1.0888 1.0893
0.76296 9.6254 1.1795
0.76517 1.8437 1.1024
0.76524 1.9058 1.2012
0.76655 1.5126 1.0933
0.7673 2.0646 1.1033
0.76783 8.2693 1.108
0.77369 6.5215 0.99796
0.77401 1.2439 1.1091
0.77569 2.134 1.1025
0.77648 0.74616 1.0969
0.77649 7.2562 1.1032
0.77895 8.6158 1.1452
0.78441 1.7846 1.2033
0.78675 1.4539 1.1973
0.78721 10.621 1.1771
0.78834 7.1324 1.0926
0.79109 7.8947 1.0984
0.79229 7.8924 1.0985
0.79371 8.1128 1.1403
0.79507 9.647 1.1693
0.79708 1.1168 1.1892
0.7977 10.111 1.1547
0.799 1.0192 1.0584
0.79966 2.4652 1.2075
0.8037 1.4861 1.1978
0.80655 10.775 1.1744
0.80907 8.1228 1.1319
0.81071 1.3745 1.0891
0.81116 9.6279 1.1745
0.81242 8.0934 1.1272
0.81255 2.6248 1.2125
0.81446 7.8737 1.1447
0.81488 7.4902 1.1006
0.8185 7.6589 1.0882
0.81869 1.6795 1.0879
0.81878 1.1344 1.0899
0.81908 10.437 1.1793
0.82497 10.262 1.1722
0.82648 3.07 1.2085
0.82672 10.935 1.1712
0.82838 1.4979 1.3211
0.83048 2.2642 1.2157
0.83366 7.4642 1.1396
0.83661 2.1173 1.2041
0.83776 2.6372 1.0991
0.83833 2.6373 1.0985
0.83872 0.92689 1.0785
0.84185 2.634 1.0968
0.84227 12.379 1.1273
0.84891 10.145 1.1778
0.84899 0.58525 1.072
0.85204 1.1313 1.0878
0.85845 10.513 1.1753
0.86123 0.6992 1.0865
0.86495 0.89758 1.0616
0.86609 7.8996 1.1337
0.86619 1.716 1.0931
0.86925 1.8724 1.0881
0.87648 2.7237 1.2377
0.87848 3.1524 1.2128
0.879 2.2298 1.2024
0.87939 11.069 1.1615
0.8794 12.475 1.1273
0.88411 2.1408 1.1988
0.88598 7.4984 1.128
0.88946 1.0801 1.0802
0.89447 2.0647 1.0987
0.90213 7.8871 1.1054
0.90256 2.0928 1.2063
0.90279 3.1385 1.1072
0.90707 2.1993 1.0995
0.90767 1.5532 1.1966
0.90848 0.94222 1.0777
0.90867 4.3273 1.1242
0.9095 7.3671 1.2709
0.91507 10.833 1.1697
0.91542 3.134 1.0951
0.92237 0.56856 1.0806
0.92304 1.9917 1.1932
0.92663 15.132 1.0673
0.92923 10.432 1.1681
0.93029 1.6002 1.0828
0.93053 1.6008 1.0834
0.93325 1.9839 1.0922
0.93391 2.2811 1.0911
0.93676 11.473 1.157
0.93858 3.1418 1.1866
0.94219 10.582 1.1699
0.94488 9.3453 1.1587
0.94854 10.758 1.1645
0.9496 0.1752 1.2054
0.95067 1.0132 1.0825
0.95288 1.8976 1.0914
0.95965 1.725 1.1977
0.9629 2.6569 1.2092
0.96597 0.7307 1.076
0.96933 12.539 1.0985
0.97115 8.8952 1.1509
0.97119 0.93672 1.1852
0.97125 2.0722 1.208
0.9738 10.987 1.167
0.9794 2.8217 1.0995
0.98024 2.8211 1.0992
0.9841 11.466 1.1477
0.98511 1.1241 1.0799
0.98612 1.8714 1.0932
0.9864 8.8494 1.163
0.99004 10.275 1.1621
0.99698 1.0142 1.0655
0.99862 10.566 1.168
1.0051 8.7667 1.1504
1.0066 1.9105 1.2065
1.0106 1.0124 1.0153
1.0158 4.3137 1.2394
1.0166 4.3022 1.2336
1.0166 3.7829 1.1067
1.0195 10.898 1.1599
1.0211 11.55 1.1459
1.0218 11.546 1.1433
1.0219 2.0916 1.1999
1.022 0.9596 1.1819
1.0224 3.1475 1.2111
1.0247 0.67305 1.0875
1.0251 3.1445 1.2071
1.0296 9.7901 1.1524
1.0321 1.4124 1.0885
1.0397 5.3084 1.1052
1.0401 10.437 1.1546
1.0421 10.695 1.1592
1.0435 2.1883 1.091
1.0467 0.86868 1.0952
1.0521 0.98879 1.0717
1.0534 1.5263 1.0906
1.0635 2.0175 1.202
1.064 10.762 1.143
1.0654 1.6455 1.1946
1.0658 10.999 1.1506
1.0746 9.3645 1.1562
1.0797 10.929 1.1547
1.0797 6.8021 1.1139
1.0812 10.276 1.167
1.0826 10.277 1.1635
1.0829 1.9385 1.0836
1.0881 10.588 1.1609
1.1004 2.8384 1.2138
1.1022 2.8361 1.2105
1.1087 5.1741 1.107
1.1174 0.74614 1.1824
1.1195 9.8242 1.1651
1.1206 10.146 1.1631
1.1217 0.90671 1.0706
1.1266 3.1928 1.1033
1.1285 1.9109 1.2147
1.1293 10.527 1.1602
1.1339 10.332 1.1611
1.1357 1.9279 1.0921
1.137 10.819 1.1566
1.1409 1.2127 1.1957
1.1427 2.763 1.2024
1.151 10.052 1.1797
1.1511 10.047 1.1893
1.152 11.243 1.1443
1.1529 1.0693 1.1906
1.1567 0.96259 1.079
1.1604 1.6807 1.0757
1.1628 5.9493 1.1177
1.1647 2.4696 1.0935
1.1656 10.62 1.1528
1.1684 10.886 1.1685
1.1735 11.42 1.135
1.1747 10.416 1.1626
1.177 6.6351 1.111
1.1796 13.295 1.1193
1.1832 8.7295 1.1382
1.1836 10.336 1.1584
1.1856 0.66763 1.3364
1.1891 2.873 1.2098
1.1899 3.0738 1.2187
1.1912 0.91876 1.1918
1.1914 8.9621 1.1518
1.1919 5.8771 1.1002
1.1925 1.5674 1.1962
1.1926 9.5465 1.1559
1.194 0.71435 1.2034
1.1943 9.4339 1.1505
1.1961 10.574 1.1587
1.2015 2.7046 1.0905
1.2022 2.1946 1.0884
1.2064 2.0229 1.09
1.2092 1.1127 1.1845
1.2106 3.0364 1.2123
1.2136 3.0582 1.1039
1.22 10.24 1.1513
1.223 1.7575 1.0714
1.2259 9.0644 1.148
1.2278 9.2635 1.1512
1.229 8.9627 1.1445
1.2309 1.2508 1.0446
1.2404 3.2012 1.2133
1.2429 1.1618 1.0715
1.2448 10.415 1.1557
1.2453 5.9303 1.2446
1.2467 1.958 1.0658
1.247 5.9066 1.2441
1.2507 2.6022 1.0814
1.2518 12.163 1.107
1.2522 12.15 1.1005
1.2535 1.1008 1.0687
1.2549 0.97508 1.0858
1.2566 3.2531 1.0986
1.2576 3.0617 1.2096
1.2588 1.9741 1.0736
1.2592 1.9727 1.0818
1.2631 10.649 1.1482
1.2645 10.859 1.1561
1.2647 3.0237 1.2008
1.2713 15.345 1.1365
1.2741 9.5824 1.1553
1.2846 3.0682 1.0922
1.2858 10.199 1.1537
1.2894 1.7243 1.1857
1.2905 10.422 1.1634
1.2945 4.1924 1.2314
1.2973 1.0412 1.0626
1.2993 2.7399 1.0808
1.3003 2.2304 1.086
1.3007 10.048 1.1547
1.3045 1.268 1.0516
1.3054 10.148 1.1531
1.3058 1.8963 1.1746
1.3073 10.154 1.1405
1.3134 10.563 1.1526
1.3152 8.7737 1.1337
1.3155 2.7236 1.2047
1.3173 9.5842 1.1518
1.3186 5.5785 1.0966
1.3236 1.2761 1.0776
1.3265 3.0688 1.2135
1.3277 6.6408 1.1128
1.3328 3.3556 1.1041
1.3333 6.6422 1.1108
1.3408 10.285 1.1551
1.3445 10.917 1.1842
1.3459 10.285 1.148
1.3565 9.2248 1.1598
1.362 10.674 1.1331
1.362 3.2631 1.2135
1.3648 3.7246 1.2337
1.3649 10.591 1.1467
1.3662 3.1364 1.0952
1.3676 2.6393 1.1989
1.372 1.0245 1.1768
1.3723 1.2205 1.1766
1.3752 5.0469 1.0966
1.3758 2.0119 1.1895
1.376 9.3641 1.1487
1.3769 1.0017 1.0609
1.383 9.2854 1.1538
1.3875 3.0617 1.2092
1.3922 9.0592 1.1441
1.3928 2.3927 1.0895
1.4 9.0567 1.1374
1.4004 7.0033 1.1116
1.4019 3.7633 1.2538
1.4024 11.058 1.1249
1.4028 9.2952 1.1278
1.4104 7.2699 1.1186
1.4122 2.282 1.0777
1.4123 6.0614 1.1069
1.4173 8.4649 1.1301
1.4215 1.2638 1.1883
1.4231 5.0557 1.0862
1.4235 1.155 1.0609
1.4277 1.0719 1.0504
1.431 3.1332 1.2255
1.435 4.9707 1.0442
1.4384 3.347 1.208
1.4384 3.3607 1.2118
1.4421 10.97 1.1379
1.4455 1.2369 1.0562
1.4462 9.0062 1.1384
1.4477 7.3123 1.1153
1.4554 7.1569 1.1194
1.4573 3.2229 1.0946
1.4589 6.5024 1.1015
1.4601 2.2648 1.19
1.4634 13.227 1.1369
1.4645 1.3267 1.1899
1.4666 10.245 1.1547
1.4679 2.2707 1.0728
1.4765 3.1446 1.209
1.4791 10.578 1.1492
1.4802 2.0791 1.1912
1.4941 4.7663 1.0949
1.4969 2.7659 1.2034
1.4974 6.5585 1.0906
1.5008 5.6507 1.1134
1.5046 7.3831 1.1293
1.507 1.2949 1.209
1.5121 2.2062 1.1972
1.5132 9.249 1.1406
1.5222 0.70106 1.0586
1.5319 6.3956 1.1142
1.5321 9.5168 1.1476
1.5352 3.3368 1.099
1.5382 2.5956 1.1864
1.5452 9.041 1.1335
1.546 9.6605 1.1562
1.5487 9.7378 1.1523
1.5513 5.024 1.0956
1.5526 3.225 1.0597
1.5579 3.2781 1.254
1.5592 7.8701 1.1202
1.5596 1.2107 1.1757
1.5616 4.8346 1.2446
1.5637 10.995 1.1159
1.565 3.7213 1.0956
1.5652 2.7951 1.0852
1.5653 1.0523 1.0484
1.569 2.5687 1.1963
1.5704 2.2219 1.19
1.5725 2.286 1.0735
1.5741 2.6308 1.0924
1.5753 1.4927 1.0742
1.5782 2.3009 1.1818
1.5839 4.7965 1.0382
1.5859 6.3193 1.1036
1.5917 5.4559 1.0916
1.5979 6.3151 1.0956
1.6037 10.854 1.1678
1.6039 7.1175 1.1175
1.6055 3.3452 1.0833
1.6082 3.4014 1.1071
1.6086 6.992 1.1021
1.6097 6.0078 1.1072
1.6127 7.0068 1.0914
1.6129 5.74 1.0991
1.6192 9.0939 1.1324
1.6192 9.7636 1.1352
1.6228 9.7007 1.1419
1.6244 10.63 1.1562
1.6278 5.0785 1.1185
1.6289 3.2936 1.0979
1.6325 6.6528 1.1159
1.6327 2.8382 1.2052
1.6339 3.3495 1.2185
1.6416 9.7017 1.1383
1.644 2.899 1.2051
1.6459 2.8966 1.2019
1.649 1.5448 1.1
1.6492 2.9521 1.2045
1.6497 2.6861 1.0851
1.6526 10.719 1.1402
1.6526 8.047 1.1327
1.6577 3.6639 1.0025
1.6582 3.1279 1.0924
1.6677 4.1951 1.0861
1.6686 4.2662 1.091
1.6687 4.5007 1.0951
1.6693 7.1232 1.1103
1.6698 8.897 1.1325
1.6701 3.3378 1.0848
1.673 9.2393 1.1392
1.6751 2.7044 1.1958
1.6776 9.294 1.1348
1.679 2.322 1.1872
1.6806 2.6428 1.1907
1.6811 7.1841 1.1174
1.6823 3.5429 1.0947
1.6837 1.5416 1.1706
1.6843 9.0056 1.1299
1.6845 5.6674 1.0881
1.6846 8.0008 1.1191
1.6852 9.8036 1.1511
1.6863 3.3314 1.2016
1.6892 3.3549 1.2025
1.6894 3.5014 1.0988
1.6895 5.0763 1.1044
1.6928 9.3809 1.1401
1.6942 4.7353 1.0988
1.6952 6.147 1.1068
1.698 9.4968 1.1421
1.698 4.7749 1.0926
1.6997 8.0041 1.095
1.7026 4.315 1.0833
1.7074 3.9002 1.0906
1.7086 6.8726 1.115
1.7095 9.5644 1.1442
1.7113 8.8318 1.1333
1.714 9.6238 1.1419
1.7146 3.6614 1.0911
1.7151 4.9032 1.0818
1.7157 8.6051 1.1336
1.717 9.7109 1.1493
1.7227 3.3209 1.2167
1.7284 3.7516 1.085
1.7292 2.225 1.192
1.7312 2.5741 1.1852
1.7324 7.3501 1.1212
1.7331 2.7802 1.2167
1.7354 3.3914 1.2201
1.7355 6.8804 1.0969
1.7364 5.0129 1.2182
1.7374 5.1002 1.2511
1.7391 9.4621 1.1393
1.743 2.1305 1.1864
1.7492 7.8836 1.1225
1.7497 5.89 1.0846
1.7512 4.0388 1.0954
1.7515 2.9787 1.2015
1.7545 2.7082 1.1982
1.7572 2.144 1.076
1.7599 3.1414 1.2071
1.7599 3.1397 1.2059
1.7605 2.0609 1.0732
1.7623 9.5919 1.1481
1.7629 1.4385 1.0555
1.7641 5.5588 1.1018
1.7645 9.5999 1.1897
1.7662 3.3517 1.2078
1.768 3.6925 1.086
1.7688 7.2019 1.1149
1.7701 4.2213 1.0837
1.7707 4.7195 1.2238
1.772 2.9423 1.0814
1.7776 3.5455 1.2144
1.7801 4.3112 1.0879
1.7839 3.5096 1.2156
1.7869 5.7006 1.1029
1.7928 1.6899 1.0129
1.7928 3.9067 1.2088
1.7937 8.4601 1.1232
1.7983 3.8057 1.0779
1.7985 3.2496 1.2114
1.8022 3.0632 1.207
1.8042 11.02 1.1506
1.8069 9.6783 1.1518
1.8079 3.9262 1.0947
1.8117 5.1305 1.089
1.8119 1.2715 1.0621
1.8119 3.6753 1.2148
1.8158 5.8275 1.0911
1.8175 0.92144 1.0615
1.8185 3.411 1.0898
1.8201 3.7646 1.2141
1.8204 2.823 1.1923
1.8221 6.1875 1.0964
1.8224 9.4884 1.1525
1.8248 3.0095 1.207
1.8255 9.8097 1.1363
1.8261 4.4466 1.0831
1.8269 3.7905 1.2102
1.8272 7.1896 1.1167
1.8279 5.7926 1.0403
1.8317 1.7099 1.0524
1.8341 2.3986 1.1885
1.8349 3.9473 1.088
1.8378 10.308 1.1392
1.8393 4.4365 1.0813
1.8399 4.0428 1.2178
1.8406 4.6533 1.0752
1.8471 7.1734 1.1177
1.8482 7.3996 1.1302
1.8536 2.3172 1.0985
1.8552 7.8445 1.1177
1.8556 8.4199 1.1234
1.8561 7.39 1.1267
1.8561 9.5595 1.1454
1.8576 2.7757 1.08
1.8579 5.5509 1.0901
1.86 3.8498 1.088
1.8624 2.1111 1.1828
1.8641 9.2251 1.141
1.8663 1.7932 1.1767
1.8675 11.045 1.1746
1.8699 4.3171 1.2229
1.8699 2.9605 1.1984
1.8702 9.5037 1.1195
1.8706 4.7433 1.0908
1.8709 9.4813 1.1233
1.871 2.6145 1.1887
1.8728 5.9385 1.0885
1.8771 2.8756 1.097
1.8779 9.4654 1.1125
1.8782 4.7459 1.1037
1.8784 6.2552 1.0957
1.8806 5.0862 1.0838
1.883 4.773 1.0956
1.894 3.8373 1.0914
1.8947 1.5015 1.1826
1.8966 2.7956 1.1957
1.8977 3.9215 1.2165
1.8992 7.4242 1.1186
1.9013 6.7747 1.1063
1.9029 3.7166 1.0826
1.9065 7.3262 1.1158
1.9067 5.5681 1.0888
1.907 2.9996 1.1989
1.9121 7.9387 1.1216
1.9126 7.9375 1.1225
1.914 8.459 1.1305
1.918 9.4435 1.1285
1.9184 2.6519 1.0818
1.9211 4.4982 1.0853
1.9215 3.9301 1.0816
1.9224 3.9294 1.0795
1.9255 4.6107 1.0915
1.9285 8.3226 1.149
1.9292 4.0252 1.0863
1.9301 3.5882 1.0811
1.9305 4.1279 1.0775
1.9316 6.6155 1.1024
1.9319 16.439 1.0864
1.9326 7.2384 1.1102
1.9329 2.7131 1.0733
1.9351 1.7627 1.1621
1.9354 16.471 1.0895
1.9385 8.3841 1.1223
1.9387 9.5977 1.135
1.9406 5.1342 1.2365
1.9418 7.2387 1.0997
1.9446 6.9148 1.1118
1.9506 2.3324 1.1951
1.9517 2.1551 1.1821
1.9552 10.379 1.1413
1.9555 2.802 1.1952
1.9563 2.3499 1.1871
1.9577 4.7312 1.2241
1.9578 7.3152 1.2689
1.9613 2.8146 1.2089
1.9614 2.9729 1.0858
1.9633 5.7292 1.0929
1.9659 2.8689 1.1969
1.966 5.7826 1.0884
1.9666 8.2885 1.1259
1.9672 2.2459 1.1853
1.9721 2.8871 1.1978
1.9744 8.2844 1.1228
1.9763 2.5735 1.1879
1.9764 6.7209 1.1058
1.9783 6.7223 1.105
1.9816 4.1457 1.0839
1.9821 3.8433 1.2138
1.9866 8.0625 1.1216
1.9876 2.9762 1.2015
1.9946 5.5744 1.0923
1.9961 8.1476 1.1211
1.9962 4.2889 1.3062
1.9971 3.6462 1.0778
1.9983 2.0958 1.1836
1.9998 3.3018 1.0749
2.0037 11.368 1.1371
2.0053 11.37 1.1395
2.0063 6.1833 1.0975
2.008 2.2683 1.0747
2.009 4.1116 1.0728
2.0101 6.1827 1.0938
2.0101 2.4167 1.19
2.0103 1.8287 1.1822
2.0119 2.4149 1.1919
2.0136 2.8779 1.0724
2.0145 2.8756 1.0746
2.0155 1.8773 1.1756
2.0155 4.1019 1.0727
2.0156 1.7918 1.0717
2.0164 2.6742 1.1916
2.0184 4.6253 1.0782
2.0188 3.9817 1.0743
2.0225 9.8818 1.1317
2.0258 6.6057 1.0984
2.0292 9.473 1.139
2.0293 2.7354 1.186
2.031 8.3434 1.1193
2.0319 8.4162 1.1676
2.0332 8.0666 1.1177
2.0344 8.3997 1.1283
2.0347 3.9219 1.0756
2.0347 6.1785 1.0937
2.0349 7.9461 1.1463
2.0352 5.8207 1.09
2.0354 6.1755 1.0912
2.0368 2.2639 1.0974
2.0441 2.5083 1.1961
2.0465 7.9208 1.0912
2.0467 5.2136 1.0856
2.0538 2.8425 1.1938
2.0544 5.5859 1.0887
2.0548 2.9883 1.196
2.0551 3.463 1.0754
2.0571 7.7287 1.1227
2.0575 2.4365 1.093
2.0576 2.5807 1.1877
2.0577 2.5815 1.188
2.0635 4.0761 1.0799
2.0673 2.9305 1.1951
2.0674 2.9643 1.1757
2.0679 4.3613 1.0763
2.0687 4.5775 1.0798
2.0749 2.2062 1.1833
2.0798 2.1782 1.198
2.0835 4.1654 1.076
2.0849 8.367 1.1093
2.0867 6.8925 1.1051
2.0891 2.7994 1.0746
2.0898 2.3519 1.1836
2.0938 2.8764 1.0657
2.0954 3.2157 1.1948
2.096 4.128 1.2067
2.0965 2.735 1.0762
2.0976 1.6733 1.1756
2.101 5.0255 1.2073
2.102 4.1281 1.2079
2.1024 3.0579 1.2177
2.1029 2.3055 1.1802
2.1042 4.3736 1.0819
2.1059 8.6596 1.1286
2.1084 2.9117 1.0643
2.1099 5.6541 1.0899
2.1111 4.8506 1.0791
2.112 2.9021 1.1946
2.1124 2.9032 1.1953
2.1132 4.8607 1.0793
2.1172 2.4088 1.1856
2.1224 3.9394 1.203
2.1244 2.4721 1.1878
2.1248 2.4691 1.1751
2.1283 1.8448 1.1904
2.1307 8.0477 1.1123
2.1339 9.7315 1.1372
2.1388 2.5318 1.1799
2.1417 9.5818 1.1311
2.1422 3.8282 1.0739
2.1498 3.483 1.204
2.15 4.2225 1.0794
2.1501 5.9688 1.0834
2.1533 4.4909 1.0881
2.155 2.7266 1.1586
2.1575 5.1273 1.0856
2.1583 2.6581 1.1939
2.1584 3.8335 1.0827
2.1592 3.0624 1.0814
2.1592 3.9386 1.2104
2.1598 3.0723 1.0836
2.1651 3.1593 1.0692
2.1653 3.7494 1.0591
2.1655 4.9375 1.0854
2.1655 8.1684 1.1857
2.1687 6.8139 1.0809
2.1696 8.4136 1.1147
2.1704 3.1232 1.1252
2.1722 2.3382 1.1814
2.1729 3.2201 1.0901
2.1742 6.1684 1.0912
2.1747 8.4916 1.1132
2.1753 9.0117 1.1251
2.1753 2.7132 1.1831
2.1772 4.7308 1.0835
2.18 3.0846 1.2015
2.1823 2.8235 1.1909
2.1835 9.3528 1.1251
2.1856 8.3051 1.1126
2.189 2.8839 1.2004
2.1896 4.9103 1.2273
2.1948 4.9057 1.2265
2.1955 4.274 1.0891
2.1956 4.9765 1.0885
2.1958 2.9219 1.1984
2.1979 4.9749 1.084
2.2002 7.0716 1.1107
2.2024 2.9396 1.193
2.2034 4.5241 1.08
2.2041 3.6872 1.0738
2.2045 4.4285 1.0774
2.205 7.9393 1.1036
2.2055 4.3284 1.0766
2.2069 3.5864 1.0367
2.2076 8.1326 1.1186
2.2145 5.0289 1.0784
2.2159 11.152 1.0058
2.2171 2.4618 1.0449
2.219 4.4719 1.0114
2.2254 5.5771 1.1074
2.2266 2.6665 1.1924
2.2268 9.2952 1.1256
2.2269 2.3869 1.1876
2.2291 5.6129 1.0866
2.2314 3.01 1.0708
2.2336 2.4729 1.0489
2.2346 4.5693 1.0754
2.2346 4.2253 1.0772
2.2376 3.8448 1.0853
2.238 9.5135 1.1133
2.2389 2.2151 1.176
2.2407 3.8344 1.202
2.2463 8.0069 1.1102
2.2486 3.0865 1.1982
2.2508 9.7137 1.1334
2.2525 7.7553 1.1183
2.2529 3.166 1.1746
2.2539 3.1269 1.1964
2.2564 3.4656 1.0386
2.2581 6.1346 1.0734
2.2619 2.7925 1.074
2.2627 3.9788 1.0706
2.2628 8.6556 1.1309
2.2632 7.6722 1.1111
2.2637 3.5287 1.0886
2.2644 2.9597 1.0682
2.2647 8.901 1.1206
2.2676 8.9936 1.121
2.2686 9.7482 1.1341
2.2764 2.362 1.1707
2.2771 6.1681 1.0952
2.2773 4.2774 1.2121
2.2788 4.2935 1.2194
2.2789 2.9743 1.1855
2.2791 2.8249 1.1958
2.281 4.6695 1.0856
2.282 2.3625 1.1769
2.2844 2.6601 1.1816
2.2847 4.2265 1.1598
2.286 8.241 1.1005
2.2879 7.0789 1.1171
2.2896 4.436 1.0809
2.2901 7.023 1.1053
2.2914 5.0706 1.078
2.2915 6.5553 1.0902
2.2924 4.8975 1.0846
2.2937 7.0734 1.1157
2.2958 7.3442 1.1173
2.2962 3.2732 1.2393
2.299 3.3615 1.0857
2.3002 8.2666 1.1124
2.3004 7.6498 1.0985
2.3023 6.057 1.0815
2.3043 7.1609 1.1098
2.3056 4.31 1.245
2.3058 9.7733 1.1249
2.3065 4.9126 1.1076
2.3066 9.4219 1.1545
2.3082 6.7623 1.0976
2.3089 3.5156 1.0903
2.3093 4.9551 1.0793
2.3128 5.3128 1.0996
2.3133 7.728 1.1167
2.3166 3.6531 1.1794
2.3204 3.6816 1.0725
2.3218 7.1418 1.0898
2.3228 3.0336 1.1931
2.3231 4.8271 1.084
2.3236 3.6764 1.1924
2.3246 7.6154 1.1075
2.3246 5.1637 1.0842
2.3277 3.7841 1.0569
2.328 3.9635 1.0682
2.3335 5.6204 1.0757
2.3344 2.5239 1.1797
2.3361 5.0109 1.0821
2.3377 3.5671 1.0688
2.3396 8.623 1.1084
2.3428 4.3481 1.0858
2.3432 8.2337 1.1114
2.3464 4.0044 1.2067
2.3466 2.8154 1.1872
2.3481 4.2843 1.0822
2.3484 3.5223 1.1928
2.3486 7.5623 1.1311
2.3486 4.3966 1.084
2.3491 2.9826 1.1803
2.3495 3.2712 1.1707
2.3517 2.8155 1.1853
2.3524 6.1045 1.0767
2.3533 7.0798 1.1126
2.3547 11.178 1.1395
2.3556 3.4276 1.0748
2.3566 4.7137 1.0849
2.3567 3.5788 1.0702
2.358 7.4079 1.1069
2.3592 7.4115 1.1062
2.3638 3.287 1.1844
2.3646 7.3323 1.127
2.3657 3.724 1.1891
2.3663 4.2003 1.0739
2.3725 3.3049 1.1961
2.3757 3.8163 1.0812
2.3774 8.3489 1.1231
2.3775 7.8626 1.182
2.3776 2.236 1.1745
2.379 7.9991 1.1135
2.3798 8.5216 1.1059
2.3852 5.0557 1.0801
2.3858 5.0558 1.0806
2.388 4.4184 1.0787
2.3896 8.3192 1.1148
2.3908 2.7032 1.177
2.3913 4.4197 1.0792
2.3924 4.611 1.0776
2.3939 6.4555 1.0844
2.3941 8.6864 1.1007
2.397 3.2207 1.0402
2.4 3.4969 1.0623
2.401 5.4088 1.087
2.4019 4.151 1.0932
2.4025 4.9581 1.0813
2.4042 5.1752 1.0833
2.4067 4.8076 0.99237
2.4068 7.7217 1.163
2.4091 9.7948 1.1285
2.4098 3.7078 1.2113
2.4148 4.8857 1.0672
2.4164 4.8828 1.0696
2.4182 2.2579 1.1729
2.4189 3.5466 1.0988
2.423 6.0831 1.0843
2.4238 6.5973 1.1106
2.4249 7.5884 1.1091
2.4271 4.2849 1.0848
2.4276 3.3362 1.1927
2.4307 6.1528 1.0888
2.4312 3.602 1.209
2.4328 5.6543 1.0819
2.433 3.915 1.0672
2.4353 4.8468 1.0859
2.4373 2.7822 1.1791
2.4386 3.0808 1.1777
2.4392 7.828 1.1094
2.4394 6.9857 1.1072
2.4403 4.0479 1.0864
2.4433 8.0351 1.1196
2.4466 3.4598 1.2135
2.4468 5.4843 1.0763
2.448 6.0869 1.0937
2.4484 3.6258 1.2326
2.4496 3.6449 1.2153
2.4498 5.5426 1.0865
2.4566 9.2073 1.1199
2.4583 3.8066 1.1914
2.4591 3.8289 1.2044
2.4608 7.271 1.1082
2.4638 4.9554 1.0891
2.4657 6.3311 1.0815
2.4673 8.0836 1.113
2.4695 4.4969 1.086
2.4702 4.6507 1.0783
2.4704 4.4395 1.217
2.472 5.4935 1.0844
2.4746 4.5672 1.0723
2.4756 8.1484 1.1073
2.4758 5.4963 1.0893
2.4783 6.4316 1.0876
2.482 4.144 1.0779
2.482 6.1601 1.0929
2.4839 4.1299 1.0478
2.486 8.5683 1.1286
2.4861 3.5302 1.1958
2.4909 8.3162 1.1176
2.4952 5.7451 1.0852
2.4955 3.1987 1.1806
2.4959 8.0164 1.0948
2.4977 4.9145 1.2204
2.4977 4.42 1.0776
2.4996 6.6068 1.0948
2.5007 4.7554 1.083
2.501 7.3193 1.0982
2.5021 3.2763 1.177
2.5044 6.8009 1.0951
2.5085 5.0904 1.0857
2.5086 7.3791 1.1024
2.5093 7.8438 1.118
2.5095 5.0278 1.0778
2.5107 4.364 1.0804
2.5109 4.3023 1.072
2.5118 7.4295 1.0155
2.5131 5.0892 1.0821
2.5156 7.6621 1.1008
2.5165 4.1337 1.2332
2.5168 9.8724 1.1286
2.5186 3.2879 1.186
2.5191 5.1688 1.0747
2.5194 4.9326 1.0779
2.5203 5.2565 1.081
2.522 7.6245 1.1077
2.5233 4.9899 1.2304
2.5277 2.7442 1.1654
2.5283 6.3147 1.09
2.5283 7.9555 1.1217
2.5284 5.3958 1.0842
2.5374 5.0625 1.2197
2.5378 7.6308 1.0992
2.54 5.4705 1.088
2.5422 3.0336 1.1588
2.5469 3.3225 1.2272
2.5473 7.9452 1.1071
2.55 7.1993 1.0996
2.5503 2.9629 1.1789
2.5525 7.8778 1.1088
2.5542 8.2066 1.1128
2.5568 6.7161 1.0979
2.5595 6.2301 1.0908
2.5619 9.8342 1.1166
2.5628 4.4482 1.089
2.5633 5.547 1.084
2.5664 6.3984 1.084
2.573 7.4521 1.0999
2.5731 2.1527 1.165
2.5735 4.4016 1.173
2.5743 4.4205 1.1095
2.5748 7.3781 1.1126
2.5753 4.7125 1.0793
2.5757 5.7 1.0895
2.5769 7.4466 1.0915
2.5785 7.78 1.1183
2.581 2.7158 1.168
2.5813 7.4686 1.1073
2.5818 7.7541 1.1023
2.5842 2.2186 1.1711
2.591 5.383 1.0965
2.5929 7.277 1.0935
2.5945 4.4131 1.0914
2.6019 6.1664 1.0891
2.6034 4.9769 1.0779
2.6054 5.0982 1.0793
2.6069 6.745 1.101
2.6085 6.9906 1.102
2.6098 5.8853 1.1828
2.6103 6.9895 1.0965
2.6105 6.6492 1.0949
2.6139 8.3501 1.1162
2.6139 5.0694 1.0642
2.6183 4.4866 1.2144
2.6192 5.8787 1.086
2.6218 7.5878 1.107
2.6232 8.342 1.108
2.6243 8.4222 1.1073
2.625 5.45 1.0765
2.6251 5.4286 1.0785
2.6254 6.0441 1.0965
2.6256 5.6544 1.093
2.6264 4.7213 1.0796
2.6267 6.0108 1.1082
2.6281 5.6528 1.0972
2.6292 5.9793 1.0891
2.6301 5.1829 1.0713
2.6315 3.3634 1.176
2.6327 5.3405 1.1042
2.633 6.3534 1.2262
2.6337 6.2123 1.0908
2.634 4.9052 1.0709
2.6349 5.9234 1.0878
2.6349 3.3685 1.0644
2.6356 8.3322 1.1185
2.6365 5.8013 1.0932
2.6383 3.3827 1.1868
2.6467 6.1752 1.106
2.6484 4.436 1.048
2.6496 4.829 1.0593
2.6525 5.0877 1.0734
2.6536 6.2682 1.0828
2.6557 5.5547 1.0929
2.6569 2.7638 1.1739
2.6582 6.3411 1.0745
2.6589 4.7594 1.0698
2.6637 2.8254 1.1662
2.6656 6.5087 1.1682
2.6699 5.1964 1.2477
2.6712 4.9512 1.0666
2.6756 5.6889 1.0901
2.6757 5.7581 1.084
2.6787 5.2325 1.0761
2.6789 2.8105 1.0568
2.6809 4.772 1.0725
2.6811 5.989 1.2455
2.6832 6.0172 1.1075
2.684 5.1181 1.2203
2.6866 2.5419 1.153
2.6898 6.0193 1.084
2.6923 7.4973 1.1206
2.6928 2.1869 1.1617
2.6948 4.2864 1.067
2.6986 6.5361 1.1012
2.6987 7.3823 1.1189
2.6988 1.8515 1.1566
2.6995 3.7199 1.058
2.7003 2.747 1.1669
2.7006 2.9508 1.1414
2.7028 6.1906 1.0922
2.7034 5.0661 1.0829
2.7062 6.0943 1.0754
2.7111 4.2326 1.0652
2.7113 9.0769 1.114
2.7123 3.3858 1.184
2.7134 3.3855 1.1812
2.7169 6.7471 1.1075
2.7177 7.4218 1.0969
2.718 7.7654 1.1068
2.7202 7.4784 1.0997
2.7203 7.8571 1.1003
2.7207 6.1042 1.0832
2.7214 6.2315 1.2581
2.7222 3.3885 1.1887
2.7234 6.7477 1.0961
2.7281 4.4933 1.0748
2.729 9.0427 1.1037
2.7331 4.3136 1.0559
2.7386 5.3271 1.0752
2.7401 6.5299 1.0428
2.7423 6.5901 1.0904
2.7442 5.0116 1.0699
2.7456 3.5189 1.0647
2.7477 7.5869 1.1085
2.7548 6.8623 1.0974
2.761 2.8347 1.1698
2.762 4.6088 1.063
2.7658 9.9692 1.1319
2.7691 7.0329 1.0981
2.7726 5.609 1.0855
2.7785 7.2664 1.0672
2.7813 5.4581 1.0746
2.7816 4.8177 1.0612
2.7836 5.0741 1.0711
2.7851 7.2003 1.105
2.7863 4.5457 1.067
2.7876 7.3141 1.1406
2.7913 5.5644 1.1093
2.7923 2.2225 1.1482
2.7925 4.2422 1.0575
2.793 7.0523 1.0659
2.793 3.7074 1.0512
2.7934 7.1591 1.1136
2.7938 6.8739 1.0927
2.7947 5.9026 1.0873
2.795 2.7627 1.1624
2.7978 11.258 1.0892
2.7978 8.3162 1.1042
2.8014 3.0322 1.1724
2.8017 5.8326 1.0782
2.8105 7.785 1.1097
2.8112 4.1072 1.054
2.8117 6.1258 1.1455
2.8132 6.3476 1.0853
2.815 8.244 1.1068
2.8186 7.4253 1.071
2.8191 7.6147 1.1008
2.8272 4.4287 1.0616
2.8292 2.9635 1.1678
2.8382 7.1442 1.0881
2.8382 6.1901 1.0764
2.84 8.2646 1.1189
2.8433 3.1733 1.044
2.8443 7.4567 1.1032
2.8483 8.0089 1.1213
2.85 3.521 1.0615
2.855 4.2567 1.0561
2.858 7.5398 1.1129
2.8603 2.8946 1.0438
2.8615 4.1869 1.0601
2.8693 7.2818 1.0924
2.87 7.3622 1.1157
2.8722 5.6934 1.0695
2.8727 4.614 1.071
2.8741 2.1793 1.1609
2.8758 7.6449 1.1067
2.8817 5.483 1.0699
2.8837 4.1246 1.1884
2.8903 7.7935 1.1037
2.8909 5.4814 1.073
2.8964 5.5784 1.0769
2.8974 7.623 1.1132
2.8999 6.3863 1.0744
2.9008 3.0049 1.1609
2.9058 7.8462 1.1137
2.9066 4.7323 1.0646
2.9072 7.4329 1.1111
2.9153 5.1871 1.0624
2.9183 4.9601 1.0687
2.9262 5.5298 1.0973
2.9286 3.2065 1.1738
2.929 4.6698 1.0798
2.9347 5.5474 1.0801
2.9349 7.9246 1.1085
2.9381 4.2733 1.0476
2.9412 2.9264 1.1673
2.9413 2.9205 1.1619
2.9439 4.5198 1.056
2.9474 4.3518 1.0582
2.9498 4.8816 1.0656
2.9537 6.7389 1.0844
2.9551 7.0368 1.0987
2.96 2.1311 1.1423
2.9624 5.3214 1.0666
2.9637 8.0459 1.1349
2.9637 8.047 1.1362
2.9638 5.628 1.0762
2.9641 8.0219 1.0934
2.9668 8.0281 1.1019
2.9679 8.0289 1.1011
2.9776 7.8836 1.1248
2.9826 4.7203 1.0709
2.9829 6.5996 1.0795
2.9849 2.5563 1.1617
2.9857 3.2545 1.1509
2.9948 4.4059 1.0574
2.996 4.5176 1.0587
3.0121 4.5111 1.0546
3.0127 3.1175 1.1694
3.0186 3.7128 1.053
3.0272 4.1538 1.0436
3.028 3.2996 1.1689
3.0293 8.3762 1.1183
3.0327 6.6154 1.0818
3.0328 4.7535 1.0568
3.0347 2.1589 1.1547
3.0433 9.7795 1.1055
3.0478 8.4882 1.1164
3.0495 6.8652 1.0821
3.0532 9.2722 1.1113
3.0542 2.11 1.1511
3.0647 15.509 1.0667
3.0681 4.5406 1.1986
3.0714 8.6163 1.1126
3.074 8.6265 1.0977
3.0759 2.9089 1.1656
3.0766 8.7151 1.0794
3.0866 3.7198 1.173
3.1021 6.4999 1.0735
3.1033 3.7634 1.1971
3.1103 8.9135 1.1187
3.1183 8.6681 1.1077
3.1197 7.3749 1.0967
3.1245 7.3867 1.1172
3.1256 5.6859 1.0847
3.1271 9.1067 1.1045
3.134 7.7134 1.0748
3.1482 3.2033 1.0499
3.1502 5.9152 1.0808
3.1517 4.8603 1.0578
3.1549 9.5785 1.12
3.1573 6.8954 1.0767
3.1576 6.8974 1.0831
3.1616 7.8693 1.0956
3.1623 7.8699 1.0959
3.175 4.6738 1.0547
3.1771 5.6191 1.0743
3.1825 6.5105 1.0818
3.1903 6.6854 1.0816
3.1911 5.0779 1.0479
3.2 5.0903 1.0609
3.2017 7.5428 1.0981
3.2022 5.7333 1.0746
3.2071 6.6323 1.0698
3.2098 9.8601 1.1289
3.2173 7.6762 1.0915
3.2174 3.2291 1.1718
3.2248 7.323 1.091
3.2349 4.9937 1.0547
3.2356 4.8912 1.0673
3.241 4.759 1.2067
3.2439 9.9642 1.1175
3.2505 4.7791 1.0532
3.2519 4.6727 1.0584
3.2638 6.8132 1.088
3.2747 4.149 1.0489
3.2749 5.863 1.108
3.283 2.5911 1.1536
3.2865 6.6315 1.071
3.2967 4.907 1.059
3.2977 5.6136 1.0725
3.3056 4.9395 1.1043
3.31 6.7402 1.0756
3.319 6.9653 1.0795
3.3234 7.426 1.0883
3.3386 6.6515 1.0714
3.3453 4.4752 1.0433
3.3459 6.8397 1.0768
3.3507 4.8765 1.0381
3.3546 7.1226 1.0846
3.3547 7.5001 1.0846
3.356 5.5523 1.0741
3.3582 4.9264 1.0469
3.3622 4.9464 1.2349
3.3752 7.3449 1.085
3.3755 5.8599 1.0747
3.3755 4.9759 1.2391
3.396 4.7459 1.0513
3.4047 7.7272 1.0978
3.4064 10.94 1.1613
3.4357 7.1295 1.0728
3.4397 7.3103 1.087
3.468 5.534 1.0633
3.4861 5.002 1.0563
3.5353 4.4042 1.036
3.5601 6.9507 1.0602
3.5771 4.7445 1.0418
3.635 5.2122 1.0418
3.6719 5.1084 1.0438
3.7246 4.8286 1.0456
3.7512 5.3388 1.0572
3.7566 3.04 1.1409
3.7681 3.0404 1.1476
3.7713 8.617 1.0998
3.8351 3.6376 1.1616
3.8376 15.114 1.1077
3.8433 5.629 1.0495
3.8788 4.83 1.0361
3.8941 4.6709 1.0308
3.9054 5.5605 0.97616
3.9198 5.6078 0.98618
4.0069 16.468 0.52479
4.0794 7.9452 1.0779
4.0795 5.704 1.1914
4.0932 7.4963 1.0613
4.4101 6.3818 1.1957
4.485 6.5383 1.0804
4.5175 7.9468 1.0713
4.5762 6.6478 1.1159
4.7469 2.4623 1.1242
5.7165 15.932 1.1882
6.2951 15.889 1.1913
6.8274 2.4823 1.0919
6.9736 2.487 1.1049
6.9799 4.644 1.1171
7.1404 3.0453 1.1271
7.1413 5.1863 1.0879
7.1597 5.8715 1.1155
7.1624 6.6748 1.1756
7.1643 7.1482 1.1757
7.2867 2.9987 1.1408
7.4608 1.8445 1.0767
7.5265 9.1971 0.62571
7.5673 9.3176 0.19949
7.7962 7.953 0.81471
8.1634 7.6359 0.5599
8.1745 7.3069 0.40872
8.3703 5.8657 1.281
8.3871 1.3977 1.2076
8.4236 7.3937 1.0067
9.9844 13.045 1.0626
11.327 2.769 1.0594


==> graphs/real_data/outliers_map_2020_09_21_20_52_11_ding.txt <==
-13.046 8.795 3.7833
-8.3725 8.9953 3.7688
-4.6936 2.1019 1.1478
-4.6053 2.0506 1.2717
-4.0207 5.2901 1.225
-2.1257 0.013895 1.1841
-1.0183 0.18466 1.2707
-1.0128 1.4705 1.347
-0.9854 1.4294 1.3217
-0.91658 0.32755 1.3595
-0.81429 1.9918 1.4349
-0.65775 1.8601 1.3872
-0.58519 -0.020263 1.2787
-0.55708 1.1589 1.3732
-0.55592 0.057959 1.1993
-0.50533 1.114 1.3247
-0.32427 1.5683 1.3554
-0.26653 1.5079 1.369
0.097854 2.2261 1.2608
0.17305 2.1621 1.1535
0.17769 2.166 1.0842
0.20662 2.1451 1.103
0.21142 0.54918 1.3615
0.22797 0.49397 1.3708
0.23251 2.1127 0.65092
0.26072 1.3436 1.3694
0.35641 2.0122 0.64699
0.39175 1.9786 0.47942
0.44882 1.9365 0.43709
0.4679 1.9281 0.47627
0.50553 1.8905 0.49808
0.52579 0.96664 1.364
0.54117 0.90784 1.2883
0.54857 0.94022 1.3698
0.5916 0.90369 1.33
0.61069 1.815 0.47805
0.66705 1.7683 0.50011
0.66941 1.7615 0.35989
0.71477 1.7656 0.48612
0.72446 1.7358 0.50161
0.7292 1.7258 0.40085
0.74036 1.7092 0.46367
0.77521 1.6747 0.45359
0.79552 1.6638 0.63268
0.7972 1.6609 0.4615
0.81355 1.2754 1.3467
0.83973 1.294 1.3546
0.83991 1.6296 0.50521
0.85329 1.5423 0.33721
0.9032 1.5754 1.0793
0.91728 1.5764 1.0915
0.923 0.32231 1.3682
0.92779 1.587 1.3552
0.96419 1.3334 0.27025
1.0148 1.3381 0.42168
1.0166 1.312 0.36346
1.0182 1.3046 0.3182
1.0218 1.2841 0.3315
1.0264 1.3049 0.39357
1.0288 1.3083 0.56334
1.03 1.3073 0.53176
1.0373 1.2556 0.31631
1.0467 1.2937 0.45113
1.0484 1.2885 0.57016
1.0528 1.2788 0.33106
1.0608 1.2762 0.34964
1.0658 1.2801 0.51521
1.074 1.2547 0.33532
1.0766 1.2668 0.36508
1.0913 1.2434 0.3483
1.0925 1.2502 0.46512
1.0963 1.2392 0.31739
1.1012 1.242 0.44221
1.1066 1.229 0.50765
1.1084 1.2418 0.41279
1.1226 1.2562 0.3384
1.1241 1.2261 0.44375
1.1385 1.2166 0.34348
1.1388 1.2084 0.36345
1.1399 1.2229 0.41356
1.1602 1.1919 0.28554
1.1617 1.1958 0.41512
1.1774 1.2008 0.58547
1.1775 1.2004 0.58641
1.6911 -0.71461 1.3814
2.539 -0.4696 1.5188


==> graphs/real_data/outliers_map_2020_09_21_20_52_11_fHf.txt <==
-8.3725 8.9953 3.7688
-4.6053 2.0506 1.2717
-4.0207 5.2901 1.225
-2.6059 4.2111 1.1834
-2.4784 4.0095 1.2856
-2.1257 0.013895 1.1841
-2.1206 0.012501 1.237
-1.9691 1.1227 1.3719
-1.37 1.7649 1.36
-1.144 1.7314 1.5778
-1.0183 0.18466 1.2707
-0.81429 1.9918 1.4349
-0.69357 0.0341 1.2861
-0.58043 1.1686 1.3698
-0.55708 1.1589 1.3732
-0.55592 0.057959 1.1993
-0.50533 1.114 1.3247
-0.29039 1.559 1.3452
-0.26653 1.5079 1.369
-0.15988 1.517 1.3245
0.080466 1.1696 1.3616
0.097854 2.2261 1.2608
0.17305 2.1621 1.1535
0.17769 2.166 1.0842
0.21142 0.54918 1.3615
0.22797 0.49397 1.3708
0.23251 2.1127 0.65092
0.26072 1.3436 1.3694
0.35641 2.0122 0.64699
0.39175 1.9786 0.47942
0.39671 1.978 0.51361
0.44526 1.9494 0.65162
0.44847 1.936 0.51271
0.44882 1.9365 0.43709
0.45018 1.9408 0.33365
0.4679 1.9281 0.47627
0.50415 1.8884 0.36368
0.50553 1.8905 0.49808
0.54336 1.8594 0.39987
0.54425 1.8514 0.43514
0.61069 1.815 0.47805
0.66463 1.7736 0.46892
0.66705 1.7683 0.50011
0.66941 1.7615 0.35989
0.71477 1.7656 0.48612
0.72446 1.7358 0.50161
0.72769 1.7199 0.32144
0.7292 1.7258 0.40085
0.77521 1.6747 0.45359
0.79552 1.6638 0.63268
0.7972 1.6609 0.4615
0.83973 1.294 1.3546
0.83991 1.6296 0.50521
0.85329 1.5423 0.33721
0.9032 1.5754 1.0793
0.92074 1.5755 1.0971
0.92516 1.5717 1.0982
0.96419 1.3334 0.27025
1.0078 1.3303 0.512
1.0148 1.3381 0.42168
1.0166 1.312 0.36346
1.0182 1.3046 0.3182
1.0216 1.314 0.44579
1.0218 1.2841 0.3315
1.0264 1.3049 0.39357
1.0284 1.3064 0.56113
1.0288 1.3083 0.56334
1.03 1.3073 0.53176
1.0373 1.2556 0.31631
1.0427 1.3005 0.54329
1.0428 1.2885 0.41052
1.0465 1.2902 0.51089
1.0467 1.2937 0.45113
1.0468 1.2981 0.57768
1.0484 1.2885 0.57016
1.0528 1.2788 0.33106
1.0608 1.2762 0.34964
1.0627 1.2757 0.46464
1.0658 1.2801 0.51521
1.074 1.2547 0.33532
1.0766 1.2668 0.36508
1.0788 1.2625 0.43807
1.0804 1.28 0.43643
1.0847 1.2428 0.56591
1.0913 1.2434 0.3483
1.0925 1.2502 0.46512
1.0938 1.248 0.5394
1.0941 1.255 0.51456
1.0963 1.2392 0.31739
1.1012 1.242 0.44221
1.1066 1.229 0.50765
1.1084 1.2418 0.41279
1.1226 1.2562 0.3384
1.1241 1.2261 0.44375
1.1267 1.1617 0.35669
1.1381 1.2153 0.43087
1.1385 1.2166 0.34348
1.1388 1.2084 0.36345
1.1399 1.2229 0.41356
1.1602 1.1919 0.28554
1.1617 1.1958 0.41512
1.1774 1.2008 0.58547
1.1775 1.2004 0.58641
1.256 0.98922 1.3636
1.6911 -0.71461 1.3814
1.7645 -1.3854 1.348
2.539 -0.4696 1.5188


==> graphs/real_data/outliers_map_2020_09_21_20_52_11_frHfr.txt <==
-8.3725 8.9953 3.7688
-4.6053 2.0506 1.2717
-2.1206 0.012501 1.237
-1.9467 1.0801 1.3736
-1.1537 1.2678 1.3775
-1.144 1.7314 1.5778
-1.0183 0.18466 1.2707
-0.59936 0.0013474 1.3073
-0.54713 1.1815 1.3964
-0.41118 2.2687 1.3443
-0.29039 1.559 1.3452
0.080466 1.1696 1.3616
0.097854 2.2261 1.2608
0.17305 2.1621 1.1535
0.17769 2.166 1.0842
0.21142 0.54918 1.3615
0.23251 2.1127 0.65092
0.35641 2.0122 0.64699
0.39175 1.9786 0.47942
0.44526 1.9494 0.65162
0.44847 1.936 0.51271
0.44882 1.9365 0.43709
0.4679 1.9281 0.47627
0.50553 1.8905 0.49808
0.61069 1.815 0.47805
0.66463 1.7736 0.46892
0.66705 1.7683 0.50011
0.72446 1.7358 0.50161
0.72769 1.7199 0.32144
0.7292 1.7258 0.40085
0.77521 1.6747 0.45359
0.7972 1.6609 0.4615
0.83775 1.311 1.3723
0.9032 1.5754 1.0793
0.96419 1.3334 0.27025
1.0078 1.3303 0.512
1.0148 1.3381 0.42168
1.0166 1.312 0.36346
1.0182 1.3046 0.3182
1.0216 1.314 0.44579
1.0218 1.2841 0.3315
1.0264 1.3049 0.39357
1.0284 1.3064 0.56113
1.0288 1.3083 0.56334
1.03 1.3073 0.53176
1.0373 1.2556 0.31631
1.0427 1.3005 0.54329
1.0428 1.2885 0.41052
1.0465 1.2902 0.51089
1.0467 1.2937 0.45113
1.0468 1.2981 0.57768
1.0484 1.2885 0.57016
1.0528 1.2788 0.33106
1.0608 1.2762 0.34964
1.0627 1.2757 0.46464
1.0658 1.2801 0.51521
1.074 1.2547 0.33532
1.0766 1.2668 0.36508
1.0788 1.2625 0.43807
1.0804 1.28 0.43643
1.0847 1.2428 0.56591
1.0913 1.2434 0.3483
1.0925 1.2502 0.46512
1.0938 1.248 0.5394
1.0941 1.255 0.51456
1.0963 1.2392 0.31739
1.1012 1.242 0.44221
1.1066 1.229 0.50765
1.1084 1.2418 0.41279
1.1226 1.2562 0.3384
1.1241 1.2261 0.44375
1.1267 1.1617 0.35669
1.1381 1.2153 0.43087
1.1385 1.2166 0.34348
1.1388 1.2084 0.36345
1.1399 1.2229 0.41356
1.1602 1.1919 0.28554
1.1617 1.1958 0.41512
1.1774 1.2008 0.58547
1.1775 1.2004 0.58641
1.7645 -1.3854 1.348


==> graphs/real_data/outliers_map_2020_09_21_20_52_11_icpr.txt <==
-13.046 8.795 3.7833
-8.3725 8.9953 3.7688
-4.6053 2.0506 1.2717
-2.6466 0.49466 1.2773
-2.6059 4.2111 1.1834
-2.5573 0.35862 1.279
-2.3971 0.085065 1.2362
-2.1257 0.013895 1.1841
-1.9691 1.1227 1.3719
-1.8701 1.1003 1.3478
-1.3923 1.7968 1.3739
-1.144 1.7314 1.5778
-1.0183 0.18466 1.2707
-0.91658 0.32755 1.3595
-0.66291 1.9173 1.3567
-0.6465 1.9382 1.3534
-0.59612 -0.097076 1.3094
-0.58043 1.1686 1.3698
-0.55592 0.057959 1.1993
-0.54713 1.1815 1.3964
-0.52156 1.7538 1.2722
-0.50533 1.114 1.3247
-0.41118 2.2687 1.3443
-0.29039 1.559 1.3452
-0.26653 1.5079 1.369
0.092259 2.2404 1.2524
0.097854 2.2261 1.2608
0.11364 2.2105 1.3038
0.17305 2.1621 1.1535
0.17769 2.166 1.0842
0.20662 2.1451 1.103
0.20936 2.1433 1.1524
0.21142 0.54918 1.3615
0.23251 2.1127 0.65092
0.23594 1.2523 1.3637
0.26072 1.3436 1.3694
0.3061 -0.20388 1.3764
0.35641 2.0122 0.64699
0.39175 1.9786 0.47942
0.39671 1.978 0.51361
0.44526 1.9494 0.65162
0.44847 1.936 0.51271
0.44882 1.9365 0.43709
0.45018 1.9408 0.33365
0.4679 1.9281 0.47627
0.50553 1.8905 0.49808
0.54336 1.8594 0.39987
0.54425 1.8514 0.43514
0.568 0.91779 1.3626
0.59281 0.17179 1.3735
0.59981 0.18809 1.3684
0.61069 1.815 0.47805
0.6191 1.8023 0.51164
0.66463 1.7736 0.46892
0.66694 1.7586 0.42665
0.66705 1.7683 0.50011
0.66872 1.757 0.5018
0.66941 1.7615 0.35989
0.71477 1.7656 0.48612
0.72295 1.7225 0.43241
0.72446 1.7358 0.50161
0.72769 1.7199 0.32144
0.7292 1.7258 0.40085
0.74036 1.7092 0.46367
0.77521 1.6747 0.45359
0.79552 1.6638 0.63268
0.7972 1.6609 0.4615
0.81355 1.2754 1.3467
0.83775 1.311 1.3723
0.83973 1.294 1.3546
0.83991 1.6296 0.50521
0.85329 1.5423 0.33721
0.9032 1.5754 1.0793
0.92074 1.5755 1.0971
0.92516 1.5717 1.0982
0.93972 1.5342 1.3183
0.96419 1.3334 0.27025
1.0012 1.5647 1.3506
1.0078 1.3303 0.512
1.0148 1.3381 0.42168
1.0166 1.312 0.36346
1.0182 1.3046 0.3182
1.0216 1.314 0.44579
1.0218 1.2841 0.3315
1.0264 1.3049 0.39357
1.0284 1.3064 0.56113
1.0288 1.3083 0.56334
1.03 1.3073 0.53176
1.0373 1.2556 0.31631
1.0427 1.3005 0.54329
1.0428 1.2885 0.41052
1.0465 1.2902 0.51089
1.0467 1.2937 0.45113
1.0468 1.2981 0.57768
1.0484 1.2885 0.57016
1.0528 1.2788 0.33106
1.0608 1.2762 0.34964
1.0627 1.2757 0.46464
1.0658 1.2801 0.51521
1.074 1.2547 0.33532
1.0766 1.2668 0.36508
1.0788 1.2625 0.43807
1.0804 1.28 0.43643
1.0847 1.2428 0.56591
1.0913 1.2434 0.3483
1.0925 1.2502 0.46512
1.0938 1.248 0.5394
1.0941 1.255 0.51456
1.0963 1.2392 0.31739
1.1012 1.242 0.44221
1.1066 1.229 0.50765
1.1084 1.2418 0.41279
1.1226 1.2562 0.3384
1.1241 1.2261 0.44375
1.1267 1.1617 0.35669
1.1381 1.2153 0.43087
1.1385 1.2166 0.34348
1.1388 1.2084 0.36345
1.1399 1.2229 0.41356
1.1602 1.1919 0.28554
1.1617 1.1958 0.41512
1.1774 1.2008 0.58547
1.1775 1.2004 0.58641
1.256 0.98922 1.3636
1.6911 -0.71461 1.3814
1.7645 -1.3854 1.348
2.5262 -0.53756 1.4222


==> graphs/real_data/outliers_map_2020_09_21_20_52_11_kukelova.txt <==
-4.0207 5.2901 1.225
-1.1038 0.47397 1.3654
-0.9854 1.4294 1.3217
-0.98526 0.19054 1.2499
-0.61235 1.135 1.3325
-0.58043 1.1686 1.3698
-0.56714 1.1605 1.3753
-0.23402 1.5975 1.2761
-0.20351 0.83526 1.3724
0.092259 2.2404 1.2524
0.11364 2.2105 1.3038
0.14142 1.2883 1.3661
0.38039 1.5574 1.2982
0.38772 1.0853 1.37
0.4679 1.9281 0.47627
0.62701 0.83623 1.368
0.66941 1.7615 0.35989
0.81576 1.2843 1.3515
0.81726 1.2842 1.3501
0.83885 1.2952 1.3576
0.83973 1.294 1.3546
0.9032 1.5754 1.0793
2.539 -0.4696 1.5188


==> graphs/real_data/outliers_map_2020_09_21_21_25_55_ding.txt <==
-3.7353 4.9273 -1.2853
-3.6806 4.6014 -0.16417
-3.6406 4.7282 -0.91001
-3.5975 5.1996 -1.1266
-3.5005 5.8563 0.92688
-3.1487 4.5183 -1.0788
-3.0485 4.6859 0.38629
-2.6923 6.2457 0.2083
-2.5359 0.72084 -0.55003
-2.4024 5.5198 0.54584
-2.3971 3.418 1.0779
-2.3352 0.45765 0.42599
-1.5976 0.014575 -0.016924
-1.572 -0.15149 0.19342
-1.4181 3.4247 1.0915
-1.1959 -1.8301 0.47625
-0.97298 -0.88481 -0.014212
-0.71064 -2.4197 0.4456
-0.54836 -2.223 0.22085
0.97069 6.0154 -0.42746
0.98034 4.9105 0.15146
1.0159 6.2669 -0.435
1.0967 5.8543 -0.22508
1.1117 5.7165 -0.30456
1.1313 -1.4436 0.86039
1.1799 -1.6342 0.20673
1.1883 5.1039 -0.014047
1.2321 5.22 0.29276
1.3071 4.2901 1.0577
1.373 5.2627 0.19954
1.4019 5.2408 0.29341
1.6977 -1.3497 0.26087
1.7579 3.0922 0.5617
1.7749 3.7719 -0.25797
1.821 3.0306 1.0792
2.0939 -1.4703 -0.406
2.2401 -1.5032 0.037391
2.2956 -1.395 -0.39908
2.3718 1.9704 -0.14326
2.6733 1.2552 -0.19753
2.7071 0.14045 1.0676
2.7966 1.3787 -0.010034
2.9537 0.91313 -0.21819
2.9585 -0.66432 -0.37306
3.0517 -0.49665 0.098894
3.0597 -1.3079 -0.3111
3.2105 -1.1984 -0.070262


==> graphs/real_data/outliers_map_2020_09_21_21_25_55_fHf.txt <==
-4.9565 6.5577 0.26869
-4.6486 6.1044 0.69171
-4.2571 5.8354 0.45327
-4.1287 5.4201 0.49184
-4.0952 5.6726 -0.60905
-4.0586 5.2816 -0.88119
-3.9979 6.0507 -0.77545
-3.8241 4.44 0.73669
-3.8042 4.4761 0.53749
-3.7824 5.7327 0.058827
-3.7353 4.9273 -1.2853
-3.7222 5.0086 -0.93172
-3.6957 4.9834 -0.78045
-3.6904 5.5734 -0.34207
-3.6806 4.6014 -0.16417
-3.6406 4.7282 -0.91001
-3.5975 5.1996 -1.1266
-3.5713 5.145 -0.49306
-3.5425 4.7269 1.0809
-3.5314 4.8269 0.57671
-3.5046 5.4043 -0.44027
-3.5005 5.8563 0.92688
-3.3626 4.9916 0.60145
-3.3476 5.3666 0.61494
-3.3423 1.0573 0.35189
-3.2788 4.3693 0.001192
-3.2414 5.0423 0.90895
-3.2181 4.6782 0.34237
-3.1946 0.94825 0.47127
-3.1786 5.254 0.66473
-3.1686 6.0269 0.89412
-3.1463 4.7225 0.28787
-3.1382 5.2405 0.34645
-3.1172 5.2878 0.49004
-3.1151 0.50642 0.4765
-3.0485 4.6859 0.38629
-3.0263 5.2168 0.20567
-3.0017 4.9586 0.59321
-2.9995 4.8304 0.026609
-2.9115 6.083 0.95496
-2.9109 0.5376 0.59197
-2.8339 5.8773 0.20342
-2.7847 4.6743 0.5105
-2.7578 1.8689 0.48976
-2.6923 6.2457 0.2083
-2.6667 6.2245 0.25562
-2.5359 0.72084 -0.55003
-2.4024 5.5198 0.54584
-2.3971 3.418 1.0779
-2.3447 0.5387 0.9466
-2.3352 0.45765 0.42599
-2.2789 6.3678 0.25355
-2.2679 5.9397 0.53298
-2.2276 6.0573 0.36114
-1.899 -0.029046 0.91204
-1.6762 6.9496 0.1688
-1.6397 0.064032 1.0875
-1.5976 0.014575 -0.016924
-1.572 -0.15149 0.19342
-1.2694 0.089894 0.9024
-1.2683 -0.15538 0.99896
-1.1257 0.089693 1.0961
-1.0744 -0.19849 0.71164
-1.0675 -1.6796 0.45638
-0.9969 0.12942 1.0108
-0.95408 -0.63591 0.38902
-0.94237 0.051681 0.87777
-0.9416 -0.61051 0.38506
-0.91893 -1.7412 0.019978
-0.90256 -0.17528 0.92301
-0.89497 -0.86437 0.30628
-0.83774 -2.1162 -0.072629
-0.81806 -0.78692 0.31574
-0.81363 -1.8317 0.21474
-0.71064 -2.4197 0.4456
-0.53473 2.9203 1.0623
-0.51337 -1.69 0.29737
-0.27341 3.3716 1.0936
-0.27323 3.0526 1.1101
-0.23408 3.3288 1.097
-0.19578 3.0053 1.1011
-0.15927 3.7545 1.0565
-0.14963 3.7631 1.1515
-0.14433 3.7701 1.0983
-0.13845 -2.0339 0.17054
-0.10189 1.8497 1.0597
0.033934 3.0327 1.0829
0.17288 3.1578 1.0942
0.49138 -1.6278 0.84031
0.54702 3.4644 1.1097
0.62232 -1.7924 0.67051
0.87676 6.2442 -0.22268
0.88285 6.1089 -0.31289
0.93042 6.1535 -0.65694
0.9363 6.2154 -0.50634
0.96451 6.1331 -0.11025
0.97069 6.0154 -0.42746
0.98034 4.9105 0.15146
1.0159 6.2669 -0.435
1.0641 -1.4907 0.26566
1.0967 5.8543 -0.22508
1.1117 5.7165 -0.30456
1.1572 4.1899 1.0248
1.1799 -1.6342 0.20673
1.1883 5.1039 -0.014047
1.2132 5.2255 0.40876
1.3448 6.2342 0.21686
1.373 5.2627 0.19954
1.4019 5.2408 0.29341
1.426 -1.5783 -0.13417
1.5191 3.2946 0.73325
1.5751 3.6885 0.57941
1.6091 -1.4755 -0.12155
1.6977 -1.3497 0.26087
1.7398 3.0091 -0.23126
1.7579 3.0922 0.5617
1.7749 3.7719 -0.25797
1.808 -1.9008 0.91544
1.821 3.0306 1.0792
1.8229 3.104 0.58789
1.8267 3.4151 0.57616
1.8301 3.0931 0.64061
1.8338 3.1256 0.79722
1.8475 2.9682 0.97623
1.8481 3.0339 -0.090486
1.8639 3.9946 -0.35691
1.868 4.0678 0.54863
1.8698 3.3881 0.5779
2.0144 2.5189 1.0614
2.0375 3.811 -0.38679
2.0446 -1.6111 0.10393
2.1385 3.3019 0.48917
2.1844 2.2208 0.62689
2.2023 2.3424 0.60011
2.2161 3.3051 0.52794
2.2281 2.3466 0.66321
2.2985 -0.96477 1.0554
2.3596 2.0535 0.54033
2.3718 1.9704 -0.14326
2.3898 1.7727 0.57786
2.4122 1.8855 0.61233
2.4424 1.9061 0.64443
2.4424 -1.272 0.88714
2.4618 1.9747 0.57024
2.4879 1.2711 -0.066602
2.5333 0.79714 0.67739
2.5358 1.3514 -0.065562
2.5589 -0.82968 -0.19239
2.5926 1.3654 0.95691
2.6143 -1.0496 -0.35441
2.6149 1.4404 0.4102
2.6675 2.0416 -0.072628
2.6733 1.2552 -0.19753
2.6781 1.4443 -0.14943
2.7071 0.14045 1.0676
2.7167 -1.2287 0.54297
2.7258 -0.15124 0.79325
2.7952 1.3738 0.2363
2.7966 1.3787 -0.010034
2.8454 1.4832 0.23791
2.8552 1.4768 -0.057575
2.9537 0.91313 -0.21819
2.9565 0.38589 -0.06042
2.9585 -0.66432 -0.37306
2.9756 -0.18606 1.0867
3.0096 0.5041 -0.045064
3.0264 -1.3033 0.023226
3.0267 -0.98185 0.3194
3.0517 -0.49665 0.098894
3.0529 -0.50405 0.43746
3.0597 -1.3079 -0.3111
3.0621 0.0026903 0.11246
3.1062 0.49749 -0.1415
3.1515 0.39631 -0.010569
3.1808 -1.3642 0.2209
3.1852 0.56834 0.68898
3.2037 -1.0806 0.61935
3.2105 -1.1984 -0.070262
3.2207 0.38482 -0.15342
3.2403 -0.45143 0.49576
3.2519 0.19064 0.53096
3.2817 0.29524 0.70619
3.3 -1.33 0.13754
3.3133 -0.38707 -0.13012
3.4385 -0.40347 0.54947
3.4829 -0.76965 -0.34371
3.5251 -0.66512 -0.13949


==> graphs/real_data/outliers_map_2020_09_21_21_25_55_frHfr.txt <==
-3.8241 4.44 0.73669
-3.7824 5.7327 0.058827
-3.6806 4.6014 -0.16417
-3.6406 4.7282 -0.91001
-3.5314 4.8269 0.57671
-3.1686 6.0269 0.89412
-3.0485 4.6859 0.38629
-3.0263 5.2168 0.20567
-3.0256 6.3986 0.97415
-2.9995 4.8304 0.026609
-2.9109 0.5376 0.59197
-2.7578 1.8689 0.48976
-2.5359 0.72084 -0.55003
-2.4024 5.5198 0.54584
-2.3352 0.45765 0.42599
-2.2789 6.3678 0.25355
-2.2276 6.0573 0.36114
-1.6762 6.9496 0.1688
-1.6248 -0.23757 0.058957
-1.5976 0.014575 -0.016924
-1.572 -0.15149 0.19342
-1.2694 0.089894 0.9024
-1.2528 -1.6121 0.0088188
-1.1987 -1.8916 0.46984
-1.1959 -1.8301 0.47625
-1.0986 -0.097316 0.72498
-1.0675 -1.6796 0.45638
-0.97298 -0.88481 -0.014212
-0.95408 -0.63591 0.38902
-0.94237 0.051681 0.87777
-0.90256 -0.17528 0.92301
-0.88442 2.0131 1.0939
-0.84008 2.1759 1.0918
-0.54836 -2.223 0.22085
-0.3591 2.6262 1.0989
-0.32751 2.808 1.1097
-0.27341 3.3716 1.0936
-0.24146 3.4661 1.0858
-0.23408 3.3288 1.097
-0.1958 3.795 1.1281
-0.19526 3.7849 1.1293
-0.1722 2.0763 1.1247
-0.15927 3.7545 1.0565
-0.15286 2.3454 1.093
-0.15234 3.7644 1.0944
-0.14963 3.7631 1.1515
-0.14433 3.7701 1.0983
-0.14432 3.7571 1.0928
-0.11513 2.1285 1.0968
-0.10189 1.8497 1.0597
-0.016825 3.2398 1.1135
-0.0095815 2.768 1.0973
0.036359 3.566 1.102
0.49138 -1.6278 0.84031
0.87676 6.2442 -0.22268
0.93042 6.1535 -0.65694
0.9363 6.2154 -0.50634
0.97069 6.0154 -0.42746
1.0967 5.8543 -0.22508
1.1572 4.1899 1.0248
1.1799 -1.6342 0.20673
1.3037 4.3049 0.83898
1.3359 4.3027 0.78557
1.3448 6.2342 0.21686
1.6819 4.2955 0.53611
1.7398 3.0091 -0.23126
1.7579 3.0922 0.5617
1.7749 3.7719 -0.25797
1.8312 3.1025 0.56488
1.8475 2.9682 0.97623
1.8481 3.0339 -0.090486
1.8639 3.9946 -0.35691
2.0375 3.811 -0.38679
2.0446 -1.6111 0.10393
2.1385 3.3019 0.48917
2.3718 1.9704 -0.14326
2.3898 1.7727 0.57786
2.4424 -1.272 0.88714
2.4618 1.9747 0.57024
2.4707 -1.4056 0.40819
2.5333 0.79714 0.67739
2.6675 2.0416 -0.072628
2.6733 1.2552 -0.19753
2.6781 1.4443 -0.14943
2.7966 1.3787 -0.010034
2.9585 -0.66432 -0.37306
2.9756 -0.18606 1.0867
3.0267 -0.98185 0.3194
3.0597 -1.3079 -0.3111
3.1808 -1.3642 0.2209
3.2403 -0.45143 0.49576
3.2817 0.29524 0.70619


==> graphs/real_data/outliers_map_2020_09_21_21_25_55_icpr.txt <==
-4.0255 5.4295 -0.10762
-3.9491 5.9916 -0.20523
-3.7824 5.7327 0.058827
-3.7353 4.9273 -1.2853
-3.6806 4.6014 -0.16417
-3.6406 4.7282 -0.91001
-3.5975 5.1996 -1.1266
-3.5425 4.7269 1.0809
-3.5343 5.7629 -0.060483
-3.5005 5.8563 0.92688
-3.4863 5.6371 0.84074
-3.3476 5.3666 0.61494
-3.3014 4.6537 0.46862
-3.2645 5.0196 0.99401
-3.2181 4.6782 0.34237
-3.1786 5.254 0.66473
-3.1686 6.0269 0.89412
-3.0256 6.3986 0.97415
-3.0017 4.9586 0.59321
-2.8795 4.3197 0.92759
-2.8339 5.8773 0.20342
-2.7847 4.6743 0.5105
-2.7578 1.8689 0.48976
-2.6923 6.2457 0.2083
-2.5359 0.72084 -0.55003
-2.4024 5.5198 0.54584
-2.3971 3.418 1.0779
-2.3447 0.5387 0.9466
-2.3352 0.45765 0.42599
-2.2789 6.3678 0.25355
-2.2276 6.0573 0.36114
-2.1141 5.3894 0.54762
-1.6762 6.9496 0.1688
-1.6397 0.064032 1.0875
-1.5976 0.014575 -0.016924
-1.572 -0.15149 0.19342
-1.4181 3.4247 1.0915
-1.2868 -0.92053 0.24985
-1.2694 0.089894 0.9024
-1.1987 -1.8916 0.46984
-1.1274 0.068104 0.94802
-1.1257 0.089693 1.0961
-1.0744 -0.19849 0.71164
-0.9969 0.12942 1.0108
-0.97298 -0.88481 -0.014212
-0.94237 0.051681 0.87777
-0.89497 -0.86437 0.30628
-0.8563 1.951 1.1148
-0.83774 -2.1162 -0.072629
-0.81806 -0.78692 0.31574
-0.81363 -1.8317 0.21474
-0.80357 2.0091 1.0993
-0.71064 -2.4197 0.4456
-0.69699 2.1959 1.0907
-0.58262 2.5958 1.071
-0.53473 2.9203 1.0623
-0.49402 2.6274 1.1094
-0.45343 2.7753 1.1387
-0.44468 2.5101 1.1582
-0.38836 1.9003 1.0917
-0.3591 2.6262 1.0989
-0.32751 2.808 1.1097
-0.24146 3.4661 1.0858
-0.23408 3.3288 1.097
-0.21424 3.756 1.0871
-0.21197 3.1432 1.0934
-0.2017 3.7812 1.0748
-0.19578 3.0053 1.1011
-0.17918 3.2767 1.1019
-0.16969 3.503 1.0939
-0.15927 3.7545 1.0565
-0.15286 2.3454 1.093
-0.14746 3.6719 1.0468
-0.14433 3.7701 1.0983
-0.13845 -2.0339 0.17054
-0.07999 -2.2203 -0.12673
-0.0095815 2.768 1.0973
0.031324 2.9499 1.0119
0.033934 3.0327 1.0829
0.07774 3.5423 1.1041
0.17288 3.1578 1.0942
0.32377 3.517 1.0978
0.46569 3.2532 1.0942
0.4812 3.5582 1.1063
0.57486 3.5513 1.0922
0.88285 6.1089 -0.31289
0.93042 6.1535 -0.65694
0.95917 4.9123 0.92008
0.97069 6.0154 -0.42746
1.0159 6.2669 -0.435
1.0542 -1.3846 0.52016
1.0967 5.8543 -0.22508
1.1117 5.7165 -0.30456
1.1169 -1.3611 0.31555
1.1799 -1.6342 0.20673
1.3359 4.3027 0.78557
1.3448 6.2342 0.21686
1.3542 4.3278 0.99092
1.4019 5.2408 0.29341
1.5284 5.4219 0.29178
1.6091 -1.4755 -0.12155
1.7579 3.0922 0.5617
1.8229 3.104 0.58789
1.8267 3.4151 0.57616
1.8475 2.9682 0.97623
1.8481 3.0339 -0.090486
1.8639 3.9946 -0.35691
2.0375 3.811 -0.38679
2.0939 -1.4703 -0.406
2.1385 3.3019 0.48917
2.2023 2.3424 0.60011
2.2401 -1.5032 0.037391
2.3898 1.7727 0.57786
2.4122 1.8855 0.61233
2.4618 1.9747 0.57024
2.4879 1.2711 -0.066602
2.5459 -0.51896 0.69034
2.6476 -1.2754 -0.45201
2.6675 2.0416 -0.072628
2.6733 1.2552 -0.19753
2.6781 1.4443 -0.14943
2.7071 0.14045 1.0676
2.7952 1.3738 0.2363
2.7966 1.3787 -0.010034
2.9537 0.91313 -0.21819
3.0597 -1.3079 -0.3111
3.1515 0.39631 -0.010569
3.2403 -0.45143 0.49576
3.4385 -0.40347 0.54947


==> graphs/real_data/outliers_map_2020_09_21_21_25_55_kukelova.txt <==
-0.54304 2.3558 1.0972
1.7579 3.0922 0.5617
1.8229 3.104 0.58789
2.4424 -1.272 0.88714
3.2403 -0.45143 0.49576


==> graphs/real_data/outliers_map_2020_09_21_21_42_03_ding.txt <==
0.54532 -0.19763 0.66892
0.54556 -0.19698 0.6691
0.6403 -2.1879 0.99064
0.69307 -0.22574 0.7509
0.71966 -0.2187 0.69971
0.72156 -0.21779 0.61594
1.0595 -2.6143 0.58855
1.0826 -2.6806 0.73842
1.0916 -2.7239 0.84366
1.101 -1.7996 2.4226
1.1069 -2.6848 0.67988
1.1253 -2.6907 0.72512
1.1366 -1.6684 1.5195
1.1606 -2.7297 0.66495
1.6163 -0.35736 0.4558
1.6765 -0.37126 0.4248
1.6946 -0.38082 0.39162
1.8785 -0.38693 0.40518
2.0136 -0.40444 0.33417
2.2217 -2.4647 0.67229
2.2653 -0.37743 0.3139
2.2758 -0.46116 0.60011
2.2761 -1.9773 3.6157
2.301 -0.46347 0.34676
2.5404 -0.49815 0.63051
2.693 -0.51797 0.33814
3.3682 -0.10809 0.30447
3.6537 -2.0406 1.5923
3.7368 -2.171 1.699
3.7892 -0.68597 0.61671
3.7926 -0.68071 0.64888
3.8193 -2.2281 1.7309
4.091 -2.0251 1.7667
4.0914 -0.74318 0.61905
4.0931 -0.74331 0.52294
4.2175 -2.0384 2.0788
4.2375 -2.2193 1.8447
4.3898 -0.77895 0.36348
4.4431 -2.1973 2.7076
4.4575 -0.79738 0.51963
4.6523 -2.2708 1.8022
4.6543 -2.2151 1.5091
4.6669 -0.81993 0.77804
4.6988 -2.3442 2.384
4.8157 -2.8529 0.90751
4.9114 -2.8704 0.40246
4.9866 0.25285 0.2621
5.0747 -2.3372 2.2914
5.1254 -2.1639 2.2519
5.2713 -2.4076 2.8117
6.5765 -2.4595 2.0185
7.1686 -1.2263 0.90803
7.1762 -1.2052 0.53627
7.1881 -1.1902 0.67325
7.2277 -1.192 0.35009
7.5764 -1.2473 0.33354
7.5947 -1.2585 0.37779
7.6791 -1.2578 0.33109
7.6962 -1.2741 0.34519
7.8389 -1.2498 0.41274
7.9381 -1.3044 0.91081
7.948 -1.3033 0.94048
8.1147 -3.2922 0.78655
8.1941 -1.3392 0.41457
8.205 -1.3171 0.36336
8.208 -1.3359 0.56202
8.2084 -1.343 0.36893
8.2123 -2.5522 1.6075
8.2479 -1.2986 0.42648
8.2971 -1.3586 0.37907
8.3413 -1.3406 0.36642
8.361 -1.3585 0.35073
8.3806 -1.3638 0.37437
8.4359 -1.3544 0.44655
8.5024 -1.3676 0.50657
8.525 -1.3725 0.35134
8.5296 -1.3738 0.41961
8.5725 -1.3715 0.34304
8.5987 -1.3802 0.34828
8.6006 -2.802 1.9432
8.6414 -1.3963 0.49597
8.6586 -1.4096 0.84623
8.6698 -2.8858 2.1881
8.6747 -1.3964 0.35309
8.7624 -1.4218 0.84674
8.7662 -1.3897 0.35095
8.8626 -1.4308 0.54284
8.9774 -1.4447 0.461
9.0462 -1.456 0.67131
9.1202 -1.4669 0.57757
9.1509 -0.79594 0.19359
9.1778 -1.4763 0.58814
9.1873 -3.4962 0.82781
9.1932 -0.37442 -0.034408
9.2056 -3.5316 0.94053
9.2403 -1.4873 0.39739
9.2585 -1.4918 0.83099
9.2693 -3.0608 1.0514
9.3379 -1.489 0.35436
9.3432 -0.79836 0.18117
9.4317 -1.5097 0.69041
9.5517 -1.5227 0.35373
9.5563 -3.5655 0.93786
9.6228 -0.86228 0.17841
9.8095 -0.78641 0.28642
9.9046 -1.5697 0.37972
10.541 -1.6685 0.55672
10.574 -0.94172 0.18356
10.678 -1.6924 0.78518
10.726 -1.7025 0.79088
11.03 -1.6657 0.3372
11.089 -1.7566 0.57895
11.208 -1.7565 1.0413
11.357 -1.7771 0.48313
11.372 -3.087 2.2881
11.421 -1.7894 0.62241
11.51 -1.8039 0.79064
11.511 -1.803 0.60589
11.579 -1.1119 0.28635
11.736 -3.1237 1.9496
11.841 -1.7405 0.34274
11.855 -1.8481 0.77289
11.913 -3.2715 2.0547
12.037 -3.0929 1.7482
12.08 -1.8754 0.48391
12.123 -1.8836 0.7458
12.142 -0.34024 0.31748
12.175 -1.8953 0.46076
12.205 -1.8885 0.56501
12.213 -1.8762 0.46945
12.214 -3.2956 2.3764
12.219 -1.8774 0.5234
12.272 -1.281 0.16938
12.283 -1.8945 0.54801
12.284 -3.0928 2.0569
12.31 -1.9041 0.43244
12.343 -1.9014 0.51139
12.347 -1.9011 0.55366
12.702 -1.2084 0.27908
12.903 -1.9738 0.68844
12.915 -1.2357 0.34368
13.189 -2.017 0.61039
13.272 -1.4057 0.32287
13.349 -2.0282 0.36185
13.381 -1.9813 0.3374
13.395 -2.0487 0.597
13.403 -2.0589 0.35591
13.413 -2.0427 0.629
13.497 -2.0522 0.59431
13.509 -2.0636 0.73604
13.511 -2.0591 0.554
13.551 -2.0639 0.62315
13.57 -2.026 0.35539
13.837 -3.8728 3.9698
15.632 -3.5692 1.5063
16.124 -3.7698 2.1412
16.176 -1.3232 0.037782
16.306 -2.4243 0.38071
16.495 -2.4512 0.41095
16.54 -2.411 0.38407
16.673 -1.2409 0.28366
16.689 -2.4086 0.35954
16.746 -2.4772 0.70894
16.814 -2.4934 0.70468
16.919 -2.4979 0.42137
16.983 -4.5838 0.43401
17.971 -2.6621 0.3829
17.994 -2.6508 0.59688
18.596 -2.6338 0.3697
18.662 -2.7407 0.74479
18.753 -2.7569 0.42922
19.278 -5.0622 1.0444
19.424 -2.8506 0.43091
19.552 -5.1078 0.81089
19.621 -5.0748 0.83689
19.649 -2.645 0.35935
19.673 -2.8866 0.54898
19.7 -2.8928 0.39627
19.888 -4.9704 0.95622
19.927 -2.9126 0.47788
20.079 -2.9363 0.39516
20.132 -2.8898 0.43911
20.139 -2.8726 0.37369
20.204 -2.8765 0.42424
20.91 -3.0944 0.40745
21.315 -3.0968 0.52063
21.316 -3.0863 0.42918
21.32 -5.1783 0.53675
21.578 -3.1727 0.40214
22.331 -3.2755 0.86978
22.662 -3.2776 0.55949
22.665 -3.2786 0.44138
22.702 -3.2824 0.40683
22.724 -3.29 0.50489
22.725 -3.3002 0.93196
22.729 -3.2525 0.39126
22.749 -3.2666 0.46181
22.818 -5.8006 0.93644
23.356 -5.4462 0.87404
23.697 -4.7235 2.0496
23.813 -4.8433 2.0953
24.311 -5.1207 3.0183
24.63 -5.5675 0.95646
24.663 -2.9886 0.57592
24.669 -2.9151 0.58946
24.688 -5.3073 3.9424
24.895 -5.136 3.5527
25.219 -5.1317 3.6445
25.759 -2.8882 0.31718
26.327 -2.9163 0.52497
26.382 -3.0589 1.2567
26.509 -3.3514 1.1476
26.634 -3.6086 1.1043
27.118 -2.8308 0.63639
27.916 -6.0736 1.0878
28.174 -6.0561 1.143
28.553 -6.3031 1.3441
28.569 -2.5927 0.56803
28.857 -3.0078 0.51731
30.043 -2.751 0.50355
30.533 -6.3282 0.95719
30.592 -5.3945 1.6414
30.801 -3.1521 0.46015
30.853 -5.5344 1.7
30.937 -5.8029 1.9291
31.171 -3.3373 0.63446
31.19 -2.3059 0.49888
31.285 -2.7069 0.37117
31.289 -2.9036 0.34656
31.495 -2.8378 0.54386
31.505 -3.25 0.61112
31.603 -2.3375 0.56928
31.674 -5.5869 1.5875
31.701 -2.9658 1.2111
31.73 -3.316 0.77598
31.765 -3.2621 0.85963
32.056 -5.7815 2.3361
32.085 -1.7762 0.77731
32.094 -5.7626 2.4852
32.128 -6.1139 2.696
32.151 -1.9346 1.8528
32.391 -2.12 0.40148
32.484 -3.3218 0.84888
32.485 -3.3063 0.76568
32.576 -5.901 3.1581
32.597 -6.1665 3.3905
32.915 -3.3076 0.61586
32.924 -3.2246 0.61884
33.12 -3.5304 0.59854
33.386 -4.6692 1.1931
33.575 -3.5743 0.59255
34.444 -3.3716 0.57601
34.508 -6.3042 0.80826
34.516 -6.4943 0.69579
34.521 -6.5044 0.71016
34.562 -3.5863 0.18567
34.593 -6.5685 0.68984
34.608 -3.633 0.052834
34.865 -6.7703 0.35189
34.9 -6.5653 0.65573
34.908 -6.6855 1.2797
34.932 -6.8228 0.65796
34.997 -6.1792 1.7525
35.047 -6.0713 1.7475
35.211 -6.6167 0.87975
35.355 -4.336 0.92503
35.433 -6.3368 1.8243
35.437 -4.2309 0.88681
35.44 -4.4037 0.91114
35.441 -4.1306 0.53983
35.464 -4.0839 1.2217
35.52 -6.0887 1.9733
35.529 -3.9043 0.4598
35.536 -6.8431 0.67998
35.555 -4.2811 0.92733
35.858 -6.5055 2.2303
36.335 -4.3121 1.15
37.125 -6.97 0.93961
37.193 -6.8102 3.3258
37.659 -6.6315 3.2661
37.73 -7.0416 3.471
38.321 -4.1903 1.2629


==> graphs/real_data/outliers_map_2020_09_21_21_42_03_fHf.txt <==
0.41706 -0.17855 0.76619
0.47314 -1.7352 1.0356
0.54532 -0.19763 0.66892
0.54556 -0.19698 0.6691
0.61072 -2.23 1.0055
0.62493 -2.2401 0.91243
0.63546 -1.5007 1.0204
0.6403 -2.1879 0.99064
0.69307 -0.22574 0.7509
0.69744 -0.216 0.75649
0.71966 -0.2187 0.69971
0.72156 -0.21779 0.61594
0.73406 -0.21727 0.92441
0.74743 -0.22432 0.81428
0.74913 -0.2405 0.90644
0.78306 -0.22796 0.67805
0.82322 -0.23674 0.82151
0.97868 -0.2617 0.36597
1.0102 -0.2689 0.62203
1.0204 -2.6393 0.97782
1.0595 -2.6143 0.58855
1.0663 -0.2758 0.43054
1.0743 -0.278 0.32546
1.101 -1.7996 2.4226
1.1069 -2.6848 0.67988
1.1188 -0.28192 0.72042
1.1253 -2.6907 0.72512
1.1269 -0.28459 0.61796
1.1366 -1.6684 1.5195
1.1399 -0.28784 0.34667
1.1606 -2.7297 0.66495
1.1821 -0.2694 0.32033
1.2246 -0.29291 0.91906
1.2363 -0.29781 0.76033
1.3681 -0.31325 0.67926
1.4638 -0.27204 0.31274
1.5825 -0.35088 0.63375
1.6013 -0.34524 0.80233
1.6163 -0.35736 0.4558
1.6494 -0.358 0.89095
1.6607 -0.36344 0.4581
1.6754 -0.36227 0.36781
1.6765 -0.37126 0.4248
1.6946 -0.38082 0.39162
1.8512 -2.3841 0.84615
1.8785 -0.38693 0.40518
1.8967 -0.39673 0.49878
1.9609 -0.32393 0.42249
1.9718 -0.36956 0.30853
1.9837 -0.41261 0.70783
2.0136 -0.40444 0.33417
2.1136 -0.39982 0.30372
2.1834 -0.44335 0.58628
2.2217 -2.4647 0.67229
2.2653 -0.37743 0.3139
2.2758 -0.46116 0.60011
2.2761 -1.9773 3.6157
2.2995 -0.46117 0.40047
2.301 -0.46347 0.34676
2.397 -0.48076 0.47809
2.44 -0.48324 0.86797
2.5022 -0.49559 0.3557
2.5404 -0.49815 0.63051
2.5761 -0.50317 0.3388
2.5777 -0.50364 0.79292
2.693 -0.51797 0.33814
2.746 -0.54069 0.78808
2.8603 -0.56642 0.64244
2.8706 -0.549 0.65208
3.0564 -0.58198 0.58875
3.0877 -0.58666 0.47605
3.1682 -1.9592 1.3263
3.1983 -0.59306 0.9233
3.2273 -2.6102 0.87128
3.2298 -0.97018 1.0165
3.2771 -0.61928 0.47777
3.3682 -0.10809 0.30447
3.4684 -2.0704 1.5213
3.6111 -2.7051 0.92032
3.6577 -0.67495 0.37937
3.6608 -0.67288 0.51533
3.7368 -2.171 1.699
3.7885 -0.68946 0.78691
3.7892 -0.68597 0.61671
3.7926 -0.68071 0.64888
3.8193 -2.2281 1.7309
3.8964 -0.69686 0.84581
4.0902 -0.73999 0.73817
4.091 -2.0251 1.7667
4.0914 -0.74318 0.61905
4.0931 -0.74331 0.52294
4.094 -0.73509 0.67874
4.1022 -0.7273 0.78616
4.1128 -0.73759 0.65373
4.2175 -2.0384 2.0788
4.2197 -0.75909 0.77607
4.2503 -0.77385 0.35568
4.2915 -0.77879 0.43801
4.3898 -0.77895 0.36348
4.4412 -0.78598 0.66533
4.4431 -2.1973 2.7076
4.4575 -0.79738 0.51963
4.5099 -2.2382 2.147
4.5409 -2.0071 0.99465
4.6523 -2.2708 1.8022
4.6543 -2.2151 1.5091
4.6669 -0.81993 0.77804
4.6702 -0.81166 0.75594
4.6988 -2.3442 2.384
4.8157 -2.8529 0.90751
4.9114 -2.8704 0.40246
4.9255 0.23322 0.2772
4.9866 0.25285 0.2621
5.0747 -2.3372 2.2914
5.084 -2.9001 0.56447
5.1254 -2.1639 2.2519
5.1738 0.26851 0.33482
5.2713 -2.4076 2.8117
6.0205 0.11838 0.58264
6.5422 -3.0586 1.0067
6.5608 -3.1048 0.90413
6.5765 -2.4595 2.0185
6.7711 -3.028 1.0392
7.1686 -1.2263 0.90803
7.1762 -1.2052 0.53627
7.1881 -1.1902 0.67325
7.2233 -0.76841 0.44453
7.2277 -1.192 0.35009
7.2591 -0.45648 0.64032
7.2602 -2.2187 1.1369
7.2743 -0.18392 0.28676
7.4219 -2.2926 0.85535
7.4927 -1.2811 0.65916
7.5286 -1.2518 0.34224
7.5447 -1.2523 0.67649
7.5522 -1.2485 0.64416
7.5532 -1.2518 0.60356
7.5728 -1.251 0.40395
7.5764 -1.2473 0.33354
7.5947 -1.2585 0.37779
7.6053 -1.2613 0.64372
7.6334 -1.2633 0.36125
7.649 -1.2636 0.39509
7.6767 -1.2627 0.37348
7.6791 -1.2578 0.33109
7.6962 -1.2741 0.34519
7.7003 -1.0648 0.34699
7.7609 -1.2713 0.57201
7.799 -1.2732 0.33446
7.8008 -1.2872 0.67997
7.8346 -1.2777 0.40676
7.8389 -1.2498 0.41274
7.8555 -1.294 0.76855
7.9001 -1.3003 0.39671
7.9051 -1.3012 0.36681
7.948 -1.3033 0.94048
7.9643 -1.3006 0.45208
7.9885 -1.3114 0.35208
7.9899 -2.4077 0.9727
8.0101 -3.248 0.69478
8.1139 -3.3592 0.96269
8.1147 -3.2922 0.78655
8.1546 -3.3913 0.78161
8.1697 -1.3252 0.40637
8.1792 -1.3228 0.37857
8.1941 -1.3392 0.41457
8.205 -1.3171 0.36336
8.208 -1.3359 0.56202
8.2084 -1.343 0.36893
8.2123 -2.5522 1.6075
8.2259 -1.2911 0.32507
8.2331 -1.3384 0.39969
8.2479 -1.2986 0.42648
8.2951 -1.3475 0.41082
8.2971 -1.3586 0.37907
8.3413 -1.3406 0.36642
8.361 -1.3585 0.35073
8.3675 -1.3599 0.40838
8.3806 -1.3638 0.37437
8.4359 -1.3544 0.44655
8.4662 -1.3759 0.41503
8.5024 -1.3676 0.50657
8.525 -1.3725 0.35134
8.5296 -1.3738 0.41961
8.5336 -1.3808 0.51431
8.5473 -1.388 0.80553
8.5566 -1.3861 0.91924
8.5725 -1.3715 0.34304
8.5987 -1.3802 0.34828
8.6006 -2.802 1.9432
8.6414 -1.3963 0.49597
8.6586 -1.4096 0.84623
8.6698 -2.8858 2.1881
8.6725 -1.4102 0.77675
8.6747 -1.3964 0.35309
8.7624 -1.4218 0.84674
8.7662 -1.3897 0.35095
8.7885 -1.4249 0.35676
8.8626 -1.4308 0.54284
8.9774 -1.4447 0.461
9.0462 -1.456 0.67131
9.0633 -1.4793 0.93496
9.1202 -1.4669 0.57757
9.1509 -0.79594 0.19359
9.1778 -1.4763 0.58814
9.1932 -0.37442 -0.034408
9.2056 -3.5316 0.94053
9.217 -3.5327 0.96912
9.2403 -1.4873 0.39739
9.2436 -1.4882 0.73641
9.2496 -1.4765 0.51894
9.2585 -1.4918 0.83099
9.2693 -3.0608 1.0514
9.3379 -1.489 0.35436
9.3432 -0.79836 0.18117
9.4317 -1.5097 0.69041
9.4377 -1.5286 0.66257
9.4484 -1.5136 0.35312
9.5517 -1.5227 0.35373
9.5519 -3.5656 0.96841
9.5563 -3.5655 0.93786
9.5565 -1.5272 0.3817
9.6028 -1.5339 0.52599
9.6228 -0.86228 0.17841
9.6726 -1.5513 0.82402
9.7168 -1.1057 0.33002
9.7435 -1.593 0.93056
9.8095 -0.78641 0.28642
9.8882 -0.77954 0.31902
9.9046 -1.5697 0.37972
10.046 -1.5991 0.42323
10.257 -1.6346 0.67935
10.257 -1.6301 0.42956
10.306 -1.5605 0.33406
10.419 -1.5541 0.33691
10.426 -1.6372 0.36096
10.555 -1.6027 0.94281
10.574 -0.94172 0.18356
10.676 -2.0957 1.0895
10.678 -1.6924 0.78518
10.726 -1.7025 0.79088
10.857 -1.7128 0.80857
10.926 -1.7255 0.77782
11.03 -1.6657 0.3372
11.041 -1.6188 0.34506
11.089 -1.7566 0.57895
11.104 -1.7461 0.53631
11.152 -2.7765 1.2563
11.157 -1.7378 0.42013
11.208 -1.7565 1.0413
11.242 -1.7702 0.60727
11.354 -1.8805 1.0923
11.357 -1.7771 0.48313
11.372 -3.087 2.2881
11.421 -1.7894 0.62241
11.467 -1.7915 0.49138
11.502 -0.81086 0.28797
11.51 -1.8038 0.73339
11.51 -1.8039 0.79064
11.511 -1.802 0.65565
11.511 -1.803 0.60589
11.579 -1.1119 0.28635
11.628 -1.8166 0.68295
11.694 -3.0657 1.7621
11.736 -3.1237 1.9496
11.746 -1.8335 0.72793
11.757 -1.8292 0.51113
11.841 -1.7405 0.34274
11.855 -1.8481 0.77289
11.913 -3.2715 2.0547
12.037 -3.0929 1.7482
12.08 -1.8754 0.48391
12.123 -1.8836 0.7458
12.142 -0.34024 0.31748
12.144 -1.8856 0.65266
12.16 -1.0489 0.27687
12.205 -1.8885 0.56501
12.213 -1.8762 0.46945
12.214 -3.2956 2.3764
12.219 -1.8774 0.5234
12.227 -1.8738 0.34929
12.272 -1.281 0.16938
12.284 -3.0928 2.0569
12.31 -1.9041 0.43244
12.341 -1.8979 0.37834
12.341 -1.9065 0.62095
12.343 -1.9014 0.51139
12.347 -1.9011 0.55366
12.473 -1.9252 0.62395
12.502 -1.9144 0.50741
12.545 -3.7998 0.93778
12.548 -1.9407 0.79243
12.555 -1.9325 0.72424
12.566 -1.9315 0.35725
12.572 -1.9331 0.64824
12.577 -3.9425 1.0343
12.602 -4.0008 1.0743
12.606 -1.9103 0.9805
12.661 -1.9494 0.76729
12.702 -1.2084 0.27908
12.713 -1.9599 0.60847
12.728 -4.0664 1.1134
12.769 -1.9652 0.5469
12.836 -3.1262 1.1187
12.903 -1.9738 0.68844
12.915 -1.2357 0.34368
12.964 -1.9847 0.54088
12.973 -1.9886 0.47531
13.027 -1.9931 0.53887
13.077 -1.9979 0.50209
13.172 -1.3882 0.31609
13.175 -2.0161 0.41145
13.182 -2.0175 0.5857
13.182 -1.4364 0.32696
13.189 -2.017 0.61039
13.223 -2.0159 0.40127
13.272 -1.4057 0.32287
13.286 -2.0327 0.35862
13.306 -2.0346 0.66732
13.349 -2.0282 0.36185
13.351 -4.1066 0.98821
13.381 -1.9813 0.3374
13.395 -2.0487 0.597
13.403 -2.0589 0.35591
13.413 -2.0427 0.629
13.43 -2.0257 0.32104
13.473 -1.9282 0.34643
13.497 -2.0522 0.59431
13.501 -2.0427 0.36106
13.509 -2.0636 0.73604
13.511 -2.0591 0.554
13.516 -2.0589 0.35645
13.551 -2.0639 0.62315
13.569 -2.0624 0.43796
13.57 -2.026 0.35539
13.583 -4.1602 1.0057
13.593 -2.0641 0.35958
13.613 -1.9926 1.0208
13.614 -2.0688 0.58116
13.837 -3.8728 3.9698
14.104 -3.4104 1.0982
14.815 2.9173 0.46795
14.931 -1.0055 0.59107
15.182 -4.3509 0.73799
15.632 -3.5692 1.5063
15.964 -1.1557 0.50042
16.124 -3.7698 2.1412
16.176 -1.3232 0.037782
16.227 -2.4443 0.97477
16.228 -2.4271 0.40615
16.283 -2.4291 0.72155
16.306 -2.4243 0.38071
16.337 -1.2375 0.23323
16.403 -1.3547 0.094023
16.415 -4.3117 1.0992
16.495 -2.4512 0.41095
16.533 -4.249 1.0966
16.54 -2.411 0.38407
16.57 -2.4602 0.62555
16.661 -2.423 1.0551
16.673 -1.2409 0.28366
16.689 -2.4086 0.35954
16.739 -2.4875 0.659
16.803 -2.4888 0.7305
16.812 -2.4931 0.49097
16.814 -2.4934 0.70468
16.847 -2.4893 0.73573
16.875 -2.499 0.38036
16.919 -2.4979 0.42137
16.946 -3.7441 1.0971
16.983 -4.5838 0.43401
17.003 -2.5089 0.60113
17.039 -2.5197 0.38124
17.06 -4.6089 0.44058
17.098 -2.5326 0.38061
17.16 -4.6204 1.0938
17.164 -4.6315 0.99744
17.176 -2.5353 0.56111
17.185 -4.5949 0.74657
17.191 -2.3529 0.37265
17.318 -2.5751 0.49128
17.358 -2.5208 0.36776
17.414 -2.5587 1.001
17.418 -2.5713 0.38402
17.427 -2.5763 0.66716
17.428 -2.5756 0.58312
17.454 -2.5698 0.9079
17.53 -2.5922 0.3866
17.647 -2.6021 0.57727
17.648 -2.5871 0.64998
17.758 -2.6235 0.38329
17.801 -4.9935 0.88499
17.845 -2.6315 0.70442
17.857 -2.6344 0.4049
17.892 -4.0731 2.1776
17.971 -2.6621 0.3829
17.994 -2.6508 0.59688
18.123 -2.6629 0.50273
18.172 -4.0785 1.1102
18.279 -4.0928 1.0919
18.331 -2.6315 0.36128
18.341 -2.6887 0.50207
18.447 -2.706 0.38937
18.515 -2.7112 0.71987
18.584 -4.7624 0.91092
18.596 -2.6338 0.3697
18.662 -2.7407 0.74479
18.665 -2.738 0.78067
18.753 -2.7569 0.42922
19.649 -2.645 0.35935
19.673 -2.8866 0.54898
19.7 -2.8928 0.39627
19.868 -4.9865 0.96598
19.888 -4.9704 0.95622
19.927 -2.9126 0.47788
20.079 -2.9363 0.39516
20.132 -2.8898 0.43911
20.17 -2.9408 0.39053
20.183 -2.9419 1.0029
20.199 -2.9488 0.66666
20.201 -2.9469 0.43497
20.25 -5.0436 0.99058
20.251 -5.0301 0.94747
20.288 -2.9573 0.50413
20.291 -2.9741 0.73037
20.338 -2.9735 0.7442
20.369 -2.9752 0.60458
20.386 -2.9715 0.75318
20.402 -2.9762 0.39383
20.418 -2.9849 0.55315
20.439 -2.9865 0.64595
20.464 -3.002 0.71708
20.472 -3.0053 0.55235
20.503 -2.9887 0.85289
20.553 -3.0049 0.87278
20.629 -3.0112 0.60301
20.661 -2.9974 0.81348
20.672 -3.4609 1.1335
20.678 -3.0114 0.94525
20.88 -3.0462 0.44952
20.91 -3.0944 0.40745
20.976 -3.0547 0.63269
21.038 -4.3279 1.1079
21.197 -5.7604 0.84837
21.296 -3.0779 0.39684
21.315 -3.0968 0.52063
21.316 -3.0863 0.42918
21.32 -5.1783 0.53675
21.345 -4.5098 1.1019
21.386 -3.1032 0.6913
21.467 -3.1177 0.43007
21.562 -3.1484 0.38992
21.767 -5.2081 0.88904
21.782 -3.157 0.53612
21.822 -5.3075 1.0682
22.022 -4.4759 1.1213
22.106 -1.9302 0.3164
22.116 -3.2047 0.70868
22.14 -3.2117 0.69617
22.146 -4.4909 0.91516
22.256 -3.2212 0.41619
22.344 -3.2416 0.91549
22.587 -3.2702 0.92702
22.662 -3.2776 0.55949
22.665 -3.2786 0.44138
22.702 -3.2824 0.40683
22.724 -3.29 0.50489
22.729 -3.2525 0.39126
22.77 -3.2588 0.53358
22.773 -3.267 0.86955
22.776 -3.2719 0.81716
22.846 -4.6378 1.6067
22.867 -3.217 0.91353
22.904 -4.5697 1.3088
22.974 -4.6068 1.1744
23.093 -5.5777 1.0531
23.154 -2.9594 1.1027
23.283 -5.4189 1.0848
23.287 -5.3814 0.74775
23.331 -5.4726 1.131
23.579 -4.4222 1.1337
23.623 -3.114 1.1148
23.813 -4.8433 2.0953
24.227 -5.1062 2.7317
24.311 -5.1207 3.0183
24.563 -2.9623 0.57639
24.572 -5.5492 0.95775
24.669 -2.9151 0.58946
24.673 -3.251 1.0982
24.688 -5.3073 3.9424
24.754 -2.803 0.38977
24.895 -5.136 3.5527
25.166 -4.9582 1.1347
25.191 -4.9327 1.1392
25.219 -5.1317 3.6445
25.312 -3.9671 1.1547
25.372 -2.956 0.81929
25.38 -2.9101 0.68942
25.518 -6.0041 0.89561
25.554 -3.0765 1.0859
25.581 -2.8718 0.32002
25.759 -2.8882 0.31718
25.776 -4.9943 1.1335
25.891 -6.1334 0.69074
25.911 -6.1404 0.8857
25.925 -6.1168 0.97861
25.93 -2.9248 0.40155
25.973 -5.7599 0.50377
25.991 -5.7758 0.68786
26.006 -4.728 1.1357
26.042 -4.9516 1.2801
26.106 -5.0213 1.1376
26.316 -5.7724 0.95186
26.323 -5.4002 1.1328
26.324 -2.9493 0.41327
26.331 -2.8766 0.39809
26.369 -5.0659 1.145
26.509 -3.3514 1.1476
26.634 -3.6086 1.1043
26.649 -4.9059 1.1487
26.673 -4.6787 1.1502
26.762 -5.4019 1.1291
27.118 -2.8308 0.63639
27.238 -2.58 0.62958
27.266 -2.8241 0.6936
27.419 -2.9616 0.93088
27.63 -6.0803 1.0666
27.814 -5.9823 1.0442
27.874 -5.9807 1.1197
27.877 -5.9866 0.89448
27.916 -6.0736 1.0878
28.005 -5.9703 1.0084
28.023 -5.1841 1.1561
28.137 -6.0011 1.0197
28.174 -6.0561 1.143
28.272 -2.1517 2.1399
28.35 -6.0352 1.1142
28.408 -2.7163 1.1257
28.452 -2.7191 0.48618
28.502 -2.6969 0.85404
28.552 -6.5604 0.88453
28.553 -2.8685 0.99084
28.559 -2.8284 0.93338
28.569 -2.5927 0.56803
28.607 -2.9028 0.9529
28.623 -6.5254 0.86556
28.635 -2.7965 0.9296
28.649 -2.9384 0.92756
28.753 -2.9462 0.97118
28.786 -2.8394 1.0208
28.79 -6.158 1.0742
28.854 -2.8991 0.64633
28.857 -3.0078 0.51731
28.89 -2.9856 0.56603
29.124 -6.16 1.16
29.185 -3.0333 0.41032
29.211 -2.7855 1.0462
29.282 -4.34 1.211
29.347 -6.0935 0.94462
29.431 -2.7616 1.1253
29.442 -5.1304 1.1663
30.023 -3.3194 1.1546
30.043 -2.751 0.50355
30.194 -4.9216 1.1554
30.243 -5.3873 1.1637
30.313 -6.2058 0.9209
30.472 -3.1374 0.34985
30.509 -3.1879 0.43528
30.511 -6.3101 0.98133
30.533 -6.3282 0.95719
30.592 -5.3945 1.6414
30.602 -4.9478 1.1674
30.801 -3.1521 0.46015
30.853 -5.5344 1.7
30.938 -6.3154 0.89189
31.021 -3.5496 0.96788
31.079 -3.7081 0.97219
31.171 -3.3373 0.63446
31.19 -2.3059 0.49888
31.249 -5.7335 1.1482
31.285 -2.7069 0.37117
31.289 -2.9036 0.34656
31.3 -3.3601 0.83037
31.313 -2.7607 0.3614
31.438 -5.355 1.1443
31.466 -6.5211 1.0165
31.495 -2.8378 0.54386
31.505 -3.25 0.61112
31.674 -5.5869 1.5875
31.701 -2.9658 1.2111
31.75 -3.2107 0.32372
31.829 -2.0622 0.56418
31.842 -6.4499 0.815
32.056 -5.7815 2.3361
32.128 -6.1139 2.696
32.151 -1.9346 1.8528
32.266 -6.1919 2.9164
32.354 -1.5236 0.53202
32.391 -2.12 0.40148
32.49 -3.3405 1.0214
32.522 -1.1945 0.55879
32.576 -5.901 3.1581
32.597 -6.1665 3.3905
32.777 -6.0441 1.1553
32.784 -6.0057 1.1615
32.808 -3.5982 0.59753
32.859 -3.5916 1.1029
32.915 -3.3076 0.61586
32.952 -6.1904 1.163
33.007 -5.8989 1.1636
33.032 -3.5706 1.0691
33.197 -6.4463 1.1594
33.281 -0.32086 1.1416
33.295 -0.11587 0.47375
33.307 -1.2976 0.48138
33.315 -6.2342 1.1669
33.386 -4.6692 1.1931
33.396 -6.3561 1.1612
33.398 -6.3153 1.1608
33.474 -5.52 1.1872
33.479 -5.8802 1.1533
33.495 -6.0683 1.1695
33.538 -6.6052 1.1595
33.575 -3.5743 0.59255
33.618 -3.3989 0.61744
33.852 -5.9608 1.1749
33.947 -5.8404 1.2443
33.968 -3.6648 1.124
33.968 -6.511 0.89481
34.263 -5.8648 1.1665
34.36 -6.1939 1.1211
34.379 -6.7789 1.0031
34.444 -3.3716 0.57601
34.454 -6.4093 0.82537
34.475 -5.8552 1.1932
34.508 -6.3042 0.80826
34.51 -6.3241 1.1512
34.516 -6.4943 0.69579
34.521 -6.5044 0.71016
34.562 -3.5863 0.18567
34.565 -6.422 0.8611
34.593 -6.5685 0.68984
34.608 -3.633 0.052834
34.613 -6.4089 0.6749
34.622 -3.6015 0.10578
34.793 -6.4851 0.926
34.829 -6.7713 0.68857
34.865 -6.7703 0.35189
34.9 -6.5653 0.65573
34.9 -6.2367 1.4483
34.908 -6.6855 1.2797
34.932 -6.8228 0.65796
34.997 -6.1792 1.7525
35.042 -6.7183 0.58664
35.047 -6.0713 1.7475
35.211 -6.6167 0.87975
35.329 -6.8454 0.65963
35.351 -4.0229 0.38424
35.355 -4.336 0.92503
35.391 -3.9319 0.17446
35.433 -6.3368 1.8243
35.441 -4.1306 0.53983
35.503 -3.9142 0.35246
35.52 -6.0887 1.9733
35.529 -3.9043 0.4598
35.945 3.2106 0.67223
36.335 -4.3121 1.15
36.697 -3.5545 1.4825
36.94 -6.5584 3.5521
37.125 -6.97 0.93961
37.193 -6.8102 3.3258
37.431 -4.1617 0.78455
37.73 -7.0416 3.471
38.321 -4.1903 1.2629
38.465 -7.0137 1.1091


==> graphs/real_data/outliers_map_2020_09_21_21_42_03_frHfr.txt <==
0.23707 -1.1126 1.041
0.40049 -0.17668 0.80678
0.40139 -0.17569 0.80743
0.41706 -0.17855 0.76619
0.54532 -0.19763 0.66892
0.54556 -0.19698 0.6691
0.61072 -2.23 1.0055
0.69307 -0.22574 0.7509
0.69744 -0.216 0.75649
0.72156 -0.21779 0.61594
0.74743 -0.22432 0.81428
0.78306 -0.22796 0.67805
0.97868 -0.2617 0.36597
1.0204 -2.6393 0.97782
1.1001 -2.7168 0.92153
1.101 -1.7996 2.4226
1.1366 -1.6684 1.5195
1.1399 -0.28784 0.34667
1.2246 -0.29291 0.91906
1.4638 -0.27204 0.31274
1.6163 -0.35736 0.4558
1.6754 -0.36227 0.36781
1.6765 -0.37126 0.4248
1.6946 -0.38082 0.39162
1.8785 -0.38693 0.40518
1.8967 -0.39673 0.49878
2.2653 -0.37743 0.3139
2.2758 -0.46116 0.60011
2.2761 -1.9773 3.6157
2.301 -0.46347 0.34676
2.397 -0.48076 0.47809
2.5022 -0.49559 0.3557
2.5404 -0.49815 0.63051
2.5761 -0.50317 0.3388
2.693 -0.51797 0.33814
2.746 -0.54069 0.78808
3.0877 -0.58666 0.47605
3.1682 -1.9592 1.3263
3.1983 -0.59306 0.9233
3.2771 -0.61928 0.47777
3.6111 -2.7051 0.92032
3.7368 -2.171 1.699
3.7926 -0.68071 0.64888
3.8193 -2.2281 1.7309
4.091 -2.0251 1.7667
4.0931 -0.74331 0.52294
4.1022 -0.7273 0.78616
4.1128 -0.73759 0.65373
4.2175 -2.0384 2.0788
4.2375 -2.2193 1.8447
4.3898 -0.77895 0.36348
4.4412 -0.78598 0.66533
4.4431 -2.1973 2.7076
4.4575 -0.79738 0.51963
4.6523 -2.2708 1.8022
4.6543 -2.2151 1.5091
4.6988 -2.3442 2.384
4.9114 -2.8704 0.40246
5.0747 -2.3372 2.2914
5.084 -2.9001 0.56447
5.1254 -2.1639 2.2519
5.2713 -2.4076 2.8117
6.0205 0.11838 0.58264
7.1686 -1.2263 0.90803
7.1762 -1.2052 0.53627
7.1881 -1.1902 0.67325
7.2277 -1.192 0.35009
7.4219 -2.2926 0.85535
7.5286 -1.2518 0.34224
7.5728 -1.251 0.40395
7.5764 -1.2473 0.33354
7.5947 -1.2585 0.37779
7.6791 -1.2578 0.33109
7.8346 -1.2777 0.40676
7.9381 -1.3044 0.91081
7.9643 -1.3006 0.45208
7.9885 -1.3114 0.35208
7.9899 -2.4077 0.9727
8.0566 -1.31 0.95336
8.1139 -3.3592 0.96269
8.2123 -2.5522 1.6075
8.5024 -1.3676 0.50657
8.525 -1.3725 0.35134
8.5473 -1.388 0.80553
8.5725 -1.3715 0.34304
8.5987 -1.3802 0.34828
8.6006 -2.802 1.9432
8.6414 -1.3963 0.49597
8.6698 -2.8858 2.1881
8.6747 -1.3964 0.35309
8.7662 -1.3897 0.35095
8.7885 -1.4249 0.35676
8.8626 -1.4308 0.54284
9.1202 -1.4669 0.57757
9.2056 -3.5316 0.94053
9.2403 -1.4873 0.39739
9.2496 -1.4765 0.51894
9.3379 -1.489 0.35436
9.4317 -1.5097 0.69041
9.4484 -1.5136 0.35312
9.5517 -1.5227 0.35373
9.6228 -0.86228 0.17841
9.7168 -1.1057 0.33002
9.8095 -0.78641 0.28642
9.8882 -0.77954 0.31902
9.9046 -1.5697 0.37972
10.317 -2.0359 1.0854
10.405 -1.6829 0.61786
10.537 -2.2143 1.0776
11.03 -1.6657 0.3372
11.089 -1.7566 0.57895
11.104 -1.7461 0.53631
11.208 -1.7565 1.0413
11.354 -1.8805 1.0923
11.357 -1.7771 0.48313
11.372 -3.087 2.2881
11.467 -1.7915 0.49138
11.511 -1.803 0.60589
11.694 -3.0657 1.7621
11.736 -3.1237 1.9496
11.757 -1.8292 0.51113
11.841 -1.7405 0.34274
11.926 -1.8558 0.6557
12.08 -1.8754 0.48391
12.205 -1.8885 0.56501
12.213 -1.8762 0.46945
12.214 -3.2956 2.3764
12.219 -1.8774 0.5234
12.227 -1.8738 0.34929
12.284 -3.0928 2.0569
12.566 -1.9315 0.35725
12.602 -4.0008 1.0743
12.728 -4.0664 1.1134
12.903 -1.9738 0.68844
13.189 -2.017 0.61039
13.306 -2.0346 0.66732
13.395 -2.0487 0.597
13.497 -2.0522 0.59431
13.511 -2.0591 0.554
13.551 -2.0639 0.62315
13.614 -2.0688 0.58116
13.837 -3.8728 3.9698
15.632 -3.5692 1.5063
16.124 -3.7698 2.1412
16.306 -2.4243 0.38071
16.54 -2.411 0.38407
16.689 -2.4086 0.35954
16.746 -2.4772 0.70894
16.812 -2.4931 0.49097
16.814 -2.4934 0.70468
16.875 -2.499 0.38036
16.919 -2.4979 0.42137
16.983 -4.5838 0.43401
17.003 -2.5089 0.60113
17.039 -2.5197 0.38124
17.098 -2.5326 0.38061
17.318 -2.5751 0.49128
17.53 -2.5922 0.3866
17.758 -2.6235 0.38329
17.971 -2.6621 0.3829
17.994 -2.6508 0.59688
18.123 -2.6629 0.50273
18.25 -2.6753 0.94315
18.331 -2.6315 0.36128
18.341 -2.6887 0.50207
18.447 -2.706 0.38937
18.584 -4.7624 0.91092
18.596 -2.6338 0.3697
18.662 -2.7407 0.74479
19.649 -2.645 0.35935
19.84 -4.4043 1.1111
19.888 -4.9704 0.95622
20.079 -2.9363 0.39516
20.132 -2.8898 0.43911
20.139 -2.8726 0.37369
20.17 -2.9408 0.39053
20.199 -2.9488 0.66666
20.201 -2.9469 0.43497
20.288 -2.9573 0.50413
20.402 -2.9762 0.39383
20.472 -3.0053 0.55235
20.553 -3.0049 0.87278
20.91 -3.0944 0.40745
21.315 -3.0968 0.52063
21.316 -3.0863 0.42918
21.32 -5.1783 0.53675
21.467 -3.1177 0.43007
21.822 -5.3075 1.0682
22.022 -4.4759 1.1213
22.14 -3.2117 0.69617
22.256 -3.2212 0.41619
22.702 -3.2824 0.40683
22.725 -3.3002 0.93196
22.729 -3.2525 0.39126
22.846 -4.6378 1.6067
23.331 -5.4726 1.131
23.813 -4.8433 2.0953
24.311 -5.1207 3.0183
24.669 -2.9151 0.58946
24.688 -5.3073 3.9424
24.754 -2.803 0.38977
24.895 -5.136 3.5527
25.219 -5.1317 3.6445
25.581 -2.8718 0.32002
26.006 -4.728 1.1357
26.043 -4.6598 1.145
26.106 -5.0213 1.1376
26.316 -5.7724 0.95186
26.382 -3.0589 1.2567
26.414 -3.4926 1.049
26.634 -3.6086 1.1043
26.649 -4.9059 1.1487
26.673 -4.6787 1.1502
26.762 -5.4019 1.1291
27.248 -4.809 1.1601
27.405 -2.9339 0.69319
27.814 -5.9823 1.0442
27.877 -5.9866 0.89448
27.887 -5.9964 0.84391
28.154 -3.1081 1.501
28.272 -2.1517 2.1399
28.35 -6.0352 1.1142
28.505 -5.8852 0.92841
28.552 -6.5604 0.88453
28.59 -6.0818 0.96991
28.753 -2.9462 0.97118
28.79 -6.158 1.0742
28.857 -3.0078 0.51731
30.243 -5.3873 1.1637
30.254 -5.1415 1.1599
30.472 -3.1374 0.34985
30.511 -6.3101 0.98133
30.533 -6.3282 0.95719
30.602 -4.9478 1.1674
30.801 -3.1521 0.46015
30.853 -5.5344 1.7
30.937 -5.8029 1.9291
31.041 -5.2047 1.163
31.171 -3.3373 0.63446
31.19 -2.3059 0.49888
31.249 -5.7335 1.1482
31.285 -2.7069 0.37117
31.438 -5.355 1.1443
31.504 -5.6528 1.1711
31.603 -2.3375 0.56928
31.674 -5.5869 1.5875
31.701 -2.9658 1.2111
32.056 -5.7815 2.3361
32.094 -5.7626 2.4852
32.128 -6.1139 2.696
32.151 -1.9346 1.8528
32.173 -2.6579 1.508
32.266 -6.1919 2.9164
32.391 -2.12 0.40148
32.576 -5.901 3.1581
32.597 -6.1665 3.3905
32.915 -3.3076 0.61586
33.032 -3.5706 1.0691
33.12 -3.5304 0.59854
33.197 -6.4463 1.1594
33.281 -0.32086 1.1416
33.315 -6.2342 1.1669
33.386 -4.6692 1.1931
33.413 -4.9772 1.1886
33.474 -5.52 1.1872
33.479 -5.8802 1.1533
33.495 -6.0683 1.1695
33.618 -3.3989 0.61744
33.947 -5.8404 1.2443
33.968 -3.6648 1.124
34.189 -5.2941 1.1873
34.263 -5.8648 1.1665
34.36 -6.1939 1.1211
34.475 -5.8552 1.1932
34.508 -6.3042 0.80826
34.593 -6.5685 0.68984
34.613 -6.4089 0.6749
34.829 -6.7713 0.68857
34.932 -6.8228 0.65796
34.997 -6.1792 1.7525
35.047 -6.0713 1.7475
35.211 -6.6167 0.87975
35.329 -6.8454 0.65963
35.355 -4.336 0.92503
35.391 -3.9319 0.17446
35.433 -6.3368 1.8243
35.44 -4.4037 0.91114
35.441 -4.1306 0.53983
35.503 -3.9142 0.35246
35.52 -6.0887 1.9733
35.529 -3.9043 0.4598
35.858 -6.5055 2.2303
35.945 3.2106 0.67223
36.335 -4.3121 1.15
36.697 -3.5545 1.4825
37.193 -6.8102 3.3258
37.73 -7.0416 3.471
38.321 -4.1903 1.2629


==> graphs/real_data/outliers_map_2020_09_21_21_42_03_icpr.txt <==
0.23707 -1.1126 1.041
0.41706 -0.17855 0.76619
0.54532 -0.19763 0.66892
0.54556 -0.19698 0.6691
0.63546 -1.5007 1.0204
0.6403 -2.1879 0.99064
0.69307 -0.22574 0.7509
0.69744 -0.216 0.75649
0.71966 -0.2187 0.69971
0.72156 -0.21779 0.61594
0.74913 -0.2405 0.90644
0.78306 -0.22796 0.67805
0.97868 -0.2617 0.36597
1.0595 -2.6143 0.58855
1.0663 -0.2758 0.43054
1.0743 -0.278 0.32546
1.0916 -2.7239 0.84366
1.101 -1.7996 2.4226
1.1069 -2.6848 0.67988
1.1269 -0.28459 0.61796
1.1366 -1.6684 1.5195
1.1399 -0.28784 0.34667
1.1606 -2.7297 0.66495
1.1821 -0.2694 0.32033
1.2246 -0.29291 0.91906
1.3681 -0.31325 0.67926
1.4638 -0.27204 0.31274
1.5825 -0.35088 0.63375
1.6013 -0.34524 0.80233
1.6494 -0.358 0.89095
1.6754 -0.36227 0.36781
1.6765 -0.37126 0.4248
1.6946 -0.38082 0.39162
1.8512 -2.3841 0.84615
1.8785 -0.38693 0.40518
1.9718 -0.36956 0.30853
2.0136 -0.40444 0.33417
2.2217 -2.4647 0.67229
2.2758 -0.46116 0.60011
2.2761 -1.9773 3.6157
2.301 -0.46347 0.34676
2.397 -0.48076 0.47809
2.44 -0.48324 0.86797
2.5022 -0.49559 0.3557
2.5404 -0.49815 0.63051
2.5761 -0.50317 0.3388
2.5777 -0.50364 0.79292
2.693 -0.51797 0.33814
2.746 -0.54069 0.78808
3.0877 -0.58666 0.47605
3.131 -0.58541 0.56892
3.1682 -1.9592 1.3263
3.2771 -0.61928 0.47777
3.3682 -0.10809 0.30447
3.6111 -2.7051 0.92032
3.6537 -2.0406 1.5923
3.6577 -0.67495 0.37937
3.6608 -0.67288 0.51533
3.7368 -2.171 1.699
3.7892 -0.68597 0.61671
3.7926 -0.68071 0.64888
3.8193 -2.2281 1.7309
4.091 -2.0251 1.7667
4.0914 -0.74318 0.61905
4.0931 -0.74331 0.52294
4.094 -0.73509 0.67874
4.2175 -2.0384 2.0788
4.2375 -2.2193 1.8447
4.2503 -0.77385 0.35568
4.2915 -0.77879 0.43801
4.3898 -0.77895 0.36348
4.4022 -0.80558 0.3577
4.4412 -0.78598 0.66533
4.4431 -2.1973 2.7076
4.5409 -2.0071 0.99465
4.6523 -2.2708 1.8022
4.6669 -0.81993 0.77804
4.6988 -2.3442 2.384
4.9114 -2.8704 0.40246
4.9255 0.23322 0.2772
4.9866 0.25285 0.2621
5.0747 -2.3372 2.2914
5.084 -2.9001 0.56447
5.1254 -2.1639 2.2519
5.1738 0.26851 0.33482
5.2713 -2.4076 2.8117
5.5732 -1.2219 1.069
6.0205 0.11838 0.58264
6.0816 0.15582 0.64234
6.5608 -3.1048 0.90413
6.5765 -2.4595 2.0185
7.017 -1.489 1.063
7.1686 -1.2263 0.90803
7.1762 -1.2052 0.53627
7.1881 -1.1902 0.67325
7.2233 -0.76841 0.44453
7.2277 -1.192 0.35009
7.2513 -0.13237 0.63703
7.2743 -0.18392 0.28676
7.3438 -1.1632 0.93351
7.4219 -2.2926 0.85535
7.4927 -1.2811 0.65916
7.5286 -1.2518 0.34224
7.5764 -1.2473 0.33354
7.5947 -1.2585 0.37779
7.7003 -1.0648 0.34699
7.799 -1.2732 0.33446
7.8008 -1.2872 0.67997
7.8346 -1.2777 0.40676
7.8389 -1.2498 0.41274
7.8555 -1.294 0.76855
7.9001 -1.3003 0.39671
7.9051 -1.3012 0.36681
7.9381 -1.3044 0.91081
7.948 -1.3033 0.94048
7.9643 -1.3006 0.45208
7.9885 -1.3114 0.35208
8.0101 -3.248 0.69478
8.1139 -3.3592 0.96269
8.1147 -3.2922 0.78655
8.1546 -3.3913 0.78161
8.1697 -1.3252 0.40637
8.1792 -1.3228 0.37857
8.1941 -1.3392 0.41457
8.205 -1.3171 0.36336
8.208 -1.3359 0.56202
8.2084 -1.343 0.36893
8.2123 -2.5522 1.6075
8.2259 -1.2911 0.32507
8.2331 -1.3384 0.39969
8.2479 -1.2986 0.42648
8.2951 -1.3475 0.41082
8.2971 -1.3586 0.37907
8.3413 -1.3406 0.36642
8.361 -1.3585 0.35073
8.3675 -1.3599 0.40838
8.3806 -1.3638 0.37437
8.4359 -1.3544 0.44655
8.4662 -1.3759 0.41503
8.5024 -1.3676 0.50657
8.525 -1.3725 0.35134
8.5296 -1.3738 0.41961
8.5336 -1.3808 0.51431
8.5473 -1.388 0.80553
8.5725 -1.3715 0.34304
8.5987 -1.3802 0.34828
8.6006 -2.802 1.9432
8.6309 -1.55 1.0707
8.6414 -1.3963 0.49597
8.6586 -1.4096 0.84623
8.6698 -2.8858 2.1881
8.6747 -1.3964 0.35309
8.7454 -1.4289 0.85055
8.7662 -1.3897 0.35095
8.7885 -1.4249 0.35676
8.8626 -1.4308 0.54284
8.9774 -1.4447 0.461
9.1202 -1.4669 0.57757
9.1509 -0.79594 0.19359
9.1778 -1.4763 0.58814
9.1873 -3.4962 0.82781
9.1932 -0.37442 -0.034408
9.2056 -3.5316 0.94053
9.2403 -1.4873 0.39739
9.2436 -1.4882 0.73641
9.2496 -1.4765 0.51894
9.2565 -3.2147 1.0638
9.2585 -1.4918 0.83099
9.3432 -0.79836 0.18117
9.4119 -3.134 1.1036
9.4317 -1.5097 0.69041
9.5517 -1.5227 0.35373
9.5519 -3.5656 0.96841
9.5563 -3.5655 0.93786
9.7168 -1.1057 0.33002
9.8882 -0.77954 0.31902
9.9046 -1.5697 0.37972
10.555 -1.6027 0.94281
10.555 -2.0875 1.0815
10.574 -0.94172 0.18356
10.678 -1.6924 0.78518
10.726 -1.7025 0.79088
10.857 -1.7128 0.80857
10.926 -1.7255 0.77782
10.963 -2.883 1.0724
11.107 -3.7824 0.94777
11.208 -1.7565 1.0413
11.357 -1.7771 0.48313
11.39 -1.7803 0.36022
11.421 -1.7894 0.62241
11.467 -1.7915 0.49138
11.51 -1.8039 0.79064
11.511 -1.802 0.65565
11.511 -1.803 0.60589
11.624 -1.8215 0.74332
11.628 -1.8166 0.68295
11.694 -3.0657 1.7621
11.697 -1.8232 0.49216
11.736 -3.1237 1.9496
11.746 -1.8335 0.72793
11.757 -1.8292 0.51113
11.841 -1.7405 0.34274
11.855 -1.8481 0.77289
11.863 -2.9656 1.1588
11.933 -1.8453 0.50373
11.975 -1.8553 0.46742
11.983 -1.6734 0.35767
11.99 -2.1308 1.0921
12.08 -1.8754 0.48391
12.16 -1.0489 0.27687
12.205 -1.8885 0.56501
12.213 -1.8762 0.46945
12.214 -3.2956 2.3764
12.219 -1.8774 0.5234
12.272 -1.281 0.16938
12.283 -1.8945 0.54801
12.284 -3.0928 2.0569
12.31 -1.9041 0.43244
12.341 -1.8979 0.37834
12.702 -1.2084 0.27908
12.728 -4.0664 1.1134
12.903 -1.9738 0.68844
12.973 -1.9886 0.47531
13.027 -1.9931 0.53887
13.182 -1.4364 0.32696
13.211 -4.0096 0.87649
13.286 -2.0327 0.35862
13.351 -4.1066 0.98821
13.381 -1.9813 0.3374
13.395 -2.0487 0.597
13.413 -2.0427 0.629
13.497 -2.0522 0.59431
13.507 -2.5746 1.0985
13.509 -2.0636 0.73604
13.511 -2.0591 0.554
13.516 -2.0589 0.35645
13.551 -2.0639 0.62315
13.593 -2.0641 0.35958
13.594 -2.0588 0.95871
13.837 -3.8728 3.9698
14.213 -4.2183 0.74787
14.815 2.9173 0.46795
15.525 -4.7474 1.0071
15.563 -4.3709 0.83269
15.632 -3.5692 1.5063
16.033 -3.7447 1.1684
16.124 -3.7698 2.1412
16.227 -2.4443 0.97477
16.283 -2.4291 0.72155
16.283 -2.4107 0.41659
16.336 -4.9014 1.0754
16.337 -1.2375 0.23323
16.495 -2.4512 0.41095
16.54 -2.411 0.38407
16.673 -1.2409 0.28366
16.679 -2.3562 0.39432
16.689 -2.4086 0.35954
16.746 -2.4772 0.70894
16.812 -2.4931 0.49097
16.837 -2.4582 1.0195
16.875 -2.499 0.38036
16.946 -3.7441 1.0971
16.983 -4.5838 0.43401
17.008 -4.5585 0.96384
17.098 -2.5326 0.38061
17.164 -4.6315 0.99744
17.318 -2.5751 0.49128
17.53 -2.5922 0.3866
17.608 -2.6018 0.38538
17.758 -2.6235 0.38329
17.777 -2.6088 0.40861
17.831 -2.6235 0.38948
17.857 -2.6344 0.4049
17.971 -2.6621 0.3829
17.994 -2.6508 0.59688
18.123 -2.6629 0.50273
18.279 -4.0928 1.0919
18.331 -2.6315 0.36128
18.341 -2.6887 0.50207
18.596 -2.6338 0.3697
18.66 -2.7445 0.74435
18.753 -2.7569 0.42922
19.278 -5.0622 1.0444
19.387 -5.045 0.76652
19.424 -2.8506 0.43091
19.552 -5.1078 0.81089
19.649 -2.645 0.35935
19.868 -4.9865 0.96598
19.888 -4.9704 0.95622
20.17 -2.9408 0.39053
20.251 -5.0301 0.94747
20.29 -5.0452 1.0671
20.309 -5.0541 1.088
20.553 -3.0049 0.87278
20.678 -2.9861 0.4195
20.909 -3.0356 0.91026
20.91 -3.0944 0.40745
21.049 -3.2638 1.1338
21.296 -3.0779 0.39684
21.315 -3.0968 0.52063
21.316 -3.0863 0.42918
21.32 -5.1783 0.53675
21.327 -5.1793 0.98516
21.338 -5.1364 0.91661
21.372 -3.0429 0.42947
21.562 -3.1484 0.38992
21.767 -5.2081 0.88904
21.822 -5.3075 1.0682
22.022 -4.4759 1.1213
22.03 -4.3256 1.1225
22.116 -3.2047 0.70868
22.14 -3.2117 0.69617
22.146 -4.4909 0.91516
22.256 -3.2212 0.41619
22.702 -3.2824 0.40683
22.724 -3.29 0.50489
22.763 -4.4108 1.3745
22.846 -4.6378 1.6067
22.867 -3.217 0.91353
22.904 -4.5697 1.3088
22.911 -5.3754 0.96432
22.974 -4.6068 1.1744
23.093 -5.5777 1.0531
23.287 -5.3814 0.74775
23.331 -5.4726 1.131
23.697 -4.7235 2.0496
23.813 -4.8433 2.0953
24.227 -5.1062 2.7317
24.311 -5.1207 3.0183
24.572 -5.5492 0.95775
24.663 -2.9886 0.57592
24.669 -2.9151 0.58946
24.688 -5.3073 3.9424
24.751 -5.6092 0.9778
24.754 -2.803 0.38977
24.895 -5.136 3.5527
24.959 -3.1381 1.0894
25.043 -2.4198 1.1391
25.198 -5.0228 1.1319
25.219 -5.1317 3.6445
25.372 -2.956 0.81929
25.468 -3.0972 1.1415
25.815 -6.2382 0.68889
25.911 -6.1404 0.8857
25.914 -3.0185 0.74147
25.93 -2.9248 0.40155
25.973 -5.7599 0.50377
25.987 -5.771 0.61032
25.991 -5.7758 0.68786
25.997 -5.7857 0.84579
26.106 -5.0213 1.1376
26.316 -5.7724 0.95186
26.323 -5.4002 1.1328
26.327 -2.9163 0.52497
26.369 -5.0659 1.145
26.382 -3.0589 1.2567
26.434 -3.4381 1.0797
26.509 -3.3514 1.1476
26.634 -3.6086 1.1043
26.697 -3.5069 1.1663
26.762 -5.4019 1.1291
26.96 -5.0267 1.1413
27.118 -2.8308 0.63639
27.236 -4.7778 1.1537
27.266 -2.8241 0.6936
27.281 -4.047 1.1662
27.405 -2.9339 0.69319
27.409 -5.9177 0.97177
27.468 -2.4243 0.76859
27.494 -5.6155 1.1325
27.63 -6.0803 1.0666
27.877 -5.9866 0.89448
27.887 -5.9964 0.84391
28.154 -3.1081 1.501
28.174 -6.0561 1.143
28.256 -6.1332 1.0911
28.272 -2.1517 2.1399
28.553 -6.3031 1.3441
28.857 -3.0078 0.51731
29.282 -4.34 1.211
29.365 -6.185 0.46257
29.798 -5.0904 1.164
29.883 -3.0337 0.46912
29.918 -3.2809 1.1705
30.043 -2.751 0.50355
30.113 -5.3001 1.3379
30.188 -5.3217 1.1473
30.232 -2.8804 1.3994
30.313 -6.2058 0.9209
30.472 -3.1374 0.34985
30.509 -3.1879 0.43528
30.511 -6.3101 0.98133
30.533 -6.3282 0.95719
30.592 -5.3945 1.6414
30.632 -5.6362 1.6201
30.779 -3.4026 1.0914
30.801 -3.1521 0.46015
30.853 -5.5344 1.7
30.901 -5.3888 1.2035
30.912 -5.4813 1.1489
31.041 -5.2047 1.163
31.087 -5.5031 1.1761
31.134 -2.6915 0.36944
31.171 -3.3373 0.63446
31.249 -5.7335 1.1482
31.285 -2.7069 0.37117
31.3 -3.3601 0.83037
31.313 -2.7607 0.3614
31.457 -3.5139 1.1162
31.466 -6.5211 1.0165
31.495 -2.8378 0.54386
31.504 -5.6528 1.1711
31.505 -3.25 0.61112
31.603 -2.3375 0.56928
31.741 -6.6979 1.1147
31.842 -6.4499 0.815
31.86 -6.4958 1.0502
31.908 -2.8603 1.2422
32.056 -5.7815 2.3361
32.094 -5.7626 2.4852
32.128 -6.1139 2.696
32.151 -1.9346 1.8528
32.391 -2.12 0.40148
32.485 -3.3063 0.76568
32.522 -1.1945 0.55879
32.576 -5.901 3.1581
32.597 -6.1665 3.3905
32.859 -3.5916 1.1029
32.915 -3.3076 0.61586
32.924 -3.2246 0.61884
33.032 -3.5706 1.0691
33.281 -0.32086 1.1416
33.307 -1.2976 0.48138
33.315 -6.2342 1.1669
33.386 -4.6692 1.1931
33.413 -4.9772 1.1886
33.479 -5.8802 1.1533
33.495 -6.0683 1.1695
33.852 -5.9608 1.1749
33.968 -6.511 0.89481
34.296 -6.269 0.63217
34.379 -6.7789 1.0031
34.444 -3.3716 0.57601
34.475 -5.8552 1.1932
34.508 -6.3042 0.80826
34.521 -6.5044 0.71016
34.553 -6.3104 0.95825
34.553 -6.7076 1.1477
34.562 -3.5863 0.18567
34.613 -6.4089 0.6749
34.829 -6.7713 0.68857
34.875 -6.098 1.7806
34.9 -6.2367 1.4483
34.908 -6.6855 1.2797
34.932 -6.8228 0.65796
34.997 -6.1792 1.7525
35.047 -6.0713 1.7475
35.211 -6.6167 0.87975
35.329 -6.8454 0.65963
35.391 -3.9319 0.17446
35.403 -4.2912 0.98778
35.433 -6.3368 1.8243
35.503 -3.9142 0.35246
35.52 -6.0887 1.9733
35.529 -3.9043 0.4598
35.772 -6.2553 2.1363
35.858 -6.5055 2.2303
36.335 -4.3121 1.15
37.193 -6.8102 3.3258
37.503 -7.1266 1.166
37.73 -7.0416 3.471


==> graphs/real_data/outliers_map_2020_09_21_21_42_03_kukelova.txt <==
4.6523 -2.2708 1.8022
7.1686 -1.2263 0.90803
12.602 -4.0008 1.0743
19.552 -5.1078 0.81089


==> graphs/real_data/outliers_map_2020_09_21_22_05_41_ding.txt <==
-4.3276 6.7599 1.1137
-1.8513 9.53 1.0912
-1.4719 6.0014 0.59562
-1.3744 7.3518 0.42057
-1.2891 7.6618 4.1603
-1.2143 7.421 0.41781
-1.1944 7.311 2.6862
0.19533 8.252 0.57669
0.72671 11.209 1.1479
2.0867 6.8925 1.1051
2.3065 4.9126 1.1076
2.3479 2.9933 1.184


==> graphs/real_data/outliers_map_2020_09_21_22_05_41_fHf.txt <==
-6.3883 6.0661 1.0163
-6.299 5.8555 1.0271
-5.8412 6.3095 1.0296
-5.7587 9.0671 1.0827
-5.7204 5.773 1.0523
-5.5099 5.7736 1.0638
-5.3365 12.486 1.0303
-4.7388 11.241 1.0566
-4.227 10.273 1.0959
-3.9848 8.3293 1.1588
-3.3546 8.5256 1.134
-3.3224 8.6427 1.1304
-3.3094 7.1531 1.0455
-3.0911 6.3914 1.1329
-3.089 10.449 1.1295
-3.0724 11.535 1.0893
-3.0192 10.55 1.1126
-3.0101 9.0706 1.1202
-3.0062 11.676 1.1052
-2.7406 8.6712 0.66775
-2.7198 10.538 1.1285
-2.6928 10.425 1.1451
-2.5786 6.9319 0.70089
-2.5525 9.3641 1.0525
-2.539 10.664 1.1411
-2.5214 10.73 1.1354
-2.5096 11.267 1.132
-2.5079 11.065 1.1297
-2.4503 10.874 1.1297
-2.412 8.3536 0.67579
-2.4086 12.337 1.1097
-2.3771 9.4947 1.112
-2.3453 10.956 1.1447
-2.3354 10.418 1.0745
-2.3032 10.756 1.0795
-2.1399 7.9631 1.083
-2.01 9.7885 1.1494
-1.8513 9.53 1.0912
-1.7721 8.1057 0.61645
-1.7688 8.6545 0.57401
-1.3839 9.5032 1.0706
-1.3744 7.3518 0.42057
-1.2922 8.8761 0.57601
-1.2891 7.6618 4.1603
-1.2811 6.1848 0.71304
-1.2751 7.7611 0.70488
-1.2143 7.421 0.41781
-1.207 9.3403 0.8505
-1.1944 7.311 2.6862
-1.1826 9.7705 1.1115
-1.1286 9.3539 0.83728
-1.0933 12.218 1.0888
-0.83761 9.6056 1.1129
-0.5982 11.613 1.1496
-0.45144 9.5652 1.1472
-0.24061 5.8605 1.0873
-0.20779 8.7511 1.1292
-0.16076 9.5169 1.194
0.19533 8.252 0.57669
0.20546 8.4329 1.0146
0.20802 8.4687 0.58183
0.35225 7.0729 1.0429
0.84227 12.379 1.1273
0.97572 10.984 1.1598
1.0211 11.55 1.1459
1.1174 0.74614 1.1824
1.1735 11.42 1.135
1.1796 13.295 1.1193
1.5637 10.995 1.1159
1.7364 5.0129 1.2182
1.7623 9.5919 1.1481
2.0063 6.1833 1.0975
2.0101 2.4167 1.19
2.0156 1.7918 1.0717
2.0849 8.367 1.1093
2.0867 6.8925 1.1051
2.2076 8.1326 1.1186
2.3065 4.9126 1.1076
2.3479 2.9933 1.184
2.5374 5.0625 1.2197
2.5469 3.3225 1.2272
2.8014 3.0322 1.1724
2.8817 5.483 1.0699
3.1256 5.6859 1.0847
3.3752 7.3449 1.085
3.8433 5.629 1.0495
3.8788 4.83 1.0361
4.5175 7.9468 1.0713


==> graphs/real_data/outliers_map_2020_09_21_22_05_41_frHfr.txt <==
-5.7587 9.0671 1.0827
-4.8462 8.7399 1.1177
-4.7388 11.241 1.0566
-4.227 10.273 1.0959
-3.0724 11.535 1.0893
-3.0192 10.55 1.1126
-3.0062 11.676 1.1052
-2.6928 10.425 1.1451
-2.5525 9.3641 1.0525
-2.539 10.664 1.1411
-2.5079 11.065 1.1297
-2.3771 9.4947 1.112
-2.1399 7.9631 1.083
-1.8513 9.53 1.0912
-1.3744 7.3518 0.42057
-1.2891 7.6618 4.1603
-1.0933 12.218 1.0888
-0.24061 5.8605 1.0873
-0.20779 8.7511 1.1292
0.35225 7.0729 1.0429
0.7229 6.9231 1.1006
0.84227 12.379 1.1273
0.97572 10.984 1.1598
1.1735 11.42 1.135
1.223 1.7575 1.0714
2.0063 6.1833 1.0975
2.0156 1.7918 1.0717
2.0867 6.8925 1.1051
2.1655 8.1684 1.1857
2.6898 6.0193 1.084
2.8014 3.0322 1.1724
3.0542 2.11 1.1511
3.1256 5.6859 1.0847


==> graphs/real_data/outliers_map_2020_09_21_22_05_41_icpr.txt <==
-10.279 8.9526 -0.1472
-6.4457 15.951 1.0416
-6.258 5.0936 1.0511
-5.7587 9.0671 1.0827
-5.7562 6.2428 1.0516
-5.7204 5.773 1.0523
-5.1207 9.2632 1.0911
-4.8462 8.7399 1.1177
-4.7388 11.241 1.0566
-4.3276 6.7599 1.1137
-4.227 10.273 1.0959
-3.6045 12.089 1.0572
-3.0192 10.55 1.1126
-2.7783 9.0439 1.0997
-2.7406 8.6712 0.66775
-2.6928 10.425 1.1451
-2.6827 7.1534 0.90499
-2.6104 10.774 1.135
-2.5564 9.4894 1.1498
-2.539 10.664 1.1411
-2.4612 11.342 1.1246
-2.412 8.3536 0.67579
-2.3089 9.6467 1.1567
-2.3032 10.756 1.0795
-2.1399 7.9631 1.083
-2.0475 10.828 1.171
-2.01 9.7885 1.1494
-1.8513 9.53 1.0912
-1.844 6.5382 0.728
-1.7721 8.1057 0.61645
-1.4848 0.7449 1.2031
-1.4538 11.998 1.1201
-1.4514 7.6173 0.56626
-1.4164 6.4652 0.77736
-1.3839 9.5032 1.0706
-1.3744 7.3518 0.42057
-1.2922 8.8761 0.57601
-1.2891 7.6618 4.1603
-1.2751 7.7611 0.70488
-1.2202 11.327 1.1541
-1.2143 7.421 0.41781
-1.1944 7.311 2.6862
-1.1832 7.4245 0.56259
-1.1286 9.3539 0.83728
-1.0005 2.1799 1.2511
-0.69693 2.2357 1.1038
-0.61086 2.5513 1.1881
-0.20779 8.7511 1.1292
-0.067612 5.9972 1.1293
0.17632 8.5277 0.61386
0.19533 8.252 0.57669
0.20802 8.4687 0.58183
0.35225 7.0729 1.0429
0.68287 11.895 1.1096
0.84227 12.379 1.1273
0.90867 4.3273 1.1242
0.93676 11.473 1.157
0.97572 10.984 1.1598
1.1735 11.42 1.135
1.223 1.7575 1.0714
1.4645 1.3267 1.1899
1.6289 3.2936 1.0979
2.0063 6.1833 1.0975
2.0156 1.7918 1.0717
2.0349 7.9461 1.1463
2.0867 6.8925 1.1051
2.2076 8.1326 1.1186
2.3065 4.9126 1.1076
2.4328 5.6543 1.0819
2.6789 2.8105 1.0568
2.7134 3.3855 1.1812
2.7836 5.0741 1.0711
2.96 2.1311 1.1423
3.0347 2.1589 1.1547
3.0542 2.11 1.1511
3.1256 5.6859 1.0847
3.1482 3.2033 1.0499
3.468 5.534 1.0633
3.9054 5.5605 0.97616
6.8274 2.4823 1.0919
7.1413 5.1863 1.0879
7.7962 7.953 0.81471
8.1634 7.6359 0.5599
9.9844 13.045 1.0626


==> graphs/real_data/outliers_map_2020_09_21_22_05_41_kukelova.txt <==
-4.4361 6.5798 1.1104
-2.7867 11.195 1.113
-1.2143 7.421 0.41781
0.97572 10.984 1.1598
1.5364 3.3228 1.3224
2.3479 2.9933 1.184


==> graphs/real_data/ransac_idx006_time_fitzgibbon.txt <==
0.4329 21.875
0.8658 31.891
1.2987 37.841
1.7316 42.254
2.1645 45.321
2.5974 47.591
3.0303 49.062
3.4632 50.781
3.8961 52.161
4.329 53.324
4.7619 54.354
5.1948 55.343
5.6277 56.318
6.0606 57.055
6.4935 57.783
6.9264 58.335
7.3593 58.889
7.7922 59.468
8.2251 60.138
8.658 60.54
9.0909 60.814
9.5238 61.126
9.9567 61.475
10.39 61.737
10.823 62.06
11.255 62.367
11.688 62.671
12.121 62.89
12.554 63.144
12.987 63.355
13.42 63.492
13.853 63.699
14.286 63.861
14.719 64.116
15.152 64.273
15.584 64.414
16.017 64.634
16.45 64.789
16.883 64.911
17.316 65.016
17.749 65.131
18.182 65.235
18.615 65.305
19.048 65.395
19.481 65.559
19.913 65.658
20.346 65.753
20.779 65.874
21.212 65.995
21.645 66.082
22.078 66.152
22.511 66.27
22.944 66.37
23.377 66.396
23.81 66.462
24.242 66.564
24.675 66.634
25.108 66.677
25.541 66.742
25.974 66.804
26.407 66.893
26.84 66.967
27.273 67.022
27.706 67.147
28.139 67.22
28.571 67.277
29.004 67.318
29.437 67.371
29.87 67.433
30.303 67.486
30.736 67.514
31.169 67.549
31.602 67.608
32.035 67.666
32.468 67.69
32.9 67.709
33.333 67.742


==> graphs/real_data/ransac_idx006_time_kukelova.txt <==
0.22676 3.119
0.45351 5.315
0.68027 7.341
0.90703 9.667
1.1338 11.757
1.3605 14.144
1.5873 16.192
1.8141 18.096
2.0408 20.132
2.2676 22.348
2.4943 24.168
2.7211 25.227
2.9478 26.346
3.1746 27.951
3.4014 29.113
3.6281 30.403
3.8549 32.125
4.0816 33.194
4.3084 34.451
4.5351 35.664
4.7619 37.007
4.9887 37.863
5.2154 38.719
5.4422 39.517
5.6689 40.254
5.8957 40.912
6.1224 41.605
6.3492 42.524
6.576 43.019
6.8027 43.5
7.0295 44.05
7.2562 44.538
7.483 45.05
7.7098 45.569
7.9365 46.027
8.1633 46.69
8.39 47.297
8.6168 47.778
8.8435 48.254
9.0703 48.838
9.2971 49.285
9.5238 49.733
9.7506 50.171
9.9773 50.655
10.204 51.088
10.431 51.468
10.658 51.876
10.884 52.164
11.111 52.332
11.338 52.645
11.565 52.932
11.791 53.36
12.018 53.611
12.245 53.803
12.472 53.978
12.698 54.207
12.925 54.393
13.152 54.595
13.379 54.752
13.605 54.933
13.832 55.097
14.059 55.337
14.286 55.53
14.512 55.74
14.739 55.982
14.966 56.143
15.193 56.381
15.42 56.604
15.646 56.738
15.873 56.949
16.1 57.156
16.327 57.342
16.553 57.48
16.78 57.722
17.007 57.851
17.234 57.986
17.46 58.153
17.687 58.262
17.914 58.446
18.141 58.523
18.367 58.765
18.594 59.011
18.821 59.284
19.048 59.424
19.274 59.474
19.501 59.644
19.728 59.866
19.955 60.114
20.181 60.355
20.408 60.412
20.635 60.512
20.862 60.577
21.088 60.625
21.315 60.654
21.542 60.705
21.769 60.756
21.995 60.781
22.222 60.849
22.449 60.913
22.676 60.953
22.902 61.049
23.129 61.117
23.356 61.173
23.583 61.231
23.81 61.291
24.036 61.371
24.263 61.412
24.49 61.561
24.717 61.597
24.943 61.64
25.17 61.704
25.397 61.881
25.624 62.014
25.85 62.1
26.077 62.146
26.304 62.257
26.531 62.284
26.757 62.324
26.984 62.467
27.211 62.529
27.438 62.595
27.664 62.658
27.891 62.709
28.118 62.755
28.345 62.792
28.571 62.895
28.798 62.964
29.025 63.023
29.252 63.041
29.478 63.063
29.705 63.159
29.932 63.169
30.159 63.183
30.385 63.211
30.612 63.283
30.839 63.32
31.066 63.368
31.293 63.401
31.519 63.444
31.746 63.478
31.973 63.541
32.2 63.615
32.426 63.692
32.653 63.717
32.88 63.759
33.107 63.811
33.333 63.849


==> graphs/real_data/ransac_idx006_time_our.txt <==
0.14948 6.858
0.29895 13.104
0.44843 18.686
0.59791 24.629
0.74738 29.064
0.89686 32.723
1.0463 36.738
1.1958 40.707
1.3453 43.167
1.4948 45.435
1.6442 48.152
1.7937 50.464
1.9432 52.587
2.0927 54.188
2.2422 55.657
2.3916 57.573
2.5411 58.841
2.6906 59.646
2.8401 60.318
2.9895 61.153
3.139 61.936
3.2885 62.45
3.438 62.72
3.5874 63.377
3.7369 63.829
3.8864 64.417
4.0359 65.437
4.1854 66.128
4.3348 66.435
4.4843 66.561
4.6338 66.749
4.7833 66.861
4.9327 67.149
5.0822 67.168
5.2317 67.274
5.3812 67.406
5.5306 68.014
5.6801 68.227
5.8296 68.444
5.9791 68.483
6.1286 68.521
6.278 68.702
6.4275 68.899
6.577 69.034
6.7265 69.037
6.8759 69.049
7.0254 69.105
7.1749 69.206
7.3244 69.281
7.4738 69.304
7.6233 69.336
7.7728 69.405
7.9223 69.487
8.0717 69.495
8.2212 69.503
8.3707 69.509
8.5202 69.513
8.6697 69.526
8.8191 69.537
8.9686 69.552
9.1181 69.556
9.2676 69.566
9.417 69.569
9.5665 69.571
9.716 69.582
9.8655 69.593
10.015 69.739
10.164 69.739
10.314 69.761
10.463 69.774
10.613 69.78
10.762 69.786
10.912 69.789
11.061 69.789
11.211 69.797
11.36 69.797
11.51 69.802
11.659 69.804
11.809 69.804
11.958 69.804
12.108 69.806
12.257 69.813
12.407 69.815
12.556 69.815
12.706 69.82
12.855 69.82
13.004 69.822
13.154 69.829
13.303 69.834
13.453 69.836
13.602 69.839
13.752 69.839
13.901 69.839
14.051 69.842
14.2 69.842
14.35 69.842
14.499 69.842
14.649 69.844
14.798 69.848
14.948 69.852
15.097 69.856
15.247 69.86
15.396 69.865
15.546 69.865
15.695 69.865
15.845 69.866
15.994 69.866
16.143 69.867
16.293 69.872
16.442 69.877
16.592 69.881
16.741 69.881
16.891 69.885
17.04 69.888
17.19 69.896
17.339 69.896
17.489 69.902
17.638 69.903
17.788 69.903
17.937 69.904
18.087 69.905
18.236 69.907
18.386 69.907
18.535 69.908
18.685 69.91
18.834 69.919
18.984 69.928
19.133 69.928
19.283 69.93
19.432 69.93
19.581 69.932
19.731 69.932
19.88 69.932
20.03 69.932
20.179 69.932
20.329 69.933
20.478 69.933
20.628 69.935
20.777 69.935
20.927 69.939
21.076 69.939
21.226 69.939
21.375 69.939
21.525 69.943
21.674 69.943
21.824 69.943
21.973 69.943
22.123 69.944
22.272 69.944
22.422 69.946
22.571 69.946
22.72 69.948
22.87 69.948
23.019 69.949
23.169 69.949
23.318 69.952
23.468 69.953
23.617 69.953
23.767 69.955
23.916 69.955
24.066 69.955
24.215 69.955
24.365 69.958
24.514 69.958
24.664 69.958
24.813 69.958
24.963 69.958
25.112 69.959
25.262 69.959
25.411 69.959
25.561 69.959
25.71 69.96
25.859 69.963
26.009 69.963
26.158 69.963
26.308 69.963
26.457 69.967
26.607 69.968
26.756 69.968
26.906 69.968
27.055 69.969
27.205 69.969
27.354 69.969
27.504 69.969
27.653 69.971
27.803 69.971
27.952 69.971
28.102 69.971
28.251 69.972
28.401 69.972
28.55 69.978
28.7 69.978
28.849 69.978
28.999 69.978
29.148 69.978
29.297 69.978
29.447 69.978
29.596 69.98
29.746 69.984
29.895 69.984
30.045 69.985
30.194 69.985
30.344 69.985
30.493 69.985
30.643 69.986
30.792 69.987
30.942 69.988
31.091 69.988
31.241 69.988
31.39 69.988
31.54 69.988
31.689 69.988
31.839 69.989
31.988 69.989
32.138 69.989
32.287 69.989
32.436 69.989
32.586 69.989
32.735 69.989
32.885 69.992
33.034 69.993
33.184 69.993
33.333 69.993


==> graphs/real_data/real_data_hist_map_2020_09_21_20_52_11_R.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=0.6789,
	 upper quartile=0.2537,
	 median=0.0410,
	 lower quartile=-0.0681,
	 lower whisker=-0.7316,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.6553,
	 upper quartile=0.2291,
	 median=0.0924,
	 lower quartile=-0.0950,
	 lower whisker=-0.6670,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=0.6947,
	 upper quartile=0.2869,
	 median=0.1659,
	 lower quartile=0.0917,
	 lower whisker=-0.3366,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.8891,
	 upper quartile=0.3791,
	 median=0.1600,
	 lower quartile=0.0253,
	 lower whisker=-0.6102,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=2.2116,
	 upper quartile=1.0289,
	 median=0.6826,
	 lower quartile=0.4991,
	 lower whisker=-0.2316,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_20_52_11_R_dist_all.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=0.6627,
	 upper quartile=0.2552,
	 median=0.1427,
	 lower quartile=0.0176,
	 lower whisker=-0.2829,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.6542,
	 upper quartile=0.1808,
	 median=0.0475,
	 lower quartile=-0.0895,
	 lower whisker=-0.4741,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=0.6830,
	 upper quartile=0.2944,
	 median=0.1716,
	 lower quartile=0.0938,
	 lower whisker=-0.3002,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.9311,
	 upper quartile=0.5617,
	 median=0.3196,
	 lower quartile=0.1597,
	 lower whisker=-0.1511,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.8154,
	 upper quartile=1.1202,
	 median=0.8110,
	 lower quartile=0.5308,
	 lower whisker=0.0346,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_20_52_11_f.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=1.1479,
	 upper quartile=-0.4001,
	 median=-0.5954,
	 lower quartile=-0.9848,
	 lower whisker=-2.1686,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.1976,
	 upper quartile=-0.4418,
	 median=-0.6606,
	 lower quartile=-1.0268,
	 lower whisker=-2.3292,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=0.5056,
	 upper quartile=-0.3173,
	 median=-0.6077,
	 lower quartile=-0.9084,
	 lower whisker=-3.0566,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.9451,
	 upper quartile=-0.2486,
	 median=-0.6388,
	 lower quartile=-0.9531,
	 lower whisker=-2.5559,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=0.6137,
	 upper quartile=-0.0863,
	 median=-0.2354,
	 lower quartile=-0.4565,
	 lower whisker=-1.2943,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_20_52_11_f_dist_all.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=0.2781,
	 upper quartile=-0.1589,
	 median=-0.4599,
	 lower quartile=-0.7655,
	 lower whisker=-1.3266,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=-0.1605,
	 upper quartile=-0.5285,
	 median=-0.7205,
	 lower quartile=-1.0023,
	 lower whisker=-2.1387,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=0.2634,
	 upper quartile=-0.1791,
	 median=-0.4707,
	 lower quartile=-0.7194,
	 lower whisker=-2.0168,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.6502,
	 upper quartile=0.1256,
	 median=-0.2061,
	 lower quartile=-0.5312,
	 lower whisker=-1.0752,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=0.9688,
	 upper quartile=-0.0397,
	 median=-0.1900,
	 lower quartile=-0.3965,
	 lower whisker=-1.6732,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_20_52_11_t.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=1.8009,
	 upper quartile=1.2244,
	 median=0.9562,
	 lower quartile=0.6404,
	 lower whisker=-0.2427,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=1.8315,
	 upper quartile=1.2045,
	 median=0.9329,
	 lower quartile=0.7511,
	 lower whisker=0.1436,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.8908,
	 upper quartile=1.4170,
	 median=1.0489,
	 lower quartile=0.8682,
	 lower whisker=0.3529,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.9344,
	 upper quartile=1.3539,
	 median=0.9953,
	 lower quartile=0.7256,
	 lower whisker=-0.1835,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.9523,
	 upper quartile=1.8614,
	 median=1.7307,
	 lower quartile=1.4685,
	 lower whisker=0.6736,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_20_52_11_t_dist_all.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=1.8646,
	 upper quartile=1.2382,
	 median=1.0818,
	 lower quartile=0.8196,
	 lower whisker=-0.0418,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=1.8124,
	 upper quartile=1.2278,
	 median=0.9222,
	 lower quartile=0.7125,
	 lower whisker=0.3588,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.8821,
	 upper quartile=1.2849,
	 median=1.0848,
	 lower quartile=0.8027,
	 lower whisker=-0.1357,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.9324,
	 upper quartile=1.4472,
	 median=1.2867,
	 lower quartile=0.8970,
	 lower whisker=0.4212,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.9504,
	 upper quartile=1.9037,
	 median=1.7255,
	 lower quartile=1.5278,
	 lower whisker=0.8746,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_21_25_55_R.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=0.6442,
	 upper quartile=0.3067,
	 median=0.1766,
	 lower quartile=-0.0252,
	 lower whisker=-0.9668,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.6488,
	 upper quartile=0.3280,
	 median=0.1537,
	 lower quartile=-0.0151,
	 lower whisker=-0.7176,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=0.8548,
	 upper quartile=0.5474,
	 median=0.3702,
	 lower quartile=0.2499,
	 lower whisker=-0.4064,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=2.2390,
	 upper quartile=0.6372,
	 median=0.3454,
	 lower quartile=0.0007,
	 lower whisker=-0.7012,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=2.0126,
	 upper quartile=0.9232,
	 median=0.6213,
	 lower quartile=0.3887,
	 lower whisker=-0.2869,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_21_25_55_R_dist_all.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=0.6458,
	 upper quartile=0.3005,
	 median=0.1548,
	 lower quartile=-0.0123,
	 lower whisker=-0.9145,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.6560,
	 upper quartile=0.3342,
	 median=0.1988,
	 lower quartile=-0.0147,
	 lower whisker=-0.8111,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=0.9214,
	 upper quartile=0.5721,
	 median=0.3893,
	 lower quartile=0.2501,
	 lower whisker=-0.5225,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=2.2345,
	 upper quartile=0.6988,
	 median=0.4727,
	 lower quartile=0.2580,
	 lower whisker=-0.4172,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.8308,
	 upper quartile=0.9608,
	 median=0.6589,
	 lower quartile=0.3811,
	 lower whisker=-0.2706,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_21_25_55_f.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=1.3113,
	 upper quartile=-0.0066,
	 median=-0.4183,
	 lower quartile=-0.8155,
	 lower whisker=-2.0205,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.8401,
	 upper quartile=0.0061,
	 median=-0.2855,
	 lower quartile=-0.7999,
	 lower whisker=-2.5048,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.5506,
	 upper quartile=0.4244,
	 median=-0.0736,
	 lower quartile=-0.4288,
	 lower whisker=-1.5167,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=2.0745,
	 upper quartile=0.2373,
	 median=-0.1010,
	 lower quartile=-0.5594,
	 lower whisker=-2.2087,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=0.8114,
	 upper quartile=-0.1087,
	 median=-0.2390,
	 lower quartile=-0.4203,
	 lower whisker=-2.2973,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_21_25_55_f_dist_all.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=2.2320,
	 upper quartile=-0.0032,
	 median=-0.4686,
	 lower quartile=-0.9033,
	 lower whisker=-1.6523,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.7986,
	 upper quartile=-0.0564,
	 median=-0.3251,
	 lower quartile=-0.6656,
	 lower whisker=-2.0202,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.1191,
	 upper quartile=0.5226,
	 median=0.1062,
	 lower quartile=-0.3702,
	 lower whisker=-2.4006,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.8417,
	 upper quartile=0.3383,
	 median=0.0165,
	 lower quartile=-0.4003,
	 lower whisker=-2.2117,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.2881,
	 upper quartile=-0.1007,
	 median=-0.2019,
	 lower quartile=-0.3482,
	 lower whisker=-1.5495,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_21_25_55_t.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=1.8335,
	 upper quartile=1.5564,
	 median=1.3142,
	 lower quartile=1.0342,
	 lower whisker=0.3902,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=1.8688,
	 upper quartile=1.6209,
	 median=1.3527,
	 lower quartile=1.0457,
	 lower whisker=0.3106,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.8634,
	 upper quartile=1.4375,
	 median=1.3429,
	 lower quartile=1.1241,
	 lower whisker=0.0825,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.8875,
	 upper quartile=1.4518,
	 median=1.3106,
	 lower quartile=0.8762,
	 lower whisker=-0.5291,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.9497,
	 upper quartile=1.8212,
	 median=1.5896,
	 lower quartile=1.3777,
	 lower whisker=0.8967,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_21_25_55_t_dist_all.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=1.7594,
	 upper quartile=1.4253,
	 median=1.2309,
	 lower quartile=1.0587,
	 lower whisker=0.0078,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=1.8641,
	 upper quartile=1.5814,
	 median=1.3314,
	 lower quartile=1.0522,
	 lower whisker=0.2002,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.7372,
	 upper quartile=1.5470,
	 median=1.3582,
	 lower quartile=1.1539,
	 lower whisker=0.3067,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.8839,
	 upper quartile=1.6238,
	 median=1.3565,
	 lower quartile=1.0910,
	 lower whisker=0.2645,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.9531,
	 upper quartile=1.8779,
	 median=1.7588,
	 lower quartile=1.4579,
	 lower whisker=0.2573,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_21_42_03_R.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=0.5818,
	 upper quartile=0.2818,
	 median=0.1322,
	 lower quartile=-0.0905,
	 lower whisker=-0.7999,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.5927,
	 upper quartile=0.2708,
	 median=0.1306,
	 lower quartile=-0.1094,
	 lower whisker=-0.8256,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=0.8835,
	 upper quartile=0.4803,
	 median=0.3449,
	 lower quartile=0.1662,
	 lower whisker=-0.5956,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=2.1464,
	 upper quartile=0.6090,
	 median=0.2678,
	 lower quartile=-0.2052,
	 lower whisker=-0.8266,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.9854,
	 upper quartile=0.8044,
	 median=0.4236,
	 lower quartile=0.1020,
	 lower whisker=-0.6161,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_21_42_03_R_dist_all.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=0.5640,
	 upper quartile=0.3058,
	 median=0.1719,
	 lower quartile=-0.0034,
	 lower whisker=-0.6264,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.5990,
	 upper quartile=0.2805,
	 median=0.1254,
	 lower quartile=-0.1242,
	 lower whisker=-0.7212,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=0.8235,
	 upper quartile=0.4766,
	 median=0.3584,
	 lower quartile=0.1980,
	 lower whisker=-0.5189,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=2.1791,
	 upper quartile=0.6530,
	 median=0.4128,
	 lower quartile=0.1693,
	 lower whisker=-0.6719,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=2.0143,
	 upper quartile=0.8353,
	 median=0.5519,
	 lower quartile=0.3125,
	 lower whisker=-0.2139,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_21_42_03_f.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=1.5672,
	 upper quartile=-0.2941,
	 median=-0.6286,
	 lower quartile=-0.9548,
	 lower whisker=-2.5853,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.8103,
	 upper quartile=-0.2277,
	 median=-0.5715,
	 lower quartile=-0.9213,
	 lower whisker=-2.4785,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.3152,
	 upper quartile=0.4590,
	 median=0.1223,
	 lower quartile=-0.5420,
	 lower whisker=-2.4086,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.8012,
	 upper quartile=0.4539,
	 median=0.0195,
	 lower quartile=-0.8045,
	 lower whisker=-2.5101,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=0.9252,
	 upper quartile=-0.1343,
	 median=-0.3773,
	 lower quartile=-0.6609,
	 lower whisker=-1.8872,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_21_42_03_f_dist_all.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=1.8976,
	 upper quartile=-0.0463,
	 median=-0.4879,
	 lower quartile=-0.8065,
	 lower whisker=-1.8316,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.7105,
	 upper quartile=-0.2413,
	 median=-0.5925,
	 lower quartile=-0.9659,
	 lower whisker=-2.7963,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.2307,
	 upper quartile=0.4345,
	 median=0.0558,
	 lower quartile=-0.3716,
	 lower whisker=-1.6558,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=2.0856,
	 upper quartile=0.5184,
	 median=0.1485,
	 lower quartile=-0.3010,
	 lower whisker=-1.9559,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.1083,
	 upper quartile=-0.0571,
	 median=-0.2864,
	 lower quartile=-0.5546,
	 lower whisker=-1.6436,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_21_42_03_t.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=1.8188,
	 upper quartile=1.3765,
	 median=1.1396,
	 lower quartile=0.9086,
	 lower whisker=0.2110,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=1.8337,
	 upper quartile=1.3952,
	 median=1.1434,
	 lower quartile=0.8802,
	 lower whisker=0.0820,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.9204,
	 upper quartile=1.5069,
	 median=1.3014,
	 lower quartile=1.0859,
	 lower whisker=0.1445,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.8725,
	 upper quartile=1.4798,
	 median=1.1910,
	 lower quartile=0.8906,
	 lower whisker=0.0605,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.9488,
	 upper quartile=1.8286,
	 median=1.5664,
	 lower quartile=1.2283,
	 lower whisker=0.3692,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_21_42_03_t_dist_all.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=1.9011,
	 upper quartile=1.4598,
	 median=1.2453,
	 lower quartile=1.0142,
	 lower whisker=0.1245,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=1.8729,
	 upper quartile=1.3732,
	 median=1.1269,
	 lower quartile=0.8887,
	 lower whisker=0.0802,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.9168,
	 upper quartile=1.5513,
	 median=1.3324,
	 lower quartile=1.1277,
	 lower whisker=0.3855,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.9061,
	 upper quartile=1.5945,
	 median=1.3268,
	 lower quartile=1.0540,
	 lower whisker=0.3447,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.9517,
	 upper quartile=1.8507,
	 median=1.6657,
	 lower quartile=1.3868,
	 lower whisker=0.6602,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_22_05_41_R.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=0.5957,
	 upper quartile=0.1462,
	 median=-0.0260,
	 lower quartile=-0.2925,
	 lower whisker=-0.9107,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.5848,
	 upper quartile=0.1440,
	 median=-0.0423,
	 lower quartile=-0.2409,
	 lower whisker=-0.8424,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=0.6966,
	 upper quartile=0.3507,
	 median=0.2219,
	 lower quartile=0.0629,
	 lower whisker=-0.6475,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=2.1873,
	 upper quartile=0.4109,
	 median=-0.0437,
	 lower quartile=-0.3854,
	 lower whisker=-1.0660,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.8627,
	 upper quartile=0.7763,
	 median=0.5615,
	 lower quartile=0.2630,
	 lower whisker=-0.7301,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_22_05_41_R_dist_all.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=0.5859,
	 upper quartile=0.2081,
	 median=0.0593,
	 lower quartile=-0.1137,
	 lower whisker=-0.6471,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.5638,
	 upper quartile=0.1310,
	 median=-0.0308,
	 lower quartile=-0.2520,
	 lower whisker=-0.8421,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=0.6988,
	 upper quartile=0.3818,
	 median=0.2423,
	 lower quartile=0.0932,
	 lower whisker=-0.5539,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=2.2049,
	 upper quartile=0.6249,
	 median=0.3816,
	 lower quartile=0.1563,
	 lower whisker=-0.5580,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=2.0825,
	 upper quartile=0.8181,
	 median=0.6053,
	 lower quartile=0.3815,
	 lower whisker=-0.2354,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_22_05_41_f.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=0.3382,
	 upper quartile=-0.5418,
	 median=-0.7963,
	 lower quartile=-1.1099,
	 lower whisker=-2.4910,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.4746,
	 upper quartile=-0.4857,
	 median=-0.7622,
	 lower quartile=-1.1299,
	 lower whisker=-2.5422,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.1219,
	 upper quartile=-0.1095,
	 median=-0.5926,
	 lower quartile=-0.9957,
	 lower whisker=-2.3453,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.6650,
	 upper quartile=0.2279,
	 median=-0.5446,
	 lower quartile=-1.0386,
	 lower whisker=-2.7531,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=0.9102,
	 upper quartile=-0.1610,
	 median=-0.3805,
	 lower quartile=-0.6491,
	 lower whisker=-1.7127,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_22_05_41_f_dist_all.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=0.9003,
	 upper quartile=-0.4143,
	 median=-0.6529,
	 lower quartile=-0.9891,
	 lower whisker=-2.5922,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=0.3458,
	 upper quartile=-0.4736,
	 median=-0.7449,
	 lower quartile=-1.0475,
	 lower whisker=-2.5569,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=0.7836,
	 upper quartile=-0.0109,
	 median=-0.3802,
	 lower quartile=-0.7679,
	 lower whisker=-2.5898,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.7561,
	 upper quartile=0.4142,
	 median=0.0254,
	 lower quartile=-0.3934,
	 lower whisker=-1.8826,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.1363,
	 upper quartile=-0.0557,
	 median=-0.2847,
	 lower quartile=-0.6207,
	 lower whisker=-2.0231,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_22_05_41_t.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=1.8225,
	 upper quartile=1.2746,
	 median=1.0461,
	 lower quartile=0.8135,
	 lower whisker=0.1634,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=1.7416,
	 upper quartile=1.2739,
	 median=1.0629,
	 lower quartile=0.8403,
	 lower whisker=0.0654,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.7738,
	 upper quartile=1.3681,
	 median=1.1848,
	 lower quartile=0.9759,
	 lower whisker=0.2429,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.7961,
	 upper quartile=1.2782,
	 median=1.0166,
	 lower quartile=0.7687,
	 lower whisker=-0.0608,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.9526,
	 upper quartile=1.9116,
	 median=1.7974,
	 lower quartile=1.4614,
	 lower whisker=0.4178,
}] coordinates {};



==> graphs/real_data/real_data_hist_map_2020_09_21_22_05_41_t_dist_all.txt <==
% ----- Noise level no. 1 -----
% fHf
\addplot+[boxplot prepared={
	 upper whisker=1.8637,
	 upper quartile=1.4040,
	 median=1.2069,
	 lower quartile=1.0118,
	 lower whisker=0.4341,
}] coordinates {};

% frHfr
\addplot+[boxplot prepared={
	 upper whisker=1.7709,
	 upper quartile=1.2900,
	 median=1.0595,
	 lower quartile=0.8473,
	 lower whisker=-0.0440,
}] coordinates {};

% ICPR
\addplot+[boxplot prepared={
	 upper whisker=1.8202,
	 upper quartile=1.4539,
	 median=1.2827,
	 lower quartile=1.0722,
	 lower whisker=0.4595,
}] coordinates {};

% Ding
\addplot+[boxplot prepared={
	 upper whisker=1.8932,
	 upper quartile=1.5769,
	 median=1.3273,
	 lower quartile=1.1049,
	 lower whisker=0.2841,
}] coordinates {};

% Kukelova
\addplot+[boxplot prepared={
	 upper whisker=1.9514,
	 upper quartile=1.9033,
	 median=1.7964,
	 lower quartile=1.5171,
	 lower whisker=0.6398,
}] coordinates {};



==> graphs/real_data/traj_map_2020_09_21_20_52_11_ding.txt <==
1.1054 0.3986 0.10112
1.0884 0.47671 0.063978
1.1235 0.58264 0.077664
1.0625 0.61528 0.034637
1.06 0.6645 0.07031
1.0023 0.70557 0.11802
0.93458 0.7577 0.095154
0.81448 0.79588 0.047089
0.74559 0.83429 0.051915
0.63551 1.0244 0.019738
0.61252 1.0951 0.040756
0.57561 1.1194 0.10257
0.47928 1.1627 0.098109
0.43589 1.2118 0.10963
0.38749 1.1754 0.089542
0.31227 1.3012 0.091855
0.2672 1.3893 0.10206
0.22371 1.4058 0.14561
0.19524 1.4098 0.08578
0.20012 1.4154 -0.0018681
0.12558 1.4348 -0.051229
0.14776 1.5816 -0.040545
0.050449 1.5826 -0.14622
-0.40673 1.581 -0.58401
-0.35977 1.4351 -0.80759
-0.26381 1.2659 -0.98534
-0.19568 1.1833 -0.9614
-0.16649 1.1241 -0.99472
-0.09469 0.95821 -1.1217
-0.050731 0.92118 -1.1469
0.13914 0.82039 -1.1198
0.33777 0.7323 -1.0753
0.41717 0.6875 -1.0831
0.47283 0.64627 -1.0866
0.5389 0.564 -1.0247
0.63086 0.5598 -0.94305
0.71602 0.56432 -0.87011
0.82811 0.53041 -0.76691
1.0252 0.47204 -0.6273
1.11 0.41822 -0.53778
1.2065 0.46416 -0.2794
1.1831 0.46721 -0.14132
1.1643 0.52519 -0.038869
1.1255 0.57985 0.018437
0.94674 0.57379 0.062584
0.85321 0.56663 0.089847
0.76028 0.57333 0.087042
0.70266 0.58678 0.062486
0.56487 0.63896 -0.0030563
0.43135 0.68063 -0.035686
0.33412 0.69404 -0.082697
0.11424 0.66018 -0.25845


==> graphs/real_data/traj_map_2020_09_21_20_52_11_fHf.txt <==
1.1054 0.3986 0.10112
1.1082 0.48614 0.091286
1.1492 0.59076 0.095071
1.1749 0.66769 0.10267
1.1644 0.72664 0.11344
1.1153 0.79351 0.13349
1.0426 0.84338 0.12548
0.92783 0.90177 0.085419
0.84971 0.91045 0.077321
0.74049 1.1033 0.090704
0.73964 1.1687 0.13173
0.68168 1.2122 0.1546
0.58312 1.2467 0.13815
0.52391 1.2549 0.10884
0.46257 1.2585 0.091671
0.38147 1.3805 0.094524
0.34635 1.471 0.11663
0.29806 1.5125 0.11493
0.26957 1.5625 0.081897
0.19955 1.554 0.029343
0.12076 1.5968 0.011173
0.0047224 1.6888 0.026037
-0.13208 1.7321 0.032448
-0.76114 1.7852 0.078576
-0.87636 1.5632 -0.025821
-0.93481 1.3326 0.087426
-0.9001 1.2427 0.034916
-0.94616 1.2063 0.079943
-0.95361 0.99897 0.15561
-0.93541 0.94073 0.17035
-0.77528 0.7951 0.18044
-0.60916 0.65226 0.14608
-0.56924 0.56994 0.14725
-0.52603 0.51571 0.14915
-0.42952 0.45929 0.19891
-0.30795 0.44104 0.19415
-0.19694 0.43009 0.182
-0.048998 0.3872 0.20727
0.19061 0.32845 0.17784
0.32051 0.29413 0.18536
0.57901 0.40065 0.1864
0.70241 0.45306 0.227
0.77233 0.54817 0.24362
0.79995 0.62787 0.2694
0.78897 0.80414 0.32172
0.76575 0.87969 0.37913
0.71207 0.94602 0.41661
0.66595 0.98685 0.43424
0.54094 1.0879 0.42128
0.47044 1.1941 0.48743
0.38023 1.252 0.50626
0.11264 1.2787 0.59604


==> graphs/real_data/traj_map_2020_09_21_20_52_11_frHfr.txt <==
1.1054 0.3986 0.10112
1.1151 0.48572 0.09203
1.1527 0.59063 0.10672
1.1493 0.66592 0.075797
1.1554 0.72614 0.069614
1.1027 0.79216 0.081717
1.032 0.84512 0.075517
0.91507 0.89908 0.035516
0.84503 0.93511 0.041828
0.74379 1.1325 0.050683
0.71755 1.1865 0.099234
0.65814 1.227 0.12389
0.55661 1.2554 0.11615
0.49844 1.2462 0.085099
0.43978 1.2572 0.062596
0.35815 1.3785 0.072096
0.32147 1.4704 0.083083
0.27099 1.5091 0.079475
0.24585 1.5598 0.044851
0.17296 1.5662 -0.0039797
0.095149 1.6143 -0.0019142
-0.024433 1.7026 -0.0084844
-0.16516 1.7292 -0.019753
-0.78989 1.7896 0.062149
-0.90065 1.5427 0.077362
-0.9771 1.3248 0.20428
-0.91331 1.2419 0.17108
-0.91919 1.1874 0.22063
-0.91103 0.9896 0.31864
-0.89388 0.93188 0.33639
-0.73998 0.77993 0.34957
-0.58066 0.62757 0.37379
-0.54735 0.54345 0.38741
-0.50075 0.49224 0.39141
-0.40011 0.45112 0.44759
-0.27845 0.44318 0.43117
-0.1677 0.42962 0.41921
-0.016605 0.39085 0.42474
0.22226 0.32843 0.39687
0.35384 0.30492 0.41241
0.60082 0.43571 0.40433
0.72148 0.4977 0.43923
0.79429 0.59209 0.43762
0.82291 0.6755 0.43924
0.82723 0.85839 0.46063
0.8125 0.9434 0.50646
0.76959 1.0184 0.54146
0.72487 1.0636 0.54919
0.60558 1.1706 0.53123
0.52823 1.2877 0.56158
0.43999 1.3507 0.57098
0.17569 1.4332 0.63205


==> graphs/real_data/traj_map_2020_09_21_20_52_11_gt.txt <==
1.1054 0.3986 0.10112
1.1055 0.49328 0.097901
1.1124 0.58103 0.10244
1.1275 0.69233 0.097917
1.1235 0.77351 0.092417
1.1009 0.82979 0.087465
1.0428 0.89225 0.08609
0.96906 0.94048 0.07757
0.85061 1.0042 0.067838
0.78333 1.0455 0.071432
0.64676 1.2197 0.089059
0.59584 1.2777 0.087764
0.52903 1.3138 0.084984
0.42741 1.3417 0.07656
0.36608 1.3656 0.066627
0.31339 1.4016 0.066137
0.22104 1.5152 0.072045
0.16197 1.5953 0.07231
0.11279 1.6356 0.067977
0.046539 1.6318 0.069451
-0.037292 1.6584 0.069369
-0.11618 1.7046 0.073421
-0.23846 1.7891 0.080718
-0.37696 1.827 0.077001
-1.0091 1.8598 0.074608
-1.1665 1.6471 0.13361
-1.2474 1.4047 0.19753
-1.19 1.32 0.23724
-1.1846 1.2545 0.27113
-1.2031 1.0489 0.34961
-1.1825 0.99161 0.36511
-1.0311 0.84448 0.41384
-0.86519 0.69987 0.44113
-0.80875 0.62957 0.45672
-0.76354 0.57814 0.46783
-0.65711 0.53641 0.51146
-0.53577 0.53197 0.53125
-0.42395 0.52348 0.53565
-0.27394 0.49929 0.57134
-0.032268 0.44171 0.56776
0.09881 0.41334 0.57883
0.34963 0.53687 0.57892
0.46055 0.62217 0.58537
0.52478 0.7211 0.60268
0.54499 0.80689 0.59914
0.53974 0.9869 0.6378
0.51376 1.0744 0.67253
0.46062 1.1446 0.70315
0.41555 1.1878 0.71769
0.28958 1.2884 0.71405
0.19548 1.3968 0.71911
0.10156 1.4514 0.72508
-0.16111 1.5207 0.80625


==> graphs/real_data/traj_map_2020_09_21_20_52_11_icpr.txt <==
1.1054 0.3986 0.10112
1.0994 0.48507 0.085158
1.1447 0.58794 0.085616
1.1783 0.66147 0.095698
1.1705 0.71625 0.12101
1.1374 0.77671 0.17133
1.0605 0.82018 0.16676
0.93454 0.86848 0.16713
0.85644 0.87024 0.15527
0.74879 1.0632 0.17632
0.7387 1.1291 0.21548
0.68636 1.1512 0.26591
0.58594 1.1754 0.24349
0.53949 1.1363 0.27085
0.48097 1.1358 0.24545
0.40084 1.2582 0.25194
0.36235 1.3477 0.27264
0.3103 1.3835 0.26447
0.29555 1.4303 0.30922
0.23093 1.4071 0.25421
0.1501 1.446 0.23609
0.028236 1.5313 0.23728
-0.10899 1.5678 0.25908
-0.73546 1.6474 0.30217
-0.86767 1.411 0.31323
-0.94559 1.1872 0.42834
-0.89534 1.0971 0.39091
-0.90108 1.061 0.45517
-0.91307 0.86852 0.5629
-0.89195 0.8209 0.59794
-0.72549 0.68222 0.60058
-0.55437 0.54115 0.60075
-0.49676 0.47066 0.60989
-0.44923 0.42274 0.62588
-0.35444 0.37519 0.68693
-0.23154 0.38062 0.68663
-0.12098 0.37448 0.66839
0.033551 0.35249 0.66852
0.27387 0.2927 0.6485
0.40482 0.26433 0.66095
0.65749 0.38336 0.64808
0.75445 0.45296 0.72139
0.81872 0.55336 0.72003
0.84707 0.63421 0.74098
0.83945 0.81761 0.75625
0.82208 0.90094 0.80417
0.77418 0.97319 0.8384
0.72573 1.0147 0.84409
0.59558 1.1056 0.81557
0.52148 1.2249 0.84528
0.4321 1.2855 0.85917
0.17292 1.341 0.95977


==> graphs/real_data/traj_map_2020_09_21_20_52_11_kukelova.txt <==
1.1054 0.3986 0.10112
1.0835 0.41908 0.018236
1.0675 0.53034 0.019688
1.0689 0.57854 0.085351
1.0782 0.62211 0.043929
1.0613 0.67122 0.11164
0.97596 0.64848 0.10601
0.88102 0.73998 0.077626
0.83302 0.77363 0.13061
0.70523 0.73118 0.30711
0.64984 0.78499 0.30521
0.62349 0.82857 0.24882
0.53448 0.87793 0.27737
0.54584 0.92395 0.32413
0.52424 0.90471 0.38099
0.53658 0.96534 0.24818
0.54119 1.0376 0.17984
0.51708 1.0746 0.22578
0.46017 1.1046 0.24206
0.37918 1.1265 0.21559
0.38787 1.1611 0.13137
0.43654 1.2343 0.011282
0.35607 1.221 -0.10698
0.45195 1.8381 -0.20989
0.37658 1.9502 -0.44494
0.36436 1.9782 -0.70663
0.35857 1.8726 -0.73605
0.30708 1.8284 -0.70671
0.24822 1.7336 -0.51607
0.28071 1.6859 -0.54074
0.19592 1.7951 -0.37386
0.24404 1.7925 -0.15739
0.29263 1.7152 -0.16362
0.33049 1.6866 -0.113
0.39477 1.6756 -0.21654
0.48341 1.7377 -0.15802
0.54552 1.8182 -0.20545
0.68697 1.8108 -0.27105
0.73174 2.0544 -0.29112
0.6562 2.0632 -0.1801
0.55772 2.3054 -0.2792
0.69229 2.3428 -0.28986
0.81121 2.3507 -0.29262
0.89495 2.3259 -0.28023
1.0259 2.4552 -0.2729
1.1043 2.4012 -0.29511
1.1634 2.4066 -0.36695
1.137 2.3495 -0.35477
1.1445 2.2692 -0.21514
1.2807 2.2923 -0.17562
1.331 2.3421 -0.092926
1.5646 2.5014 -0.11269


==> graphs/real_data/traj_map_2020_09_21_21_25_55_ding.txt <==
0 0 0
-0.087749 -0.042117 0.090609
-0.16972 -0.037309 0.14545
-0.25352 -0.015741 0.13458
-0.32852 -0.010536 0.15616
-0.34457 0.038158 0.14192
-0.32206 0.16605 0.16934
-0.36799 0.26135 0.1908
-0.46295 0.32027 0.18624
-0.53882 0.3182 0.14167
-0.60612 0.37409 0.14024
-0.65996 0.38207 0.090942
-0.76659 0.36255 0.073995
-0.88769 0.37363 0.077313
-0.98255 0.34631 0.072921
-1.0548 0.3614 0.020996
-1.0395 0.31686 0.080981
-1.1369 0.31155 0.12653
-1.232 0.30308 0.17328
-1.3281 0.34461 0.16068
-1.4304 0.31472 0.21791
-1.5533 0.27469 0.26328
-1.596 0.26587 0.33144
-1.6334 0.27065 0.44322
-1.7025 0.2802 0.5005
-1.7868 0.32133 0.57515
-1.8584 0.36167 0.64666
-1.9449 0.38013 0.75888
-2.0094 0.41685 0.87861
-2.0827 0.46501 0.98268
-2.1106 0.51124 1.1087
-2.1321 0.57752 1.1815
-2.1573 0.67966 1.2559
-2.1761 0.71713 1.3495
-2.2304 0.83072 1.4205
-2.2698 0.9099 1.4988
-2.3047 0.98506 1.5944
-2.2764 1.0702 1.7082
-2.3277 1.0916 1.8004
-2.3305 1.0945 1.8736
-2.2999 1.1007 1.9394
-2.4333 1.2818 2.2103
-2.4889 1.3027 2.3089
-2.525 1.3185 2.5332
-2.4521 1.3028 2.6441
-2.5247 1.3268 2.8624
-2.5972 1.2144 3.0055
-2.6109 1.1478 3.2181
-2.6833 1.0577 3.3525
-2.728 0.96967 3.5104
-2.8013 0.8411 3.6058
-2.8788 0.67144 3.7044
-2.9208 0.56723 3.7606
-2.9588 0.50211 3.8538
-2.9963 0.4701 3.9537
-3.0263 0.43186 4.0245
-3.1058 0.30015 4.118
-3.1348 0.23737 4.1862
-3.1529 0.19941 4.2694
-3.2279 0.19967 4.3288
-3.2603 0.19212 4.3986
-3.3142 0.16063 4.4964
-3.3517 0.11781 4.5766
-3.3851 0.10197 4.6976
-3.3794 0.090519 4.7836
-3.3897 0.051159 4.8568
-3.4014 0.016728 4.9101
-3.4056 -0.0025992 4.9772
-3.4195 -0.029694 5.0768
-3.4586 -0.074467 5.2166
-3.5651 -0.1901 5.3728
-3.5864 -0.23376 5.4114
-3.5873 -0.27502 5.4995
-3.6017 -0.31186 5.7115
-3.6489 -0.92787 6.2365
-3.8432 -1.309 6.4841
-3.9205 -1.4256 6.5764


==> graphs/real_data/traj_map_2020_09_21_21_25_55_fHf.txt <==
0 0 0
-0.089377 0.025573 0.095086
-0.18189 0.03236 0.12893
-0.25489 0.079567 0.13586
-0.31697 0.12664 0.14282
-0.36012 0.15142 0.12397
-0.23779 0.17598 0.16922
-0.30046 0.2636 0.17612
-0.34928 0.36415 0.17999
-0.39156 0.43996 0.19458
-0.44401 0.50814 0.21054
-0.47164 0.46424 0.15855
-0.5545 0.45348 0.22966
-0.67446 0.47357 0.23167
-0.73897 0.53189 0.27858
-0.81569 0.48919 0.25785
-0.8607 0.5491 0.27201
-0.93666 0.61035 0.22664
-1.0136 0.66288 0.27777
-1.074 0.74727 0.29692
-1.1065 0.86362 0.30296
-1.1613 0.98459 0.33655
-1.2079 1.0453 0.36299
-1.2564 1.145 0.40337
-1.3059 1.2202 0.40655
-1.3412 1.3346 0.39987
-1.4036 1.4172 0.36563
-1.4745 1.5365 0.39928
-1.5434 1.6586 0.41352
-1.589 1.7707 0.47572
-1.5567 1.8847 0.54473
-1.512 1.9686 0.51164
-1.5213 2.0635 0.42494
-1.5065 2.1611 0.39712
-1.546 2.2983 0.41997
-1.5508 2.4023 0.47571
-1.5586 2.5163 0.53
-1.502 2.6491 0.54394
-1.4932 2.7552 0.55919
-1.4788 2.8115 0.5144
-1.4575 2.863 0.46759
-1.4968 3.1996 0.56315
-1.5046 3.3136 0.54907
-1.372 3.4987 0.54859
-1.3779 3.6049 0.4676
-1.3216 3.82 0.53129
-1.3141 3.9669 0.66063
-1.1392 4.1035 0.63763
-0.9807 4.1774 0.66679
-0.83548 4.1874 0.78303
-0.6725 4.2131 0.72154
-0.52741 4.3649 0.74185
-0.4031 4.3704 0.75921
-0.30305 4.3296 0.81111
-0.21354 4.3076 0.74866
-0.13903 4.2801 0.71584
0.040257 4.2858 0.73142
0.10418 4.2244 0.77091
0.17329 4.1636 0.78547
0.22537 4.1546 0.70574
0.282 4.1023 0.71211
0.38646 4.131 0.67052
0.48172 4.1117 0.65543
0.58974 4.046 0.6493
0.62358 3.971 0.62148
0.67734 3.908 0.60903
0.71929 3.863 0.58952
0.76451 3.8154 0.61366
0.85516 3.7667 0.59765
0.97348 3.6751 0.57097
1.0679 3.4802 0.52437
1.0871 3.4352 0.48627
1.1418 3.3734 0.43459
1.327 3.2651 0.45618
1.6569 2.7001 -0.022605
1.682 2.2515 -0.22865
1.7363 2.0959 -0.25915


==> graphs/real_data/traj_map_2020_09_21_21_25_55_frHfr.txt <==
0 0 0
-0.099471 -0.022708 0.085285
-0.14949 -0.038977 0.16885
-0.22185 0.00555 0.18853
-0.28917 0.045382 0.18903
-0.2944 0.096857 0.20147
-0.21327 0.1949 0.23914
-0.28511 0.27373 0.25574
-0.33122 0.37508 0.26635
-0.37475 0.4465 0.29376
-0.4177 0.51133 0.33384
-0.46474 0.53654 0.2834
-0.55187 0.47273 0.3028
-0.67277 0.48324 0.29441
-0.74983 0.53038 0.33445
-0.81564 0.47683 0.30379
-0.88389 0.50776 0.28965
-0.9335 0.59786 0.25801
-1.0134 0.668 0.26039
-1.0824 0.7355 0.21795
-1.1843 0.67594 0.24456
-1.2822 0.7717 0.24829
-1.2938 0.83448 0.298
-1.3379 0.92627 0.35756
-1.3664 1.0111 0.36884
-1.4058 1.1231 0.35249
-1.4605 1.2114 0.31941
-1.5486 1.3092 0.26391
-1.6062 1.4376 0.27109
-1.6394 1.5366 0.35827
-1.6478 1.6535 0.42946
-1.6206 1.7474 0.40514
-1.6018 1.8546 0.33603
-1.6231 1.9447 0.29207
-1.6644 2.0815 0.3142
-1.6986 2.1881 0.35193
-1.7354 2.2943 0.41005
-1.7042 2.4358 0.41062
-1.6715 2.5328 0.44397
-1.6415 2.5994 0.43755
-1.6388 2.6564 0.39239
-1.5689 2.9466 0.57914
-1.6109 3.0509 0.55414
-1.5021 3.2493 0.57916
-1.4726 3.3558 0.50393
-1.3732 3.5505 0.57954
-1.1875 3.6128 0.58196
-1.0282 3.767 0.55621
-0.88335 3.8625 0.5925
-0.7486 3.9277 0.70336
-0.57655 3.903 0.73145
-0.50327 4.0909 0.79334
-0.3815 4.1215 0.79812
-0.2751 4.0989 0.84854
-0.17802 4.1029 0.79416
-0.09652 4.1104 0.76793
0.078906 4.1505 0.77371
0.16092 4.1104 0.80678
0.23319 4.0527 0.81805
0.28466 4.0557 0.73748
0.35026 4.0149 0.74049
0.45165 4.0532 0.69905
0.54884 4.0459 0.68585
0.64784 3.9685 0.70114
0.69497 3.896 0.69287
0.75565 3.8414 0.67424
0.80193 3.8003 0.65592
0.8525 3.7577 0.6787
0.94946 3.7251 0.65914
1.0769 3.6497 0.62478
1.1969 3.4703 0.57464
1.2172 3.4277 0.53439
1.2759 3.3683 0.48442
1.4739 3.2839 0.49785
1.8921 2.7486 0.055267
1.9679 2.3061 -0.15137
2.0448 2.1578 -0.13749


==> graphs/real_data/traj_map_2020_09_21_21_25_55_gt.txt <==
0 0 0
-0.040495 0.005989 0.049593
-0.11054 0.015173 0.16225
-0.19271 0.027824 0.21554
-0.27875 0.041941 0.2171
-0.35431 0.061581 0.21227
-0.39111 0.099785 0.2165
-0.36258 0.22854 0.23141
-0.43037 0.30812 0.2045
-0.49551 0.3983 0.21602
-0.54617 0.4664 0.23933
-0.61107 0.52435 0.24847
-0.67793 0.55465 0.24632
-0.78708 0.55924 0.23606
-0.90699 0.57746 0.24543
-1.005 0.58477 0.25527
-1.0902 0.61191 0.24298
-1.1482 0.66045 0.23314
-1.2137 0.74574 0.23067
-1.2846 0.82487 0.22641
-1.3576 0.90101 0.2285
-1.4463 0.98305 0.23454
-1.5477 1.0751 0.23113
-1.5995 1.1371 0.23481
-1.6613 1.2375 0.22938
-1.6931 1.3219 0.23101
-1.7387 1.4324 0.2226
-1.7748 1.5347 0.21249
-1.8435 1.6599 0.21777
-1.9212 1.7771 0.20956
-1.9823 1.8982 0.19829
-1.9907 2.035 0.19862
-1.9709 2.1337 0.20219
-1.9426 2.2593 0.19538
-1.9341 2.3615 0.19499
-1.9643 2.5026 0.20262
-1.9957 2.6164 0.19812
-2.0016 2.7428 0.19966
-1.9645 2.8818 0.21753
-1.9395 2.9862 0.22418
-1.9182 3.0564 0.22242
-1.9059 3.1278 0.21521
-1.9028 3.4793 0.19499
-1.8805 3.592 0.18746
-1.7611 3.7854 0.20021
-1.6972 3.9028 0.20163
-1.6168 4.1192 0.18734
-1.4649 4.2428 0.19045
-1.2722 4.3552 0.18405
-1.135 4.4671 0.17543
-0.98267 4.5743 0.17387
-0.80892 4.597 0.19123
-0.60207 4.6384 0.18865
-0.48189 4.675 0.19128
-0.36207 4.6786 0.19042
-0.26253 4.6294 0.19922
-0.17942 4.6085 0.19311
0.000186 4.5958 0.19313
0.096164 4.5816 0.19647
0.16698 4.5223 0.20868
0.23397 4.4547 0.21828
0.2931 4.405 0.21624
0.3905 4.342 0.21248
0.47232 4.2875 0.2144
0.55653 4.193 0.21659
0.59826 4.1173 0.22606
0.63869 4.0441 0.22928
0.67026 3.9879 0.22647
0.71395 3.9336 0.2207
0.78241 3.8551 0.21974
0.86782 3.7296 0.21305
0.90842 3.5119 0.22148
0.91344 3.4508 0.21246
0.96286 3.3673 0.20446
1.1061 3.2062 0.19816
1.2586 2.4869 -0.14351
1.1942 1.9986 -0.18373
1.1722 1.8324 -0.18679


==> graphs/real_data/traj_map_2020_09_21_21_25_55_icpr.txt <==
0 0 0
-0.093381 -0.026716 0.090829
-0.18815 -0.039622 0.11536
-0.26274 0.0055311 0.1171
-0.32724 0.049731 0.11486
-0.33304 0.10262 0.1154
-0.26586 0.17293 0.20573
-0.33997 0.24879 0.22586
-0.40653 0.33808 0.21544
-0.43094 0.41359 0.25351
-0.48424 0.48097 0.237
-0.53886 0.5051 0.27975
-0.64359 0.47618 0.29503
-0.74421 0.49451 0.36089
-0.82452 0.53801 0.39861
-0.90667 0.50824 0.37617
-0.97654 0.53878 0.37714
-1.0576 0.60837 0.36418
-1.1559 0.6488 0.36224
-1.2031 0.7343 0.40204
-1.3186 0.76702 0.41709
-1.4307 0.84461 0.4035
-1.4843 0.89757 0.43305
-1.5633 0.95525 0.499
-1.6387 0.99159 0.53252
-1.7149 1.0758 0.49398
-1.7714 1.1661 0.4713
-1.8679 1.2437 0.54259
-1.9563 1.3525 0.55691
-2.0073 1.4579 0.62607
-1.9843 1.5194 0.74646
-1.9738 1.5601 0.65494
-2.0186 1.6722 0.70011
-2.1048 1.7101 0.74062
-2.2045 1.8126 0.76186
-2.267 1.9036 0.80388
-2.315 2.0085 0.85589
-2.2868 2.1481 0.88276
-2.3323 2.2445 0.89783
-2.3301 2.3056 0.85731
-2.3315 2.3539 0.91176
-2.4041 2.6763 1.0332
-2.4457 2.7811 1.0101
-2.4113 3.0048 1.0353
-2.4346 3.0683 1.1506
-2.46 3.2981 1.1543
-2.3969 3.4835 1.1496
-2.3143 3.6908 1.1501
-2.2634 3.8554 1.1918
-2.2111 4.0231 1.2537
-2.0419 4.0709 1.2449
-1.9161 4.2377 1.2152
-1.848 4.3424 1.2289
-1.7617 4.4062 1.2822
-1.6825 4.4729 1.3233
-1.6143 4.5218 1.3416
-1.5349 4.6812 1.3684
-1.453 4.7228 1.3999
-1.3771 4.7768 1.4008
-1.2845 4.7987 1.4102
-1.2148 4.8316 1.4166
-1.1291 4.8376 1.4946
-1.0474 4.8922 1.4921
-0.93556 4.9429 1.5231
-0.85088 4.9328 1.5062
-0.77082 4.9468 1.4862
-0.71588 4.9616 1.4557
-0.67262 4.9463 1.5085
-0.58796 5.0041 1.5269
-0.44715 5.061 1.5327
-0.22844 5.0434 1.5019
-0.17247 5.0373 1.4759
-0.085608 5.0378 1.432
0.11868 5.0749 1.4903
0.80937 5.0276 1.0684
1.2 4.7735 0.90383
1.3521 4.7103 0.8726


==> graphs/real_data/traj_map_2020_09_21_21_25_55_kukelova.txt <==
0 0 0
-0.0048158 -0.11506 0.066495
-0.070637 -0.061078 0.016461
-0.058365 0.016571 -0.021297
-0.022714 0.076808 -0.056207
3.0417e-05 0.098554 -0.099118
0.059084 0.2174 -0.097382
0.14178 0.2718 -0.14044
0.19199 0.32883 -0.22252
0.14927 0.40506 -0.23305
0.19154 0.40122 -0.30955
0.16721 0.45206 -0.35661
0.18419 0.49051 -0.45797
0.087158 0.41808 -0.46963
0.076231 0.33588 -0.52337
0.0034742 0.28951 -0.54976
-0.033704 0.25791 -0.60836
-0.12216 0.26938 -0.66856
-0.14176 0.37383 -0.66595
-0.1945 0.46292 -0.6457
-0.26771 0.43556 -0.55338
-0.37818 0.51632 -0.54664
-0.40666 0.54971 -0.47868
-0.52341 0.53506 -0.48728
-0.56196 0.61025 -0.51886
-0.53826 0.57229 -0.63008
-0.51398 0.63363 -0.71681
-0.56191 0.75523 -0.65916
-0.56905 0.89545 -0.64731
-0.69369 0.92911 -0.69024
-0.71175 1.0363 -0.77377
-0.74152 1.023 -0.86906
-0.61931 1.0585 -0.88936
-0.57446 1.1325 -0.94438
-0.65395 1.2228 -0.86416
-0.55419 1.2492 -0.92159
-0.63724 1.3069 -0.99767
-0.60344 1.4336 -0.93611
-0.57085 1.4639 -0.83812
-0.50518 1.4337 -0.85055
-0.43264 1.4341 -0.85659
-0.31473 1.2233 -0.60045
-0.20138 1.2324 -0.58258
-0.24801 1.0236 -0.50489
-0.11548 1.0323 -0.48986
-0.070664 0.81611 -0.42107
0.038557 0.82761 -0.2589
0.22191 0.84148 -0.38539
0.34547 0.91906 -0.2847
0.51144 0.96959 -0.21687
0.56789 1.1141 -0.30022
0.70172 0.99469 -0.18907
0.79597 1.0777 -0.19036
0.90364 1.0601 -0.14069
0.93723 1.1573 -0.18337
0.9576 1.2323 -0.22014
1.0312 1.3879 -0.27294
1.0709 1.4564 -0.32915
1.0694 1.5331 -0.3819
1.1396 1.5528 -0.44371
1.1915 1.6054 -0.46664
1.2903 1.6112 -0.52721
1.355 1.6841 -0.54058
1.3882 1.7999 -0.50184
1.4398 1.807 -0.57145
1.5118 1.8347 -0.60393
1.5566 1.866 -0.63832
1.612 1.8932 -0.60541
1.5743 1.9755 -0.55409
1.463 1.9256 -0.46335
1.3901 2.1174 -0.54699
1.3373 2.0885 -0.53182
1.2907 2.1721 -0.51393
1.1481 2.035 -0.42805
0.80979 1.3557 -0.14272
0.33032 1.2427 -0.18262
0.18844 1.243 -0.27187


==> graphs/real_data/traj_map_2020_09_21_21_42_03_ding.txt <==
0.006506 -1.3574 0.19206
0.064638 -1.2894 0.19584
0.11895 -1.2189 0.20012
0.16736 -1.1547 0.20503
0.21293 -1.1325 0.20448
0.27069 -1.2059 0.2286
0.32663 -1.3103 0.22333
0.37268 -1.3987 0.22454
0.41116 -1.4589 0.27304
0.45068 -1.5029 0.252
0.50758 -1.4981 0.25876
0.56914 -1.4272 0.28045
0.64977 -1.3531 0.29775
0.70711 -1.2944 0.30317
0.63451 -1.2848 0.334
0.59371 -1.2502 0.35352
0.53711 -1.2458 0.38193
0.49576 -1.2947 0.42446
0.45171 -1.3728 0.48917
0.40033 -1.4466 0.52242
0.37856 -1.4777 0.57891
0.35114 -1.5141 0.64327
0.31246 -1.5254 0.69614
0.23845 -1.501 0.68621
0.20497 -1.3979 0.69243
0.20009 -1.3532 0.77709
0.11238 -1.3313 0.7754
0.06875 -1.272 0.80131
-0.0051278 -1.2609 0.78675
-0.075082 -1.2943 0.84723
-0.10383 -1.3761 0.90843
-0.10181 -1.4108 0.99256
-0.10103 -1.4405 1.0536
-0.096769 -1.472 1.1451
-0.10164 -1.4866 1.2087
-0.17795 -1.4669 1.2052
-0.22797 -1.3933 1.2402
-0.28978 -1.3249 1.2636
-0.34527 -1.2653 1.2834
-0.3861 -1.2279 1.3001
-0.43563 -1.2385 1.3211
-0.44981 -1.2816 1.4046
-0.44908 -1.3292 1.505
-0.44957 -1.3842 1.6055
-0.49142 -1.4423 1.63
-0.50789 -1.4469 1.6961
-0.53814 -1.4543 1.7623
-0.57287 -1.4477 1.8225
-0.65283 -1.4453 1.84
-0.70286 -1.3845 1.8738
-0.75249 -1.3228 1.9063
-0.79382 -1.2638 1.932
-0.84201 -1.217 1.9734
-0.80739 -1.2416 1.9015
-0.81902 -1.2514 1.8357
-0.85103 -1.3204 1.7649
-0.88998 -1.4091 1.7264
-0.91425 -1.4816 1.6635
-0.90033 -1.5339 1.5402
-0.95312 -1.5761 1.4856
-1.0298 -1.6222 1.3958
-1.0638 -1.665 1.3333
-1.0999 -1.7375 1.2717
-1.1788 -1.7481 1.2267
-1.2525 -1.787 1.262
-1.3196 -1.8449 1.2999
-1.4002 -1.8289 1.2921
-1.4562 -1.7946 1.2964
-1.5341 -1.763 1.2447
-1.6294 -1.7133 1.247
-1.7325 -1.6749 1.2615
-1.8054 -1.6003 1.3267
-1.9093 -1.5688 1.3545
-1.9894 -1.564 1.354
-2.0982 -1.5585 1.3596
-2.1899 -1.5383 1.3591
-2.2873 -1.5154 1.342
-2.3902 -1.5223 1.2957
-2.3749 -1.5148 1.3757
-2.4002 -1.4628 1.4328
-2.3401 -1.4292 1.5468
-2.3609 -1.4038 1.6414
-2.2965 -1.3782 1.732
-2.2594 -1.3558 1.806
-2.2149 -1.3348 1.8939
-2.1888 -1.3316 1.9485
-2.1793 -1.3023 1.978
-2.1919 -1.2344 1.9673
-2.2238 -1.1002 1.9424
-2.2491 -0.97437 1.9468
-2.267 -0.88467 1.976
-2.2632 -0.77788 2.0076
-2.2397 -0.71038 2.0697
-2.2254 -0.681 2.1474
-2.2019 -0.65761 2.2065


==> graphs/real_data/traj_map_2020_09_21_21_42_03_fHf.txt <==
0.006506 -1.3574 0.19206
0.056903 -1.2835 0.19605
0.10543 -1.209 0.19015
0.13964 -1.1406 0.21556
0.1665 -1.1042 0.23837
0.22381 -1.1797 0.25635
0.27586 -1.286 0.26307
0.3042 -1.381 0.27335
0.35158 -1.4526 0.26377
0.38384 -1.506 0.25696
0.43111 -1.5369 0.24603
0.48208 -1.4553 0.25226
0.55594 -1.3735 0.24075
0.61647 -1.3186 0.23156
0.66604 -1.2566 0.23629
0.70986 -1.2213 0.2446
0.7658 -1.1924 0.25291
0.81536 -1.2509 0.2471
0.86336 -1.3494 0.23237
0.92263 -1.4198 0.20534
0.9695 -1.4686 0.19855
1.0309 -1.5148 0.18082
1.0789 -1.5593 0.16911
1.1364 -1.5079 0.18395
1.1725 -1.4058 0.19235
1.2285 -1.3281 0.18949
1.2853 -1.2578 0.18573
1.334 -1.1975 0.19535
1.381 -1.1412 0.21559
1.4648 -1.1918 0.20615
1.5219 -1.2794 0.18807
1.5736 -1.3531 0.17521
1.6113 -1.4093 0.1687
1.6839 -1.4703 0.14905
1.742 -1.4997 0.14242
1.7977 -1.4504 0.16897
1.8366 -1.364 0.18131
1.8938 -1.2892 0.19538
1.9255 -1.213 0.18171
1.9451 -1.1627 0.20276
1.9778 -1.1471 0.24396
2.05 -1.2088 0.24341
2.1239 -1.2908 0.23034
2.1946 -1.3804 0.22113
2.247 -1.4343 0.2123
2.3056 -1.4662 0.22698
2.3763 -1.4839 0.2333
2.4423 -1.5061 0.23844
2.5021 -1.4591 0.26885
2.5492 -1.3878 0.27452
2.5918 -1.3141 0.28403
2.6398 -1.2558 0.27264
2.6973 -1.2065 0.29478
2.7649 -1.1642 0.31938
2.8214 -1.1348 0.29669
2.9209 -1.163 0.30665
2.9828 -1.2466 0.30085
3.0505 -1.2804 0.36479
3.1781 -1.3211 0.35128
3.2619 -1.3333 0.33168
3.3845 -1.3052 0.31629
3.4644 -1.3278 0.31936
3.5477 -1.3815 0.34184
3.6327 -1.4154 0.34257
3.7076 -1.4637 0.32655
3.7899 -1.5118 0.31292
3.865 -1.4839 0.33275
3.8936 -1.427 0.34957
3.9537 -1.3599 0.38983
4.02 -1.2796 0.4166
4.1016 -1.2044 0.4136
4.2045 -1.1433 0.44212
4.3056 -1.1009 0.46504
4.3845 -1.0936 0.45194
4.4921 -1.0807 0.43997
4.5791 -1.0564 0.46587
4.6732 -1.0331 0.49581
4.7768 -0.99317 0.5173
4.8537 -0.96824 0.5294
4.9329 -0.97408 0.5469
5.0459 -1.0444 0.54358
5.1379 -1.0828 0.5349
5.2363 -1.1325 0.50547
5.3119 -1.1722 0.49795
5.4001 -1.2205 0.49157
5.4518 -1.2515 0.48436
5.4851 -1.2768 0.49261
5.508 -1.2108 0.49406
5.5257 -1.0788 0.53778
5.5909 -0.96823 0.54133
5.6566 -0.89851 0.54794
5.7489 -0.84165 0.5739
5.8413 -0.82544 0.561
5.9076 -0.87728 0.56561
5.9646 -0.91277 0.57459


==> graphs/real_data/traj_map_2020_09_21_21_42_03_frHfr.txt <==
0.006506 -1.3574 0.19206
0.043164 -1.281 0.16309
0.0931 -1.2074 0.16714
0.1285 -1.1355 0.17595
0.15292 -1.0946 0.19333
0.20985 -1.1682 0.21868
0.25753 -1.2766 0.21118
0.3058 -1.3629 0.2229
0.35687 -1.4324 0.21811
0.3913 -1.4843 0.21004
0.44517 -1.5044 0.21116
0.4962 -1.4356 0.25528
0.57114 -1.3539 0.25646
0.63158 -1.2986 0.24937
0.68093 -1.2363 0.25109
0.72162 -1.1972 0.25849
0.77799 -1.1701 0.26916
0.82523 -1.2307 0.27031
0.87992 -1.3268 0.27001
0.93773 -1.4032 0.27209
0.97777 -1.457 0.26042
1.0371 -1.5052 0.2411
1.0864 -1.5484 0.22966
1.143 -1.4959 0.24418
1.1832 -1.3988 0.27136
1.2395 -1.3232 0.25372
1.2979 -1.2559 0.26898
1.3412 -1.1922 0.28165
1.3858 -1.1328 0.29817
1.4679 -1.1863 0.28956
1.5307 -1.2716 0.28479
1.5836 -1.3456 0.2797
1.6217 -1.4006 0.29088
1.6984 -1.4591 0.28274
1.756 -1.4893 0.27494
1.8231 -1.4484 0.28137
1.8649 -1.3651 0.26004
1.9089 -1.2849 0.23372
1.9507 -1.2126 0.22835
1.9702 -1.1596 0.24106
1.9907 -1.1116 0.25784
2.0698 -1.1641 0.25867
2.1482 -1.2424 0.26702
2.2256 -1.3255 0.28187
2.2654 -1.3832 0.31029
2.3263 -1.4142 0.31119
2.3972 -1.4293 0.3211
2.4643 -1.4483 0.32393
2.5359 -1.4084 0.3231
2.5844 -1.3384 0.31411
2.6362 -1.2713 0.30203
2.6796 -1.2089 0.29359
2.7321 -1.15 0.29377
2.7948 -1.0952 0.28818
2.852 -1.0644 0.26951
2.952 -1.0926 0.27011
3.0252 -1.1637 0.29118
3.1006 -1.2106 0.33507
3.2306 -1.2442 0.32389
3.3166 -1.2476 0.31232
3.4385 -1.2303 0.28218
3.5196 -1.2425 0.29512
3.609 -1.2846 0.31928
3.6938 -1.3187 0.32227
3.7736 -1.3605 0.33175
3.8571 -1.4081 0.32543
3.9296 -1.369 0.33167
3.9585 -1.3168 0.35942
4.0314 -1.2507 0.36601
4.0939 -1.164 0.37898
4.173 -1.0867 0.37185
4.2744 -1.0177 0.38228
4.3731 -0.96755 0.39928
4.4532 -0.96197 0.39942
4.5526 -0.92609 0.3724
4.6381 -0.88853 0.38296
4.7306 -0.86044 0.41348
4.8321 -0.81638 0.43694
4.9093 -0.79066 0.44548
4.9895 -0.79524 0.45772
5.1076 -0.856 0.44833
5.2004 -0.8923 0.43935
5.2955 -0.95482 0.44752
5.3669 -1.0016 0.45567
5.4543 -1.0431 0.48398
5.5056 -1.0745 0.49116
5.539 -1.0948 0.50828
5.572 -1.0338 0.50039
5.599 -0.89961 0.53084
5.6643 -0.78982 0.54381
5.7264 -0.71826 0.55945
5.8194 -0.65835 0.57263
5.9119 -0.63885 0.56689
5.9596 -0.68455 0.61925
6.0055 -0.7019 0.66597


==> graphs/real_data/traj_map_2020_09_21_21_42_03_gt.txt <==
0.006506 -1.3574 0.19206
0.072064 -1.2823 0.17798
0.13004 -1.214 0.17767
0.19013 -1.1484 0.17509
0.23756 -1.0832 0.17752
0.28133 -1.0587 0.18469
0.33637 -1.136 0.20196
0.38513 -1.244 0.2069
0.43129 -1.3323 0.20594
0.47487 -1.4065 0.19874
0.51154 -1.4557 0.18543
0.56901 -1.4543 0.18649
0.64398 -1.3938 0.18366
0.73041 -1.3245 0.17965
0.79477 -1.2733 0.17936
0.85749 -1.2245 0.17874
0.90719 -1.1968 0.17853
0.96798 -1.21 0.19113
1.0129 -1.2718 0.19952
1.0715 -1.3655 0.20121
1.1267 -1.4434 0.19278
1.1704 -1.4936 0.17831
1.2257 -1.5449 0.15535
1.2835 -1.5759 0.1444
1.3405 -1.522 0.1494
1.404 -1.4342 0.15672
1.473 -1.3677 0.15811
1.5407 -1.308 0.15315
1.6036 -1.262 0.15868
1.6775 -1.2551 0.17555
1.7486 -1.3218 0.18769
1.8095 -1.4087 0.18933
1.8613 -1.4836 0.18908
1.9039 -1.5361 0.18369
1.9718 -1.6036 0.16851
2.0274 -1.6364 0.15789
2.0924 -1.5921 0.15208
2.1594 -1.524 0.14892
2.2265 -1.4566 0.1511
2.283 -1.3948 0.15039
2.3248 -1.355 0.15557
2.3777 -1.3641 0.16685
2.4404 -1.4349 0.17576
2.5006 -1.5283 0.17843
2.5632 -1.6241 0.18279
2.6141 -1.6801 0.18055
2.669 -1.7201 0.17292
2.7331 -1.755 0.16862
2.8014 -1.7691 0.17039
2.8722 -1.7281 0.17372
2.9395 -1.6751 0.17198
3.0073 -1.6231 0.16555
3.0695 -1.5791 0.16038
3.1388 -1.5413 0.16075
3.2178 -1.5149 0.16632
3.2852 -1.5103 0.16499
3.3767 -1.5589 0.17291
3.4485 -1.6338 0.1824
3.5268 -1.6937 0.19222
3.6482 -1.7514 0.18412
3.7282 -1.78 0.166
3.8453 -1.8232 0.14403
3.9172 -1.8649 0.14634
3.9999 -1.923 0.15763
4.0721 -1.9785 0.16507
4.1412 -2.0369 0.16933
4.2216 -2.0895 0.17637
4.2975 -2.061 0.19154
4.3506 -2.0238 0.20303
4.4335 -1.9703 0.20492
4.5257 -1.9149 0.20276
4.6255 -1.8666 0.19829
4.7429 -1.8298 0.19839
4.8534 -1.8124 0.20408
4.9332 -1.8061 0.1985
5.0415 -1.7989 0.18729
5.1351 -1.7908 0.18594
5.2363 -1.7865 0.19268
5.3492 -1.7892 0.19789
5.429 -1.8068 0.20015
5.5004 -1.8455 0.19873
5.607 -1.9255 0.19678
5.6851 -1.988 0.19814
5.7711 -2.0628 0.19326
5.8357 -2.1191 0.19431
5.9122 -2.1845 0.20095
5.9568 -2.2255 0.20287
5.999 -2.2315 0.20283
6.0405 -2.1755 0.1982
6.1262 -2.0649 0.18987
6.2288 -1.9887 0.1773
6.3162 -1.949 0.17455
6.426 -1.9325 0.18421
6.5172 -1.9577 0.18873
6.5828 -2.0097 0.19834


==> graphs/real_data/traj_map_2020_09_21_21_42_03_icpr.txt <==
0.006506 -1.3574 0.19206
0.046907 -1.2787 0.20586
0.096917 -1.2052 0.21096
0.13226 -1.1555 0.26369
0.16257 -1.1469 0.30339
0.21125 -1.2277 0.32353
0.24879 -1.3377 0.34687
0.27812 -1.4308 0.36714
0.31797 -1.5051 0.38567
0.34539 -1.5614 0.38107
0.39099 -1.5964 0.38377
0.44058 -1.5149 0.39772
0.50966 -1.4305 0.41766
0.56969 -1.3744 0.42125
0.62245 -1.3294 0.45998
0.66639 -1.2941 0.46815
0.72013 -1.3269 0.47627
0.75371 -1.396 0.4729
0.78602 -1.5009 0.48579
0.82518 -1.5871 0.47063
0.85464 -1.6474 0.45925
0.90268 -1.7058 0.43687
0.94368 -1.732 0.48215
1.0193 -1.7107 0.48308
1.0603 -1.6125 0.50472
1.112 -1.5357 0.52934
1.1712 -1.4695 0.54671
1.2331 -1.4245 0.5623
1.289 -1.4036 0.6094
1.3625 -1.4678 0.59777
1.4078 -1.5632 0.60891
1.4375 -1.6491 0.60667
1.4668 -1.7104 0.60691
1.5271 -1.7857 0.59784
1.578 -1.8242 0.61253
1.646 -1.7877 0.62895
1.6676 -1.6959 0.64481
1.7367 -1.6313 0.65461
1.8004 -1.5779 0.66434
1.8367 -1.5481 0.69822
1.8699 -1.5388 0.74088
1.9333 -1.6092 0.74719
1.9855 -1.7072 0.75065
2.0393 -1.8047 0.77752
2.0789 -1.8613 0.80838
2.1328 -1.9024 0.81727
2.2019 -1.9235 0.82826
2.2525 -1.9212 0.8764
2.3237 -1.8882 0.89964
2.3605 -1.8149 0.92445
2.4111 -1.7459 0.92846
2.4611 -1.6886 0.93605
2.5132 -1.6574 0.98651
2.5803 -1.6138 1.01
2.6447 -1.5977 0.99743
2.7407 -1.6257 1.0257
2.8031 -1.6513 1.1051
2.8665 -1.6849 1.1734
2.9912 -1.7347 1.1632
3.0755 -1.7527 1.1523
3.1979 -1.7232 1.1378
3.2781 -1.7445 1.1398
3.3519 -1.8089 1.1675
3.4338 -1.8476 1.1794
3.5019 -1.9068 1.1871
3.5709 -1.969 1.2127
3.6446 -1.9686 1.2498
3.6702 -1.9312 1.2975
3.74 -1.8688 1.3289
3.8123 -1.7907 1.3441
3.895 -1.7193 1.3634
4.0061 -1.67 1.3823
4.1082 -1.6292 1.4036
4.1874 -1.6325 1.3907
4.2963 -1.6336 1.3844
4.3849 -1.6283 1.4153
4.4691 -1.6142 1.3605
4.5713 -1.573 1.386
4.6479 -1.5476 1.3996
4.7287 -1.5501 1.4069
4.8269 -1.6372 1.3841
4.9137 -1.6864 1.3766
4.996 -1.7652 1.3811
5.0571 -1.8249 1.3738
5.1377 -1.8854 1.3762
5.1852 -1.9221 1.3674
5.2143 -1.9525 1.374
5.2378 -1.8868 1.3753
5.2631 -1.7494 1.3867
5.3274 -1.6409 1.4109
5.3863 -1.5656 1.4196
5.4802 -1.5099 1.4424
5.5735 -1.5168 1.4568
5.5893 -1.5512 1.5321
5.6302 -1.5964 1.5615


==> graphs/real_data/traj_map_2020_09_21_21_42_03_kukelova.txt <==
0.006506 -1.3574 0.19206
0.048093 -1.2781 0.19287
0.11175 -1.2158 0.19401
0.13946 -1.2309 0.26818
0.18173 -1.255 0.28236
0.24975 -1.3147 0.31574
0.31683 -1.4071 0.34778
0.39261 -1.4717 0.34536
0.4503 -1.5354 0.35392
0.47697 -1.5414 0.29738
0.5339 -1.5462 0.30382
0.57933 -1.4679 0.33676
0.61987 -1.3847 0.39773
0.66509 -1.3492 0.45654
0.68959 -1.2739 0.44988
0.70321 -1.2235 0.42712
0.75982 -1.204 0.44818
0.82146 -1.2418 0.47424
0.90865 -1.306 0.49655
0.97561 -1.3667 0.52855
0.98286 -1.3731 0.59592
1.0556 -1.3766 0.56564
1.1005 -1.3822 0.51692
1.138 -1.3154 0.4994
1.1792 -1.301 0.59882
1.1414 -1.3084 0.51105
1.1958 -1.2699 0.57212
1.2007 -1.1926 0.56237
1.1713 -1.1247 0.5443
1.2443 -1.1425 0.4808
1.3215 -1.107 0.54424
1.3654 -1.156 0.48132
1.4227 -1.1848 0.459
1.5039 -1.1412 0.42915
1.5416 -1.1568 0.37805
1.5661 -1.0983 0.42487
1.5328 -1.0203 0.38069
1.6145 -0.97892 0.40658
1.6431 -0.90822 0.44113
1.6344 -0.85631 0.41704
1.6415 -0.83133 0.36873
1.5806 -0.89968 0.34338
1.6587 -0.95943 0.29155
1.6686 -0.97822 0.17903
1.7288 -0.95455 0.13966
1.7563 -0.95233 0.077159
1.7243 -0.90425 0.032298
1.7622 -0.85016 0.009588
1.7408 -0.86658 -0.067738
1.7086 -0.79985 -0.11074
1.6992 -0.72952 -0.15872
1.674 -0.6753 -0.20631
1.7163 -0.63742 -0.15157
1.7046 -0.56682 -0.19446
1.7174 -0.51105 -0.23048
1.8045 -0.47104 -0.27071
1.8687 -0.39098 -0.28841
1.955 -0.37789 -0.33514
2.0565 -0.29995 -0.37736
2.0849 -0.22261 -0.4048
2.1389 -0.22623 -0.51945
2.1915 -0.16272 -0.52929
2.2881 -0.13981 -0.55139
2.3721 -0.10694 -0.56616
2.4459 -0.076584 -0.60906
2.4864 -0.033895 -0.53275
2.5331 0.019038 -0.49009
2.5671 0.057609 -0.44892
2.5697 0.14509 -0.49448
2.6718 0.17839 -0.48849
2.6573 0.27827 -0.53441
2.6664 0.38259 -0.5991
2.7033 0.47509 -0.65037
2.7554 0.52822 -0.68045
2.6795 0.52825 -0.75875
2.6499 0.5851 -0.82745
2.6973 0.65469 -0.88408
2.7669 0.69964 -0.961
2.8057 0.74968 -0.90924
2.8764 0.77703 -0.93864
2.8236 0.71307 -1.0429
2.8977 0.76476 -1.0858
2.9588 0.86092 -1.0913
3.0231 0.91145 -1.0655
3.0498 0.91896 -1.1624
3.0758 0.87326 -1.1926
3.0928 0.91036 -1.205
3.0606 0.9718 -1.2132
2.9786 0.85968 -1.232
2.9302 0.8274 -1.3465
2.836 0.81566 -1.3322
2.7548 0.88051 -1.2919
2.7035 0.84083 -1.2229
2.6448 0.7839 -1.2434
2.6528 0.77501 -1.3101


==> graphs/real_data/traj_map_2020_09_21_22_05_41_ding.txt <==
0 0 0
0.10209 0.017232 -0.0086757
0.18915 0.032261 -0.012257
0.24914 0.040993 -0.022255
0.22094 0.038194 0.014903
0.19054 0.090718 0.023884
0.15068 0.15143 0.037606
0.094516 0.22699 0.044519
0.071225 0.27921 0.046085
0.1412 0.33267 0.023958
0.24493 0.36635 -0.0070792
0.22148 0.30235 0.078595
0.21882 0.25342 0.16726
0.25655 0.29156 0.24163
0.28136 0.31108 0.30008
0.2228 0.26797 0.29417
0.15084 0.24211 0.27106
0.089134 0.20084 0.26843
0.015631 0.19931 0.29
-0.041148 0.19066 0.33254
-0.0085615 0.17162 0.39671
0.057779 0.19922 0.44848
0.12228 0.24795 0.50765
0.18193 0.23705 0.59687
0.21262 0.26586 0.70293
0.21922 0.27969 0.81437
0.20419 0.28573 0.92383
0.12464 0.33864 0.9506
0.1412 0.4317 0.95756
0.1658 0.53796 0.96666
0.2005 0.63429 1.0171
0.24841 0.72734 1.0433
0.27441 0.81934 1.0598
0.26391 0.92054 1.0619
0.2714 1.019 1.0772
0.29142 1.108 1.0947
0.31935 1.2135 1.1159
0.35359 1.3176 1.1481
0.39755 1.4224 1.1654
0.43637 1.5196 1.185
0.44351 1.6032 1.2068
0.43224 1.6945 1.2237
0.37602 1.7677 1.2095
0.32779 1.8309 1.1701
0.27768 1.8986 1.1387
0.22517 1.962 1.0895
0.19106 2.0395 1.0584
0.19902 2.1425 1.0653
0.21288 2.2385 1.0845
0.20748 2.3428 1.0859
0.18499 2.457 1.0824
0.1272 2.562 1.0712
0.13121 2.6513 1.0329
0.12561 2.7563 0.99692
0.11327 2.8622 1
0.10418 2.9433 1.0733
0.15711 3.0095 1.1154
0.21967 3.022 1.126
0.30882 2.9933 1.1227
0.38936 2.9444 1.1206
0.45562 2.9142 1.133
0.5231 2.8824 1.1335
0.59011 2.8812 1.1501
0.63333 2.9303 1.2017
0.66046 3.0038 1.2532
0.68596 3.0812 1.2763
0.71755 3.1484 1.3134
0.75576 3.2039 1.354
0.79028 3.2538 1.4115
0.8426 3.2654 1.4594
0.89641 3.2459 1.4629
0.90014 3.172 1.4714
0.9312 3.1089 1.4469
0.97549 3.0591 1.4339
1.0267 3.0305 1.4313
1.0803 3.0688 1.4823
1.119 3.1499 1.5024
1.2066 3.1912 1.5291
1.1565 3.2532 1.4584
1.1226 3.3173 1.4864
1.0435 3.3585 1.5256
0.96067 3.3325 1.552
0.86906 3.2729 1.5788
0.79082 3.2111 1.6028
0.7291 3.1946 1.6237
0.75058 3.1815 1.7076
0.72242 3.2932 1.7145
0.69576 3.4053 1.7484
0.6668 3.4911 1.7595
0.62701 3.5675 1.7754
0.56486 3.6172 1.7982
0.48866 3.6581 1.8184
0.41185 3.6925 1.8423
0.3357 3.6476 1.8562
0.24643 3.6988 1.8551


==> graphs/real_data/traj_map_2020_09_21_22_05_41_fHf.txt <==
0 0 0
0.10004 0.026815 0.0082407
0.18749 0.039816 0.0084894
0.24572 0.058276 0.015167
0.21809 0.056436 0.052817
0.19493 0.11164 0.066199
0.1554 0.17355 0.074492
0.10352 0.25239 0.076013
0.074964 0.30147 0.069094
0.13953 0.36411 0.056782
0.24618 0.39879 0.039983
0.34964 0.42828 0.019728
0.44468 0.45434 -0.0037607
0.53141 0.48294 -0.012132
0.59403 0.5051 -0.011884
0.54131 0.54167 0.022838
0.46373 0.55524 0.0095395
0.3969 0.58572 -0.001543
0.34814 0.63937 -0.026343
0.31266 0.70066 -0.035955
0.3168 0.77408 -0.047579
0.39742 0.80924 -0.037195
0.49456 0.8326 -0.044507
0.59631 0.86083 -0.02243
0.69091 0.91695 0.0079457
0.78839 0.97293 0.0036232
0.8383 1.0713 -0.0054062
0.87851 1.1607 -0.020866
0.91878 1.2453 -0.0068337
0.99303 1.32 -0.036487
1.0939 1.3711 -0.051844
1.1836 1.4309 -0.047271
1.2621 1.4878 -0.05238
1.3186 1.5723 -0.049195
1.3798 1.6512 -0.054481
1.4346 1.7261 -0.057846
1.5099 1.8078 -0.054862
1.5999 1.8773 -0.065563
1.6988 1.9314 -0.088085
1.7861 1.9907 -0.073387
1.8466 2.0476 -0.048647
1.8974 2.1216 -0.022381
1.8684 2.2046 0.0091215
1.8259 2.282 0.00015106
1.7835 2.3604 0.012117
1.7461 2.4457 -0.010555
1.7357 2.5349 -0.018596
1.8085 2.6083 -0.011068
1.8918 2.6605 -0.021427
1.9573 2.7382 0.0024363
2.0048 2.8446 0.0029917
2.0387 2.9588 -0.01409
2.071 3.0394 -0.057969
2.0964 3.1367 -0.10513
2.1406 3.2337 -0.10881
2.2096 3.3186 -0.11673
2.2778 3.3842 -0.1163
2.284 3.4368 -0.079172
2.2324 3.5034 -0.038144
2.1792 3.5811 -0.034549
2.1236 3.6296 -0.030497
2.0748 3.6858 -0.025156
2.0296 3.7357 -0.040448
2.0795 3.8002 -0.057482
2.1607 3.8452 -0.043842
2.2338 3.8788 -0.017517
2.2992 3.9201 0.012484
2.3482 3.9737 0.042916
2.3979 4.0401 0.032117
2.43 4.099 0.0063997
2.4338 4.1562 0.0071879
2.3605 4.1625 0.019514
2.2864 4.1693 0.018442
2.2207 4.1865 0.016693
2.1655 4.2056 0.010744
2.1727 4.2879 0.00023886
2.2488 4.3397 0.0016957
2.3209 4.4089 0.012155
2.3917 4.4885 0.011864
2.4291 4.5556 -0.0003489
2.44 4.6493 0.023719
2.3669 4.7027 0.016943
2.2566 4.7248 0.014306
2.1587 4.7554 0.01266
2.0932 4.7695 0.0075028
2.1221 4.852 0.0042007
2.216 4.9174 0.019565
2.2999 5.003 0.02715
2.3546 5.0759 0.023072
2.389 5.1476 0.059722
2.4016 5.2291 0.067216
2.381 5.3071 0.029995
2.3777 5.3909 0.0050361
2.3401 5.47 0.023584
2.3432 5.5662 -0.012612


==> graphs/real_data/traj_map_2020_09_21_22_05_41_frHfr.txt <==
0 0 0
0.094811 0.00098337 -0.042477
0.18235 0.013184 -0.040157
0.24175 0.024981 -0.050594
0.21802 0.016755 -0.011176
0.17896 0.057622 0.012644
0.13642 0.118 0.015436
0.079036 0.19296 0.015227
0.047253 0.23338 -0.0098351
0.10151 0.30498 0.0032964
0.20616 0.34316 -0.017907
0.30778 0.37993 -0.035421
0.40158 0.41449 -0.051883
0.4874 0.44448 -0.063884
0.54654 0.47376 -0.056221
0.48283 0.50569 -0.040597
0.40609 0.52068 -0.056922
0.34533 0.54622 -0.091193
0.29694 0.58998 -0.13137
0.25918 0.64743 -0.15092
0.26303 0.72126 -0.14221
0.33873 0.76723 -0.14178
0.43794 0.76933 -0.1555
0.51859 0.81923 -0.10409
0.61659 0.87352 -0.082421
0.69478 0.95325 -0.06889
0.75431 1.0417 -0.098357
0.79312 1.1227 -0.14055
0.83695 1.2045 -0.16012
0.90801 1.2804 -0.19416
1.0039 1.3386 -0.21503
1.0936 1.3985 -0.21841
1.1704 1.4514 -0.24535
1.2281 1.5347 -0.25454
1.2977 1.6052 -0.26757
1.366 1.6642 -0.28967
1.4506 1.724 -0.32997
1.5371 1.7963 -0.34831
1.6337 1.8519 -0.37636
1.7174 1.9171 -0.38583
1.7855 1.9707 -0.38621
1.8401 2.0431 -0.36338
1.8284 2.1325 -0.33906
1.7974 2.2078 -0.37425
1.7646 2.2913 -0.368
1.7172 2.3745 -0.37285
1.6944 2.4603 -0.38905
1.7515 2.5465 -0.39616
1.8295 2.6007 -0.36864
1.8741 2.6893 -0.33618
1.9184 2.7963 -0.34924
1.9539 2.9052 -0.38606
1.9836 2.9898 -0.42387
2.0016 3.0945 -0.45634
2.0478 3.1878 -0.4797
2.1163 3.2722 -0.49443
2.1881 3.3326 -0.5065
2.1973 3.391 -0.4803
2.1409 3.4631 -0.4601
2.0779 3.533 -0.46329
2.023 3.582 -0.4703
1.9747 3.6389 -0.47059
1.931 3.6923 -0.46817
1.9743 3.7594 -0.4918
2.0596 3.7966 -0.48033
2.1271 3.8349 -0.44642
2.1985 3.8751 -0.43362
2.2595 3.9249 -0.43251
2.3116 3.9877 -0.45093
2.3419 4.0509 -0.46668
2.3484 4.1066 -0.47853
2.2797 4.1137 -0.45025
2.2058 4.1165 -0.44197
2.1398 4.128 -0.45293
2.0835 4.1425 -0.4615
2.0749 4.2164 -0.49873
2.1353 4.2855 -0.49001
2.2147 4.3449 -0.50599
2.2869 4.4221 -0.51924
2.3159 4.4936 -0.50965
2.3217 4.5862 -0.47991
2.2502 4.6419 -0.48441
2.1425 4.6716 -0.47136
2.0438 4.6991 -0.46635
1.9827 4.7223 -0.45081
1.9835 4.7931 -0.50224
2.0745 4.8641 -0.50307
2.1668 4.9359 -0.53054
2.2194 5.003 -0.56305
2.2606 5.0796 -0.55321
2.2688 5.1613 -0.56431
2.2374 5.2353 -0.60184
2.2272 5.3183 -0.62793
2.1829 5.3932 -0.64846
2.1901 5.4908 -0.68035


==> graphs/real_data/traj_map_2020_09_21_22_05_41_gt.txt <==
0 0 0
0.088191 0.026135 -0.00221
0.18954 0.048974 -0.003086
0.27564 0.068542 -0.007702
0.33556 0.081744 -0.011115
0.30693 0.080036 0.025786
0.2703 0.12905 0.03017
0.22828 0.18957 0.036046
0.17438 0.26707 0.035895
0.15904 0.3221 0.03309
0.23175 0.37574 0.024166
0.3365 0.41897 0.020088
0.43848 0.45877 0.018324
0.53247 0.49589 0.011172
0.61712 0.53011 0.002627
0.67541 0.56196 0.003165
0.6103 0.59212 0.016317
0.53606 0.62029 0.007585
0.47503 0.657 -0.01351
0.43047 0.71457 -0.03742
0.4015 0.77729 -0.05569
0.44967 0.83339 -0.047056
0.53141 0.86549 -0.035609
0.62606 0.89571 -0.022772
0.72428 0.93935 -0.013521
0.81682 1.0058 -0.006976
0.8916 1.0891 0.003812
0.94801 1.1843 0.005079
0.99722 1.2705 0.002875
1.0534 1.3468 0.001189
1.1329 1.4219 0.004764
1.2275 1.485 -0.005211
1.3154 1.5468 -0.014568
1.3848 1.6147 -0.016156
1.4453 1.6962 -0.009535
1.5097 1.7726 -0.011246
1.5732 1.8405 -0.010492
1.6541 1.9166 -0.013738
1.7414 1.9902 -0.013768
1.8321 2.0608 -0.016493
1.918 2.1237 -0.017731
1.9794 2.1844 -0.010064
2.0228 2.2641 0.012545
2.0154 2.3555 0.030089
1.9967 2.4416 0.019226
1.9766 2.5292 0.014621
1.9583 2.6231 0.00987
1.9726 2.7121 0.005713
2.0451 2.7858 0.012853
2.1142 2.8543 0.030097
2.1733 2.9396 0.041792
2.2264 3.0432 0.045402
2.2693 3.1538 0.025091
2.3042 3.2415 0.001391
2.3506 3.3418 -0.00902
2.4052 3.4332 -0.001603
2.4782 3.5146 0.006319
2.5427 3.583 0.017804
2.5477 3.6451 0.035097
2.503 3.7271 0.043535
2.4583 3.8099 0.038977
2.428 3.8772 0.035417
2.3937 3.9434 0.033896
2.3886 4.0121 0.029536
2.4489 4.0696 0.030789
2.5311 4.1118 0.046702
2.6053 4.1496 0.062438
2.6755 4.1923 0.073504
2.7368 4.2417 0.076259
2.7887 4.3064 0.066054
2.8204 4.3703 0.057514
2.8028 4.4249 0.057693
2.7337 4.4512 0.067326
2.665 4.4797 0.067918
2.6074 4.5156 0.065141
2.5771 4.5659 0.063918
2.6312 4.629 0.06746
2.7062 4.6826 0.068386
2.7874 4.7415 0.071701
2.8637 4.816 0.070235
2.9058 4.8802 0.058381
2.9127 4.9768 0.047633
2.8487 5.041 0.043593
2.7554 5.1029 0.054439
2.6683 5.1565 0.06123
2.6247 5.2076 0.057575
2.6829 5.2717 0.070381
2.777 5.338 0.079587
2.8698 5.4142 0.078163
2.9363 5.4766 0.075697
2.9875 5.5476 0.072055
3.0081 5.6269 0.060351
3.0104 5.7139 0.043001
3.0114 5.8003 0.028584
3.0211 5.8892 0.024556


==> graphs/real_data/traj_map_2020_09_21_22_05_41_icpr.txt <==
0 0 0
0.094333 0.012325 -0.041758
0.17983 0.016603 -0.063903
0.23804 0.027799 -0.080092
0.21517 0.016242 -0.041006
0.16373 0.04611 -0.02599
0.12142 0.10637 -0.019586
0.060006 0.17786 -0.014054
0.028386 0.22358 -0.00059485
0.0619 0.30548 -0.020941
0.16657 0.3454 -0.038506
0.27214 0.36921 -0.055083
0.37 0.3954 -0.054377
0.45555 0.42805 -0.049517
0.50751 0.46888 -0.042658
0.44607 0.49523 -0.013452
0.36626 0.49678 -0.010534
0.29486 0.51725 -0.011945
0.23336 0.56115 -0.024653
0.18535 0.61409 -0.025222
0.17747 0.68629 -0.0089012
0.25968 0.71662 0.0039605
0.35427 0.74843 0.012686
0.42402 0.80415 0.073237
0.50647 0.86889 0.11834
0.58154 0.95107 0.13462
0.61627 1.0504 0.10031
0.6276 1.1475 0.083238
0.64631 1.2303 0.041157
0.69213 1.3262 0.015264
0.78427 1.391 -0.0034249
0.87145 1.4538 0.0061455
0.94443 1.5158 0.021645
0.97307 1.6133 0.015465
1.0212 1.7009 0.014134
1.0597 1.7842 -0.00018049
1.1313 1.865 -0.0267
1.2127 1.9448 -0.033891
1.3032 2.0101 -0.061381
1.399 2.0559 -0.053111
1.4408 2.1176 -0.0088472
1.4731 2.1961 0.030274
1.4137 2.2555 0.070959
1.3574 2.3169 0.040299
1.3009 2.3835 0.018865
1.2389 2.4555 0.0058802
1.2558 2.5398 0.03291
1.3213 2.6201 0.036684
1.3833 2.6775 0.088042
1.43 2.7625 0.12654
1.4512 2.8706 0.16448
1.4659 2.9859 0.13309
1.4738 3.0748 0.094486
1.479 3.1856 0.088789
1.5048 3.2867 0.066396
1.5614 3.38 0.055066
1.5969 3.4675 0.060664
1.588 3.5163 0.10216
1.5063 3.5501 0.1334
1.4284 3.6029 0.1293
1.3633 3.6375 0.12503
1.301 3.6782 0.13015
1.2906 3.741 0.15688
1.3079 3.8149 0.12242
1.3844 3.8669 0.13761
1.4426 3.9145 0.17665
1.5093 3.9539 0.20635
1.5494 4.0073 0.24808
1.5933 4.0777 0.23812
1.6085 4.1476 0.23122
1.5845 4.1896 0.26204
1.5124 4.1766 0.24819
1.4388 4.1816 0.25834
1.3767 4.1893 0.28447
1.3227 4.2108 0.27552
1.3125 4.2874 0.24476
1.383 4.3468 0.24423
1.4418 4.4224 0.27442
1.4861 4.512 0.31142
1.5177 4.583 0.30944
1.5281 4.6778 0.32904
1.4521 4.7225 0.30733
1.3408 4.7292 0.29288
1.2519 4.7411 0.24313
1.187 4.7495 0.25865
1.1916 4.8233 0.21188
1.274 4.8972 0.24432
1.3404 4.9872 0.28819
1.3891 5.0643 0.29099
1.4343 5.1382 0.30345
1.4393 5.2206 0.31026
1.3921 5.2854 0.27212
1.3788 5.3686 0.24822
1.3486 5.4339 0.30148
1.3383 5.5258 0.25642


==> graphs/real_data/traj_map_2020_09_21_22_05_41_kukelova.txt <==
0 0 0
0.097722 0.033943 -0.0096244
0.10871 0.041052 0.077821
0.12331 0.1004 0.084171
0.085422 0.12727 0.078991
0.10318 0.1852 0.069426
0.13476 0.21246 0.13044
0.13684 0.22925 0.22331
0.14507 0.2838 0.23845
0.15686 0.25143 0.15444
0.25831 0.26677 0.10617
0.26417 0.21304 0.010954
0.23227 0.26244 -0.071539
0.2104 0.20596 -0.1404
0.21959 0.17057 -0.19586
0.20793 0.23648 -0.22487
0.19036 0.23783 -0.14696
0.18975 0.18857 -0.20256
0.15062 0.14099 -0.24812
0.12203 0.15255 -0.31259
0.094413 0.22165 -0.31071
0.098977 0.29769 -0.26553
0.12635 0.35204 -0.18595
0.19185 0.43207 -0.15526
0.17061 0.38717 -0.25799
0.23088 0.4636 -0.2016
0.29279 0.53621 -0.14558
0.34543 0.59479 -0.20594
0.39994 0.66088 -0.16541
0.37093 0.68386 -0.2684
0.30744 0.72064 -0.35583
0.35259 0.79981 -0.41357
0.29358 0.73638 -0.45728
0.31618 0.70943 -0.55277
0.36665 0.72218 -0.6381
0.40788 0.73267 -0.72068
0.31134 0.77798 -0.75191
0.21815 0.83234 -0.71441
0.1112 0.79472 -0.73362
0.012435 0.78265 -0.69562
0.041758 0.85747 -0.72807
0.11184 0.85617 -0.78994
0.11758 0.94726 -0.80949
0.050051 1.0025 -0.82564
0.11209 1.0671 -0.81689
0.18181 1.0411 -0.87731
0.13757 1.0803 -0.80917
0.053305 1.1225 -0.76612
0.12974 1.1091 -0.82739
0.063452 1.1122 -0.74682
0.12824 1.1785 -0.81741
0.19428 1.2564 -0.8811
0.11929 1.3039 -0.84132
0.036167 1.2518 -0.78926
-0.04644 1.2042 -0.7414
-0.11553 1.1656 -0.66545
-0.1053 1.241 -0.7216
-0.10732 1.2976 -0.7529
-0.12661 1.3626 -0.81763
-0.11375 1.4273 -0.75038
-0.10487 1.4875 -0.70844
-0.13338 1.455 -0.64768
-0.1555 1.512 -0.6797
-0.19025 1.4449 -0.64458
-0.21122 1.4556 -0.5538
-0.23106 1.4004 -0.49271
-0.25581 1.3259 -0.46607
-0.27316 1.4018 -0.47765
-0.32288 1.3364 -0.46216
-0.35181 1.28 -0.42822
-0.39119 1.2911 -0.38806
-0.32469 1.265 -0.36677
-0.36478 1.3277 -0.36463
-0.42429 1.3602 -0.3618
-0.42619 1.3842 -0.30822
-0.39773 1.3078 -0.2913
-0.32729 1.2538 -0.26648
-0.42167 1.2672 -0.2348
-0.41492 1.1826 -0.17025
-0.47687 1.1519 -0.13477
-0.38278 1.1396 -0.11286
-0.29384 1.1418 -0.094878
-0.28984 1.218 -0.01221
-0.36041 1.2771 0.032893
-0.42162 1.2974 0.052012
-0.44419 1.2245 0.094928
-0.3454 1.1689 0.11636
-0.33487 1.0524 0.14392
-0.25243 1.0361 0.17949
-0.33917 1.0302 0.16909
-0.31873 1.0061 0.24561
-0.26735 0.98023 0.31325
-0.23881 0.97922 0.39599
-0.23791 1.0558 0.44235
-0.14755 1.0093 0.42604

